Selling Information in Competitive Environments

Data buyers compete in a game of incomplete information about which a single data seller owns some payoff-relevant information. The seller faces a joint information- and mechanism-design problem: deciding which information to sell, while eliciting the buyers' types and imposing payments. We derive the welfare- and revenue-optimal mechanisms for a class of games with binary actions and states. Our results highlight the critical properties of selling information in competitive environments: (i) the negative externalities arising from buyer competition increase the profitability of recommending the correct action to one buyer exclusively; (ii) for the buyers to follow the seller's recommendations, the degree of exclusivity must be limited; (iii) the buyers' obedience constraints also limit the distortions in the allocation of information introduced by a monopolist seller; (iv) as competition becomes fiercer, these limitations become more severe, weakening the impact of market power on the allocation of information.

==> WRWR-alpha2-aon.dat <==
n,Welfare,Revenue,Welfare at Revenue Optimal
2,0.943147180559945,1.44314718055995,0.943147180559945
3,0.513392617251189,2.34713625477715,0.498661372424214
4,0.0370943159406917,3.1786965951963,-0.00124408220462597
5,-0.47213737157839,3.97270906546906,-0.53640192138439
6,-1.00421363893532,4.74303220804298,-1.09571905325188
7,-1.55305236341572,5.49676050238256,-1.67276843863328
8,-2.11478637979519,6.2380738006376,-2.26349625088094
9,-2.68680718512881,6.96966880205943,-2.86516858768727
10,-3.2672671394231,7.6934001222372,-3.47584482676842
11,-3.85480515589686,8.41060536137777,-4.09409139190528
12,-4.44838625848887,9.12228541770645,-4.7188150834205
13,-5.04720271367428,9.82921157111413,-5.34916043641554
14,-5.65061035053182,10.5319925931215,-5.98444353749362
15,-6.25808598118679,11.2311186790091,-6.62410768829114
16,-6.86919800823122,11.9269912634815,-7.26769273285935
17,-7.48358557224744,12.6199438798323,-7.91481324725597
18,-8.10094340320002,13.3102571365445,-8.56514265915859
19,-8.72101058519657,13.9981697140274,-9.21840144421314
20,-9.34356207032697,14.6838865986605,-9.87434819210621
21,-9.96840216444159,15.3675853554045,-10.5327727352891
22,-10.5953594539629,16.0494209798814,-11.1934907879836
23,-11.2242828034399,16.7295297032957,-11.8563397094944
24,-11.8550381607221,17.4080320130993,-12.5211751170557
25,-12.4875059796073,18.0850350778451,-13.1878681492996
26,-13.1215791204475,18.7606347135022,-13.8563032341405
27,-13.7571611249015,19.4349169926966,-14.5263762521155
28,-14.3941647866164,20.1079595728827,-15.1979930129492
29,-15.0325109581969,20.779832801074,-15.8710679825495
30,-15.6721275485012,21.4506006393274,-16.5455232119768
31,-16.3129486744965,22.120321445216,-17.2212874306225
32,-16.9549139395638,22.7890486340738,-17.898295273883
33,-17.5979678159944,23.4568312441456,-18.5764866217705
34,-18.24205911389,24.1237144214611,-19.2558060296126
35,-18.8871405221631,24.7897398379174,-19.9362022356672
36,-19.533168210038,25.4549460534606,-20.6176277333362
37,-20.1801014795981,26.1193688312249,-21.3000383979283
38,-20.827902461627,26.7830414128727,-21.9833931597233
39,-21.4765358483251,27.4459947601033,-22.667653716502
40,-22.1259686575965,28.1082577672669,-23.3527842798899


==> WRWRon-alpha0.2-aon.dat <==
n,Welfare,Revenue,Welfare at Revenue Optimal
2,1.20451117610789,0.362459507083082,1.10697533830475
3,1.20115040376491,0.351455803458736,1.10055198191699
4,1.2004273668914,0.346414390990994,1.09837749737327
5,1.20018836936962,0.34339304608621,1.09729033454091
6,1.20009171609494,0.341331960577219,1.09663904398138
7,1.20004768941722,0.339813497928759,1.09620536313896
8,1.20002598735921,0.338636148971987,1.09589576835591
9,1.20001466958945,0.337689402978626,1.0956635752091
10,1.2000085122064,0.336907013015458,1.09548289955245
11,1.20000505004048,0.336246570396193,1.09533824096534
12,1.20000305121448,0.335679518453857,1.09521975273437
13,1.20000187195397,0.335185839615653,1.09512088028735
14,1.20000116351982,0.334751035312282,1.09503709161911
15,1.20000073135636,0.334364315105741,1.09496515298479
16,1.20000046423156,0.334017462027094,1.09490269498314
17,1.20000029722108,0.333704094866371,1.09484794174714
18,1.20000019175255,0.333419173214857,1.09479953594496
19,1.20000012455622,0.333158656245571,1.0947564222533
20,1.2000000814054,0.332919261850537,1.09471776771446
21,1.2000000534994,0.332698293045411,1.09468290604003
22,1.20000003533725,0.33249351052687,1.09465129786178
23,1.20000002344843,0.332303037559454,1.09462250184511
24,1.20000001562521,0.332125287933045,1.09459615335229
25,1.20000001045254,0.331958910661082,1.0945719484491
26,1.20000000701737,0.331802747011476,1.09454963175594
27,1.2000000047268,0.331655796748518,1.09452898710641
28,1.20000000319372,0.331517191341429,1.09450983028447
29,1.2000000021641,0.331386172502846,1.09449200331952
30,1.20000000147033,0.331262074848668,1.09447536996287
31,1.20000000100148,0.331144311776116,1.09445981206963
32,1.20000000068375,0.331032363877479,1.09444522668117
33,1.20000000046786,0.330925769368941,1.09443152365496
34,1.20000000032079,0.330824116133131,1.09441862372522
35,1.20000000022038,0.330727035063743,1.09440645690612
36,1.20000000015171,0.330634194467715,1.09439496116841
37,1.2000000001046,0.330545295332099,1.09438408133656
38,1.20000000007224,0.330460067302317,1.09437376816491
39,1.20000000004999,0.330378265248621,1.09436397755926
40,1.20000000003461,0.330299666321962,1.09435466991827


==> WRWRon-alpha2-aon.dat <==
n,Welfare,Revenue,Welfare at Revenue Optimal
2,-0.0315807086186949,1.26184390017245,-0.0568528194400546
3,-0.201121501657658,1.08843797591494,-0.224144196140832
4,-0.287009582541408,1.00317301764015,-0.310394919868517
5,-0.3407300128281,0.950604342498552,-0.364785644821672
6,-0.37828588352913,0.914212472433915,-0.403018936779863
7,-0.406404237467283,0.88716984045255,-0.431763335839935
8,-0.428458389741602,0.866088690118297,-0.454383752579111
9,-0.446347382123726,0.849076671208583,-0.472783123094719
10,-0.461231638158589,0.834984667548656,-0.488128451557758
11,-0.473865039700092,0.823070066344307,-0.501180178152373
12,-0.484761217894194,0.812829219569538,-0.512457743967808
13,-0.494283687894877,0.803907114269039,-0.522329612239623
14,-0.502697858993743,0.7960454865456,-0.531065350712523
15,-0.510202608439337,0.789051448729978,-0.538867322430689
16,-0.516950272067624,0.782777696887771,-0.545890791679584
17,-0.523059757573747,0.777109569527361,-0.5522571373459
18,-0.528625410807457,0.771956323517671,-0.558062801977734
19,-0.533723169541678,0.767245095595172,-0.563385512640864
20,-0.538414933360032,0.762916625241978,-0.568288704793699
21,-0.542751729944005,0.758922162979305,-0.572824731978631
22,-0.546776050690531,0.755221194851955,-0.577037236417624
23,-0.550523601371766,0.751779740403004,-0.580962927976108
24,-0.554024633362722,0.748569061000206,-0.58463293841015
25,-0.55730496918958,0.745564666633809,-0.588073865739459
26,-0.560386801991846,0.742745543056103,-0.591308589191097
27,-0.563289325507094,0.740093543797951,-0.594356911988479
28,-0.566029235444447,0.737592907093066,-0.597236073373707
29,-0.568621132152946,0.735229868509347,-0.599961160180003
30,-0.571077846746738,0.732992347683162,-0.602545440440838
31,-0.573410707301176,0.730869692985794,-0.605000635907737
32,-0.575629757708418,0.728852471887242,-0.6073371462714
33,-0.577743938826789,0.726932297667603,-0.609564234885803
34,-0.579761239364918,0.725101685264279,-0.611690183569839
35,-0.581688822298075,0.72335393064399,-0.613722422392324
36,-0.583533131369561,0.721683009298406,-0.615667639081534
37,-0.585299981280132,0.720083490384938,-0.617531871734761
38,-0.586994634437142,0.718550463743733,-0.619320587759181
39,-0.58862186656671,0.717079477571947,-0.621038751396717
40,-0.590186023049257,0.715666484965758,-0.622690881734232


==> competition-pmax-point5.dat <==
alpha,firstbest,secondbest,revenue
0.01,1.9801980198019797,1.9801913682779122,0.3722879305514608
0.02,1.9607843137254901,1.9607577519380222,0.37674929659805195
0.03,1.9417475728155338,1.941687908219608,0.381262009581252
0.04,1.923076923076923,1.9229710289541337,0.3858245986384178
0.05,1.9047619047619047,1.9045967197131313,0.39043564897111965
0.060000000000000005,1.8867924528301883,1.886554981139017,0.39509379920069676
0.06999999999999999,1.8691588785046729,1.8688361886615679,0.39979773887210246
0.08,1.8518518518518519,1.8514310769684956,0.404546206096422
0.09,1.834862385321101,1.8343307225935255,0.40933798532316434
0.09999999999999999,1.8181818181818181,1.8175265285440014,0.41417190523406094
0.11,1.8018018018018016,1.8010102095826488,0.4190468367507175
0.12,1.7857142857142856,1.7847737782965465,0.4239616911489965
0.13,1.7699115044247786,1.7688095319066794,0.42891541827352214
0.14,1.7543859649122808,1.7531100397671298,0.43390700484615924
0.15000000000000002,1.7391304347826084,1.737668131528192,0.43893547286274526
0.16,1.7241379310344827,1.7224768858964636,0.44399987807275
0.17,1.7094017094017095,1.7075296199828573,0.4490993085369027
0.18000000000000002,1.694915254237288,1.692819879187786,0.4542328832581597
0.19,1.680672268907563,1.678341427597175,0.4593997508816987
0.2,1.6666666666666667,1.6640882388587594,0.464599088459915
0.21000000000000002,1.6528925619834711,1.6500544875108654,0.46983010027865685
0.22,1.6393442622950816,1.63623454073774,0.4750920167411872
0.23,1.6260162601626018,1.6226229505271264,0.48038409330658716
0.24000000000000002,1.612903225806452,1.6092144462073925,0.4857056094795261
0.25,1.6000000000000003,1.596003927342958,0.49105586784852573
0.26,1.5873015873015874,1.5829864569681011,0.496434193170017
0.27,1.5748031496062989,1.5701572551405096,0.5018399314956757
0.28,1.5624999999999996,1.557511692797076,0.507272449340659
0.29000000000000004,1.5503875968992247,1.5450452858955475,0.5127311328905326
0.3,1.5384615384615388,1.5327536898266263,0.5182153872448002
0.31,1.5267175572519085,1.5206326940820765,0.5237246356950805
0.32,1.5151515151515151,1.5086782171652597,0.5292583190360958
0.33,1.503759398496241,1.496886301731337,0.5348158949077415
0.34,1.4925373134328357,1.4852531099451405,0.5403968371666196
0.35000000000000003,1.4814814814814816,1.473774919045426,0.5460006352854997
0.36000000000000004,1.4705882352941175,1.462448117104889,0.5516267937792775
0.37,1.4598540145985401,1.4512691989759354,0.5572748316560735
0.38,1.4492753623188404,1.4402347624127834,0.5629442818921973
0.39,1.4388489208633093,1.4293415043610258,0.5686346909297737
0.4,1.4285714285714286,1.418586217406263,0.5743456181959039
0.41000000000000003,1.4184397163120568,1.4079657863739277,0.5800766356422815
0.42000000000000004,1.408450704225352,1.3974771850728314,0.5858273273042689
0.43,1.3986013986013985,1.387117473175409,0.5915972888784674
0.44,1.3888888888888888,1.3768837932280085,0.5973861273178951
0.45,1.379310344827586,1.36677336778495,0.6031934604439104
0.46,1.36986301369863,1.356783496660421,0.6090189165740891
0.47000000000000003,1.360544217687075,1.346911554292595,0.6148621341652868
0.48000000000000004,1.3513513513513513,1.3371549872146609,0.6207227614711743
0.49,1.3422818791946307,1.3275113116277533,0.6266004562135625
0.5,1.3333333333333335,1.317978111071004,0.632494885266875
0.51,1.3245033112582782,1.3085530341842468,0.6384057243551579
0.52,1.3157894736842106,1.299233792559068,0.6443326577610519
0.53,1.30718954248366,1.2900181586741974,0.650275378046174
0.54,1.2987012987012987,1.2809039639113782,0.6562335857823972
0.55,1.290322580645161,1.2718890966480974,0.6622069892935305
0.56,1.282051282051282,1.2629715004237205,0.6681953044069349
0.5700000000000001,1.2738853503184713,1.2541491721757578,0.6741982542146324
0.5800000000000001,1.2658227848101264,1.245420160543158,0.6802155688434867
0.59,1.257861635220126,1.2367825642336734,0.6862469852340559
0.6,1.25,1.2282345304524966,0.692292246927741
0.61,1.2422360248447206,1.2197742533895057,0.698351103861863
0.62,1.2345679012345678,1.2113999727625777,0.7044233121723336
0.63,1.2269938650306746,1.2031099724145733,0.7105086340035872
0.64,1.219512195121951,1.1949025789616894,0.7166068373254693
0.65,1.2121212121212117,1.1867761604910139,0.7227176957567815
0.66,1.2048192771084334,1.1787291253051904,0.7288409883952046
0.67,1.1976047904191613,1.1707599207122374,0.7349764996533362
0.68,1.19047619047619,1.1628670318586236,0.7411240191005776
0.6900000000000001,1.1834319526627217,1.155048980603814,0.7472833413106417
0.7000000000000001,1.176470588235294,1.1473043244345842,0.7534542657144379
0.7100000000000001,1.1695906432748535,1.139631655417464,0.7596365964581211
0.72,1.1627906976744187,1.1320295991877676,0.765830142266094
0.73,1.1560693641618496,1.1244968139737197,0.7720347163087576
0.74,1.1494252873563218,1.1170319896542815,0.7782501360748264
0.75,1.1428571428571428,1.1096338468493079,0.7844762232480176
0.76,1.1363636363636362,1.102301136040766,0.790712803587947
0.77,1.1299435028248586,1.0950326367237788,0.7969597068150616
0.78,1.1235955056179772,1.0878271565863236,0.8032167664994517
0.79,1.1173184357541897,1.0806835307164593,0.8094838199533884
0.8,1.111111111111111,1.0736006208360214,0.8157607081274455
0.81,1.1049723756906076,1.0665773145597501,0.8220472755100647
0.8200000000000001,1.0989010989010988,1.0596125246788801,0.8283433700304313
0.8300000000000001,1.0928961748633879,1.0527051884682548,0.8346488429645332
0.8400000000000001,1.0869565217391302,1.045854267016066,0.8409635488442879
0.85,1.0810810810810811,1.039058744575371,0.8472873453696114
0.86,1.0752688172043008,1.0323176279365558,0.853620093323329
0.87,1.06951871657754,1.0256299458199705,0.8599616564888116
0.88,1.063829787234042,1.01899474828798,0.8663119015702443
0.89,1.0582010582010584,1.012411106175713,0.8726706981154255
0.9,1.0526315789473681,1.0058781105398173,0.8790379184410031
0.91,1.0471204188481675,0.9993948721245658,0.8854134375600613
0.92,1.0416666666666665,0.9929605208446757,0.8917971331119681
0.93,1.0362694300518134,0.9865742052842381,0.898188885294406
0.9400000000000001,1.030927835051546,0.9802350922111737,0.9045885767975053
0.9500000000000001,1.0256410256410255,0.97394236610666,0.9109960927400017
0.9600000000000001,1.020408163265306,0.967695228708993,0.9174113206073513
0.97,1.0152284263959392,0.9614928985713687,0.9238341501917292
0.98,1.01010101010101,0.955334610633097,0.930264473533846
0.99,1.0050251256281406,0.9492196158037728,0.9367021848665208
1.0,1.0,0.9431471805599453,0.9431471805599452
1.01,0.9950248756218906,0.9371165865538619,0.9495993590685824
1.02,0.99009900990099,0.931127130233857,0.9560586208796433
1.03,0.9852216748768474,0.9251781224759865,0.9625248684630866
1.04,0.9803921568627451,0.9192688882265305,0.9689980062230875
1.05,0.9756097560975606,0.913398766154978,0.9754779404509314
1.06,0.9708737864077669,0.9075671083171498,0.9819645792792736
1.07,0.9661835748792268,0.901773279828112,0.9884578326377312
1.08,0.9615384615384613,0.8960166585445476,0.9949576122097512
1.09,0.9569377990430621,0.8902966347562761,1.0014638313907211
1.1,0.9523809523809523,0.8846126108866079,1.0079764052472735
1.11,0.9478672985781991,0.8789640012012481,1.0144952504777498
1.12,0.9433962264150942,0.8733502315254585,1.0210202853737824
1.1300000000000001,0.9389671361502346,0.8677707389692171,1.0275514297829595
1.1400000000000001,0.9345794392523364,0.8622249716601043,1.0340886050725369
1.1500000000000001,0.9302325581395349,0.8567123884836648,1.0406317340941627
1.1600000000000001,0.9259259259259258,0.8512324588310117,1.0471807411495813
1.17,0.9216589861751152,0.8457846623534241,1.0537355519572873
1.18,0.9174311926605506,0.8403684887237299,1.0602960936200974
1.19,0.9132420091324202,0.8349834374042426,1.0668622945936088
1.2,0.9090909090909094,0.8296290174210535,1.07343408465552
1.21,0.9049773755656106,0.8243047471444719,1.0800113948757828
1.22,0.900900900900901,0.8190101540754201,1.0865941575875666
1.23,0.8968609865470851,0.8137447746376019,1.0931823063589947
1.24,0.8928571428571428,0.8085081539752533,1.099775775965648
1.25,0.888888888888889,0.8032998457563125,1.1063745023637936
1.26,0.8849557522123892,0.798119411980834,1.112978422664331
1.27,0.881057268722467,0.7929664227944877,1.1195874751074217
1.28,0.8771929824561403,0.7878404563069874,1.1262015990377923
1.29,0.8733624454148471,0.7827410984152948,1.1328207348806782
1.3,0.8695652173913042,0.7776679426314583,1.1394448241184025
1.31,0.8658008658008658,0.772620589914941,1.146073809267556
1.32,0.8620689655172413,0.7675986485093049,1.1527076338567732
1.33,0.858369098712446,0.7626017337831218,1.1593462424050784
1.34,0.8547008547008548,0.7576294680749798,1.1659895804007865
1.35,0.8510638297872338,0.7526814805424689,1.1726375942809462
1.36,0.8474576271186439,0.7477574070150212,1.1792902314113007
1.37,0.8438818565400841,0.7428568898504994,1.1859474400667602
1.3800000000000001,0.8403361344537814,0.7379795777954149,1.1926091694123666
1.3900000000000001,0.8368200836820081,0.7331251258486754,1.199275369484732
1.4000000000000001,0.8333333333333334,0.7282931951287565,1.2059459911739485
1.4100000000000001,0.8298755186721993,0.7234834527441981,1.212620986205941
1.42,0.8264462809917354,0.718695571667327,1.2193003071252644
1.43,0.8230452674897119,0.7139292306111179,1.225983907278321
1.44,0.8196721311475409,0.7091841139090982,1.2326717407969925
1.45,0.8163265306122449,0.7044599113982092,1.2393637625826734
1.46,0.8130081300813007,0.6997563183045438,1.2460599282906955
1.47,0.8097165991902835,0.6950730351318747,1.2527601943151243
1.48,0.8064516129032259,0.6904097675528952,1.2594645177739348
1.49,0.8032128514056226,0.6857662263031007,1.2661728564945325
1.5,0.8000000000000002,0.6811421270772274,1.2728851689996303
1.51,0.7968127490039841,0.6765371904281865,1.2796014144934613
1.52,0.7936507936507937,0.6719511416684191,1.2863215528483172
1.53,0.7905138339920948,0.667383710773606,1.2930455445914109
1.54,0.7874015748031494,0.6628346322886685,1.2997733508920442
1.55,0.7843137254901961,0.6583036452359933,1.3065049335490826
1.56,0.7812499999999999,0.6537904930258263,1.3132402549787223
1.57,0.7782101167315176,0.6492949233687728,1.3199792782025401
1.58,0.7751937984496126,0.6448166881903443,1.326721966835825
1.59,0.7722007722007722,0.6403555435475052,1.3334682850761794
1.6,0.7692307692307693,0.6359112495471522,1.3402181976923828
1.61,0.7662835249042145,0.6314835702664893,1.3469716700135117
1.62,0.7633587786259541,0.627072273675235,1.35372866791831
1.6300000000000001,0.7604562737642584,0.6226771315596208,1.3604891578247997
1.6400000000000001,0.7575757575757576,0.6182979194481308,1.3672531066801323
1.6500000000000001,0.7547169811320755,0.6139344165389343,1.3740204819506658
1.6600000000000001,0.7518796992481203,0.6095864056289716,1.3807912516122651
1.6700000000000002,0.749063670411985,0.6052536730446431,1.3875653841408278
1.68,0.7462686567164181,0.6009360085740674,1.3943428485030127
1.69,0.7434944237918216,0.5966332054008603,1.4011236141471823
1.7,0.7407407407407407,0.5923450600393996,1.4079076509945438
1.71,0.738007380073801,0.5880713722715349,1.4146949294304862
1.72,0.7352941176470589,0.5838119450847097,1.4214854202961118
1.73,0.7326007326007327,0.5795665846114488,1.428279094879947
1.74,0.7299270072992698,0.5753351000701927,1.435075924909845
1.75,0.7272727272727273,0.5711173037074246,1.4418758825450566
1.76,0.7246376811594203,0.5669130107410774,1.4486789403684763
1.77,0.7220216606498193,0.5627220393051715,1.4554850713790597
1.78,0.7194244604316546,0.5585442103956646,1.4622942489843993
1.79,0.7168458781362008,0.5543793478174709,1.4691064469934652
1.8,0.7142857142857143,0.5502272781326367,1.4759216396094974
1.81,0.7117437722419928,0.5460878306096241,1.4827398014230526
1.82,0.7092198581560285,0.5419608371736926,1.4895609074051992
1.83,0.7067137809187278,0.5378461323583403,1.4963849329008545
1.84,0.7042253521126761,0.5337435532577833,1.5032118536222667
1.85,0.7017543859649121,0.5296529394804464,1.510041645642628
1.86,0.6993006993006993,0.5255741331034398,1.5168742853898323
1.87,0.6968641114982578,0.5215069786279984,1.5237097496403478
1.8800000000000001,0.6944444444444444,0.5174513229358619,1.5305480155132374
1.8900000000000001,0.6920415224913492,0.5134070152465687,1.537389060464284
1.9000000000000001,0.6896551724137929,0.5093739070756456,1.5442328622802515
1.9100000000000001,0.6872852233676976,0.5053518521936672,1.5510793990732579
1.9200000000000002,0.684931506849315,0.5013407065861721,1.5579286492752638
1.93,0.6825938566552903,0.4973403284144034,1.5647805916326774
1.94,0.6802721088435375,0.4933505779768653,1.5716352052010691
1.95,0.6779661016949153,0.4893713176716711,1.5784924693399893
1.96,0.6756756756756759,0.4854024119596609,1.5853523637078977
1.97,0.6734006734006734,0.4814437273282771,1.5922148682571913
1.98,0.6711409395973156,0.4774951322561774,1.5990799632293333
1.99,0.6688963210702343,0.4735564971785655,1.6059476291500814
2.0,0.6666666666666667,0.4696276944532237,1.6128178468248113


==> competition-pmax-point75.dat <==
alpha,firstbest,secondbest,revenue
0.01,1.9801980198019797,1.9801654839310245,0.18834785047558236
0.02,1.9607843137254901,1.960654584499574,0.19280813827642213
0.03,1.9417475728155338,1.941456609264014,0.19731905448837928
0.04,1.923076923076923,1.9225612943020107,0.20187912888278972
0.05,1.9047619047619047,1.9039587835693335,0.2064869466774295
0.060000000000000005,1.8867924528301883,1.8856396094302255,0.21114114691249475
0.06999999999999999,1.8691588785046729,1.8675946742826008,0.21584041944466198
0.08,1.8518518518518519,1.8498152332070805,0.22058350269147048
0.09,1.834862385321101,1.8322928775744496,0.2253691814036344
0.09999999999999999,1.8181818181818181,1.8150195195504994,0.23019628455885477
0.11,1.8018018018018016,1.797987377440878,0.23506368336947317
0.12,1.7857142857142856,1.781188961829036,0.23997028939686266
0.13,1.7699115044247786,1.7646170624233992,0.24491505276593567
0.14,1.7543859649122808,1.7482647356589074,0.24989696047362875
0.15000000000000002,1.7391304347826084,1.7321252928910509,0.2549150347856399
0.16,1.7241379310344827,1.716192289229946,0.259968331716093
0.17,1.7094017094017095,1.7004595129444973,0.26505593958517165
0.18000000000000002,1.694915254237288,1.6849209754077819,0.27017697765008897
0.19,1.680672268907563,1.6695709015517703,0.27533059480509076
0.2,1.6666666666666667,1.6544037208016553,0.2805159683464534
0.21000000000000002,1.6528925619834711,1.6394140584619976,0.28573230279872613
0.22,1.6393442622950816,1.6245967275287414,0.29097882879869763
0.23,1.6260162601626018,1.609946720902834,0.296254802033803
0.24000000000000002,1.612903225806452,1.5954592039827393,0.30155950223190103
0.25,1.6000000000000003,1.5811295076146052,0.30689223219954004
0.26,1.5873015873015874,1.56695312138019,0.3122523169060233
0.27,1.5748031496062989,1.5529256872038906,0.3176391026107453
0.28,1.5624999999999996,1.5390429932614078,0.32305195603143605
0.29000000000000004,1.5503875968992247,1.525300968173646,0.32849026355109145
0.3,1.5384615384615388,1.511695675470463,0.3339534304615077
0.31,1.5267175572519085,1.4982233083098295,0.3394408802414631
0.32,1.5151515151515151,1.4848801844388235,0.3449520538677102
0.33,1.503759398496241,1.4716627413837067,0.35048640915705054
0.34,1.4925373134328357,1.4585675318570999,0.3560434201378726
0.35000000000000003,1.4814814814814816,1.4455912193709652,0.3616225764496166
0.36000000000000004,1.4705882352941175,1.4327305740447873,0.3672233827687371
0.37,1.4598540145985401,1.4199824685989553,0.3728453582598077
0.38,1.4492753623188404,1.4073438745239262,0.37848803605048703
0.39,1.4388489208633093,1.3948118584163023,0.3841509627291511
0.4,1.4285714285714286,1.3823835784734486,0.38983369786405664
0.41000000000000003,1.4184397163120568,1.3700562811387618,0.39553581354296385
0.42000000000000004,1.408450704225352,1.357827297890145,0.4012568939322138
0.43,1.3986013986013985,1.3456940421646597,0.40699653485430526
0.44,1.3888888888888888,1.3336540064127054,0.41275434338307376
0.45,1.379310344827586,1.3217047592754743,0.41852993745562217
0.46,1.36986301369863,1.3098439428797286,0.42432294550019867
0.47000000000000003,1.360544217687075,1.2980692702443173,0.4301330060792647
0.48000000000000004,1.3513513513513513,1.286378522793109,0.4359597675470335
0.49,1.3422818791946307,1.2747695479693444,0.44180288772079895
0.5,1.3333333333333335,1.2632402569466392,0.44766203356541145
0.51,1.3245033112582782,1.2517886224321548,0.4535368808902926
0.52,1.3157894736842106,1.2404126765576657,0.459427114058408
0.53,1.30718954248366,1.2291105088544938,0.4653324257066563
0.54,1.2987012987012987,1.2178802643084734,0.4712525164771494
0.55,1.290322580645161,1.2067201414913262,0.4771870947588971
0.56,1.282051282051282,1.1956283907649914,0.48313587643942657
0.5700000000000001,1.2738853503184713,1.184603312555659,0.4890985846658942
0.5800000000000001,1.2658227848101264,1.173643255694384,0.4950749496152698
0.59,1.257861635220126,1.1627466158213513,0.5010647082731934
0.6,1.25,1.1519118338509864,0.5070676042211247
0.61,1.2422360248447206,1.141137394495255,0.5130833874314267
0.62,1.2345679012345678,1.1304218248426179,0.5191118140700356
0.63,1.2269938650306746,1.1197636929902455,0.5251526463063998
0.64,1.219512195121951,1.109161606727202,0.5312056521303686
0.65,1.2121212121212117,1.0986142122664244,0.5372706051757404
0.66,1.2048192771084334,1.0881201930234226,0.5433472845501919
0.67,1.1976047904191613,1.0776782684397406,0.5494354746713124
0.68,1.19047619047619,1.0672871928492895,0.5555349651085008
0.6900000000000001,1.1834319526627217,1.0569457543857714,0.5616455504304706
0.7000000000000001,1.176470588235294,1.0466527739294906,0.5677670300581409
0.7100000000000001,1.1695906432748535,1.036407104091928,0.5738992081226867
0.72,1.1627906976744187,1.0262076282365256,0.5800418933285437
0.73,1.1560693641618496,1.0160532595342162,0.5861948988211633
0.74,1.1494252873563218,1.0059429400522781,0.5923580420593271
0.75,1.1428571428571428,0.9958756398751799,0.5985311446918422
0.76,1.1363636363636362,0.9858503562561268,0.6047140324384378
0.77,1.1299435028248586,0.9758661127980887,0.6109065349747
0.78,1.1235955056179772,0.9659219586631386,0.6171084858208865
0.79,1.1173184357541897,0.9560169678089845,0.6233197222344682
0.8,1.111111111111111,0.9461502382516292,0.629540085106251
0.81,1.1049723756906076,0.9363208913531367,0.6357694188599443
0.8200000000000001,1.0989010989010988,0.9265280711335303,0.6420075713550389
0.8300000000000001,1.0928961748633879,0.916770943605894,0.6482543937928693
0.8400000000000001,1.0869565217391302,0.9070486961337785,0.6545097406257407
0.85,1.0810810810810811,0.8973605368100692,0.6607734694690018
0.86,1.0752688172043008,0.8877056938564887,0.6670454410159572
0.87,1.06951871657754,0.8780834150429632,0.6733255189555049
0.88,1.063829787234042,0.8684929671260981,0.6796135698924086
0.89,1.0582010582010584,0.8589336353060533,0.6859094632700969
0.9,1.0526315789473681,0.849404722701124,0.6922130712959028
0.91,1.0471204188481675,0.8399055498393797,0.6985242688686512
0.92,1.0416666666666665,0.8304354541667265,0.7048429335085096
0.93,1.0362694300518134,0.8209937895707883,0.7111689452890196
0.9400000000000001,1.030927835051546,0.8115799259200377,0.7175021867712323
0.9500000000000001,1.0256410256410255,0.8021932486176077,0.723842542939867
0.9600000000000001,1.020408163265306,0.7928331581692681,0.7301899011414287
0.97,1.0152284263959392,0.7834990697650454,0.7365441510242074
0.98,1.01010101010101,0.7741904128740033,0.7429051844800979
0.99,1.0050251256281406,0.7649066308517095,0.7492728955881719
1.0,1.0,0.7556471805599453,0.7556471805599453
1.01,0.9950248756218906,0.7464115319982161,0.762027937686278
1.02,0.99009900990099,0.7371991679466566,0.7684150672858514
1.03,0.9852216748768474,0.7280095836199248,0.7748084716551702
1.04,0.9803921568627451,0.7188422863317054,0.781208055020033
1.05,0.9756097560975606,0.7096967951694555,0.7876137234884244
1.06,0.9708737864077669,0.7005726406790321,0.7940253850047803
1.07,0.9661835748792268,0.6914693645588734,0.800442949305577
1.08,0.9615384615384613,0.682386519363393,0.8068663278762033
1.09,0.9569377990430621,0.673323668215284,0.8132954339090706
1.1,0.9523809523809523,0.6642803845264235,0.8197301822629188
1.11,0.9478672985781991,0.6552562517270933,0.8261704894232821
1.12,0.9433962264150942,0.646250863003231,0.8326162734640694
1.1300000000000001,0.9389671361502346,0.6372638210414454,0.8390674540102342
1.1400000000000001,0.9345794392523364,0.6282947377815368,0.8455239522014836
1.1500000000000001,0.9302325581395349,0.6193432341762762,0.8519856906570057
1.1600000000000001,0.9259259259259258,0.6104089399581952,0.8584525934411745
1.17,0.9216589861751152,0.6014914934131648,0.8649245860302033
1.18,0.9174311926605506,0.5925905411605349,0.8714015952797179
1.19,0.9132420091324202,0.5837057379396231,0.877883549393217
1.2,0.9090909090909094,0.5748367464023438,0.8843703778913906
1.21,0.9049773755656106,0.5659832369117799,0.8908620115822777
1.22,0.900900900900901,0.5571448873465089,0.8973583825322241
1.23,0.8968609865470851,0.5483213829104906,0.9038594240376265
1.24,0.8928571428571428,0.5395124159483451,0.9103650705974305
1.25,0.888888888888889,0.530717685765851,0.9168752578863639
1.26,0.8849557522123892,0.5219368984554873,0.923389922728882
1.27,0.881057268722467,0.5131697667268721,0.9299090030737972
1.28,0.8771929824561403,0.5044160097419401,0.9364324379695806
1.29,0.8733624454148471,0.49567535295470133,0.9429601675403115
1.3,0.8695652173913042,0.4869475279554533,0.9494921329622495
1.31,0.8658008658008658,0.47823227231929494,0.9560282764410202
1.32,0.8620689655172413,0.4695293294588182,0.9625685411893885
1.33,0.858369098712446,0.46083844848083977,0.9691128714056054
1.34,0.8547008547008548,0.45215938404705786,0.97566121225231
1.35,0.8510638297872338,0.44349189623850377,0.9822135098359701
1.36,0.8474576271186439,0.4348357504236829,0.9887697111868464
1.37,0.8438818565400841,0.4261907171302824,0.9953297642394621
1.3800000000000001,0.8403361344537814,0.417556571920349,1.001893617813568
1.3900000000000001,0.8368200836820081,0.4089330952688172,1.0084612215955824
1.4000000000000001,0.8333333333333334,0.4003200724453044,1.0150325261204982
1.4100000000000001,0.8298755186721993,0.3917172933990611,1.0216074827542392
1.42,0.8264462809917354,0.38312455264698764,1.0281860436764523
1.43,0.8230452674897119,0.3745416491646265,1.0347681618637272
1.44,0.8196721311475409,0.3659683862800419,1.0413537910732307
1.45,0.8163265306122449,0.35740457157050004,1.0479428858267335
1.46,0.8130081300813007,0.3488500167618642,1.0545354013950385
1.47,0.8097165991902835,0.34030453763063806,1.0611312937827784
1.48,0.8064516129032259,0.33176795390855923,1.0677305197135842
1.49,0.8032128514056226,0.32324008918969066,1.0743330366156132
1.5,0.8000000000000002,0.3147207708399177,1.0809388026074211
1.51,0.7968127490039841,0.30620982990879864,1.0875477764841743
1.52,0.7936507936507937,0.2977071010436837,1.094159917704189
1.53,0.7905138339920948,0.2892124224060559,1.1007751863757929
1.54,0.7874015748031494,0.2807256355900123,1.1073935432444906
1.55,0.7843137254901961,0.27224658554283704,1.1140149496804401
1.56,0.7812499999999999,0.26377512048759855,1.120639367666216
1.57,0.7782101167315176,0.25531109184772194,1.127266759784861
1.58,0.7751937984496126,0.24685435417347243,1.1338970892082159
1.59,0.7722007722007722,0.2384047650703003,1.1405303196855185
1.6,0.7692307692307693,0.22996218512899233,1.1471664155322687
1.61,0.7662835249042145,0.2215264778575884,1.1538053416193452
1.62,0.7633587786259541,0.21309750961499635,1.160447063362375
1.6300000000000001,0.7604562737642584,0.20467514954627494,1.1670915467113456
1.6400000000000001,0.7575757575757576,0.19625926951953102,1.1737387581404524
1.6500000000000001,0.7547169811320755,0.1878497440643868,1.1803886646381732
1.6600000000000001,0.7518796992481203,0.17944645031197196,1.1870412336975729
1.6700000000000002,0.749063670411985,0.17104926793640485,1.1936964333068223
1.68,0.7462686567164181,0.16265807909771626,1.200354231939928
1.69,0.7434944237918216,0.15427276838617754,1.207014598547675
1.7,0.7407407407407407,0.14589322276799943,1.2136775025487607
1.71,0.738007380073801,0.13751933153235602,1.220342913821138
1.72,0.7352941176470589,0.12915098623970428,1.2270108026935378
1.73,0.7326007326007327,0.12078808067136454,1.2336811399371865
1.74,0.7299270072992698,0.11243051078032497,1.2403538967576984
1.75,0.7272727272727273,0.10407817464323521,1.2470290447871508
1.76,0.7246376811594203,0.09573097241356548,1.2537065560763283
1.77,0.7220216606498193,0.08738880627589271,1.2603864030871337
1.78,0.7194244604316546,0.07905158040128513,1.2670685586851689
1.79,0.7168458781362008,0.0707192009037593,1.2737529961324663
1.8,0.7142857142857143,0.06239157579777749,1.2804396890803864
1.81,0.7117437722419928,0.05406861495676105,1.28712861156266
1.82,0.7092198581560285,0.04575023007259027,1.2938197379885759
1.83,0.7067137809187278,0.037436334616067754,1.3005130431363279
1.84,0.7042253521126761,0.029126843798318775,1.3072085021464823
1.85,0.7017543859649121,0.02082167453310219,1.3139060905155995
1.86,0.6993006993006993,0.012520745400010509,1.3206057840899799
1.87,0.6968641114982578,0.004223976608542071,1.3273075590595442
1.8800000000000001,0.6944444444444444,-0.004068710036998302,1.3340113919518437
1.8900000000000001,0.6920415224913492,-0.012357391171757732,1.3407172596261876
1.9000000000000001,0.6896551724137929,-0.0206421419038071,1.3474251392679004
1.9100000000000001,0.6872852233676976,-0.028923035846827927,1.3541350083826924
1.9200000000000002,0.684931506849315,-0.03720014515204165,1.3608468447911488
1.93,0.6825938566552903,-0.04547354053939118,1.3675606266233278
1.94,0.6802721088435375,-0.053743291328010624,1.3742763323134763
1.95,0.6779661016949153,-0.06200946546598298,1.3809939405948433
1.96,0.6756756756756759,-0.07027212955941664,1.3877134304946082
1.97,0.6734006734006734,-0.07853134890085076,1.3944347813289049
1.98,0.6711409395973156,-0.08678718749701106,1.4011579726979504
1.99,0.6688963210702343,-0.09503970809592854,1.4078829844812675
2.0,0.6666666666666667,-0.10328897221344142,1.4146097968330058


==> mech-exp-loc-2-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
2.0,0.13212055882855767,0.26424111765711533,0.700212931632136,0.9004258632642721,-0.5,0.0,-1.0,0.0
2.01,0.13940505982692153,0.2788464207512943,0.7021651105058015,0.9043399168350774,-0.5,0.0,-1.0,0.0
2.0199999999999996,0.1465453180412195,0.2932339220495945,0.7040407433509557,0.9081192544986354,-0.5,0.0,-1.0,0.0
2.0299999999999994,0.1535441896699421,0.3074065204506749,0.705842831580307,0.911768423095066,-0.5,0.0,-1.0,0.0
2.039999999999999,0.16040447435506033,0.32136708544757464,0.7075742589194884,0.9152918200175946,-0.5,0.0,-1.0,0.0
2.049999999999999,0.16712891630191973,0.33511845715561683,0.7092377960216336,0.9186936979417234,-0.5,0.0,-1.0,0.0
2.0599999999999987,0.17372020537695976,0.3486634463507385,0.7108361049010127,0.9219781694133055,-0.5,0.0,-1.0,0.0
2.0699999999999985,0.18018097818369516,0.36200483451781823,0.7123717431928236,0.9251492112993167,-0.5,0.0,-1.0,0.0
2.0799999999999983,0.18651381911739362,0.37514537390859726,0.7138471682459533,0.9282106691050371,-0.5,0.0,-1.0,0.0
2.089999999999998,0.19272126139886758,0.3880877876087888,0.7152647410552612,0.9311662611612771,-0.5,0.0,-1.0,0.0
2.099999999999998,0.1988057880877967,0.40083476961399317,0.7166267300396736,0.9340195826851989,-0.5,0.0,-1.0,0.0
2.1099999999999977,0.2047698330759844,0.41338898491404114,0.7179353146721389,0.936774109718214,-0.5,0.0,-1.0,0.0
2.1199999999999974,0.2106157820609479,0.4257530695854054,0.7191925889672486,0.9394332029443451,-0.5,0.0,-1.0,0.0
2.1299999999999972,0.216345973500228,0.4379296308913216,0.7204005648321077,0.9420001113923824,-0.5,0.0,-1.0,0.0
2.139999999999997,0.22196269954680425,0.4499212473892852,0.7215611752858152,0.9444779760250643,-0.5,0.0,-1.0,0.0
2.149999999999997,0.2274682069659857,0.4617304690455841,0.7226762775527071,0.9468698332184632,-0.5,0.0,-1.0,0.0
2.1599999999999966,0.23286469803414778,0.4733598173565552,0.7237476560343117,0.9491786181346572,-0.5,0.0,-1.0,0.0
2.1699999999999964,0.23815433141967213,0.4848117854762467,0.7247770251647724,0.9514071679907152,-0.5,0.0,-1.0,0.0
2.179999999999996,0.24333922304644218,0.49608883835018713,0.7257660321543085,0.9535582252269357,-0.5,0.0,-1.0,0.0
2.189999999999996,0.24842144694024149,0.5071934128549718,0.7267162596251027,0.9556344405772165,-0.5,0.0,-1.0,0.0
2.1999999999999957,0.25340303605839143,0.5181279179433791,0.727629228143834,0.9576383760443595,-0.5,0.0,-1.0,0.0
2.2099999999999955,0.25828598310296136,0.5288947347947476,0.7285063986549097,0.959572507783044,-0.5,0.0,-1.0,0.0
2.2199999999999953,0.263072241317876,0.539496216970345,0.7293491748182871,0.961439228893135,-0.5,0.0,-1.0,0.0
2.229999999999995,0.26776372527023895,0.5499346905734747,0.7301589052556293,0.9632408521259268,-0.5,0.0,-1.0,0.0
2.239999999999995,0.27236231161618496,0.5602124544140691,0.730936885708388,0.9649796125058521,-0.5,0.0,-1.0,0.0
2.2499999999999947,0.27686983985156777,0.5703317801775337,0.7316843611112654,0.9666576698701297,-0.5,0.0,-1.0,0.0
2.2599999999999945,0.2812881130477828,0.5802949125976029,0.7324025275843762,0.9682771113287503,-0.5,0.0,-1.0,0.0
2.2699999999999942,0.2856188985730196,0.5901040696329866,0.7330925343472944,0.9698399536471478,-0.5,0.0,-1.0,0.0
2.279999999999994,0.28986392879923273,0.5997614426475895,0.7337554855580497,0.9713481455538318,-0.5,0.0,-1.0,0.0
2.289999999999994,0.294024901795114,0.6092691965940904,0.7343924420800167,0.9728035699752086,-0.5,0.0,-1.0,0.0
2.2999999999999936,0.298103482005342,0.61862947020068,0.7350044231795219,0.9742080461997468,-0.5,0.0,-1.0,0.0
2.3099999999999934,0.30210130091638265,0.6278443761607577,0.7355924081568873,0.9755633319735975,-0.5,0.0,-1.0,0.0
2.319999999999993,0.3060199577091054,0.6369160013253997,0.7361573379135201,0.9768711255297129,-0.5,0.0,-1.0,0.0
2.329999999999993,0.3098610198984768,0.6458464068984119,0.7367001164575558,0.9781330675524602,-0.5,0.0,-1.0,0.0
2.3399999999999928,0.31362602396058736,0.6546376286337906,0.7372216123504639,0.9793507430796677,-0.5,0.0,-1.0,0.0
2.3499999999999925,0.31731647594726264,0.663291677035421,0.7377226600969312,0.9805256833439873,-0.5,0.0,-1.0,0.0
2.3599999999999923,0.320933852088504,0.6718105375588439,0.7382040614802481,0.9816593675554136,-0.5,0.0,-1.0,0.0
2.369999999999992,0.3244795993830003,0.6801961708149334,0.7386665868453323,0.9827532246267365,-0.5,0.0,-1.0,0.0
2.379999999999992,0.3279551361769467,0.6884505127753291,0.7391109763314452,0.9838086348436669,-0.5,0.0,-1.0,0.0
2.3899999999999917,0.33136185273140173,0.6965754749794736,0.7395379410565729,0.9848269314813185,-0.5,0.0,-1.0,0.0
2.3999999999999915,0.33470111177841066,0.7045729447431135,0.739948164255366,0.9858094023686861,-0.5,0.0,-1.0,0.0
2.4099999999999913,0.3379742490661164,0.7124447853681213,0.7403423023724619,0.9867572914027147,-0.5,0.0,-1.0,0.0
2.419999999999991,0.3411825738930765,0.720192836353506,0.7407209861129349,0.9876718000135023,-0.5,0.0,-1.0,0.0
2.429999999999991,0.34432736963199984,0.7278189136074821,0.7410848214515601,0.988554088582147,-0.5,0.0,-1.0,0.0
2.4399999999999906,0.3474098942431133,0.7353248096604756,0.7414343906025016,0.9894052778126953,-0.5,0.0,-1.0,0.0
2.4499999999999904,0.350431380777362,0.7427122938789406,0.7417702529509796,0.9902264500596112,-0.5,0.0,-1.0,0.0
2.45999999999999,0.35339303786964704,0.7499831126798777,0.7420929459484062,0.991018650612147,-0.5,0.0,-1.0,0.0
2.46999999999999,0.35629605022229427,0.7571389897459366,0.7424029859724222,0.9917828889369543,-0.5,0.0,-1.0,0.0
2.4799999999999898,0.35914157907895206,0.7641816262409997,0.7427008691532111,0.9925201398802322,-0.5,0.0,-1.0,0.0
2.4899999999999896,0.3619307626891043,0.7711127010261445,0.7429870721674143,0.9932313448306813,-0.5,0.0,-1.0,0.0
2.4999999999999893,0.3646647167633844,0.7779338708758758,0.7432620530009142,0.9939174128444801,-0.5,0.0,-1.0,0.0
2.509999999999989,0.3673445349198754,0.7846467706945476,0.7435262516817103,0.9945792217334866,-0.5,0.0,-1.0,0.0
2.519999999999989,0.3699712891215712,0.7912530137328676,0.7437800909840572,0.9952176191178043,-0.5,0.0,-1.0,0.0
2.5299999999999887,0.3725460301051764,0.7977541918044071,0.7440239771049938,0.9958334234438486,-0.5,0.0,-1.0,0.0
2.5399999999999885,0.37506978780141464,0.8041518755020232,0.7442583003143455,0.99642742496899,-0.5,0.0,-1.0,0.0
2.5499999999999883,0.37754357174701525,0.8104476144141192,0.744483435579239,0.9970003867138353,-0.5,0.0,-1.0,0.0
2.559999999999988,0.37996837148854046,0.8166429373406564,0.7446997431641293,0.9975530453831695,-0.5,0.0,-1.0,0.0
2.569999999999988,0.3823451569782179,0.8227393525088516,0.7449075692073006,0.9980861122565537,-0.5,0.0,-1.0,0.0
2.5799999999999876,0.38467487896193464,0.8287383477884812,0.7451072462747603,0.9986002740495377,-0.5,0.0,-1.0,0.0
2.5899999999999874,0.38695846935954725,0.8346413909067236,0.7452990938924164,0.9990961937464287,-0.5,0.0,-1.0,0.0
2.599999999999987,0.3891968416376633,0.8404499296624788,0.7454834190573871,0.9995745114055192,-0.5,0.0,-1.0,0.0
2.609999999999987,0.3913908911750392,0.8461653921400946,0.7456605167292609,1.0000358449376523,-0.5,0.0,-1.0,0.0
2.619999999999987,0.39354149562074436,0.851789186922445,0.7458306703020957,1.0004807908589806,-0.5,0.0,-1.0,0.0
2.6299999999999866,0.3956495152452322,0.8573227033032992,0.7459941520579094,1.000909925018745,-0.5,0.0,-1.0,0.0
2.6399999999999864,0.3977157932844597,0.862767311498926,0.7461512236023893,1.001323803302871,-0.5,0.0,-1.0,0.0
2.649999999999986,0.39974115627719353,0.8681243628588822,0.7463021362835168,1.0017229623141648,-0.5,0.0,-1.0,0.0
2.659999999999986,0.4017264143956357,0.8733951900759314,0.7464471315937784,1.002107920029861,-0.5,0.0,-1.0,0.0
2.6699999999999857,0.4036723617695043,0.878581107395051,0.7465864415566044,1.0024791764372507,-0.5,0.0,-1.0,0.0
2.6799999999999855,0.40557977680369495,0.8836834108214726,0.7467202890976562,1.0028372141480988,-0.5,0.0,-1.0,0.0
2.6899999999999853,0.407449422489654,0.8887033783277187,0.7468488884015554,1.003182498992539,-0.5,0.0,-1.0,0.0

2.6931471805599454,0.4080301397071394,0.8902664204950812,0.7468883082270085,1.0032886002235142,0.0,1.3465735902799727,0.17833854313973507,3.173439125201891
2.703147180559945,0.4098512649567304,0.8951800541008268,0.7470103194066126,1.0036178002768292,0.009950166250831671,1.373420520377843,0.1831274583368374,3.186360263377678
2.713147180559945,0.41163632951030493,0.9000142418878294,0.7471275464594347,1.0039352644819506,0.019801326693244414,1.40009883066234,0.18784507587524946,3.1991362070432903
2.7231471805599448,0.4133860474174855,0.9047702035222369,0.7472401769737692,1.0042414070426835,0.02955446645149129,1.4266092187217967,0.19249245723882003,3.2117684155016177
2.7331471805599445,0.4151011185887651,0.9094491415182939,0.747348391182468,1.0045366277239973,0.039210560847676046,1.4529523849566495,0.19707064810796204,3.2242583367861615
2.7431471805599443,0.4167822290754799,0.9140522414393806,0.7474523622513521,1.0048213123475125,0.048770575499285096,1.4791290324544084,0.2015806785949359,3.2366074076731386
2.753147180559944,0.41843005134423994,0.9185806720978158,0.7475522565563133,1.0050958332703241,0.05823546641575028,1.5051398668668403,0.20602356347562756,3.248817053695711
2.763147180559944,0.42004524454592385,0.9230355857533926,0.7476482339495515,1.0053605498477207,0.0676061800940504,1.5309855962893277,0.21040030241787866,3.260888689160296
2.7731471805599437,0.4216284547793484,0.9274181183106194,0.7477404480153721,1.0056158088803095,0.07688365361336258,1.5566669311423809,0.21471188020641585,3.2728237171648797
2.7831471805599435,0.4231803153497169,0.9317293895146401,0.7478290463159538,1.005861945046075,0.08606881472877026,1.5821845840552577,0.21895926696443135,3.284623529619273
2.7931471805599433,0.42470144702194923,0.9359705031458097,0.7479141706274796,1.0060992813178513,0.09516258196403848,1.607539269751672,0.22314341837186435,3.2962895072672467
2.803147180559943,0.4261924582689961,0.9401425472128953,0.7479959571670087,1.0063281293666972,0.10416586470346978,1.6327317049375645,0.22726527588043366,3.307823019710494
2.813147180559943,0.42765394551523694,0.9442465941448925,0.748074536810453,1.0065487899516332,0.1130795632828403,1.6577626081908874,0.23132576692546758,3.3192254254343476
2.8231471805599426,0.429086493375057,0.9482837009814231,0.7481500353020067,1.0067615532961924,0.12190456907943625,1.682632699853397,0.23532580513458212,3.3304980718352057
2.8331471805599424,0.430490674886701,0.9522549095617043,0.7482225734553635,1.0069666994522175,0.1306417646011917,1.7073427019244094,0.23926629053324922,3.3416422952496005
2.843147180559942,0.4318670517414964,0.9561612467120686,0.7482922673470442,1.0071644986513255,0.13929202357493953,1.7318933379564938,0.24314810974730738,3.352659420984865
2.853147180559942,0.433216174508537,0.9600037244320149,0.7483592285021445,1.0073552116444526,0.147856211033786,1.756285332953084,0.24697213620245684,3.363550763351334
2.8631471805599418,0.434538582854918,0.9637833400787803,0.7484235640727983,1.0075390900298646,0.1563351834036133,1.7805194132679665,0.2507392303207827,3.3743176256960314
2.8731471805599416,0.4358348057616106,0.9675010765504171,0.7484853770096442,1.0077163765700252,0.1647297885887249,1.8045963065066313,0.254450239714354,3.3849613004377908
2.8831471805599413,0.4371053617350604,0.9711579024673533,0.748544766226569,1.007887305497685,0.17304086605663427,1.8285167414294465,0.25810599937594003,3.395483069103765
2.893147180559941,0.43835075901459786,0.9747547723524436,0.7486018267589897,1.00805210281155,0.18126924692201474,1.8522814478566425,0.2617073318668879,3.4058842023672673
2.903147180559941,0.4395714957757404,0.9782926268094776,0.7486566499159318,1.0082109865618816,0.18941575402980937,1.875891156575063,0.26525504750220064,3.4161659600868983
2.9131471805599407,0.440768060329469,0.9817723927001519,0.7487093234261429,1.0083641671263552,0.19748120203751784,1.899346599246678,0.26874994453286427,3.426329591346921
2.9231471805599405,0.44194093131755974,0.9851949833194897,0.7487599315784769,1.0085118474765085,0.20546639749666218,1.9226485083188156,0.272192809325454,3.436376334498817
2.9331471805599403,0.44309057790404627,0.9885612985697021,0.7488085553567743,1.0086542234350888,0.21337213893344265,1.9457976169360918,0.27558441653907306,3.446307417204012
2.94314718055994,0.44421745996289197,0.9918722251324805,0.7488552725694541,1.0087914839246088,0.221199216928591,1.9687946588540184,0.2789255292996533,3.45612405647769
2.95314718055994,0.44532202826194567,0.9951286366397227,0.7489001579740235,1.008923811207398,0.22894841419642953,1.991640368354263,0.28221689937166095,3.4658274587336875
2.9631471805599396,0.44640472464325487,0.9983313938426757,0.7489432833967059,1.0090513811174404,0.23662050566314252,2.0143354801615287,0.2854592673272478,3.4754188198303972
2.9731471805599394,0.44746598219980815,1.0014813447794992,0.7489847178473781,1.0091743632842698,0.2442162585442702,2.036880729362043,0.2886533627128829,3.484899325117667
2.983147180559939,0.4485062254487785,1.0045793249412447,0.749024527630001,1.0092929213491897,0.2517364324214302,2.059276851323616,0.2917999042135031,3.494270149484633
2.993147180559939,0.4495258705013355,1.007626157436244,0.7490627764487201,1.0094072131740779,0.25918177931827735,2.0815245816172667,0.29489959981422054,3.5035324574084608
3.003147180559939,0.45131150164706896,1.0129824201863054,0.7490995255098054,1.0095173910430233,0.266553043775706,2.1036246559403664,0.2979531469596224,3.5126874030039583
3.0131471805599386,0.4547810051776655,1.0234191678932802,0.749134833619595,1.0096236018570321,0.2738509629263042,2.1255778100413014,0.3009612327106985,3.521736130074009
3.0231471805599384,0.45821869193194703,1.0337945879890877,0.7491687572785972,1.0097259873220454,0.28107626656806883,2.1473847796456194,0.30392453389943364,3.530679772160814
3.033147180559938,0.4616250079645952,1.0441093883460544,0.749201350771904,1.009824684130486,0.28822967723738513,2.169046300383641,0.3068437172810963,3.5395194525978777
3.043147180559938,0.4650003914153203,1.0543642751496287,0.7492326662560582,1.0099198241365555,0.29531191028128134,2.190563107719512,0.3097194396842633,3.5482562845627372
3.0531471805599377,0.4683452726610116,1.0645599395877576,0.7492627538425155,1.0100115345254927,0.30232367392896364,2.211935936881681,0.312552348158607,3.5568913711303694
3.0631471805599375,0.471660074464899,1.0746970663796849,0.7492916616778332,1.0100999379769964,0.3092656693626399,2.2331655227947724,0.31534308012048573,3.5654258053272687
3.0731471805599373,0.47494521212278207,1.084776327906302,0.7493194360207154,1.0101851528230155,0.3161385907876386,2.254252600012843,0.3180922634963641,3.5738606701861486
3.083147180559937,0.47820109360638774,1.0947983867814595,0.7493461213160358,1.0102672932000827,0.3229431255018298,2.275197902653991,0.3208005168641004,3.582197038801248
3.093147180559937,0.4814281197039112,1.1047638924182666,0.7493717602659604,1.010346469196396,0.3296799539643551,2.2960021643363113,0.3234684495921276,3.590435974384195
3.1031471805599367,0.48462668415779636,1.1146734932367974,0.7493963938982788,1.0104227869938107,0.33634974986367494,2.316666118115159,0.32609666197656506,3.598578530320421
3.1131471805599364,0.4877971737998096,1.1245278187504568,0.7494200616320584,1.0104963490049246,0.34295318018493726,2.3371904964217203,0.3286857453762868,3.6066257502260797
3.1231471805599362,0.49093996868346257,1.1343274926572897,0.7494428013407225,1.0105672540054123,0.3494909052766775,2.3575760310028544,0.3312362823459809,3.6145786680054526
3.133147180559936,0.49405544221383324,1.144073129762117,0.7494646494126563,1.0106355972617829,0.3559635789168527,2.3778234528621964,0.3337488467672256,3.622438307908807
3.143147180559936,0.4971439612748398,1.1537653349776722,0.7494856408094362,1.0107014706547095,0.36237184837822056,2.3979334922024993,0.3362240039776154,3.630205684590685
3.1531471805599356,0.5002058863540144,1.1634047037435518,0.7495058091217754,1.0107649627980777,0.36871635449306783,2.417906878369205,0.3386623108979654,3.6378818031686024
3.1631471805599354,0.5032415716648297,1.1729918274108817,0.7495251866232764,1.0108261591539094,0.374997731717293,2.437744339795202,0.34106431615761856,3.6454676592821134
3.173147180559935,0.5062513652666236,1.1825272707169443,0.7495438043220757,1.0108851421432958,0.38121660819385284,2.4574466039467815,0.34343056021789264,3.652964239152247
3.183147180559935,0.5092356091821717,1.1920116159622847,0.7495616920104634,1.0109419912534716,0.38737360581557745,2.477014397270752,0.34576157549368314,3.6603725196412613
3.1931471805599347,0.5121946395129515,1.201445419403344,0.7495788783125571,1.0109967831411741,0.39346934028736014,2.4964484451427054,0.3480578864732615,3.667693468312713
3.2031471805599345,0.5151287865521479,1.210829232856434,0.749595390730107,1.0110495917324063,0.39950442118772767,2.5157494718164095,0.350320009836286,3.674928043491813
3.2131471805599343,0.5180383748954394,1.2201635994798135,0.7496112556865036,1.0111004883187222,0.40547945202979907,2.534918200374319,0.35254845457005635,3.682077194326037
3.223147180559934,0.5209237235496145,1.2294490566745464,0.7496264985690622,1.0111495416501688,0.41139503032163827,2.5539553526791794,0.3547437220840388,3.6891418608459934
3.233147180559934,0.5237851460390562,1.2386861298116263,0.7496411437696466,1.0111968180249842,0.4172517476260036,2.5728616493267062,0.35690630632268605,3.6961229740265047
3.2431471805599337,0.5266229505101395,1.2478753385839312,0.7496552147237024,1.0112423813761684,0.4230501896195067,2.5916378095993395,0.3590366938765748,3.7030214558478844
3.2531471805599335,0.5294374398335826,1.2570171950780566,0.7496687339477581,1.0112862933550395,0.42879093615117836,2.610284551421023,0.3611353640918922,3.7098382193574135
3.2631471805599332,0.5322289117047924,1.2661122020393738,0.7496817230754563,1.011328613411868,0.43447456130045614,2.6288025913130384,0.36320278917829074,3.716574168730965
3.273147180559933,0.5349976587422424,1.2751608562013386,0.7496942028921725,1.0113693988736998,0.4401016334345911,2.6471926443508287,0.36523943431513683,3.7232301993347807
3.283147180559933,0.5377439685839239,1.2841636455514875,0.749706193368276,1.011408705019461,0.445672715265486,2.6654554241218413,0.3672457577561785,3.729807197787374
3.2931471805599326,0.5404681239819087,1.2931210497763845,0.7497177136910866,1.0114465851524286,0.4511883639059666,2.6835916426843345,0.36922221093265417,3.73630604202154
3.3031471805599324,0.5431704028950564,1.3020335452539902,0.7497287822955788,1.011483090670184,0.4566491309254932,2.701602010527165,0.3711692385548666,3.742727601346458
3.313147180559932,0.5458510785799099,1.3109015993148172,0.749739416893881,1.0115182711320967,0.4620555624053184,2.7194872365305187,0.37308727871224523,3.7490727365098784
3.323147180559932,0.5485104196798086,1.3197256657701133,0.7497496345036193,1.0115521743244635,0.4674081989930956,2.737248027927583,0.37497676297191695,3.755342299760356
3.3331471805599318,0.5511486903122574,1.328506199482015,0.7497594514751493,1.0115848463233597,0.47270757595694435,2.7548850902671393,0.37683811647581145,3.761537134909536
3.3431471805599315,0.5537661501545869,1.3372436568610662,0.7497688835177198,1.0116163315552797,0.4779542232389766,2.77239912737706,0.37867175803632014,3.767658077394472
3.3531471805599313,0.5563630545279346,1.345938451308762,0.7497779457246112,1.0116466728556677,0.4831486655082935,2.7897908413287076,0.38047810023052975,3.773705954339949
3.363147180559931,0.5589396544795856,1.354591036107223,0.7497866525972878,1.0116759115253764,0.48829142221345023,2.8070609324022016,0.38225754949305424,3.7796815846208127
3.373147180559931,0.5614961968637004,1.363201830790251,0.7497950180686035,1.0117040873851613,0.493383007634403,2.8242100990525554,0.384010506207485,3.7855857789242893
3.3831471805599307,0.5640329244204645,1.3717712534571662,0.7498030555250972,1.011731238828246,0.4984239309339371,2.8412390378766714,0.38573736479647813,3.791419339812271
3.3931471805599305,0.5665500758536901,1.3802997174242928,0.749810777828414,1.0117574028710528,0.503414696208583,2.858148443581158,0.38743851381050143,3.797183061783563
3.4031471805599303,0.5690478859068995,1.3887876265746288,0.7498181973358867,1.0117826152021423,0.5083558025390276,2.8749390089509874,0.3891143360152596,3.8028777313360824
3.41314718055993,0.5715265854379228,1.3972353839219682,0.7498253259203101,1.0118069102294331,0.5132477440400209,2.8916114248189513,0.3907652084778188,3.808504127028989
3.42314718055993,0.5739864014920361,1.4056433789767786,0.7498321749889404,1.0118303211257647,0.5180910099097902,2.908166380035923,0.39239150265144795,3.8140630195447405
3.4331471805599296,0.5764275573736707,1.4140120076775546,0.7498387555017483,1.0118528798728492,0.5228860844789582,2.9246045614419036,0.39399358445919663,3.8195551717510523
3.4431471805599294,0.5788502727167218,1.4223416440619325,0.7498450779889584,1.0118746173036812,0.5276334472589777,2.9409266538378316,0.395571814376231,3.8249813387627793
3.453147180559929,0.5812547635534836,1.4306326677613148,0.7498511525678989,1.011895563143447,0.5323335729900833,2.9571333399581716,0.39712654751094023,3.830342268003659
3.463147180559929,0.5836412423822371,1.4388854477404347,0.7498569889591924,1.0119157460490023,0.5369869316887643,2.9732253004442244,0.39865813368483893,3.835638699267956
3.4731471805599288,0.5860099182335199,1.4471003502759374,0.7498625965023098,1.0119351936469414,0.5415939886947689,2.9892032138182008,0.4001669175112774,3.8408713647819663
3.4831471805599286,0.5883609967351006,1.4552777318783068,0.7498679841705167,1.011953932570341,0.5461552047176366,3.005067756457992,0.40165323847298184,3.8460409892653833
3.4931471805599283,0.5906946801756863,1.4634179476321276,0.7498731605852315,1.0119719884941913,0.5506710358827709,3.020819602572676,0.4031174309984391,3.8511482899925156
3.503147180559928,0.5930111675673858,1.4715213483853855,0.7498781340298222,1.0119893861695868,0.5551419337770511,3.036459424178704,0.4045598245371449,3.856193976853346
3.513147180559928,0.5953106547069558,1.4795882733912136,0.7498829124628611,1.012006149456703,0.559568345493993,3.051987891076789,0.40598074363373016,3.861178752414413
3.5231471805599277,0.5975933342358499,1.4876190624214352,0.7498875035308605,1.0120223013566099,0.5639507136784567,3.067405670829461,0.40738050800098624,3.8661033119795345
3.5331471805599275,0.5998593956990997,1.4956140469134787,0.749891914580509,1.0120378640419587,0.5682894765709126,3.0827134287392997,0.40875943259180114,3.8709683436503295
3.5431471805599273,0.6021090256030451,1.5035735558056036,0.7498961526704266,1.012052858886586,0.5725850680512656,3.0979118278278124,0.4112586607601023,3.879814712708267
3.553147180559927,0.6043424074719416,1.5114979089399467,0.7499002245824617,1.0120673064940662,0.5768379176822434,3.113001528814957,0.4159114985845107,3.8963236309746665
3.563147180559927,0.6065597219034624,1.5193874268660479,0.7499041368325422,1.0120812267252546,0.5810484507523532,3.1279831900993056,0.4205223893535348,3.9127298241938515
3.5731471805599266,0.6087611466231213,1.5272424209350057,0.7499078956811028,1.0120946387248566,0.5852170883184109,3.1428574677388217,0.4250917760188355,3.9290340339369147
3.5831471805599264,0.6109468565376337,1.5350631985682068,0.7499115071431033,1.0121075609470525,0.5893442472476469,3.1576250154322567,0.4296200961437481,3.945236995783336
3.593147180559926,0.6131170237872399,1.542850066439454,0.7499149769976533,1.0121200111802144,0.5934303402593932,3.1722864845011416,0.4341077819754873,3.9613394393645325
3.603147180559926,0.6152718177970082,1.5506033198369935,0.7499183107972602,1.0121320065707469,0.5974757759663563,3.1868425238723788,0.438555260516333,3.9773420884073483
3.613147180559926,0.6174114053271416,1.5583232547688133,0.7499215138767148,1.0121435636460838,0.6014809589154781,3.2012937800614107,0.4429629535938062,3.993245660777463
3.6231471805599256,0.6195359505223033,1.5660101580532588,0.7499245913616276,1.0121546983368637,0.6054462896283912,3.215640897155957,0.4473312779298554,4.009050868522726
3.6331471805599254,0.6216456149599847,1.573664323644516,0.749927548176631,1.0121654259983242,0.6093721646414711,3.2298845168003236,0.4516606452090638,4.024758417916399
3.643147180559925,0.623740557697931,1.5812860169118848,0.7499303890532597,1.012175761430928,0.613258976545491,3.2440252781802545,0.4559514621458918,4.0403690095002975
3.653147180559925,0.6258209353206459,1.5888755287688285,0.7499331185375225,1.0121857189002652,0.61710711402488,3.258063818008336,0.46020413055097165,4.055883338127843
3.6631471805599247,0.6278869019849918,1.596433126982589,0.7499357409971765,1.0121953121562415,0.6209169618965933,3.2720007705099268,0.46441904739646767,4.071302093006996
3.6731471805599245,0.629938609464904,1.603959080148848,0.7499382606287168,1.0122045544515867,0.6246889011485925,3.285836767409616,0.4685966048805086,4.086625957743074
3.6831471805599243,0.6319762071952366,1.6114536529659866,0.7499406814640912,1.0122134585597011,0.6284233089779465,3.299572437918202,0.47273719049071783,4.10185561038146
3.693147180559924,0.633999842314756,1.6189171054926668,0.7499430073771528,1.012222036791873,0.6321205588285499,3.3132084087201665,0.4768411870668441,4.116991723450168
3.703147180559924,0.6360096597083003,1.6263496950743652,0.7499452420898589,1.0122303010138785,0.6357810204284688,3.326745303961659,0.48090897286251,4.132034964002287
3.7131471805599237,0.6380058020481207,1.6337516727897485,0.7499473891782263,1.0122382626619868,0.6394050598269139,3.3401837452389627,0.4849409216060909,4.146985993658286
3.7231471805599234,0.6399884098344195,1.641123289088669,0.7499494520780547,1.0122459327584061,0.642993039430845,3.3535243515874456,0.48893740256073825,4.161845468648171
3.7331471805599232,0.6419576214351026,1.6484647886114527,0.7499514340904239,1.0122533219261665,0.6465453180412122,3.366767739470977,0.4928987805835555,4.176614039853498
3.743147180559923,0.6439135731247616,1.6557764123486898,0.7499533383869764,1.0122604404034803,0.650062250888837,3.3799145227718195,0.4968254161839418,4.191292352849226
3.753147180559923,0.6458563991228987,1.6630583998369217,0.7499551680149932,1.012267298057587,0.6535441896699348,3.392965312780965,0.5007176655811197,4.205881047945428
3.7631471805599226,0.6477862316314121,1.6703109836580907,0.7499569259022691,1.0122739043981022,0.6569914825812855,3.405920718188929,0.5045758807608465,4.220380760228818
3.7731471805599224,0.6497032008713541,1.6775343952401152,0.7499586148617993,1.0122802685898966,0.660404474355053,3.418781345076974,0.5084004095313351,4.234792119604125
3.783147180559922,0.6516074351189782,1.6847288618192393,0.7499602375962788,1.0122863994655056,0.6637835062932589,3.4315477969087764,0.5121915955783887,4.2491157508353
3.793147180559922,0.6534990607410881,1.6918946075263617,0.7499617967024294,1.0122923055371054,0.6671289163019127,3.444220674522505,0.5159497785197578,4.263352273586532
3.8031471805599217,0.6553782022297014,1.6990318530730013,0.7499632946751533,1.012297995008052,0.6704410389248032,3.45680057612333,0.5196752939587379,4.277502302463094
3.8131471805599215,0.6572449822360447,1.7061408161263563,0.7499647339115267,1.0123034757840164,0.6737202053769527,3.4692880972763276,0.5233684735370172,4.291566447052018
3.8231471805599213,0.6590995216038882,1.7132217102831886,0.7499661167146346,1.0123087554837116,0.6769667435777393,3.4816838308998013,0.5270296449867771,4.305545311962557
3.833147180559921,0.6609419394022392,1.720274746495328,0.7499674452972572,1.0123138414492479,0.6801809781836883,3.493988367258979,0.5306591321820692,4.319439496866486
3.843147180559921,0.6627723529574012,1.727300133320655,0.74996872178541,1.0123187407561036,0.6833632306209392,3.5062022939601176,0.5342572551894704,4.333249596538194
3.8531471805599207,0.6645908778844138,1.7342980750320234,0.7499699482217463,1.0123234602227535,0.686513819117387,3.5183261959449674,0.5378243303180267,4.3469762008945745
3.8631471805599205,0.6663976281178873,1.7412687735979497,0.7499711265688261,1.0123280064199398,0.6896330587345072,3.53036065548563,0.5413606701685021,4.360619895034736
3.8731471805599202,0.6681927159422387,1.7482124278851758,0.749972258712256,1.0123323856796191,0.6927212613988611,3.5423062521797695,0.5448665836819369,4.374181259279504
3.88314718055992,0.6699762520213475,1.755129233578037,0.7499733464637072,1.0123366041035853,0.6957787359332883,3.55416356294618,0.5483423761875263,4.387660869210704
3.89314718055992,0.671748345427637,1.7620193828909576,0.7499743915638137,1.0123406675717823,0.6988057880877903,3.565933162020722,0.5517883494498312,4.401059295710253
3.9031471805599196,0.6735091036705959,1.7688830694721027,0.7499753956849591,1.012344581750324,0.701802720570105,3.5776156209525896,0.5552048017153316,4.4143771049990495
3.9131471805599194,0.6752586327247492,1.7757204760111671,0.7499763604339511,1.0123483520992198,0.7047698330759782,3.589211508600926,0.5585920277583245,4.427614858675621
3.923147180559919,0.6769970370570914,1.7825318444245084,0.749977287354594,1.0123519838798267,0.7077074223191331,3.6007213911317666,0.561950318926189,4.440773113754591
3.933147180559919,0.6787244196539897,1.789317196994681,0.7499781779301588,1.0123554821620355,0.7106157820609418,3.6121458320153157,0.5652799631840143,4.453852422704911
3.9431471805599188,0.6804408820475701,1.7960768682004504,0.7499790335857561,1.0123588518311928,0.7134952031398023,3.6234853920235395,0.5685812451586084,4.466853333487879
3.9531471805599185,0.6821465243415962,1.802810986261652,0.7499798556906175,1.0123620975947807,0.716345973500222,3.634740629228074,0.5718544461818931,4.4797763895949325
3.9631471805599183,0.6838414452368482,1.8095197237988108,0.7499806455602863,1.0123652239888552,0.7191683782216127,3.645912098998446,0.5750998443336958,4.492622130085242
3.973147180559918,0.685525742056016,1.816203250786544,0.7499814044587224,1.0123682353842485,0.7219626995467983,3.657000354000587,0.578317714483944,4.505391089623045
3.983147180559918,0.6871995107681124,1.8228617423602325,0.7499821336003252,1.0123711359925553,0.7247292169102402,3.6680059441956603,0.5815083283342741,4.518083798514789
3.9931471805599177,0.6888628460124175,1.8294953658665558,0.7499828341518767,1.0123739298718997,0.7274682069659799,3.6789294168391615,0.5846719544590631,4.530700782746028
4.0031471805599175,0.6905158411219641,1.8361042682461135,0.7499835072344091,1.0123766209324931,0.7301799436153056,3.689771316480316,0.5878088583458861,4.5432425640181
4.013147180559917,0.6921585881465702,1.8426886317942301,0.7499841539249978,1.0123792129419975,0.7328646980341422,3.700532184961756,0.590919302435418,4.5557096597845685
4.023147180559917,0.6937911778754329,1.8492486090737752,0.749984775258486,1.0123817095306902,0.7355227387001686,3.711212561419461,0.5940035461607747,4.568102583287444
4.033147180559917,0.6954136998592846,1.8557843579374638,0.7499853722291394,1.0123841141964465,0.7381543314196666,3.7218129822829864,0.5970618459863142,4.580421843593165
4.043147180559917,0.697026242432129,1.862296034108871,0.7499859457922389,1.0123864303095411,0.740759739354101,3.7323339812759344,0.600094455445897,4.592667945628354
4.053147180559916,0.6986288927325568,1.8687837902622424,0.7499864968656074,1.0123886611172759,0.7433392230464366,3.7427760894167013,0.6031016251806165,4.60484139021533
4.063147180559916,0.7002217367246555,1.875247777570743,0.7499870263310802,1.0123908097484424,0.7458930404471924,3.753139835019468,0.606083602976007,4.616942674107401
4.073147180559916,0.7018048592185182,1.8816881447605849,0.7499875350359148,1.0123928792176249,0.7484214469402362,3.7634257436954344,0.6090406337987375,4.62897229002391
4.083147180559916,0.7033783438903598,1.8881050388071237,0.7499880237941474,1.012394872429342,0.7509246953683244,3.773634338354314,0.6119729598327968,4.640930726685049
4.0931471805599156,0.704942273302249,1.8944986051795927,0.7499884933878957,1.0123967921820476,0.7534030360583861,3.783766139206052,0.6148808205151781,4.652818468846442
4.103147180559915,0.7064967289214629,1.9008689855598395,0.7499889445686099,1.0123986411719803,0.7558567168465555,3.793821663762777,0.6177644525710735,4.664635997333485
4.113147180559915,0.7080417911394711,1.9072163194131788,0.749989378058275,1.0124004219968767,0.7582859831029563,3.8038014268409865,0.6206240900485762,4.67638378907545
4.123147180559915,0.709577539290559,1.9135407487333524,0.7499897945505674,1.0124021371595533,0.7606910777562381,3.813705940563958,0.6234599643529116,4.688062317139354
4.133147180559915,0.7111040516700945,1.9198424090737183,0.7499901947119634,1.0124037890713535,0.763072241317871,3.8235357143643673,0.626272304280189,4.699672050763589
4.1431471805599145,0.7126214055524462,1.9261214351293445,0.7499905791828065,1.012405380055474,0.765429711906195,3.8332912549871385,0.6290613360506925,4.711213455391311
4.153147180559914,0.7141296772085606,1.9323779578319251,0.7499909485783324,1.0124069123501702,0.7677637252702341,3.842973066492487,0.6318272833417122,4.722686992703601
4.163147180559914,0.7156289419232044,1.9386121162089713,0.7499913034896524,1.0124083881118444,0.770074514813269,3.852581650259178,0.6345703673199214,4.734093120652365
4.173147180559914,0.7171192740118778,1.9448240322896402,0.7499916444847006,1.0124098094180272,0.7723623116161802,3.8621175049879843,0.637290806673311,4.745432293493031
4.183147180559914,0.7186007468374069,1.9510138375857144,0.7499919721091416,1.0124111782702412,0.774627344460554,3.8715811267053386,0.6399888176426819,4.7567049618169674
4.193147180559913,0.7200734328262198,1.9571816545606917,0.7499922868872446,1.0124124965967733,0.776869839851563,3.88097300876718,0.6426646140527079,4.7679115725837
4.203147180559913,0.7215374034843137,1.9633276118005707,0.7499925893227216,1.0124137662553379,0.7790900220406147,3.89029364186299,0.6453184073425668,4.779052569152853
4.213147180559913,0.722992729412918,1.9694518306445954,0.749992879899534,1.012414989035646,0.7812881130477782,3.8995435140200048,0.6479504065961568,4.790128391315887
4.223147180559913,0.7244394803238614,1.9755544312151097,0.7499931590826665,1.0124161666618832,0.7834643326839859,3.9087231106076192,0.6505608185718941,4.801139475327587
4.233147180559913,0.7258777250546458,1.9816355350153072,0.7499934273188719,1.0124173007950978,0.785618898573015,3.9178329143419632,0.6531498477321023,4.812086253937288
4.243147180559912,0.7273075315832354,1.9876952582080376,0.7499936850373852,1.0124183930354977,0.78775202617325,3.92687340529064,0.6557176962720016,4.822969156419905
4.253147180559912,0.728728967042566,1.993733719420061,0.7499939326506111,1.0124194449246715,0.7898639287992282,3.9358450608776465,0.6582645641482977,4.833788608606695
4.263147180559912,0.7301420977347771,1.9997510298727013,0.7499941705547835,1.0124204579477227,0.7919548176429725,3.944748355888456,0.6607906491073814,4.844545032915791
4.273147180559912,0.7315469891451787,2.005747306593423,0.7499943991305998,1.01242143353533,0.7940249017951095,3.9535837624752497,0.6632961467131429,4.855238848382507
4.2831471805599115,0.7329437059559492,2.011722659928216,0.7499946187438302,1.0124223730657322,0.7960743882657797,3.962351750162317,0.6657812503744025,4.865870470689393
4.293147180559911,0.7343323120595784,2.0176772004327503,0.7499948297459027,1.0124232778666409,0.7981034820053376,3.9710527858516076,0.6682461513719711,4.876440312196068
4.303147180559911,0.7357128705720547,2.0236110375483904,0.7499950324744656,1.012424149217085,0.8001123859248487,3.9796873338284313,0.6706910388853378,4.886948781968803
4.313147180559911,0.7370854438458032,2.029524278574154,0.7499952272539279,1.0124249883491836,0.8021013009163784,3.9882558557673002,0.6731161000189945,4.897396285809886
4.323147180559911,0.738450093482381,2.035417029467843,0.749995414395978,1.0124257964498617,0.8040704258730837,3.99675881073792,0.6755215198284026,4.907783226286745
4.33314718055991,0.7398068803449311,2.041289396450401,0.7499955942000837,1.0124265746625014,0.8060199577091014,4.00519665521132,0.6779074813456032,4.918110002760832
4.34314718055991,0.741155864570405,2.047141482343924,0.7499957669539693,1.012427324088525,0.8079500913792392,4.0135698430661115,0.6802741656044824,4.9283770114162895
4.35314718055991,0.7424971055815519,2.0529733893888116,0.7499959329340783,1.0124280457889354,0.8098610198984728,4.021878825594891,0.6826217516656872,4.938584645288366
4.36314718055991,0.7438306620986842,2.0587852185744486,0.7499960924060141,1.012428740785787,0.8117529343612466,4.030124051510762,0.6849504166412096,4.948733294291625
4.37314718055991,0.7451565921512218,2.0645770697735517,0.7499962456249658,1.0124294100636118,0.8136260239605835,4.0383059669539865,0.6872603357186302,4.9588233452478905
4.383147180559909,0.7464749530890192,2.0703490417105597,0.7499963928361165,1.0124300545707896,0.815480476007004,4.046425015498766,0.6895516821850356,4.968855181914
4.393147180559909,0.74778580159348,2.076101232450749,0.7499965342750355,1.012430675220869,0.8173164759472589,4.054481638160128,0.6918246274506114,4.978829185009299
4.403147180559909,0.7490891936884633,2.081833735567485,0.749996670168055,1.0124312728938394,0.8191342073828713,4.062476273400946,0.6940793410719142,4.988745732242928
4.413147180559909,0.7503851847509859,2.087546648749071,0.7499968007326332,1.0124318484373644,0.8209338520885003,4.07040935713906,0.6963159907748282,4.998605198340871
4.4231471805599085,0.7516738295217236,2.093240064654875,0.749996926177701,1.0124324026679556,0.8227155900301157,4.078281322754513,0.6985347424772108,5.008407955072774
4.433147180559908,0.7529551821153162,2.0989140768787866,0.7499970467039972,1.0124329363721176,0.8244795993829968,4.086092601096902,0.7007357603112334,5.018154371278562
4.443147180559908,0.7542292960304806,2.1045687760901215,0.7499971625043899,1.0124334503074433,0.8262260565495483,4.093843620492815,0.7029192066454165,5.027844812894795
4.453147180559908,0.755496224159934,2.110204252600125,0.7499972737641841,1.012433945203675,0.827955136176943,4.101534806753402,0.7050852421063711,5.037479642980845
4.463147180559908,0.7567560188001323,2.1158205967552277,0.7499973806614194,1.0124344217637202,0.8296670111745841,4.109166583182006,0.707234025600243,5.047059221744805
4.4731471805599075,0.7580087316608278,2.121417895045541,0.7499974833671542,1.0124348806646357,0.8313618527313982,4.116739370581923,0.7093657143338692,5.0565839065692115
4.483147180559907,0.7592544138744474,2.1269962390979433,0.7499975820457396,1.012435322558576,0.8330398303329529,4.124253587264246,0.71148046383565,5.066054052036541
4.493147180559907,0.7604931160052972,2.132555710435373,0.7499976768550822,1.0124357480736992,0.8347011117784071,4.131709649055788,0.713578427976137,5.075470009954461
4.503147180559907,0.7617248880585962,2.1380963965674957,0.7499977679468974,1.0124361578150545,0.8363458631972895,4.139107969307116,0.7156597589883457,5.084832129380902
4.513147180559907,0.7629497794893408,2.143618383095057,0.7499978554669514,1.0124365523654217,0.8379742490661131,4.146448958900657,0.7177246074877952,5.094140756648883
4.523147180559906,0.764167839211007,2.149121749255684,0.749997939555295,1.012436932286132,0.839586432224821,4.153733026258882,0.7197731224922775,5.1033962353911475
4.533147180559906,0.7653791156040879,2.1546065807079033,0.7499980203464874,1.0124372981178487,0.8411825738930732,4.1609605773525935,0.7218054514413597,5.112598906564545
4.543147180559906,0.7665836565244778,2.16007295676708,0.749998097969812,1.0124376503813328,0.8427628336863662,4.16813201570927,0.7238217402156281,5.1217491084742495
4.553147180559906,0.7677815093116958,2.1655209645063573,0.7499981725494824,1.0124379895781648,0.8443273696319966,4.1752477424214955,0.72582213315567,5.130847176797723
4.5631471805599055,0.7689727207969612,2.170950676645365,0.7499982442048421,1.0124383161914516,0.8458763381848624,4.182308156155468,0.7278067730808033,5.139893444608495
4.573147180559905,0.7701573373111188,2.1763621782206224,0.749998313050555,1.0124386306865065,0.8474098942431101,4.189313653159569,0.7297758013075555,5.148888242399715
4.583147180559905,0.7713354046924161,2.1817555341591017,0.7499983791967888,1.012438933511495,0.8489281911636231,4.196264627273015,0.7317293576678932,5.157831898107513
4.593147180559905,0.7725069682941402,2.18713083493157,0.7499984427493918,1.012439225098073,0.8504313807773589,4.203161469934566,0.7336675805272084,5.166724737134127
4.603147180559905,0.7736720729921116,2.1924881526546525,0.7499985038100615,1.012439505861984,0.8519196134045315,4.210004570191297,0.7355906068020678,5.175567082370864
4.6131471805599045,0.7748307631920409,2.197827562271802,0.7499985624765081,1.0124397762036497,0.8533930378696439,4.216794314707458,0.737498571977719,5.1843592542208095
4.623147180559904,0.7759830828367509,2.2031491386889384,0.7499986188426104,1.0124400365087272,0.8548518015163702,4.223531087773345,0.7393916101253672,5.1931015706213675
4.633147180559904,0.777129075413265,2.208452955787882,0.7499986729985664,1.0124402871486569,0.8562960502222912,4.230215271314295,0.7412698539192218,5.201794347066586
4.643147180559904,0.7782687839597668,2.213739086465737,0.7499987250310368,1.0124405284811782,0.8577259284134806,4.236847244899673,0.7431334346533122,5.210437896629282
4.653147180559904,0.7794022510724309,2.219007603309568,0.7499987750232849,1.0124407608508394,0.8591415790789492,4.243427385751959,0.7449824822580833,5.219032529982959
4.663147180559903,0.7805295189121296,2.224258577051245,0.749998823055309,1.012440984589475,0.8605431437849433,4.249956068755871,0.7468171253167689,5.227578555423545
4.673147180559903,0.7816506292110172,2.2294920806037,0.7499988692039704,1.0124412000166811,0.8619307626891013,4.256433666467537,0.7486374910815476,5.236076278890913
4.683147180559903,0.7827656232789929,2.2347081817938914,0.7499989135431169,1.0124414074402561,0.8633045745544703,4.26286054912372,0.7504437054894824,5.244526003990212
4.693147180559903,0.7838745420100472,2.2399069509969376,0.7499989561437006,1.0124416071566427,0.8646647167633816,4.269237084651088,0.7522358931782522,5.252928032013012
4.7031471805599026,0.7849774258884916,2.245088456704253,0.7499989970738915,1.0124417994513393,0.8660113253311894,4.275563638675534,0.7540141775016718,5.261282661958244
4.713147180559902,0.7860743149950759,2.2502527676534703,0.7499990363991867,1.012441984599306,0.8673445349198725,4.281840574531525,0.7557786805450063,5.269590190552945
4.723147180559902,0.7871652490129929,2.2553999493788344,0.7499990741825151,1.012442162865351,0.8686644788515012,4.288068253271522,0.7575295231400858,5.277850912272836
4.733147180559902,0.7882502672337763,2.260530070359021,0.7499991104843379,1.012442334504502,0.8699712891215685,4.2942470336754,0.759266824880216,5.286065119362674
4.743147180559902,0.7893294085630895,2.2656431958474266,0.7499991453627459,1.0124424997623702,0.8712650964121902,4.3003772722599365,0.760990704134894,5.294233101856449
4.7531471805599015,0.7904027115264103,2.2707393912394416,0.7499991788735519,1.0124426588754925,0.8725460301051737,4.3064593232883315,0.7627012780643303,5.30235514759737
4.763147180559901,0.7914702142746137,2.275818721834339,0.7499992110703805,1.0124428120716682,0.8738142182949558,4.312493538779745,0.7643986626337774,5.310431542257684
4.773147180559901,0.7925319545894529,2.2808812511117704,0.7499992420047533,1.0124429595702797,0.875069787801412,4.31848026851889,0.766082972627671,5.318462569358293
4.783147180559901,0.7935879698889411,2.2859270428588827,0.7499992717261721,1.0124431015826025,0.8763128641825397,4.3244198600656425,0.7677543216635836,5.326448510288209
4.793147180559901,0.7946382972326377,2.290956159503985,0.7499993002821973,1.0124432383121018,0.8775435717470126,4.330312658764688,0.7694128222059962,5.334389644323799
4.8031471805599,0.7956829733268376,2.295968664991817,0.7499993277185248,1.0124433699547244,0.8787620335666129,4.3361590077551915,0.7710585855798864,5.342286248647879
4.8131471805599,0.7967220345296694,2.300964619578286,0.7499993540790585,1.0124434966991722,0.8799683714885378,4.341959247980498,0.772691721984141,5.350138598368614
4.8231471805599,0.7977555168560999,2.3059440845104366,0.7499993794059809,1.0124436187271675,0.8811627061475851,4.347713718197859,0.7743123405047897,5.357946966538231
4.8331471805599,0.7987834559828506,2.3109071217070367,0.7499994037398204,1.012443736213715,0.8823451569782155,4.353422754988178,0.775920549128067,5.365711624171584
4.8431471805599,0.7998058872532253,2.315853786005344,0.7499994271195165,1.0124438493273464,0.8835158422264977,4.359086692765784,0.7775164547533026,5.373432840264517
4.853147180559899,0.8008228456818519,2.3207841496832353,0.7499994495824815,1.0124439582303588,0.8846748789619321,4.364705863788222,0.7791001632056426,5.381110881812059
4.863147180559899,0.8018343659593393,2.325698259725166,0.7499994711646611,1.012444063079044,0.8858223830891583,4.370280598166069,0.7806717792486041,5.388746013826462
4.873147180559899,0.8028404824568515,2.3305961781366222,0.7499994919005913,1.012444164023913,0.8869584693595449,4.375811223872754,0.7822314065964672,5.396338499355045
4.883147180559899,0.8038412292306001,2.33547796197284,0.7499995118234541,1.0124442612099056,0.888083251382666,4.381298066754418,0.7837791479265033,5.403888599497893
4.8931471805598985,0.8048366400262573,2.3403436735261023,0.7499995309651303,1.0124443547765982,0.889196841637661,4.386741450539768,0.7853151048910454,5.411396573425363
4.903147180559898,0.8058267482832903,2.3451933653268737,0.7499995493562506,1.0124444448583994,0.8902993514844835,4.392141696849954,0.7868393781293995,5.41886267839544
4.913147180559898,0.8068115871392193,2.350027094856634,0.7499995670262447,1.012444531584742,0.8913908911750368,4.397499125208464,0.7883520672796032,5.426287169770922
4.923147180559898,0.8077911894337996,2.3548449189986282,0.7499995840033885,1.0124446150802684,0.8924715698641998,4.402814053051022,0.7898532709900287,5.433670301036443
4.933147180559898,0.8087655877131303,2.359646892808761,0.749999600314849,1.0124446954650024,0.8935414956207421,4.408086795735501,0.7913430869308367,5.44101232381532
4.943147180559897,0.8097348142336912,2.364433071728096,0.7499996159867279,1.0124447728545247,0.8946007754381307,4.413317666551844,0.7928216118052815,5.448313487886266
4.953147180559897,0.810698900966306,2.369203510605718,0.7499996310441037,1.0124448473601344,0.89564951524523,4.418506976732001,0.7942889413608686,5.455574041199908
4.963147180559897,0.8116578796000404,2.373958263491602,0.7499996455110713,1.0124449190890066,0.8966878199168948,4.423655035459853,0.7957451704003684,5.462794229895179
4.973147180559897,0.8126117815460268,2.378697384381218,0.7499996594107811,1.0124449881443471,0.8977157932844575,4.42876214988117,0.7971903927926871,5.46997429831552
4.983147180559897,0.8135606379412251,2.3834209272936766,0.7499996727654753,1.0124450546255357,0.8987335381461117,4.4338286251135495,0.7986247014835969,5.4771144890249595
4.993147180559896,0.8145044796521181,2.3881289440883915,0.7499996855965245,1.01244511862827,0.8997411562771913,4.438854764256371,0.8000481885063271,5.484215042824006
5.003147180559896,0.8154433372783395,2.39282148875799,0.750196319348921,1.0134289061701245,0.9007387484403495,4.4438408684007555,0.8014609449920204,5.491276198765413
5.013147180559896,0.8163772411562416,2.3974986127497755,0.7508200596544762,1.0165523786476935,0.9017264143956336,4.448787236639511,0.8028630611800507,5.498298194169767
5.023147180559896,0.8173062213623987,2.4021603681600885,0.7514422421219757,1.019674580483732,0.9027042529104623,4.4536941660771,0.8042546264282122,5.505281264640945
5.0331471805598955,0.8182303077170525,2.406806806347443,0.7520628706582013,1.0227951879619592,0.9036723617695022,4.458561951839597,0.8056357292227738,5.512225644081413
5.043147180559895,0.8191495297874936,2.4114379783610573,0.7526819491595116,1.0259141981980155,0.9046308377844456,4.463390887084631,0.8070064571884068,5.519131564707376
5.053147180559895,0.8200639168913887,2.4160539349979446,0.7532994815118941,1.0290315911485037,0.9055797768036928,4.468181263011355,0.8083668970979826,5.5259992570637735
5.063147180559895,0.8209734981000474,2.4206547265340346,0.7539154715910164,1.0321473582344676,0.9065192737219367,4.472933368870388,0.8097171348822475,5.532828950039152
5.073147180559895,0.8218783022416344,2.4252404030442802,0.7545299232622756,1.0352614879929782,0.9074494224896521,4.477647491973759,0.8110572556393704,5.539620870880357
5.0831471805598945,0.822778357904325,2.4298110143133167,0.7551428403808486,1.038373970433362,0.9083703161224905,4.482323917704852,0.8123873436443712,5.5463752452071216
5.093147180559894,0.8236736934394078,2.434366608103796,0.7557542267917379,1.041484793265354,0.9092820467105829,4.486962929528342,0.8137074823584258,5.553092297026473
5.103147180559894,0.824564336964333,2.4389072358989505,0.7563640863298204,1.0445939456718016,0.9101847054277477,4.49156480900012,0.8150177544380541,5.559772248747032
5.113147180559894,0.8254503163657091,2.4434329437999143,0.756972422819892,1.0477014169403422,0.911078382540609,4.496129835777216,0.8163182417441908,5.566415321193148
5.123147180559894,0.8263316593022487,2.4479437856791284,0.7575792400767133,1.050807195578284,0.911963167417623,4.500658287627712,0.8176090253511372,5.573021733618914
5.133147180559893,0.8272083932076633,2.4524398009910096,0.7581845419050532,1.053911271331859,0.9128391485380143,4.505150440440641,0.8188901855554045,5.5795917037220235
5.143147180559893,0.8280805452935092,2.4569210896511686,0.7587883320997331,1.057013632751869,0.913706413500625,4.509606568235881,0.8201618018844392,5.586125447657514
5.153147180559893,0.8289481425519856,2.4613876111679702,0.7593906144456677,1.0601142701340067,0.9145650490326742,4.514026943174045,0.8214239531052412,5.592623180051356
5.163147180559893,0.8298112117586844,2.465839393205643,0.7599913927179078,1.0632131710982073,0.9154151409984308,4.51841183556634,0.8226767172328702,5.599085114013923
5.1731471805598925,0.8306697794752942,2.470276594065477,0.7605906706816815,1.0663103264951834,0.9162567744077996,4.522761513884435,0.8239201715388446,5.605511461153316
5.183147180559892,0.831523872052258,2.474699206784135,0.7611884520924328,1.0694057255497391,0.9170900334248229,4.527076244770297,0.8251543925594359,5.611902431588573
5.193147180559892,0.8323735156313866,2.47910727894127,0.7617847406958623,1.0724993574568087,0.9179150013760968,4.531356293046029,0.8263794561038549,5.618258233962724
5.203147180559892,0.8332187361484287,2.483500855990898,0.7623795402279656,1.0755912127208784,0.9187317607591039,4.5356019217236865,0.8275954372623369,5.624579075455745
5.213147180559892,0.8340595593355962,2.4878799838171552,0.7629728544150712,1.0786812779808082,0.9195403932504633,4.539813392015076,0.8288024104141232,5.630865161797366
5.2231471805598915,0.8348960107240484,2.492244706199852,0.7635646869738778,1.081769546544559,0.9203409797140978,4.5439909633415425,0.8300004492353421,5.637116697279749
5.233147180559891,0.8357281156463352,2.496595069734037,0.7641550416114916,1.0848560059313765,0.9211336002093209,4.548134893343737,0.8311896267067922,5.6433338847700645
5.243147180559891,0.8365558992387987,2.5009311169992543,0.7647439220254617,1.087940646821147,0.9219183339988426,4.552245437891373,0.8323700151216249,5.6495169257229145
5.253147180559891,0.8373793864439345,2.5052528949865494,0.7653313319038169,1.0910234580185665,0.922695259556696,4.556322851092958,0.8335416860929322,5.6556660201926485
5.263147180559891,0.8381986020127155,2.509560448675066,0.7659172749250995,1.0941044326995444,0.9234644545760844,4.560367385305508,0.8347047105612395,5.661781366845565
5.27314718055989,0.8390135705068753,2.5138538199406217,0.766501754758401,1.0971834674215186,0.9242259959771504,4.564379291144245,0.8358591588019014,5.667863162971961
5.28314718055989,0.8398243163011554,2.518133051585761,0.7670847750633952,1.100260822895049,0.9249799599146689,4.568358817492279,0.8370051004324087,5.6739116044981035
5.29314718055989,0.8406308635855145,2.5223981957159793,0.7676663394903727,1.1033362200083126,0.925726421785662,4.572306211510263,0.8381426044196012,5.6799268859980465
5.30314718055989,0.8414332363673023,2.526649274428599,0.7682464516802728,1.1064097386695875,0.9264654562369388,4.576221718646021,0.8392717390867915,5.6859092007053595
5.3131471805598895,0.8422314584733963,2.530886351532753,0.7688251152647173,1.1094813688227911,0.9271971371725602,4.580105582644178,0.8403925721207983,5.69185874052471
5.323147180559889,0.8430255535523057,2.5351094600655664,0.769402333866042,1.112551101076734,0.9279215377612298,4.583958045555746,0.8415051705788945,5.697775696043358
5.333147180559889,0.8438155450762387,2.5393186505045025,0.7699781110973284,1.1156189268219014,0.9286387304436099,4.587779347747692,0.8426096008956656,5.70366025654252
5.343147180559889,0.8446014563431379,2.543513958810756,0.7705524505624356,1.1186848331672352,0.9293487869395665,4.591569727912493,0.8437059288897854,5.709512610008628
5.353147180559889,0.8453833104786819,2.547695424637202,0.7711253558560303,1.121748813742263,0.9300517782553406,4.595329423077658,0.8447942197707053,5.715332943144466
5.3631471805598885,0.8461611304382547,2.55186309490953,0.7716968305636184,1.1248108583106946,0.9307477746906501,4.599058668615229,0.8458745381452623,5.721121441380211
5.373147180559888,0.8469349390088832,2.556017009933453,0.7722668782615743,1.1278709571561252,0.9314368458457181,4.6027576982512635,0.8469469480242027,5.726878288884351
5.383147180559888,0.8477047588111435,2.5601572108575192,0.7728355025171708,1.130929099166004,0.9321190606282346,4.606426744075277,0.8480115128286281,5.732603668574504
5.393147180559888,0.8484706123010364,2.5642837381357992,0.7734027068886097,1.1339852786177063,0.9327944872602463,4.61006603654968,0.8490682953963581,5.738297762128116
5.403147180559888,0.8492325217718334,2.568396635240157,0.7739684949250489,1.137039485664312,0.9334631932849793,4.613675804519175,0.8501173579882173,5.743960749993069
5.413147180559887,0.8499905093558924,2.572495939888646,0.774532870166633,1.1400917094380487,0.9341252455735933,4.617256275220133,0.8511587622942421,5.749592811398171
5.423147180559887,0.8507445970264456,2.5765816951600726,0.7750958361445208,1.1431419416275825,0.9347807103318686,4.620807674289941,0.8521925694398141,5.755194124363548
5.433147180559887,0.8514948065993568,2.580653939700168,0.7756573963809138,1.1461901694111827,0.9354296531068278,4.624330225776333,0.8532188399917131,5.760764865710925
5.443147180559887,0.8522411597348547,2.5847127142230937,0.7762175543890841,1.1492363916582549,0.9360721387932887,4.6278241521466725,0.854237633964101,5.766305211073816
5.453147180559887,0.8529836779392337,2.5887580535087027,0.7767763136734018,1.1522805933686198,0.9367082316403557,4.631289674297229,0.8552490108244291,5.771815334907604
5.463147180559886,0.8537223825665327,2.592790013074171,0.7773336777293622,1.1553227668079105,0.9373379952578431,4.634727011562417,0.8562530294992718,5.777295410499517
5.473147180559886,0.8544572948201841,2.596808620854864,0.7778896500436135,1.1583629043308554,0.9379614926226381,4.638136381724003,0.8572497483800918,5.782745609978511
5.483147180559886,0.8551884357546392,2.6008139149486533,0.7784442340939828,1.1614009963057477,0.9385787860849961,4.6415180010202945,0.8582392253289338,5.788166104325066
5.493147180559886,0.8559158262769663,2.6048059391823677,0.7789974333495031,1.1644370337450787,0.9391899373747785,4.644872084155291,0.859221517684046,5.793557063380852
5.5031471805598855,0.8566394871484254,2.6087847283975405,0.7795492512704394,1.1674710095344856,0.9397950076076229,4.648198844307802,0.8601966822654352,5.798918655858328
5.513147180559885,0.857359438986018,2.6127503279933375,0.7800996913083151,1.1705029127237614,0.940394057291057,4.6514984931405525,0.861164775380357,5.804251049350242
5.523147180559885,0.8580757022640122,2.616702770144102,0.780648756905937,1.1735327364185637,0.9409871463305486,4.654771240809243,0.8621258528287296,5.809554410339007
5.533147180559885,0.858788297315445,2.6206420970453297,0.7811964514974221,1.1765604676669947,0.9415743340354956,4.658017295971582,0.863079969908494,5.814828904206032
5.543147180559885,0.8594972443336013,2.6245683469469183,0.781742778508222,1.17958611060494,0.942155679125158,4.661236865796294,0.8640271814209002,5.8200746952409235
5.553147180559884,0.8602025633734701,2.628481557901559,0.7822877413551481,1.1826096427308888,0.9427312397345291,4.664430155972088,0.8649675416757312,5.825291946650593
5.563147180559884,0.8609042743531784,2.632381768036459,0.7828313434463978,1.1856310616058923,0.9433010734201497,4.667597370716601,0.8659011044964662,5.830480820568309
5.573147180559884,0.8616023970554034,2.6362690150094137,0.7833735881815774,1.1886503603412644,0.9438652371658629,4.670738712785312,0.8668279232253788,5.835641478062616
5.583147180559884,0.8622969511287623,2.640143337192308,0.7839144789517286,1.1916675262486303,0.9444237873885135,4.673854383480414,0.8677480507285732,5.840774079146197
5.593147180559884,0.8629879560891829,2.644004771605374,0.7844540191393512,1.1946825549007696,0.9449767799435893,4.676944582659668,0.868661539400962,5.845878782784629
5.603147180559883,0.8636754313212512,2.6478533558020296,0.7849922121184287,1.1976954379823885,0.9455242701308069,4.680009508745213,0.8695684411711819,5.8509557469050595
5.613147180559883,0.8643593960795413,2.651689127610532,0.7855290612544518,1.200706165702615,0.9460663126996407,4.683049358732348,0.87046880750645,5.856005128404792
5.623147180559883,0.8650398694899217,2.655512124989421,0.7860645699044417,1.2037147311797378,0.9466029618547995,4.6860643281982854,0.8713626894173633,5.861027083159791
5.633147180559883,0.8657168705508462,2.659322383563669,0.786598741416975,1.2067211249274936,0.9471342712616464,4.689054611310864,0.8722501374626398,5.8660217660331
5.6431471805598825,0.8663904181346227,2.6631199411923534,0.7871315791322064,1.2097253366974208,0.9476602940515644,4.692020400837235,0.8731312017538007,5.8709893308831695
5.653147180559882,0.8670605309886634,2.666904835247051,0.7876630863818923,1.212727372166433,0.948181082827271,4.694961888152509,0.8740059319598008,5.875929930572115
5.663147180559882,0.8677272277367181,2.6706770998076936,0.7881932664894146,1.2157272063388387,0.9486966896680777,4.697879263248381,0.8748743773115991,5.8808437169738825
5.673147180559882,0.868390526880087,2.6744367731055574,0.7887221227698026,1.2187248428764752,0.9492071661350983,4.700772714741703,0.8757365866066761,5.88573084098233
5.683147180559882,0.8690504467988183,2.6781838936618425,0.789249658529757,1.2217202668689056,0.949712563276405,4.7036424298830415,0.8765926082134998,5.890591452519249
5.6931471805598814,0.869707005752885,2.6819184946317134,0.789775877067673,1.2246808760335819,0.9502129316321328,4.706488594565186,0.877442490075934,5.895425700542274
5.703147180559881,0.8703602218833473,2.6856406133853525,0.7903007816736614,1.2277044569607294,0.9507083212395346,4.7093113933316415,0.8782862797175973,5.900233733052746
5.713147180559881,0.8710101132134969,2.6893502862887195,0.7908243756295726,1.2306932067870733,0.9511987816379839,4.712111009385062,0.8791240242461698,5.905015697103469
5.723147180559881,0.8716566976499842,2.693047548920524,0.791346662209019,1.233679717503156,0.951684361873929,4.714887624595673,0.8799557703576467,5.9097717388064215
5.733147180559881,0.8722999929839307,2.6967324364483094,0.7918676446773961,1.2366639771651156,0.9521651105057984,4.717641419509642,0.8807815643405439,5.91450200334035
5.74314718055988,0.8729400168920229,2.700404984923733,0.792387326291906,1.2396459889175846,0.9526410756088559,4.720372573357427,0.8816014520800527,5.919206634958332
5.75314718055988,0.8735767869375937,2.704065229762596,0.7929057103015789,1.242625711114942,0.9531123047800085,4.723081264062081,0.8824154790621452,5.92388577699523
5.76314718055988,0.8742103205716848,2.707713207728306,0.7934227999472945,1.245603214002629,0.9535788451425657,4.725767668247528,0.8832236903776307,5.928539571875085
5.77314718055988,0.8748406351340975,2.7113489519292475,0.7939385984618051,1.248578409946579,0.9540407433509528,4.728431961246796,0.8840261307261665,5.933168161118442
5.7831471805598795,0.8754677478544254,2.7149724984293955,0.794453109069756,1.2515513305263322,0.9544980455953755,4.731074317110226,0.8848228444202183,5.937771685349592
5.793147180559879,0.8760916758530743,2.718583882623144,0.7949663349877079,1.2545219567167911,0.9549507976064393,4.7336949086136295,0.8856138753889762,5.942350284303742
5.803147180559879,0.8767124361422676,2.7221831403092653,0.7954782794241582,1.2574902848623553,0.9553990446597225,4.7362939072664325,0.8863992671822244,5.946904096834133
5.813147180559879,0.8773300456270365,2.7257703055392457,0.7959889455795621,1.2604563079514484,0.9558428315803043,4.738871483319761,0.8871790629741645,5.951433260919058
5.823147180559879,0.877944521106198,2.7293454100017716,0.7964983366463547,1.2634200190967584,0.9562822027472462,4.741427805774503,0.8879533055671951,5.95593791366884
5.8331471805598785,0.878555879273317,2.732908493003346,0.7970064558089709,1.2663814092531092,0.9567172020980312,4.743963042389337,0.8887220373956465,5.960418191332716
5.843147180559878,0.8791641367176577,2.7364595868016264,0.7975133062438675,1.2693404621162316,0.957147873132957,4.746477359688718,0.8894853005294723,5.964874229305675
5.853147180559878,0.8797693099251196,2.73999872658106,0.7980188911195443,1.2722972112668072,0.9575742589194858,4.748970922970829,0.8902431366778966,5.969306162135204
5.863147180559878,0.8803714152791616,2.743525945773844,0.7985232135965638,1.275251605591841,0.9579964020965517,4.751443896315497,0.8909955871930214,5.973714123528003
5.873147180559878,0.8809704690617137,2.747041278756886,0.7990262768275733,1.2782036537701145,0.958414344878824,4.7538964425920724,0.8917426930733888,5.978098246356589
5.883147180559877,0.8815664874540747,2.7505447587091463,0.7995280839573253,1.2811533483929058,0.9588281290609295,4.756328723467279,0.8924844949675044,5.9824586626658744
5.893147180559877,0.8821594865378002,2.7540364234600787,0.8000286381226972,1.2841006842775395,0.959237796021631,4.7587408994130165,0.8932210331773172,5.986795503679656
5.903147180559877,0.8827494822955755,2.757516301367808,0.8005279424527133,1.2870456529601553,0.9596433867279661,4.761133129714132,0.893952347661664,5.991108899807064
5.913147180559877,0.8833364906120797,2.7609844325881436,0.8010260000685641,1.2899882491087942,0.9600449417393433,4.763505572476154,0.8946784780396658,5.995398980648904
5.9231471805598765,0.8839205272748356,2.764440845437471,0.8015228140836272,1.292928467204439,0.9604425012115985,4.765858384632995,0.8953994635940947,5.999665875004
5.933147180559876,0.8845016079750503,2.7678855740249246,0.8020183876034874,1.2958662989910867,0.9608361049010101,4.768191721954613,0.896115343274694,6.003909710875411
5.943147180559876,0.8850797483084424,2.771318653502665,0.8025127237259571,1.2988017392840847,0.9612257921682752,4.770505739054636,0.8968261557014644,6.008130615476639
5.953147180559876,0.8856549637760607,2.774740117293375,0.8030058255410961,1.3017347801975285,0.9616116019824452,4.7728005893979475,0.8975319391679107,6.012328715237736
5.963147180559876,0.8862272697850898,2.778149998491422,0.8034976961312321,1.3046654165358218,0.961993572924823,4.775076425308246,0.8982327316442522,6.016504135811386
5.9731471805598755,0.8867966816496463,2.781548327520159,0.8039883385709801,1.3075936415247997,0.9623717431928211,4.777333397975556,0.898928570780595,6.0206570020788925
5.983147180559875,0.8873632145915645,2.7849351434364618,0.8044777559272628,1.3105194499163595,0.9627461506037815,4.779571657463713,0.8996194939100695,6.024787438156146
5.993147180559875,0.8879268837411711,2.78831047684311,0.8049659512593301,1.3134428340906354,0.9631168325987574,4.7817913527178,0.9003055380519301,6.028895567399487
6.003147180559875,0.8884877041380506,2.7916743574931067,0.8054529276187791,1.3163637892316977,0.9634838262462571,4.783992631571559,0.9009867399146221,6.032981512411566


==> mech-exp-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5,share2,pay2
0.0,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.01,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.02,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.03,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.04,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.05,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.06,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.07,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.08,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.09,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.1,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.11,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.12,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.13,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.14,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.15,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.16,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.17,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.18,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.19,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.2,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.21,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.22,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.23,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.24,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.25,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.26,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.27,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.28,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.29,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.3,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.31,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.32,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.33,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.34,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.35000000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.36,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.37,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.38,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.5,0.0
0.39,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.499074447985136,0.0003592498754704243
0.4,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4965853037914094,0.0013424514605624438
0.41000000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4941085742561415,0.0023455166026439267
0.42,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.491644197460965,0.00336822270440984
0.43,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4891921117963316,0.004410348894859695
0.44,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4867522559599717,0.005471676017614446
0.45,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4843245689553624,0.006551986619307337
0.46,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4819089900902025,0.007651064938047347
0.47000000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4795054589748942,0.008768696891956806
0.48,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4771139155210344,0.009904670067779953
0.49,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4747342999399125,0.01105877370956343
0.5,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4723665527410148,0.012230798707408508
0.51,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4700106147305378,0.013420537586295023
0.52,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4676664270099091,0.014627784494974039
0.53,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0,-1.4653339309743134,0.015852335194932454
0.54,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9999069322759822,5.024357695537773e-05,-1.4630130683112281,0.017093987049425885
0.55,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9965853037914095,0.0018605126475694789,-1.4607037809989658,0.01835253901258249
0.56,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9932857458465256,0.003691748976116127,-1.4584060113052235,0.019627791618573087
0.5700000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9900081117937678,0.0055435940068596645,-1.456119701785639,0.02091954697085252
0.58,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9867522559599717,0.007415693023217873,-1.4538447952823559,0.02222760873146723
0.59,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9835180336398978,0.00930769511257279,-1.4515812349225923,0.02355178211043152
0.6,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9803053010897993,0.011219253131380391,-1.4493289641172216,0.024891873855169222
0.61,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9771139155210344,0.013150023670576494,-1.4470879265593566,0.026247692240024878
0.62,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9739437350937189,0.015099667021274965,-1.444858066222941,0.02761904705583962
0.63,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9707946189104231,0.01706784714075793,-1.4426393273613511,0.029005749599592012
0.64,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9676664270099092,0.019054231618753303,-1.4404316545059992,0.03040761266410741
0.65,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9645590203609115,0.02105849164399931,-1.4382349924649493,0.031824450527829784
0.66,0.0,0.0,0.25,0.0,-0.5,0.0,-0.961472260855956,0.023080301971093897,-1.4360492863215355,0.03325607894466065
0.67,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9584060113052235,0.02511934088762391,-1.433874481432991,0.034702315133859574
0.68,0.0,0.0,0.25,0.0,-0.5,0.0,-0.9553601354304513,0.02717529018157505,-1.4317105234290797,0.03616297777001176
0.6900000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-0.952334497858877,0.029247835109018294,-1.4295573582107393,0.03763788697305692

0.6931471805599453,0.2855590287598233,0.19793443566830785,0.4006971647785815,0.10445531488465129,0.0,0.34657359027997264,-0.3257529336492606,0.4635595873563072,-0.788022856709876,0.4823146548139394
0.7031471805599453,0.28662855756582506,0.19868111973237745,0.40094511180371456,0.1046284178846199,0.009950166250831893,0.3535201878761797,-0.3097360781101465,0.47474153051032053,-0.7589710058330584,0.5025966651373373
0.7131471805599453,0.28769275207465295,0.19943472163922937,0.40119243973547397,0.10480356194690255,0.019801326693244636,0.3604961772758511,-0.2939329580951451,0.4859322885442323,-0.7304627325622529,0.5227842699466002
0.7231471805599453,0.2887516388912249,0.20019515380905603,0.4014391501196601,0.10498073579974074,0.029554466451491734,0.3675002858188142,-0.2783405557779084,0.49712975395424036,-0.702487431382186,0.5428742138344081
0.7331471805599453,0.28980524448776673,0.2009623293635787,0.4016852444982136,0.10515992821493958,0.039210560847676934,0.37453126326129793,-0.2629558971701069,0.5083318778513453,-0.6750347059926152,0.5628634072230471
0.7431471805599453,0.29085359520447307,0.20173616212122727,0.40193072440922517,0.10534112800772044,0.048770575499285984,0.381587881455839,-0.24777605147601567,0.5195366686842322,-0.6480943651695287,0.5827489210507839
0.7531471805599453,0.2918967172501664,0.20251656659235265,0.40217559138694514,0.10552432403657441,0.05823546641575117,0.3886689340353403,-0.2327981304566682,0.5307421909872647,-0.621656418708272,0.6025279816038872
0.7631471805599453,0.29293463670295233,0.203303457974468,0.4024198469617928,0.10570950520311548,0.06760618009405173,0.3957732361012279,-0.21801928780342306,0.5419465641531364,-0.5957110734469926,0.6221979654906016
0.7731471805599454,0.29396737951087115,0.20409675214752115,0.4026634926603663,0.10589666045193508,0.07688365361336436,0.402899623915657,-0.20343671852081424,0.5531479612297107,-0.5702487293688034,0.6417563947534821
0.7831471805599454,0.29499497149254683,0.20489636566919664,0.40290653000545207,0.10608577877045666,0.08606881472877181,0.4100469545977184,-0.18904765831853776,0.5643446077406111,-0.5452599757811092,0.6612009321165784
0.7931471805599454,0.29601743833783256,0.20570221577024786,0.4031489605160343,0.10627684918879021,0.09516258196404048,0.41721410582359647,-0.17484938301244812,0.5755347805291103,-0.5207355875705686,0.6805293763640423
0.8031471805599454,0.2970348056084526,0.20651422034985867,0.4033907857073045,0.10646986077958848,0.10416586470347178,0.42439997553062647,-0.1608392079344224,0.586716806624891,-0.49666652153219504,0.6997396578468142
0.8131471805599454,0.2980470987386417,0.20733229797103492,0.40363200709067093,0.10666480265790235,0.11307956328284252,0.43160348162520845,-0.1470144873509659,0.5978890621332505,-0.4730439127711259,0.7188298341141284
0.8231471805599454,0.29905434303578093,0.20815636785602498,0.40387262617376796,0.10686166398103736,0.12190456907943892,0.4388235616945265,-0.13337261389042798,0.6090499711463305,-0.4498590711756203,0.7377980856666568
0.8331471805599454,0.30005656368103006,0.2089863498817694,0.4041126444604657,0.10706043394841089,0.13064176460119414,0.44605917272202783,-0.11991101797869774,0.6201980046759626,-0.42710347795988346,0.7566427118281764
0.8431471805599454,0.30105378572995756,0.20982216457538003,0.4043520634508791,0.10726110180140891,0.1392920235749422,0.45330929080661675,-0.1066271672832585,0.6313316796077246,-0.404768782275323,0.775362126732742
0.8531471805599454,0.30857660105555473,0.21621375621521155,0.40459088464137777,0.10746365682324419,0.14785621103378865,0.46057291088551433,-0.09351856616547194,0.6424495576758135,-0.38284679788889053,0.7939548554243956
0.8631471805599454,0.3193352500364103,0.22544609353628203,0.40482910952459483,0.10766808833881436,0.1563351834036164,0.46784904646074243,-0.08058275514097257,0.653550244458344,-0.36132949992717944,0.8124195300665364
0.8731471805599454,0.3298954891575142,0.2346137716320796,0.4050667395894367,0.10787438571456048,0.164729788588728,0.4751367293291843,-0.06781731034805216,0.6646323883926923,-0.3402090216849716,0.8307548862581315
0.8831471805599455,0.3402611742515176,0.24371620823002413,0.4053037763210919,0.10808253835832615,0.17304086605663782,0.48243500931618116,-0.05521984302391347,0.6756946798105096,-0.31947765149696483,0.8489597594540207
0.8931471805599455,0.35043608516428804,0.2527528692463323,0.4055402212010409,0.10829253571921726,0.1812692469220183,0.48974295401261597,-0.04278799898867869,0.6867358499920347,-0.29912782967142393,0.8670330814866369
0.9031471805599455,0.36042392725773464,0.26172326709627936,0.40577607570706486,0.1085043672874616,0.18941575402981314,0.49705964851544737,-0.030519458137035493,0.6977546702393491,-0.2791521454845307,0.8849738771865311
0.9131471805599455,0.3702283328828836,0.2706269590525857,0.4060113413132553,0.10871802259426949,0.19748120203752162,0.5043841951716459,-0.01841193393740881,0.7087499509682126,-0.2595433342342328,0.9027812610991439
0.9231471805599455,0.3798528628237935,0.2794635456506843,0.406246019490023,0.10893349121169493,0.20546639749666618,0.511715713325495,-0.006463172938545925,0.7197205408181359,-0.24029427435241302,0.9204544342953412
0.9331471805599455,0.3893010077128897,0.288232669139657,0.4258170367741703,0.1270989984198606,0.21337213893344664,0.5190533390692099,0.005329045716595648,0.7306653257803448,-0.22139798457422044,0.9379926812732864
0.9431471805599455,0.39857618941827994,0.296934011977652,0.44489761323542004,0.1449987587250936,0.22119921692859523,0.5263962249968401,0.01696691076976531,0.741583228343301,-0.20284762116344002,0.9553953669492765
0.9531471805599455,0.4076817624036102,0.30556729537063265,0.463238602520592,0.16238811193319164,0.22894841419643397,0.533743539961408,0.028452579319247495,0.7524732066554469,-0.1846364751927796,0.9726619337352378
0.9631471805599455,0.41662101506100113,0.3141322778533255,0.480868982852103,0.17928003073686993,0.23662050566314696,0.541094468835248,0.03978817728470996,0.7633342537048542,-0.16675796987799774,0.9897918987006233
0.9731471805599455,0.4253971710176002,0.32262875391127244,0.4978165962534642,0.19568725720562147,0.24421625854427464,0.5484482122735067,0.05097579986516876,0.774165396515451,-0.14920565796479957,1.0067848508165174
0.9831471805599455,0.43401339041626963,0.3310565526429118,0.5141081931001431,0.21162230091357548,0.25173643242143484,0.5558039864807602,0.06201751199018002,0.7849656953595223,-0.13197321916746074,1.0236404482797958
0.9931471805599456,0.44247277117092615,0.3394155364606464,0.5297694749235626,0.22709743756880035,0.25918177931828223,0.5631610229807167,0.07291534876435424,0.7957342429861715,-0.11505445765814759,1.0403584159152655
1.0031471805599455,0.4507783501970296,0.34770559982987415,0.5448251355367315,0.24212470810760245,0.2665530437757109,0.5705185683889594,0.08367131590529198,0.8064701638654415,-0.09844329960594078,1.0569385426537208
1.0131471805599457,0.45893310461771664,0.3559266680449895,0.5592989005473172,0.25671591821946665,0.2738509629263093,0.5778758841886981,0.09428739017504317,0.8171726134478033,-0.08213379076456673,1.0733806790839515
1.0231471805599455,0.46693995294605795,0.36407869604138327,0.5732135653213851,0.2708826382702498,0.28107626656807394,0.5852322465094869,0.10476551980517856,0.827840777438714,-0.06612009410788411,1.089684735076739
1.0331471805599457,0.47480175624391696,0.37216166724249755,0.5865910314585663,0.2846362035931428,0.28822967723739046,0.592586945908876,0.11510762491557913,0.8384738710879697,-0.05039648751216608,1.1058506774789674
1.0431471805599455,0.48252131925786534,0.38017559244100607,0.5994523418370045,0.2979877151186579,0.29531191028128667,0.5999392871569549,0.12531559792702174,0.8490711384935574,-0.03495736148426931,1.1218785278759846
1.0531471805599457,0.4901013915326202,0.3881205087132305,0.6118177142841802,0.3109480403166258,0.3023236739289692,0.6072885890237598,0.13539130396767152,0.8596318519197494,-0.019797216934759554,1.1377683604204334
1.0631471805599455,0.4975446685024359,0.3959964783659003,0.6237065739274751,0.32352781442474965,0.30926566936264543,0.6146341840694987,0.1453365812735513,0.87015531112915,-0.004910662995128323,1.1535202997257727
1.0731471805599457,0.5048537925608992,0.403803587914416,0.6351375842762615,0.33573744193981103,0.3161385907876444,0.6219754184375716,0.1551532415830974,0.880640842728448,0.009707585121798479,1.1691345188228044
1.0831471805599455,0.5120313541095437,0.41154194709176517,0.646128677085237,0.34758709834902424,0.32294312550183557,0.6293116516503376,0.16484307052587122,0.8910877995275965,0.024062708219087403,1.1846112371775028
1.0931471805599458,0.5190798925857141,0.41921168788729096,0.6566970810468096,0.3590867320804313,0.3296799539643609,0.6366422564076071,0.17440782800553056,0.9014955599121837,0.03815978517142815,1.1999507187685543
1.1031471805599455,0.5260018974700803,0.4268129636145067,0.6668593493584317,0.3702460666524813,0.3363497498636807,0.6439666183878154,0.18384924857712903,0.9118635272287205,0.05200379494016061,1.215153270222986
1.1131471805599458,0.5327998092742146,0.4343459480071929,0.6766313862090103,0.38107460300418966,0.3429531801849435,0.6512841360518526,0.19316904181884365,0.9221911291826219,0.0655996185484291,1.2302192390083584
1.1231471805599456,0.5394760205086164,0.4418108343430117,0.6860284722267636,0.391581621988398,0.3494909052766837,0.6585942204495063,0.20236889269819858,0.9324778172486191,0.07895204101723285,1.245149011679996
1.1331471805599458,0.5460328766315833,0.4492078345939141,0.6950652889292601,0.4017761870117739,0.3559635789168589,0.6658962950284976,0.21145046193288297,0.9427230660933844,0.09206575326316657,1.2599430121818007
1.1431471805599456,0.552472676979294,0.45653717860260806,0.7037559422147524,0.411667146806197,0.3623718483782268,0.6731897954460653,0.2204153863462217,0.9529263730101113,0.10494535395858806,1.2746017001991885
1.1531471805599458,0.5587976756774893,0.4637991132844019,0.7121139849324076,0.4212631383171809,0.3687163544930745,0.6804741693830768,0.2292652792174057,0.9630872573648519,0.11759535135497856,1.2891255695627761
1.1631471805599456,0.5650100825351025,0.47099390185372814,0.7201524385675424,0.4305725896958802,0.3749977317172992,0.6877488763606232,0.23800173062652985,0.9732052600543517,0.13002016507020508,1.3035151467014288
1.1731471805599458,0.5711120639202087,0.47812182307469375,0.7278838140765728,0.4396037233821304,0.3812166081938595,0.6950133875590834,0.24662630779454187,0.9832799429751917,0.1422241278404175,1.31777098914336
1.1831471805599456,0.577105743618631,0.48518317053499604,0.7353201319050091,0.4483645592667689,0.3873736058155841,0.7022671856396046,0.2551405554181594,0.9933108885040007,0.15421148723726197,1.3318936840639646
1.1931471805599458,0.5829932036755581,0.49217825194258474,0.7424729412205398,0.4568629179222914,0.3934693402873668,0.7095097645679926,0.26354599599984063,1.003297698988535,0.16598640735111614,1.3458838468791419
1.2031471805599456,0.5887764852205006,0.49910738844444114,0.74935333839197,0.4651064238916121,0.3995044211877343,0.7167406294409621,0.2718441301728739,1.0132399962494087,0.17755297044100127,1.3597421198828548
1.2131471805599459,0.5944575892759243,0.5059709139668858,0.7559719847435967,0.47310250902541395,0.40547945202980595,0.723959296314729,0.28003643702166925,1.023137421092284,0.18891517855184858,1.373469170927744
1.2231471805599456,0.6000384775498732,0.5127691745768156,0.7623391236134194,0.48085841585921174,0.41139503032164493,0.7311652920359106,0.2881243743973083,1.0329896328302963,0.20007695509974632,1.3870656921476034
1.2331471805599459,0.6055210732129116,0.5195025278633122,0.7684645967424938,0.4883812010218918,0.4172517476260107,0.7383581540747078,0.2961093792284393,1.0427963088165435,0.2110421464258232,1.400532398720597
1.2431471805599457,0.6109072616596849,0.5261713423390554,0.7743578600216472,0.49567773866806153,0.42305018961951335,0.7455374303603342,0.3039928678275716,1.0525571439864225,0.2218145233193698,1.4138700276720833
1.253147180559946,0.6161988912554105,0.5327759968610036,0.7800279986207584,0.5027547239271026,0.42879093615118546,0.7527026791186753,0.31177623619285133,1.0622718504096387,0.232397782510821,1.4270793367159798
1.2631471805599457,0.621397774067593,0.539316880069811,0.7854837415248086,0.5096186763623415,0.43447456130046325,0.7598534687121348,0.31946086030536947,1.0719401568516873,0.242795548135186,1.4401611031335946
1.273147180559946,0.6265056865832603,0.5457943898474671,0.7907334754999678,0.51627594343424,0.4401016334345984,0.7669893774816562,0.32704809642208943,1.0815618083446417,0.25301137316652067,1.4531161226889067
1.2831471805599457,0.631524370412002,0.5522089327926527,0.7957852585120617,0.5227327039619717,0.4456727152654931,0.7741099935908784,0.33453928136443456,1.0911365657670413,0.2630487408240041,1.4659452085792777
1.293147180559946,0.6364555329750977,0.5585609237133299,0.8006468326188955,0.5289949715781894,0.45118836390597394,0.781214914872411,0.34193573280262446,1.1006642054327358,0.27291106595019543,1.4786491904206325
1.3031471805599457,0.6413008481810035,0.5648507851360794,0.8053256363570587,0.5350685981721855,0.4566491309255003,0.7883037486761879,0.34923874953580114,1.1101445186884753,0.28260169636200705,1.4912289132661312
1.313147180559946,0.6460619570874739,0.5710789468317288,0.8098288166430427,0.5409592773170628,0.46205556240532575,0.7953761117198914,0.35644961176802803,1.1195773115201142,0.2921239141749479,1.50368523665743
1.3231471805599457,0.6507404685505769,0.5772458453568113,0.8141632402077031,0.546672547676851,0.46740819899310315,0.8024316299414018,0.36356958138020246,1.1289624041672233,0.30148093710115376,1.516019033707595
1.333147180559946,0.6553379598608675,0.5833519236104209,0.8183355045823749,0.5522137963898943,0.4727075759569517,0.8094699383532604,0.370599902197962,1.1382996307459794,0.310675919721735,1.528231190214814
1.3431471805599458,0.6598559773669701,0.5893976304060241,0.8223519486542137,0.5575882624251189,0.4779542232389842,0.8164906808991168,0.37754180025562767,1.1475888388801474,0.3197119547339402,1.540322603806021
1.353147180559946,0.6642960370868214,0.5953834200578205,0.8262186628076584,0.562801039908112,0.48314866550830127,0.8234935103121314,0.38439648405625426,1.1568298893400095,0.328592074173643,1.552294183109614
1.3631471805599458,0.6686596253068154,0.6013097519812312,0.8299414986682401,0.5678570814142148,0.4882914222134578,0.830478087975311,0.3911651448278388,1.1660226556890803,0.3373192506136309,1.5641468469564346
1.373147180559946,0.6729481991690944,0.6071770903071266,0.8335260784643315,0.5727612012261045,0.4933830076344108,0.8374440837837601,0.3978489567757476,1.1751670239384584,0.34589639833818886,1.5758815236082258
1.3831471805599458,0.677163187247215,0.6129859035094017,0.8369778040218179,0.5775180785535904,0.49842393093394466,0.8443911760088075,0.40444907733141555,1.1842628922086638,0.35432637449443005,1.5874991500127762
1.393147180559946,0.6813059901104248,0.6187366640455211,0.8403018654060821,0.5821322607135715,0.5034146962085908,0.8513190511640026,0.41096664739737654,1.1933101703988143,0.3626119802208496,1.5990006710850146
1.4031471805599458,0.6853779808767708,0.6244298480096637,0.8435032492251313,0.5866081662683343,0.5083558025390351,0.8582274038729429,0.41740279158867355,1.2023087798629941,0.37075596175354164,1.6103870390133
1.413147180559946,0.6893805057552648,0.6300659347981158,0.8465867466071563,0.5909500881205685,0.5132477440400287,0.8651159367389201,0.4237586184707103,1.2112586530936813,0.37876101151052954,1.6216592125902038
1.4231471805599458,0.6933148845773172,0.6356454067865509,0.849556960865284,0.5951621965636666,0.518091009909798,0.8719843602163538,0.43003522079358747,1.220159733412082,0.3866297691546343,1.632818156567074
1.433147180559946,0.6971824113176573,0.6411687490188689,0.8524183148617932,0.5992485422860601,0.522886084478966,0.8788323924839977,0.43623367572298455,1.2290119746652497,0.3943648226353147,1.6438648410317103
1.4431471805599458,0.7009843546049452,0.6466364489072542,0.855175058083574,0.6032130593285008,0.5276334472589856,0.8856597593198876,0.44235504506763346,1.2378153409298456,0.4019687092098905,1.654800240808481
1.453147180559946,0.7047219582222782,0.6520489959431328,0.8578312734401554,0.6070595679933638,0.5323335729900911,0.8924661939780162,0.4484003755034356,1.246569806222411,0.40944391644455647,1.6656253348802381
1.4631471805599459,0.7083964415977949,0.6574068814187141,0.8603908837951786,0.6107917777051848,0.5369869316887721,0.8992514370667074,0.4543706987942717,1.2552753542160286,0.4167928831955898,1.6763411058314006
1.473147180559946,0.7120090002855717,0.6627105981588107,0.8628576582417689,0.6144132898217851,0.5415939886947769,0.9060152364286747,0.4602670320095562,1.2639319779632359,0.42401800057114336,1.6869485393115937
1.4831471805599459,0.7155608064370022,0.6679606402626372,0.8652352181318443,0.6179276003954546,0.5461552047176443,0.9127573470227307,0.466090377738579,1.2725396796250754,0.4311216128740043,1.697448623519247
1.493147180559946,0.7190530092628512,0.6731575028552993,0.8675270428690156,0.6213381028837994,0.5506710358827789,0.9194775308071468,0.4718417243016888,1.2810984702061594,0.4381060185257024,1.7078423487045713
1.503147180559946,0.7224867354861647,0.6783016818486864,0.8697364754743404,0.6246480908099418,0.5551419337770591,0.9261755566246137,0.47752204595835923,1.2896083692956215,0.4449734709723294,1.7181307066913454
1.5131471805599461,0.7258630897862195,0.6833936737114974,0.8718667279338439,0.6278607603718893,0.559568345494001,0.9328512000888144,0.48313230311218813,1.2980694048138486,0.451726179572439,1.7283146904169673
1.523147180559946,0.7291831552336879,0.6884339752481266,0.8739208863363578,0.630979213000957,0.5639507136784647,0.9395042434725596,0.4886734425128709,1.3064816127648708,0.45836631046737586,1.7383952934902256
1.5331471805599461,0.7324479937171926,0.6934230833861504,0.8759019158099055,0.6340064578692385,0.5682894765709205,0.9461344755974868,0.49414639745519984,1.3148450369942994,0.4648959874343852,1.7483735097662734
1.543147180559946,0.7356586463614218,0.6983614949721625,0.8778126652645255,0.6369454143461759,0.5725850680512736,0.9527416917252931,0.49955208797512374,1.3231597289527004,0.4713172927228435,1.7582503329382975
1.5531471805599462,0.7388161339369713,0.7032497065757043,0.8796558719491292,0.6397989144043758,0.5768379176822516,0.9593256934504826,0.5048914210429225,1.331425747464299,0.47763226787394264,1.7680267561453813
1.563147180559946,0.7419214572620783,0.7080882143010547,0.8814341658296801,0.6425697049748644,0.5810484507523612,0.9658862885946113,0.510165290753529,1.3396431585009005,0.4838429145241565,1.7777037715960815
1.5731471805599462,0.7449755975964067,0.7128775136066435,0.8831500737957041,0.645260450252058,0.5852170883184189,0.9724232911020124,0.5153745785140487,1.3478120349609326,0.4899511951928135,1.7872823702072598
1.583147180559946,0.7479795170270407,0.717618099131856,0.8848060237018585,0.647873733948761,0.5893442472476549,0.9789365209369754,0.5205201532285131,1.3559324564534982,0.4959590340540816,1.796763541257685
1.5931471805599462,0.7509341588468432,0.7223104645310133,0.8864043482510309,0.6504120615015744,0.5934303402594012,0.9854258039823676,0.5256028714799115,1.3640045090873434,0.5018683176936862,1.806148272055999
1.603147180559946,0.7538404479253259,0.7269551023143006,0.8879472887251789,0.652877862227131,0.5974757759663643,0.991890971939679,0.530623577709538,1.3720282852646357,0.5076808958506518,1.8154375476225735
1.6131471805599462,0.7566992910721857,0.7315525036954487,0.8894369985698822,0.655273491429627,0.6014809589154861,0.9983318622304672,0.5355831043936997,1.3800038834794681,0.5133985821443714,1.8246323503848698
1.623147180559946,0.7595115773936458,0.7361031584459471,0.8908755468383422,0.6576012324601498,0.6054462896283992,1.0047483178991876,0.540482272217815,1.387931408120973,0.5190231547872917,1.833733659885867
1.6331471805599462,0.7622781786417491,0.7406075547556004,0.8922649215003416,0.6598632987283456,0.6093721646414791,1.011140187517394,0.5453218902479522,1.3958109692809764,0.5245563572834981,1.8427424525051734
1.643147180559946,0.7649999495567394,0.745066179099227,0.8936070326214569,0.6620618356669954,0.613258976545499,1.0175073250892859,0.5501027560998373,1.4036426825660784,0.5299998991134789,1.851659701192426
1.6531471805599462,0.7676777282026721,0.7494795161093151,0.8949037154176138,0.6641989226501013,0.6171071140248883,1.0238495899585893,0.5548256561053745,1.4114266689140904,0.5353554564053442,1.8604863752126022
1.663147180559946,0.7703123362963824,0.7538480484544496,0.8961567331898707,0.6662765748651055,0.6209169618966015,1.0301668467167535,0.5594913654767117,1.4191630544147247,0.5406246725927648,1.869223439902872
1.6731471805599463,0.7729045795299487,0.7581722567233348,0.8973677801441293,0.6682967451398948,0.6246889011486008,1.0364589651124447,0.5641006484678912,1.4268519701344577,0.5458091590598975,1.8778718564406418
1.683147180559946,0.775455247886774,0.7624526193142268,0.8985384841002821,0.6702613257252502,0.6284233089779545,1.0427258199623224,0.5686542585341183,1.4344935519454816,0.550910495773548,1.8864325816224259
1.6931471805599463,0.7779651159514175,0.7666896123296257,0.8996704090951335,0.6721721500334367,0.6321205588285581,1.0489672910630805,0.5731529384886855,1.4420879403586588,0.555930231902835,1.894906567653224
1.703147180559946,0.7804349432132943,0.7708837094760429,0.9007650578832588,0.6740309943336202,0.6357810204284768,1.0551832631047346,0.5775974206575853,1.4496352803604007,0.5608698864265886,1.9032947619460583
1.7131471805599463,0.7828654743643708,0.7750353819686969,0.9018238743398035,0.6758395794048352,0.6394050598269221,1.0613736255851491,0.5819884270318468,1.4571357212533846,0.5657309487287416,1.9115981069313661
1.723147180559946,0.7852574395909678,0.7791450984409717,0.9028482457690682,0.6775995721472181,0.642993039430853,1.0675382727257692,0.5863266694176292,1.4645894165010378,0.5705148791819357,1.919817539875916
1.7331471805599463,0.787611554859795,0.7832133248584968,0.9038395051225723,0.67931258715224,0.6465453180412202,1.0736771033885666,0.5906128495841075,1.4719965235757093,0.5752231097195899,1.9279539927109663
1.743147180559946,0.7899285221983239,0.7872405244376867,0.9047989331301467,0.6809801882326784,0.650062250888845,1.079790020994159,0.5948476594091776,1.4793572038104437,0.5798570443966478,1.9360083918693458
1.7531471805599463,0.7922090299696191,0.7912271575686114,0.9057277603474652,0.682603889913066,0.653544189669943,1.0858769334411098,0.5990317810230217,1.4866716222543044,0.5844180599392381,1.9439816581311955
1.7631471805599461,0.7944537531417298,0.7951736817420479,0.9066271691232921,0.6841851588813707,0.6569914825812937,1.0919377530263723,0.6031658869495562,1.4939399475311472,0.5889075062834597,1.9518747064780682
1.7731471805599464,0.796663353551755,0.7990805514805788,0.9074982954895922,0.6857254154026491,0.6604044743550612,1.097972396366883,0.6072506402458023,1.5011623517017973,0.59332670710351,1.9596884459551298
1.7831471805599461,0.7988384801646846,0.8029482182736093,0.9083422309775289,0.6872260346954244,0.6637835062932669,1.1039807843222729,0.6112866946392028,1.50833901012954,0.5976769603293692,1.9674237795411909
1.7931471805599464,0.8009797693271223,0.8067771305161718,0.9091600243622576,0.6886883482715459,0.6671289163019207,1.1099628419186938,0.6152746946629198,1.5154701013488687,0.6019595386542447,1.9750816040263162
1.8031471805599462,0.8030878450159884,0.8105677334513908,0.909952683339303,0.6901136452402635,0.6704410389248112,1.1159184982737376,0.6192152757891424,1.5225558069374192,0.606175690031977,1.9826628098967545
1.8131471805599464,0.8051633190823055,0.8143204691164916,0.9107211761352068,0.6915031735772783,0.6737202053769609,1.121847686522437,0.6231090645604326,1.5295963113910218,0.6103266381646111,1.9901682812269559
1.8231471805599462,0.8072067914901613,0.8180357762922302,0.9114664330550195,0.6928581413595001,0.6769667435777473,1.1277503437443372,0.6269566787191396,1.5365918020018081,0.6144135829803226,1.997598895578433
1.8331471805599464,0.809218850550946,0.8217140904556326,0.9121893479691168,0.6941797179662552,0.6801809781836965,1.1336264108916179,0.6307587273349127,1.5435424687393138,0.618437701101892,2.0049555239052377
1.8431471805599462,0.8112000731529572,0.8253558437359301,0.9128907797417147,0.6954690352476757,0.6833632306209472,1.139475832718254,0.6345158109303344,1.5504485041345015,0.6224001463059146,2.0122390304658335
1.8531471805599464,0.8131510249864643,0.8289614648735851,0.9135715536033744,0.6967271886609951,0.686513819117395,1.1452985577102082,0.6382285216047116,1.5573101031666605,0.6263020499729286,2.019450272741143
1.8631471805599462,0.8150722607643205,0.8325313791822941,0.9142324624696885,0.6979552383754746,0.6896330587345152,1.1510945380166309,0.6418974431560436,1.564127463153109,0.630144521528641,2.0265901013585603
1.8731471805599464,0.8169643244382135,0.8360660085138775,0.9148742682082635,0.6991542103466697,0.6927212613988691,1.156863729382062,0.6455231512011976,1.5709007836416458,0.6339286488764271,2.033659360021727
1.8831471805599462,0.8188277494106397,0.8395657712259464,0.9154977028560208,0.7003250973607411,0.6957787359332963,1.1626060910796183,0.6491062132943184,1.5776302663056934,0.6376554988212793,2.0406588854458647
1.8931471805599465,0.8206630587426851,0.8430310821522545,0.9161034697887699,0.7014688600495143,0.6988057880877983,1.1683215858451563,0.6526471890434975,1.5843161148420786,0.6413261174853702,2.047589507298481
1.9031471805599462,0.8224707653576993,0.8464623525756393,0.9166922448449188,0.7025864278769669,0.701802720570113,1.1740101798123947,0.6561466302257258,1.5909585348713835,0.6449415307153985,2.054452048145251
1.9131471805599465,0.8242513722409399,0.8498599902034625,0.9172646774051271,0.7036787000978322,0.7047698330759862,1.1796718424489847,0.6596050809001612,1.597557733840832,0.6485027444818798,2.061247323400897
1.9231471805599463,0.8260053726352719,0.8532243991454602,0.9178213914296218,0.7047465466889791,0.7077074223191409,1.1853065464935153,0.6630230775197276,1.6041139209296398,0.6520107452705437,2.067976141284893
1.9331471805599465,0.8277332502329944,0.8565559798939181,0.9183629864548433,0.7057908092542422,0.7106157820609498,1.1909142678934477,0.666401149041077,1.6106273069567851,0.6554665004659888,2.0746393027818084
1.9431471805599463,0.8294354793638761,0.8598551293060824,0.9188900385510089,0.7068123019033372,0.7134952031398103,1.1964949857439504,0.6697398170329348,1.6170981042911465,0.6588709587277519,2.0812376016061367
1.9531471805599465,0.8311125251794725,0.8631222405887357,0.9194031012421338,0.7078118121055177,0.71634597350023,1.202048682227646,0.6730395957828561,1.6235265267639605,0.6622250503589451,2.087771824171444
1.9631471805599463,0.832764843833799,0.8663577032848471,0.9199027063899743,0.7087901015185889,0.7191683782216205,1.2075753425552354,0.6763009924024105,1.6299127895835421,0.665529687667598,2.0942427495636666
1.9731471805599465,0.8343928826604305,0.8695619032622284,0.9203893650433137,0.7097479067939074,0.7219626995468063,1.2130749549070063,0.6795245069308256,1.6362571092522296,0.6687857653208611,2.1006511495184292
1.9831471805599463,0.8359970803461014,0.872735222704118,0.9208635682539463,0.7106859403579735,0.7247292169102479,1.2185475103751955,0.6827106324371058,1.6425597034854946,0.6719941606922029,2.1069977884022086
1.9931471805599466,0.8375778671008716,0.8758780401016204,0.9213257878606679,0.7116048911712123,0.7274682069659877,1.2239930029072172,0.6858598551206554,1.6488207911331858,0.6751557342017431,2.1132834231972133
2.0031471805599463,0.8391356648249292,0.878990730247933,0.9217764772425232,0.7125054254645276,0.7301799436153134,1.2294114292497207,0.68897265441042,1.6550405921028437,0.6782713296498584,2.1195088034898384
2.0131471805599466,0.8406708872720958,0.88207366423429,0.9222160720425214,0.713388187454217,0.73286469803415,1.234802788893487,0.6920495030625775,1.6612193272850577,0.6813417745441916,2.1256746714625527
2.0231471805599464,0.8421839402100979,0.8851272094475579,0.9226449908629719,0.7142538000357963,0.7355227387001764,1.2401670840191397,0.6950908672567916,1.6673572184808092,0.6843678804201958,2.1317817618890884
2.0331471805599466,0.843675221577672,0.8881517295694205,0.923063635933558,0.7151028654572988,0.7381543314196743,1.245504319443669,0.6980972066910542,1.6734544883307632,0.6873504431553441,2.1378308021328136
2.0431471805599464,0.8451451216385617,0.8911475845770851,0.9234723937532142,0.7159359659725939,0.7407597393541088,1.2508145025677486,0.7010689746751367,1.679511360246468,0.6902902432771234,2.1438225121481427
2.0531471805599466,0.8465940231324727,0.8941151307454596,0.923871635706835,0.7167536644752428,0.7433392230464444,1.2560976433238442,0.7040066182226699,1.6855280583434191,0.6931880462649453,2.149757604484891
2.0631471805599464,0.8480223014230417,0.8970547206507287,0.9242617186578035,0.7175565051134294,0.7458930404472,1.261353754125098,0.7069105781418714,1.6915048073759418,0.6960446028460834,2.1556367842954294
2.0731471805599466,0.8494303246428827,0.8999667031752872,0.9246429855172866,0.7183450138864693,0.7484214469402439,1.2665828498149776,0.7097812891249463,1.697441832673868,0.6988606492857654,2.161460749344547
2.0831471805599464,0.8508184538357637,0.9028514235139605,0.9250157657912071,0.7191196992233868,0.7509246953683322,1.2717849476176815,0.7126191798361721,1.7033393600809483,0.7016369076715274,2.1672301900218938
2.0931471805599466,0.8521870430959755,0.9057092231814704,0.9253803761057706,0.7198810525440704,0.7534030360583939,1.276960067089296,0.7154246729986949,1.7091976158949767,0.704374086191951,2.172945789356913
2.1031471805599464,0.853536439704944,0.9085404400210867,0.9257371207123848,0.7206295488034591,0.7558567168465631,1.2821082300696816,0.7181981854800519,1.7150168268095811,0.7070728794098879,2.1786082230361457
2.1131471805599467,0.8548669842651434,0.9113454082144197,0.9260862919727821,0.7213656470192444,0.7582859831029638,1.2872294606350905,0.7209401283764407,1.7207972198576549,0.7097339685302868,2.184218159422812
2.1231471805599464,0.8561790108313624,0.9141244582923007,0.9264281708251202,0.7220897907835386,0.7606910777562457,1.2923237850514973,0.7236509070957522,1.7265390223563732,0.7123580216627248,2.189776259578573
2.1331471805599467,0.8574728470393759,0.9168779171467036,0.9267630272318063,0.7228024087589513,0.7630722413178785,1.2973912317286416,0.7263309214393884,1.7322424618537826,0.7149456940787517,2.1952831772873793
2.1431471805599465,0.8587488142320735,0.9196061080436665,0.9270911206097627,0.7235039151595175,0.7654297119062026,1.302431831174764,0.7289805656828784,1.7379077660769089,0.717497628464147,2.2007395590813053
2.1531471805599467,0.8600072275830969,0.9223093506371621,0.9274127002438222,0.7241947102168982,0.7677637252702416,1.3074456159520351,0.7316002286553168,1.7435351628813671,0.7200144551661938,2.206146044268297
2.1631471805599465,0.8612483962180314,0.9249879609838774,0.9277280056839127,0.7248751806322655,0.7700745148132764,1.3124326206326553,0.7341902938176341,1.7491248802024204,0.7224967924360628,2.2115032649617277
2.1731471805599467,0.8624726233332047,0.9276422515588618,0.9280372671266697,0.7255457000142866,0.7723623116161875,1.3173928817556397,0.7367511393397237,1.7546771460074768,0.7249452466664095,2.2168118461116952
2.1831471805599465,0.8636802063121367,0.9302725312719982,0.9283407057820854,0.7262066293035969,0.7746273444605616,1.3223264377842465,0.7392831381764382,1.7601921882499787,0.7273604126242734,2.222072405537969
2.1931471805599467,0.8648714368396897,0.93287910548527,0.928638534225781,0.7268583171841421,0.7768698398515705,1.3272333290640712,0.7417866581424722,1.7656702348246531,0.7297428736793794,2.2272855539645127
2.2031471805599465,0.8660466010139607,0.9354622760307651,0.9289309567374673,0.7275011004817831,0.779090022040622,1.3321135977817764,0.7442620619861491,1.7711115135240987,0.7320932020279214,2.232451895055503
2.2131471805599467,0.8672059794559654,0.9380223412294033,0.9292181696261332,0.7281353045505103,0.7812881130477856,1.3369672879244645,0.7467097074621278,1.7765162519966786,0.7344119589119309,2.2375720254527787
2.2231471805599465,0.8683498474171538,0.9405595959103363,0.929500361542485,0.7287612436466397,0.7834643326839932,1.341794445239664,0.7491299474030442,1.781884677705683,0.7366996948343076,2.2426465348146456
2.2331471805599468,0.8694784748848005,0.9430743314309895,0.9297777137791345,0.729379221291337,0.7856188985730224,1.3465951171959492,0.7515231297901042,1.7872170178897395,0.7389569497696009,2.2476760058559515
2.2431471805599466,0.8705921266853147,0.9455668356977152,0.9300504005590154,0.7299895306218027,0.7877520261732571,1.3513693529441557,0.7538895978226449,1.7925134995244445,0.7411842533706297,2.252661014389403
2.253147180559947,0.8716910625855084,0.9480373931870212,0.9303185893124934,0.7305924547314573,0.7898639287992355,1.3561172032792066,0.7562296899866766,1.7977743492851772,0.7433821251710169,2.2576021293680144
2.2631471805599466,0.8727755373918631,0.9504862849673461,0.9305824409436094,0.7311882669994487,0.7919548176429798,1.3608387206025274,0.7585437401224214,1.8029997935110802,0.7455510747837262,2.262499912928665
2.273147180559947,0.8738458010478369,0.9529137887213517,0.930842110085883,0.7317772314097899,0.7940249017951169,1.3655339588850466,0.7608320774908659,1.8081900581701773,0.7476916020956741,2.2673549204366763
2.2831471805599466,0.8749020987292485,0.9553201787686956,0.9310977453480881,0.7323596028604433,0.7960743882657868,1.3702029736307737,0.7630950268393379,1.813345368825598,0.749804197458497,2.272167700531363
2.293147180559947,0.8759446709377772,0.9577057260892694,0.9313494895503889,0.732935627462634,0.798103482005345,1.3748458218409492,0.7653329084661266,1.8184659506028888,0.7518893418755543,2.2769387951725104
2.3031471805599466,0.8769737535926154,0.9600706983468617,0.9315974799512197,0.7335055428307056,0.8001123859248558,1.3794625619787506,0.7675460382841545,1.8235520281583804,0.7539475071852308,2.281668739687695
2.313147180559947,0.8779895781203126,0.962415359913229,0.9318418484652669,0.7340695783627758,0.8021013009163855,1.3840532539345596,0.7697347278837239,1.828603825648599,0.7559791562406251,2.2863580628204296
2.3231471805599466,0.8789923715428422,0.9647399718925418,0.9320827218729055,0.7346279555124848,0.8040704258730909,1.3886179589917687,0.7718992845943391,1.8336215667006739,0.7579847430856843,2.291007286779056
2.333147180559947,0.8799823565639313,0.9670447921461889,0.9323202220214234,0.7351808880520951,0.8060199577091085,1.3931567397931335,0.7740400115456307,1.8386054743837468,0.7599647131278626,2.29561692728635
2.3431471805599466,0.880959751653684,0.9693300753179055,0.9325544660183542,0.7357285823272015,0.8079500913792461,1.397669660307649,0.7761572077273869,1.843555771181335,0.761919503307368,2.3001874936297835
2.353147180559947,0.8819247711315338,0.9715960728592139,0.9327855664172324,0.7362712375033178,0.8098610198984797,1.4021567857979615,0.7782511680487088,1.8484726789646473,0.7638495422630676,2.3047194887124
2.3631471805599467,0.8828776252475583,0.9738430330551457,0.9330136313960625,0.7368090458045657,0.8117529343612535,1.4066181827882844,0.780322183396299,1.8533564189668041,0.7657552504951166,2.309213409104264
2.373147180559947,0.8838185202621878,0.9760712010502293,0.9332387649287928,0.7373421927447228,0.8136260239605904,1.4110539190328362,0.7823705406919038,1.8582072117579753,0.7676370405243755,2.313669745094431
2.3831471805599467,0.8847476585243388,0.9782808188747147,0.9334610669500636,0.737870857350851,0.8154804760070109,1.4154640634847733,0.7843965229489098,1.8630252772213747,0.7694953170486778,2.3180889807434024
2.393147180559947,0.8856652385480082,0.9804721254710296,0.9336806335134983,0.7383952123797421,0.8173164759472655,1.419848686265627,0.7864004093281196,1.8678108345301259,0.7713304770960161,2.322471593936031
2.4031471805599467,0.8865714550873491,0.9826453567204259,0.9338975569437853,0.7389154245273837,0.8191342073828782,1.4242078586352198,0.7883824751927112,1.872564102124961,0.7731429101746983,2.326818056434824
2.413147180559947,0.8874664992102712,0.9848007454698231,0.9341119259827994,0.7394316546316817,0.820933852088507,1.4285416529620754,0.7903429921623937,1.8772852976927261,0.7749329984205424,2.3311288339336187
2.4231471805599467,0.8883505583705826,0.9869385215588082,0.934323825929992,0.7399440578686287,0.8227155900301224,1.4328501426942977,0.7922822281667746,1.8819746381456963,0.7767011167411653,2.3354043861115885
2.433147180559947,0.8892238164787107,0.9890589118467912,0.934533338777278,0.7404527839421224,0.8244795993830034,1.4371334023309237,0.7942004474979479,1.8866323396016575,0.7784476329574215,2.3396451666875544
2.4431471805599467,0.8900864539710244,0.9911621402402855,0.9347405433386335,0.7409579772676429,0.8262260565495552,1.4413915073937353,0.7960979108623134,1.891258617364753,0.7801729079420487,2.343851623474543
2.453147180559947,0.8909386478777903,0.9932484277203135,0.9349455153746122,0.7414597771499636,0.8279551361769497,1.445624534399532,0.797974875431642,1.895853685907068,0.7818772957555804,2.348024198434598
2.4631471805599467,0.8917805718897853,0.9953179923699011,0.9351483277119795,0.7419583179550895,0.8296670111745907,1.449832560832853,0.799831594893395,1.9004177588509368,0.7835611437795706,2.352163327733775
2.473147180559947,0.8926123964235964,0.9973710494016705,0.9353490503586561,0.7424537292765969,0.8313618527314048,1.4540156651191438,0.8016683195003095,1.904951048951954,0.7852247928471927,2.356269441797313
2.4831471805599468,0.8934342886856289,0.9994078111854914,0.9355477506141542,0.7429461360965566,0.8330398303329596,1.4581739265983555,0.8034852961192617,1.909453768082674,0.7868685773712578,2.3603429653649552
2.493147180559947,0.8942464127348544,1.0014284872761983,0.9357444931756855,0.743435658941205,0.8347011117784138,1.4623074254989905,0.8052827682794171,1.9139261272169823,0.788492825469709,2.3643843175463695
2.503147180559947,0.8950489295443178,1.0034332844413472,0.9359393402401066,0.7439224140315224,0.8363458631972962,1.4664162429125542,0.807060976219678,1.9183683364151178,0.7900978590886356,2.368393911876667
2.513147180559947,0.8958419970614323,1.0054224066890054,0.9361323516018683,0.7444065134288869,0.8379742490661195,1.4705004607684473,0.8088201569354425,1.922780604809339,0.7916839941228646,2.3723721563719833
2.523147180559947,0.8966257702670823,1.0073960552955556,0.936323584747125,0.7448880651759577,0.8395864322248274,1.4745601618092563,0.8105605442246777,1.9271631405902003,0.7932515405341649,2.376319453585084
2.533147180559947,0.8974004012335636,1.0093544288335137,0.9365130949441534,0.7453671734329321,0.8411825738930796,1.4785954295664643,0.8122823687333262,1.9315161509934544,0.7948008024671271,2.380236200660999
2.543147180559947,0.8981660391813756,1.011297723199333,0.9367009353302262,0.7458439386093236,0.8427628336863726,1.4826063483365537,0.8139858580000479,1.9358398422875258,0.7963320783627512,2.3841227893926384
2.553147180559947,0.8989228305348979,1.0132261316412041,0.9368871569950803,0.7463184574914079,0.844327369632003,1.4865930031575185,0.8156712365003113,1.9401344197615744,0.7978456610697957,2.38797960627638
2.563147180559947,0.8996709189769638,1.015139844786813,0.9370718090611115,0.7467908233654741,0.8458763381848688,1.490555479785759,0.8173387256898441,1.9444000877141177,0.7993418379539277,2.3918070325675975
2.573147180559947,0.9004104455023609,1.0170390506710782,0.9372549387604256,0.747261126137001,0.8474098942431163,1.4944938646733648,0.8189885440474485,1.9486370494421972,0.8008208910047219,2.3956054443361285
2.583147180559947,0.9011415484702735,1.0189239347638333,0.9374365915088682,0.7477294524459042,0.8489281911636293,1.498408244945785,0.820620907117196,1.952845507231087,0.802283096940547,2.3993752125216394
2.593147180559947,0.9018643636556924,1.0207946799974565,0.9376168109771521,0.7481958857779731,0.8504313807773651,1.5022987083798633,0.8222360275500064,1.9570256623445146,0.8037287273113849,2.4031167029888856
2.603147180559947,0.9025790242998093,1.0226514667944329,0.9377956391591957,0.7486605065726173,0.8519196134045377,1.5061653433822513,0.8238341151446218,1.961177715015392,0.8051580485996184,2.406830276582837
2.613147180559947,0.9032856611594177,1.0244944730948482,0.9379731164377828,0.7491233923270375,0.8533930378696502,1.5100082389681857,0.8254153768879866,1.965301864437043,0.8065713223188353,2.4105162891836693
2.623147180559947,0.9039844025553396,1.026323874383802,0.938149281647647,0.7495846176969498,0.8548518015163764,1.5138274847406221,0.826980016995037,1.96939830875491,0.8079688051106793,2.4141750917615763
2.633147180559947,0.904675374419897,1.0281398437187252,0.9383241721360833,0.7500442545939525,0.8562960502222974,1.5176231708697292,0.8285282369479144,1.9734672450587272,0.809350748839794,2.4178070304314234
2.643147180559947,0.9053587003434468,1.0299425517566112,0.9384978238211836,0.7505023722796624,0.8577259284134866,1.5213953880727276,0.8300602355346077,1.977508869375153,0.8107174006868936,2.421412446507194
2.653147180559947,0.906034501619999,1.031732166781134,0.9386702712477886,0.7509590374567137,0.8591415790789552,1.5251442275940772,0.831576208887034,1.9815233766608502,0.812069003239998,2.4249916765562403
2.663147180559947,0.9067028972919342,1.0335088547296651,0.9388415476412456,0.7514143143567229,0.8605431437849493,1.5288697811860013,0.8330763505185644,1.9855109607959893,0.8134057945838684,2.428545052453302
2.673147180559947,0.9073640041938401,1.0352727792201655,0.9390116849590597,0.7518682648253174,0.8619307626891075,1.532572141089351,0.8345608513610094,1.9894718145781876,0.8147280083876802,2.432072901434303
2.683147180559947,0.9080179369954838,1.0370241015779622,0.9391807139405193,0.7523209484043278,0.8633045745544763,1.536251400014795,0.8360298998010589,1.99340612971684,0.8160358739909677,2.4355755461498965
2.693147180559947,0.9086648082439366,1.0387629808623902,0.9393486641543753,0.7527724224112267,0.8646647167633876,1.5399076511243408,0.8374836817162009,1.9973140968278673,0.8173296164878732,2.4390533047187524
2.703147180559947,0.909304728404868,1.0404895738933038,0.9395155640446529,0.7532227420159086,0.8660113253311952,1.5435409880131696,0.8389223805101136,2.0011959054288413,0.818609456809736,2.442506490780579
2.713147180559947,0.909937805903027,1.042204035277446,0.9396814409746648,0.7536719603148976,0.8673445349198785,1.5471515046917965,0.8403461771475462,2.0050517439344966,0.819875611806054,2.4459354135488636
2.7231471805599474,0.9105641471619238,1.043906517434674,0.9398463212693018,0.7541201284030681,0.8686644788515072,1.550739295568536,0.8417552501886905,2.0088817996525945,0.8211282943238476,2.4493403778633205
2.733147180559947,0.9111838566427307,1.045597170624037,0.9400102302556619,0.7545672954429476,0.8699712891215743,1.554304455432279,0.8431497758230577,2.0126862587801657,0.8223677132854614,2.4527216842420456
2.743147180559947,0.911797036882416,1.0472761429696946,0.9401731923020897,0.7550135087317038,0.871265096412196,1.5578470794355725,0.8445299279028597,2.016465306400086,0.823594073764832,2.456079628933362
2.7531471805599472,0.9124037885311255,1.0489435804866833,0.9403352308556838,0.7554588137658615,0.8725460301051795,1.561367263078,0.8458958779759089,2.0202191264779925,0.8248075770622509,2.459414503967339
2.7631471805599475,0.9130042103888291,1.0505996271065143,0.9404963684783327,0.7559032543038506,0.8738142182949615,1.5648651021898496,0.8472477953180385,2.0239479018595325,0.8260084207776581,2.462726597207001
2.7731471805599472,0.9135983994412437,1.0522444247026097,0.940656626881341,0.7563468724264439,0.8750697878014178,1.5683406929160817,0.8485858469650553,2.0276518142679327,0.8271967988824873,2.4660161923991915
2.783147180559947,0.9141864508950495,1.0538781131155657,0.9408160269586942,0.7567897085951485,0.8763128641825455,1.5717941317005797,0.8499101977442272,2.031331044301873,0.8283729017900989,2.469283569225103
2.7931471805599473,0.9147684582124112,1.0555008301782411,0.9409745888190227,0.7572318017086306,0.8775435717470184,1.575225515270679,0.8512210103053143,2.0349857714336634,0.8295369164248221,2.472529003350454
2.8031471805599475,0.915344513144821,1.0571127117406751,0.9411323318163112,0.7576731891572313,0.8787620335666186,1.5786349406219822,0.8525184451511517,2.0386161740077235,0.8306890262896423,2.4757527664753227
2.8131471805599473,0.9159147057662734,1.058713891694818,0.9412892745794033,0.7581139068756317,0.8799683714885436,1.5820225050034389,0.8538026606677884,2.0422224292393314,0.8318294115325469,2.4789551263836076
2.823147180559947,0.9164791245057868,1.060304501999082,0.9414454350403518,0.7585539893937436,0.8811627061475906,1.5853883059027052,0.8550738131541887,2.0458047132136628,0.8329582490115734,2.482136346992135
2.8331471805599473,0.9170378561792856,1.061884672702709,0.9416008304616558,0.7589934698858645,0.882345156978221,1.588732441031763,0.8563320568515058,2.049363200885093,0.8340757123585711,2.4852966883993894
2.8431471805599475,0.9175909860208529,1.0634545319699458,0.9417554774624295,0.759432380218168,0.8835158422265033,1.592055008312804,0.8575775439719283,2.0528980660767546,0.8351819720417057,2.4884364069338636
2.8531471805599473,0.9181385977133694,1.0650142061040346,0.9419093920435473,0.7598707509945843,0.8846748789619376,1.5953561058643733,0.8588104247271124,2.0564094814803604,0.8362771954267387,2.491555755202042
2.863147180559947,0.9186807734185478,1.0665638195710077,0.9420625896118016,0.7603086116011153,0.8858223830891636,1.598635831987767,0.8600308473562,2.059897618656257,0.8373615468370956,2.4946549821359874
2.8731471805599473,0.9192175938063768,1.0681034950232862,0.9422150850031132,0.7607459902486426,0.8869584693595503,1.601894285153679,0.8612389581534335,2.063362648033735,0.8384351876127536,2.497734333040544
2.8831471805599476,0.919749138083984,1.069633353323088,0.942366892504834,0.7611829140142783,0.8880832513826713,1.6051315639891022,0.8624349014953694,2.066804738911547,0.8394982761679679,2.500794049640147
2.8931471805599474,0.9202754840239323,1.0711535135656325,0.9425180258771719,0.7616194088813089,0.8891968416376663,1.6083477672644615,0.8636188198676992,2.0702240594586714,0.8405509680478647,2.5038343701252375
2.903147180559947,0.920796707991959,1.0726640931021525,0.9426684983737796,0.7620554997777667,0.8902993514844888,1.6115429938810029,0.8647908538916823,2.0736207767152797,0.841593415983918,2.506855529198277
2.9131471805599474,0.9213128849741677,1.0741652075626962,0.9428183227615334,0.7624912106136958,0.8913908911750423,1.6147173428584065,0.8659511423501968,2.0769950565939195,0.8426257699483355,2.5098577581193644
2.9231471805599476,0.921824088603687,1.0756569708787382,0.9429675113395387,0.7629265643171368,0.8924715698642054,1.617870913322638,0.8670998222134136,2.0803470638809,0.8436481772073741,2.5128412847514476
2.9331471805599474,0.9223303911868024,1.0771394953055742,0.9431160759573887,0.7633615828688813,0.8935414956207475,1.6210038044940323,0.8682370286641002,2.083676962237874,0.844660782373605,2.5158063336051213
2.943147180559947,0.9228318637285762,1.0786128914445274,0.9432640280327091,0.763796287336036,0.8946007754381358,1.6241161156755985,0.8693628951225579,2.0869849142036165,0.8456637274571521,2.518753125883026
2.9531471805599474,0.9233285759579621,1.0800772682649356,0.9434113785680136,0.7642306979044422,0.8956495152452353,1.627207946241556,0.8704775532711999,2.0902710811959793,0.8466571519159243,2.521681879523844
2.9631471805599476,0.9238205963524261,1.0815327331259417,0.9435581381668998,0.7646648339099769,0.8966878199168999,1.6302793956260786,0.8715811330787738,2.0935356235140317,0.8476411927048522,2.5245928092458554
2.9731471805599474,0.9243079921620825,1.0829793917980706,0.9437043170496093,0.7650987138687784,0.8977157932844628,1.6333305633122703,0.8726737628242345,2.096778700340373,0.848615984324165,2.527486126590113
2.983147180559947,0.9247908294333568,1.08441734848461,0.9438499250679788,0.7655323555064424,0.8987335381461168,1.6363615488213417,0.8737555691202731,2.1000004697436108,0.8495816588667136,2.530362039963191
2.9931471805599474,0.9252691730321809,1.085846705842768,0.9439949717198046,0.7659657757862064,0.8997411562771964,1.6393724517020047,0.8748266769365062,2.1032010886810055,0.8505383460643618,2.5332207546795082
3.0031471805599477,0.9257430866667348,1.0872675650046413,0.9441394661626438,0.7663989909361653,0.9007387484403546,1.642363371520072,0.8758872096223299,2.1063807130012626,0.8514861733334695,2.5360624730032555
3.0131471805599475,0.9262126329097385,1.0886800255979592,0.9442834172270756,0.7668320164755555,0.9017264143956387,1.6453344078482588,0.8769372889294451,2.1095394974474893,0.8524252658194771,2.538887394189891
3.0231471805599472,0.926677873220308,1.0900841857666284,0.9444268334294419,0.7672648672401232,0.9027042529104674,1.6482856602561913,0.8779770350340581,2.1126775956602852,0.8533557464406161,2.541695714527229
3.0331471805599475,0.9271388679653798,1.0914801421910683,0.9445697229840884,0.7676975574066294,0.9036723617695073,1.6512172283006077,0.8790065665587607,2.1157951601809812,0.8542777359307596,2.544487627376108
3.0431471805599477,0.9275956764407159,1.0928679901083356,0.9447120938151266,0.7681301005164989,0.9046308377844505,1.6541292115157549,0.8800260005940945,2.1188923424550103,0.8551913528814319,2.547263323210644
3.0531471805599475,0.9280483568914943,1.0942478233320454,0.9448539535677347,0.7685625094986621,0.9055797768036979,1.6570217094039852,0.8810354527198068,2.1219692928354155,0.8560967137829889,2.550022989658065
3.0631471805599473,0.9284969665324967,1.0956197342720788,0.9449953096190151,0.7689947966915938,0.9065192737219416,1.6598948214265292,0.882035037025797,2.125026160586477,0.8569939330649932,2.5527668115381292
3.0731471805599475,0.9289415615678975,1.0969838139540853,0.945136169088427,0.7694269738646078,0.907449422489657,1.662748646994469,0.8830248661327653,2.1280630938874663,0.8578831231357951,2.555494970902144
3.0831471805599477,0.9293821972106662,1.0983401520387817,0.9452765388478092,0.769859052238393,0.9083703161224954,1.6655832854598853,0.884005051212561,2.1310802398365207,0.8587643944213323,2.5582076470715354
3.0931471805599475,0.9298189277015865,1.099688836841036,0.9454164255310111,0.7702910425048612,0.9092820467105878,1.6683988361071913,0.8849757020082378,2.134077744454614,0.859637855403173,2.5609050166760445
3.1031471805599473,0.9302518063279036,1.1010299553487524,0.9455558355431459,0.7707229548462826,0.9101847054277525,1.6711953981446397,0.8859369268538247,2.1370557526896663,0.8605036126558072,2.5635872536914768
3.1131471805599475,0.9306808854416042,1.1023635932415476,0.9456947750694813,0.7711547989537793,0.9110783825406139,1.6739730706960136,0.8868888326938081,2.1400144084207287,0.8613617708832084,2.5662545294770673
3.1231471805599478,0.931106216477338,1.10368983490922,0.9458332500839806,0.7715865840451603,0.9119631674176276,1.676731952792481,0.8878315251023347,2.1429538544622826,0.8622124329546759,2.568907012812411
3.1331471805599476,0.9315278499699868,1.1050087634700148,0.9459712663575115,0.7720183188821457,0.912839148538019,1.6794721433646267,0.888765108302141,2.14587423256864,0.8630556999399737,2.571544869934002
3.1431471805599474,0.9319458355718899,1.106320460788692,0.9461088294657306,0.7724500117869879,0.9137064135006296,1.6821937412346457,0.8896896851832075,2.148775683438427,0.8638916711437796,2.5741682645713544
3.1531471805599476,0.9323602220697292,1.1076250074943756,0.9462459447966614,0.7728816706585184,0.9145650490326789,1.6848968451087114,0.8906053573211463,2.151658346719157,0.8647204441394585,2.5767773579827233
3.163147180559948,0.9327710574010857,1.1089224829982207,0.9463826175579726,0.7733133029876282,0.9154151409984355,1.687581553569494,0.8915122249953249,2.154522361011896,0.8655421148021714,2.579372308990414
3.1731471805599476,0.9331783886706683,1.1102129655108615,0.9465188527839743,0.7737449158722183,0.9162567744078043,1.6902479650688504,0.8924103872067296,2.157367863876007,0.8663567773413365,2.581953274015695
3.1831471805599474,0.933582262166226,1.1114965320596666,0.9466546553423372,0.7741765160316221,0.9170900334248275,1.6928961779206657,0.8932999416955719,2.16019499183397,0.867164524332452,2.584520407113306
3.1931471805599476,0.9339827233741478,1.1127732585057974,0.9467900299405505,0.7746081098205213,0.9179150013761015,1.6955262902938506,0.8941809849586432,2.1630038803762757,0.8679654467482956,2.5870738600055665
3.203147180559948,0.9343798169947554,1.1140432195610597,0.9469249811321263,0.7750397032423924,0.9187317607591086,1.698138400205494,0.8950536122664189,2.1657946639663974,0.8687596339895107,2.589613782116092
3.2131471805599476,0.9347735869572966,1.1153064888045636,0.9470595133225599,0.7754713019624568,0.9195403932504678,1.7007326055141643,0.8959179176799195,2.1685674760458262,0.8695471739145932,2.5921403206030993
3.2231471805599474,0.9351640764346458,1.1165631386991877,0.9471936307750582,0.7759029113202032,0.9203409797141022,1.703309003913361,0.896773994067328,2.1713224490391707,0.8703281528692917,2.594653620392347
3.2331471805599477,0.9355513278577141,1.1178132406078412,0.9473273376160425,0.7763345363414551,0.9211336002093253,1.7058676929251098,0.8976219331203706,2.1740597143593225,0.8711026557154282,2.597153824209654
3.243147180559948,0.9359353829295782,1.1190568648095383,0.9474606378404358,0.7767661817500264,0.921918333998847,1.7084087698937023,0.8984618253704613,2.1767794024126768,0.8718707658591565,2.599641072613049
3.2531471805599477,0.9363162826393329,1.1202940805152786,0.9475935353167441,0.7771978519789564,0.9226952595567004,1.7109323319795797,0.8992937602046158,2.179481642604411,0.8726325652786657,2.602115504024529
3.2631471805599475,0.9366940672756701,1.1215249558837297,0.9477260337919368,0.7776295511813633,0.9234644545760886,1.7134384761533523,0.9001178258811389,2.182166563343819,0.8733881345513401,2.604577254761431
3.2731471805599477,0.9370687764401939,1.1227495580367268,0.9478581368961377,0.7780612832409082,0.9242259959771546,1.715927299189958,0.9009341095450841,2.1848342920496875,0.8741375528803876,2.6070264590674244
3.283147180559948,0.9374404490604733,1.1239679530745776,0.9479898481471314,0.7784930517818931,0.9249799599146733,1.7183988976629565,0.901742697243495,2.1874849551557305,0.8748808981209468,2.609463249143128
3.2931471805599477,0.9378091234028403,1.1251802060911842,0.9481211709546928,0.7789248601790102,0.9257264217856662,1.7208533679389528,0.902543673940428,2.190118678116062,0.8756182468056806,2.6118877551763395
3.3031471805599475,0.9381748370849354,1.1263863811889665,0.948252108624748,0.7793567115667339,0.926465456236943,1.7232908061721572,0.9033371235317593,2.192735585410717,0.8763496741698706,2.614300105371904
3.3131471805599477,0.9385376270880106,1.127586541493619,0.9483826643633714,0.779788608848401,0.9271971371725645,1.7257113082990725,0.9041231288597794,2.1953358005512023,0.8770752541760212,2.61670042598121
3.323147180559948,0.9388975297689881,1.1287807491686652,0.9485128412806267,0.7802205547049526,0.9279215377612342,1.728114970033301,0.9049017717275821,2.197919446086094,0.8777950595379762,2.619088841331302
3.3331471805599477,0.9392545808722854,1.1299690654298389,0.9486426423942578,0.7806525516033811,0.9286387304436141,1.7305018868604858,0.9056731329132452,2.2004866436066735,0.8785091617445708,2.62146547385365
3.3431471805599475,0.9396088155414075,1.1311515505592835,0.9487720706332339,0.7810846018048734,0.9293487869395705,1.7328721540333736,0.906437292183809,2.20303751375258,0.879217631082815,2.6238304441125395
3.3531471805599478,0.939960268330313,1.1323282639195678,0.9489011288411571,0.7815167073726625,0.9300517782553448,1.7352258665669906,0.9071943283090564,2.2055721762175153,0.879920536660626,2.626183870833108
3.363147180559948,0.9403089732145571,1.1334992639675248,0.9490298197795365,0.7819488701796171,0.9307477746906543,1.737563119233944,0.9079443190750951,2.2080907497549553,0.8806179464291142,2.628525870929022
3.3731471805599478,0.9406549636022177,1.1346646082679168,0.9491581461309326,0.7823810919155383,0.9314368458457223,1.7398840065598413,0.9086873412977462,2.2105933521839045,0.8813099272044354,2.6308565595298057
3.3831471805599476,0.9409982723446064,1.1358243535069175,0.949286110501981,0.782813374094224,0.9321190606282388,1.7421886228188217,0.9094234708357433,2.21308010039467,0.8819965446892128,2.6331760500078074
3.393147180559948,0.9413389317467714,1.1369785555054288,0.949413715426295,0.7832457180602619,0.9327944872602505,1.744477062029202,0.9101527826037403,2.2155511103546517,0.8826778634935428,2.63548445400483
3.403147180559948,0.9416769735777938,1.1381272692322169,0.9495409633672575,0.783678124995598,0.9334631932849833,1.74674941794923,0.9108753505851375,2.2180064971141595,0.8833539471555876,2.637781881458406
3.413147180559948,0.9420124290808833,1.1392705488168828,0.9496678567207004,0.7841105959258572,0.9341252455735971,1.7490057840729594,0.9115912478447218,2.220446374812252,0.8840248581617667,2.640068440627738
3.4231471805599476,0.9423453289832766,1.1404084475626584,0.9497943978174822,0.7845431317264544,0.9347807103318726,1.7512462536262174,0.9123005465411276,2.2228708566825723,0.8846906579665534,2.64234423811929
3.433147180559948,0.9426757035059424,1.141541017959041,0.9499205889259629,0.7849757331284763,0.9354296531068316,1.7534709195626912,0.9130033179391233,2.225280055059234,0.8853514070118849,2.6446093789120555
3.443147180559948,0.943003582373096,1.1426683116942535,0.950046432254382,0.7854084007243607,0.9360721387932927,1.7556798745601085,0.9136996324217171,2.22767408138268,0.886007164746192,2.6468639663824796
3.453147180559948,0.943328994821529,1.1437903796675428,0.9501719299531443,0.7858411349733712,0.9367082316403594,1.7578732110165316,0.9143895595020959,2.2300530462055814,0.886657989643058,2.649108102329058
3.4631471805599476,0.9436519696097565,1.1449072720013187,0.9502970841170159,0.7862739362068787,0.9373379952578469,1.7600510210467435,0.9150731678353917,2.2324170591987356,0.887303939219513,2.6513418869966094
3.473147180559948,0.9439725350269856,1.1460190380531228,0.9504218967872341,0.7867068046334524,0.9379614926226418,1.762213396478741,0.9157505252302809,2.234766229156969,0.8879450700539713,2.653565419100218
3.483147180559948,0.9442907189019085,1.1471257264274421,0.9505463699535347,0.7871397403437723,0.9385787860850001,1.7643604288503165,0.916421698660419,2.237100664005054,0.888581437803817,2.655778795848856
3.493147180559948,0.9446065486113249,1.1482273849873645,0.9506705055561004,0.7875727433153621,0.9391899373747823,1.7664922094057467,0.9170867542757137,2.2394204708036276,0.8892130972226497,2.6579821129687007
3.5031471805599477,0.9449200510885944,1.1493240608660709,0.9507943054874326,0.7880058134171555,0.9397950076076267,1.7686088290925688,0.9177457574134364,2.241725755755113,0.8898401021771889,2.6601754647261124
3.513147180559948,0.9452312528319271,1.1504158004781773,0.9509177715941501,0.7884389504139016,0.9403940572910607,1.7707103785584513,0.9183987726091762,2.2440166242096393,0.8904625056638542,2.662358943950328
3.523147180559948,0.9455401799125084,1.1515026495309226,0.9510409056787179,0.7888721539704093,0.9409871463305524,1.7727969481481594,0.919045863607639,2.2462931806709685,0.8910803598250168,2.6645326420558173
3.533147180559948,0.9458468579824689,1.152584653035198,0.9511637095011067,0.7893054236556365,0.9415743340354994,1.7748686279006045,0.9196870933732941,2.248555528802427,0.8916937159649378,2.6666966490643667
3.5431471805599477,0.946151312282697,1.153661855316427,0.9512861847803905,0.7897387589466427,0.9421556791251617,1.7769255075459915,0.9203225241008672,2.2508037714328117,0.892302624565394,2.6688510536268266
3.553147180559948,0.9464535676504995,1.154734300025305,0.9514083331962786,0.7901721592323891,0.9427312397345329,1.778967676503043,0.9209522172256874,2.253038010562325,0.8929071353009992,2.6709959430445824
3.563147180559948,0.9467536485271141,1.1558020301483758,0.9515301563905898,0.7906056238174108,0.9433010734201532,1.780995223876315,0.9215762334338863,2.2552583473684775,0.8935072970542282,2.673131403290723
3.573147180559948,0.9470515789650731,1.1568650880184705,0.9516516559686681,0.7910391519253488,0.9438652371658665,1.783008238453599,0.9221946326724525,2.2574648822120045,0.8941031579301464,2.6752575190309136
3.5831471805599477,0.9473473826354267,1.157923515325003,0.9517728335007427,0.7914727427023633,0.9444237873885171,1.7850068087033997,0.9228074741591437,2.259657714642762,0.8946947652708535,2.677374373643978
3.593147180559948,0.947641082834823,1.1589773531241132,0.9518936905232369,0.7919063952204164,0.9449767799435929,1.7869910227725025,0.9234148163922588,2.261836943405624,0.8952821656696459,2.679482049242199
3.603147180559948,0.9479327024924515,1.1600266418486793,0.9520142285400224,0.7923401084804436,0.9455242701308102,1.7889609684836116,0.9240167171602731,2.2640026664463706,0.8958654049849033,2.6815806266913307
3.613147180559948,0.9482222641768517,1.1610714213181774,0.9521344490236275,0.7927738814154037,0.946066312699644,1.7909167333330787,0.9246132335513328,2.2661549809175536,0.8964445283537035,2.6836701856303273
3.6231471805599478,0.948509790102588,1.1621117307484163,0.9522543534163976,0.7932077128932251,0.9466029618548031,1.7928584044886986,0.9252044219626214,2.268293983184372,0.8970195802051759,2.6857508044908043
3.633147180559948,0.9487953021367959,1.1631476087611214,0.9523739431316088,0.793641601719643,0.9471342712616497,1.7947860687875838,0.9257903381095884,2.2704197688305183,0.8975906042735915,2.6878225605162145
3.6431471805599482,0.9490788218056002,1.1641790933933915,0.9524932195545399,0.7940755466409302,0.9476602940515677,1.7966998127341176,0.9263710370350506,2.2725324326640166,0.8981576436112004,2.6898855297807542
3.653147180559948,0.9493603703004094,1.1652062221070176,0.9526121840435013,0.7945095463465348,0.9481810828272743,1.7985997224979795,0.9269465731181635,2.2746320687230517,0.8987207406008189,2.6919397872080078
3.663147180559948,0.949639968484086,1.1662290317976725,0.9527308379308244,0.7949435994716225,0.9486966896680811,1.8004858839122382,0.9275170000832673,2.276718770281777,0.8992799369681721,2.693985406589317
3.673147180559948,0.9499176368969986,1.1672475588039601,0.952849182523812,0.7953777045995176,0.9492071661351016,1.8023583824715188,0.9280823710086074,2.278792629856114,0.8998352737939972,2.6960224606018928
3.6831471805599483,0.9501933957629556,1.168261838916349,0.9529672191056517,0.7958118602640671,0.9497125632764083,1.8042173033302427,0.9286427383349305,2.2808537392095247,0.900386791525911,2.69805102082667
3.693147180559948,0.9504672649950232,1.169271907385963,0.9530849489362943,0.7962460649519123,0.9502129316321362,1.806062731300933,0.9291981538739627,2.28290218935878,0.9009345299900464,2.700071157765898
3.703147180559948,0.9507392642012324,1.170277798933256,0.9532023732532957,0.7966803171046757,0.950708321239538,1.8078947508525842,0.9297486688167648,2.284938070579697,0.9014785284024649,2.7020829408604836
3.713147180559948,0.9510094126901727,1.171279547756555,0.9533194932726299,0.7971146151210764,0.9511987816379872,1.8097134461091073,0.9302943337419728,2.2869614724128713,0.9020188253803454,2.704086438507083
3.7231471805599483,0.9512777294764785,1.172277187540482,0.9534363101894657,0.7975489573589578,0.9516843618739323,1.811518900847827,0.9308351986239198,2.288972483669375,0.9025554589529572,2.7060817180749375
3.733147180559948,0.9515442332862097,1.1732707514642535,0.9535528251789174,0.7979833421372531,0.9521651105058018,1.8133111984980572,0.9313713128406451,2.290971192436448,0.9030884665724195,2.70806884592248
3.743147180559948,0.9518089425621269,1.1742602722098572,0.9536690393967624,0.7984177677378654,0.9526410756088592,1.8150904221397268,0.9319027251817904,2.29295768608316,0.9036178851242538,2.710047887413687
3.753147180559948,0.9520718754688642,1.1752457819701094,0.953784953980134,0.7988522324074894,0.9531123047800116,1.8168566545020766,0.9324294838563849,2.294932051266058,0.9041437509377286,2.7120189069341927
3.7631471805599483,0.9523330498980032,1.1762273124565983,0.9539005700481848,0.7992867343593613,0.9535788451425689,1.8186099779624083,0.9329516365005212,2.2968943739347796,0.9046660997960063,2.713981967907168
3.773147180559948,0.9525924834730465,1.177204894907502,0.9540158887027266,0.7997212717749482,0.9540407433509559,1.8203504745449024,0.9334692301849218,2.2988447393376616,0.905184966946093,2.7159371328089765
3.783147180559948,0.9528501935542977,1.178178560095303,0.9541309110288425,0.8001558428055722,0.9544980455953787,1.8220782259194857,0.9339823114224024,2.300783232027309,0.9057003871085954,2.717884463184579
3.793147180559948,0.9531061972436434,1.179148338334377,0.954245638095478,0.8005904455739734,0.9549507976064424,1.8237933134007633,0.9344909261752277,2.302709935866152,0.9062123944872869,2.7198240196627257
3.8031471805599484,0.9533605113892467,1.180114259488477,0.9543600709560072,0.8010250781758179,0.9553990446597256,1.8254958179469987,0.9349951198623646,2.304624934031968,0.9067210227784934,2.721755861970926
3.813147180559948,0.9536131525901456,1.181076352978104,0.9544742106487776,0.8014597386811535,0.9558428315803074,1.8271858201591633,0.9354949373666346,2.3065283090233906,0.9072263051802911,2.7236800489501802
3.823147180559948,0.9538641372007661,1.1820346477877677,0.954588058197634,0.8018944251358047,0.9562822027472491,1.8288634002800213,0.9359904230417656,2.3084201426653843,0.9077282744015323,2.7255966385695074
3.833147180559948,0.9541134813353461,1.1829891724731372,0.9547016146124219,0.8023291355627138,0.9567172020980341,1.8305286381932855,0.936481620719344,2.3103005161146997,0.9082269626706923,2.727505687940247
3.8431471805599484,0.9543612008722742,1.183939955168091,0.9548148808894699,0.802763867963249,0.9571478731329599,1.832181613422816,0.936968573715671,2.3121695098652966,0.9087224017445481,2.7294072533301525
3.853147180559948,0.9546073114583442,1.1848870235916493,0.9549278580120562,0.8031986203184411,0.9575742589194887,1.8338224051318681,0.9374513248385203,2.3140272037537435,0.9092146229166884,2.7313013901772702
3.863147180559948,0.9548518285129292,1.1858304050548174,0.9550405469508543,0.8036333905901936,0.9579964020965546,1.8354510921224034,0.9379299163938053,2.3158736769645953,0.9097036570258583,2.7331881531036064
3.873147180559948,0.9550947672320723,1.186770126467314,0.9551529486643631,0.804068176722434,0.9584143448788269,1.8370677528344355,0.9384043901921492,2.3177090080357368,0.9101895344641446,2.7350675959286
3.8831471805599485,0.9553361425925013,1.1877062143442019,0.9552650640993187,0.80450297664223,0.9588281290609324,1.8386724653454318,0.9388747875553646,2.319533274863694,0.9106722851850027,2.736939771682377
3.8931471805599482,0.9555759693555632,1.1886386948124206,0.9553768941910925,0.804937788260863,0.9592377960216338,1.8402653073697666,0.9393411493228447,2.321346554708937,0.9111519387111264,2.738804732618814
3.903147180559948,0.9558142620710852,1.1895675936172148,0.955488439864071,0.8053726094748548,0.959643386727969,1.8418463562582112,0.9398035158578605,2.323148924201127,0.9116285241421704,2.740662530228403
3.9131471805599483,0.9560510350811597,1.190492936128471,0.9555997020320238,0.8058074381669664,0.9600449417393462,1.8434156889974789,0.9402619270537753,2.3249404593443623,0.9121020701623195,2.7425132152509146
3.9231471805599485,0.956286302523857,1.1914147473469514,0.9557106815984548,0.8062422722071507,0.9604425012116014,1.84497338220981,0.9407164223401692,2.3267212355223736,0.9125726050477141,2.7443568376878744
3.9331471805599483,0.9565200783368661,1.1923330519104365,0.9558213794569417,0.806677109453473,0.960836104901013,1.8465195121526046,0.9411670406888791,2.3284913275037042,0.9130401566737325,2.7461934468148463
3.943147180559948,0.9567523762610664,1.1932478740997752,0.9559317964914607,0.8071119477529956,0.9612257921682781,1.8480541547180964,0.9416138206199549,2.3302508094468517,0.9135047525221327,2.7480230911935237
3.9531471805599483,0.9569832098440287,1.1941592378448371,0.9560419335767004,0.8075467849426308,0.9616116019824481,1.8495773854330682,0.9420568002075314,2.3319997549053824,0.9139664196880577,2.749845818683648
3.9631471805599485,0.9572125924434514,1.1950671667303747,0.9561517915783618,0.8079816188499573,0.9619935729248259,1.85108927945861,0.9424960170856213,2.333738236833022,0.9144251848869027,2.751661676454722
3.9731471805599483,0.9574405372305279,1.1959716840017989,0.9562613713534482,0.8084164472940127,0.9623717431928238,1.8525899115899245,0.9429315084538236,2.335466327588707,0.9148810744610558,2.753470710997569
3.983147180559948,0.9576670571932522,1.1968728125708608,0.9563706737505429,0.8088512680860456,0.9627461506037842,1.8540793562561606,0.9433633110829569,2.3371840989416124,0.9153341143865044,2.7552729681356936
3.9931471805599483,0.9578921651396576,1.1977705750212482,0.9564796996100758,0.8092860790302505,0.96311683259876,1.8555576875202964,0.94379146132061,2.3388916220761398,0.9157843302793152,2.7570684930364697
4.003147180559949,0.9581158737009968,1.1986649936140967,0.9565884497645819,0.809720877924466,0.9634838262462597,1.8570249790790552,0.9442159950966189,2.340588967596885,0.9162317474019936,2.758857330222166


==> mech-exp-pmax-0.75.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5,share2,pay2
0.0,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.01,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.02,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.03,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.04,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.05,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.06,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.07,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.08,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.09,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.1,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.11,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.12,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.13,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.14,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.15,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.16,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.17,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.18,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.19,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.2,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.21,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.22,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.23,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.24,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.25,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.26,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.27,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.28,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.29,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.3,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.31,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.32,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.33,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.34,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.35000000000000003,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.36,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.37,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.38,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.39,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.4,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.41000000000000003,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.42,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.43,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.44,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.45,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.46,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.47000000000000003,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.48,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.49,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.5,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.51,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.52,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.53,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.54,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.55,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.56,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.5700000000000001,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.58,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.59,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.6,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.61,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.62,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.63,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.64,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.65,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.66,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.67,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.68,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.6900000000000001,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.7000000000000001,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.71,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.72,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.73,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.74,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.75,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.76,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.77,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.78,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.79,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.8,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.81,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.8200000000000001,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.8300000000000001,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.84,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.85,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.86,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.87,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.88,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.89,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.9,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.91,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.92,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.93,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.9400000000000001,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.9500000000000001,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.96,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.97,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.98,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
0.99,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.0,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.01,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.02,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.03,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.04,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.05,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.06,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.07,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.08,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.09,0.25,0.0,0.5,0.0,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.1,0.25,0.0,0.5034030360583936,0.003737496248824579,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.11,0.25,0.0,0.5130722413178783,0.014421645762307644,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.12,0.25,0.0,0.5223623116161873,0.024779764484169742,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.1300000000000001,0.25,0.0,0.5312881130477853,0.03482099357593682,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.1400000000000001,0.25,0.0,0.5398639287992354,0.04455425860093032,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.1500000000000001,0.25,0.0,0.5481034820053448,0.05398827237747572,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.16,0.25,0.0,0.5560199577091081,0.0631315379398355,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.17,0.25,0.0,0.5636260239605899,0.07199235159403095,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.18,0.25,0.0,0.5709338520885068,0.08057880605655787,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.19,0.25,0.0,0.5779551361769495,0.08889879366480047,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.2,0.25340303605839354,0.004071956439255342,0.5847011117784134,0.09696000964869267,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.21,0.2582859831029636,0.009955826246054011,0.5911825738930793,0.1047699554538889,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.22,0.2630722413178782,0.01577105020673686,0.5974098942431161,0.11233594210737385,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.23,0.26776372527024117,0.021518039857503557,0.6033930378696498,0.11966509361707489,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.24,0.2723623116161873,0.027197217352152192,0.6091415790789549,0.126764350397636,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.25,0.2768698398515702,0.03280901488023413,0.6146647167633873,0.13364047271507407,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.26,0.2812881130477852,0.03835387410408836,0.6199712891215741,0.14030004414357,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.27,0.28561889857302203,0.04383224561423532,0.6250697878014175,0.14674947502814784,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.28,0.2898639287992353,0.04924458840262508,0.6299683714885432,0.1529950059474643,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.29,0.29402490179511653,0.054591369353244934,0.6346748789619375,0.15904271117137692,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.3,0.29810348200534464,0.05987306274960663,0.6391968416376661,0.16489850210837564,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.31,0.3021013009163853,0.06509014979864375,0.6435414956207473,0.17056813073835886,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.32,0.30601995770910806,0.070243118170563,0.6477157932844626,0.1760571930265994,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.33,0.3098610198984795,0.07533246155420376,0.6517264143956385,0.18137113231510205,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.34,0.31362602396059003,0.08035867922747197,0.6555797768036977,0.18651524268787256,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.35,0.3173164759472654,0.08532227564242728,0.6592820467105875,0.1914946723069333,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.36,0.3209338520885068,0.09022376002460891,0.6628391485380187,0.19631442671620325,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.37,0.3244795993830032,0.09506364598620226,0.6662567744078041,0.20097937211063577,-0.25,0.0,-0.75,0.0,-1.25,0.0
1.3800000000000001,0.3279551361769495,0.09984245115265139,0.6695403932504675,0.20549423856825522,-0.25,0.0,-0.75,0.0,-1.25,0.0

1.3862943611198906,0.6784747207931514,0.5857589870386339,0.8380374732315771,0.4390744681266213,0.5,1.0397207708399179,0.440864761743726,1.6508891040617093,0.4102147714426194,2.3015463758988512
1.3962943611198906,0.6825950910226513,0.5914915756855896,0.8413223974324534,0.4436446616648231,0.5049750831254158,1.0466425344794548,0.44546718584170697,1.657292373226627,0.4169429697588227,2.3109071681407904
1.4062943611198906,0.6866450757079886,0.5971667382946371,0.8444861726339584,0.44807794305728355,0.5099006633466223,1.0535446812222418,0.45000108877174494,1.66364564916278,0.42353794082211027,2.3201485539880724
1.4162943611198906,0.6906260126998611,0.6027849552339766,0.8475335300434025,0.4523785662925516,0.5147772332257459,1.0604269161562412,0.4544674906811266,1.669949001162171,0.430002322708841,2.329271591953961
1.4262943611198906,0.6945392136364328,0.6083467097520383,0.8504690154025263,0.45655066370040875,0.5196052804238385,1.0672889521804514,0.45886739652912456,1.676202507534772,0.4363387012579627,2.3382773454501438
1.4362943611198906,0.6983859644609869,0.6138524876698872,0.8532969962595911,0.4605982489415066,0.5243852877496429,1.0741305098786589,0.46320179631311653,1.682406255324645,0.44254961110538127,2.347166882177704
1.4462943611198906,0.7021675259293356,0.619302777084745,0.8560216689563254,0.46452521994964036,0.5291177332078756,1.0809513173949374,0.46747166529134,1.688560340032517,0.4486375366978488,2.3559412735402945
1.4562943611198906,0.7058851341071894,0.6246980680843125,0.8586470653409115,0.46833536182578417,0.5338030900470259,1.0877511103108555,0.47167796420232855,1.6946648653446803,0.45460491328677577,2.36460159407887
1.4662943611198906,0.7095400008576843,0.6300388524715785,0.8611770592177508,0.47203234968313956,0.5384418268066822,1.0945296315243855,0.475821639481083,1.7007199428680895,0.4604541279023635,2.3731489209273477
1.4762943611198907,0.7131333143192631,0.6353256234998135,0.8636153725443312,0.47561975144259416,0.5430344073643858,1.101286631130483,0.47990362347202176,1.7067256918715306,0.46618752030844934,2.3815843332886066
1.4862943611198907,0.7166662393740991,0.640558875617446,0.8659655813851119,0.47910103057810194,0.5475812909820204,1.1080218663033197,0.48392483463876435,1.7126822390327476,0.47180738393844157,2.3899089119302075
1.4962943611198907,0.7201399181072534,0.645739104222544,0.8682311216319544,0.4824795488116186,0.5520829323517358,1.1147351011801447,0.48788617777078747,1.7185897181913914,0.4773159668127249,2.3981237386992853
1.5062943611198907,0.7235554702567452,0.6508668054266107,0.8704152945002501,0.4857585687573196,0.5565397816414213,1.121426106746762,0.491788544187008,1.7244482701076895,0.4827154724378977,2.4062298960560318
1.5162943611198907,0.7269139936547171,0.6559424758274259,0.8725212718095446,0.4889412565149427,0.5609522845397192,1.1280946607245887,0.4956328119363329,1.7302580422267129,0.48800806068820446,2.4142284666252336
1.5262943611198907,0.7302165646598727,0.6609666122906694,0.8745521010571049,0.4920306842121748,0.5653208823005971,1.1347405474592924,0.49941984599522393,1.7360191884481244,0.49319584866951405,2.422120532765329
1.5362943611198907,0.7334642385813562,0.6659397117400592,0.8765107102925482,0.49502983249608923,0.5696460117874711,1.1413635578109704,0.503150498462321,1.741731868901307,0.49828091156619037,2.4299071761544657
1.5462943611198907,0.7366580500942466,0.6708622709557626,0.878399912801337,0.4979415929737291,0.5739281055168943,1.1479634890458623,0.5068256087501677,1.7473962497257527,0.5032652834711941,2.4375894773930615
1.5562943611198907,0.7397990136468295,0.6757347863808251,0.880222411604629,0.500768770601982,0.5781675917018081,1.154540144729572,0.5104460037740839,1.7530125028566124,0.5081509581997461,2.4451685156223606
1.5662943611198907,0.7428881238598137,0.6805577539353855,0.8819808037826877,0.5035140860269811,0.582364894294364,1.1610933346217802,0.514012498138223,1.758580805815296,0.5129398900868811,2.4526453681585325
1.5762943611198907,0.7459263559176462,0.6853316688384389,0.8836775846287689,0.5061801778733086,0.5865204330283189,1.167622874572427,0.5175258943188634,1.764101341505029,0.5176339947692072,2.4600211101418217
1.5862943611198908,0.7489146659520866,0.6900570254369224,0.8853151516401319,0.5087696049833463,0.5906346234610091,1.1741285864193503,0.522126514434912,1.7713780230715988,0.5222351499511864,2.467296814200314
1.5962943611198908,0.7518539914181931,0.6947343170419074,0.8868958083525605,0.5112848486071598,0.5947078770149066,1.1806102978873558,0.5271896258917208,1.7794348719768123,0.5267451961562408,2.474473550127872
1.6062943611198908,0.7547452514628687,0.6993640357716747,0.8884217680245314,0.5137283145433539,0.5987406010187608,1.1870678424887031,0.5321909886040519,1.7874434747758137,0.5311659374629873,2.4815523845758043
1.6162943611198908,0.7575893472861172,0.7039466724014722,0.8898951571769236,0.5161023352313774,0.6027331987483331,1.1935010594249906,0.5371314313187543,1.7954039318389856,0.5354991422268927,2.488534380757865
1.6262943611198908,0.760387162495151,0.7084827162197485,0.8913180189939349,0.5184091717957913,0.6066860694667233,1.1999097934904182,0.5420117710460497,1.803316349370732,0.5397465437876392,2.495420598168161
1.6362943611198908,0.7631395634514945,0.712972654890659,0.8926923165906469,0.5206510160430541,0.6105996084642977,1.2062938949764135,0.5468328132302701,1.811180839218534,0.5439098411624841,2.502212092311584
1.6462943611198908,0.7658473996112198,0.7174169743226639,0.8940199361524661,0.5228299924113988,0.614474207098217,1.2126532195776,0.5515953519180793,1.8189975186864134,0.5479906997258883,2.508909914446371
1.6562943611198908,0.7685115038584529,0.7218161585430184,0.8953026899514674,0.5249481598744161,0.6183102528315736,1.2189876282990952,0.5563001699242158,1.8267665103527135,0.5519907518756899,2.5155151113384324
1.6662943611198908,0.7711326928322795,0.7261706895779783,0.8965423192444651,0.5270075137989744,0.6221081292721373,1.2252969873651163,0.5609480389947962,1.834487941892116,0.5559115976860831,2.5220287250270648
1.6762943611198908,0.7737117672471873,0.7304810473385442,0.897740497057448,0.5290099877581268,0.6258682162107174,1.2315811681288802,0.5655397199682096,1.8421619459017964,0.5597548055476709,2.5284517926017105
1.6862943611198908,0.7762495122071666,0.7347477095115708,0.8988988308608367,0.5309574552996839,0.6295908896591411,1.2378400469837787,0.5700759629336477,1.8497886597316473,0.5635219127948412,2.53478534598941
1.6962943611198908,0.7787466975135989,0.7389711514560692,0.900018865139843,0.5328517316711399,0.6332765218878555,1.2440735052758145,0.5745575073872954,1.8573682253184736,0.5672144263207219,2.541030411752609
1.7062943611198909,0.7812040779670539,0.743151846104545,0.9011020838640436,0.534694575501653,0.6369254814631546,1.2502814292172795,0.5789850823862255,1.8649007890240907,0.5708338231799575,2.547188010897002
1.7162943611198909,0.7836223936631175,0.7472902638692089,0.9021499128601207,0.5364876904418006,0.640538133284037,1.256463709801663,0.583359406700024,1.8723865014772334,0.5743815511795509,2.5532591586890883
1.7262943611198909,0.7860023702823671,0.7513868725529065,0.9031637220915671,0.5382327267618277,0.6441148386186952,1.2626202427197697,0.5876811889601864,1.8798255174192098,0.5778590294580055,2.559244864483124
1.7362943611198909,0.7883447193746126,0.7554421372646156,0.9041448278490024,0.5399312829091316,0.6476559551406433,1.2687509282770317,0.591951127807313,1.8872179955532138,0.5812676490529998,2.565146131557192
1.746294361119891,0.7906501386375129,0.7594565203393665,0.9050944948546062,0.5415849070257133,0.6511618369644845,1.2748556713120058,0.5961699120361377,1.8945640983972256,0.5846087734578205,2.5709639569580713
1.756294361119891,0.7929193121896829,0.7634304812624418,0.9060139382840358,0.5431950984263447,0.6546328346813228,1.2809343811160323,0.6003382207384229,1.9018639921404268,0.5878837391667786,2.5766993313546327
1.766294361119891,0.7951529108383983,0.7673644765977161,0.906904325709063,0.5447633090381994,0.6580692953938221,1.2869869713540423,0.6044567234437512,1.9091178465030543,0.5910938562098245,2.58235323889949
1.776294361119891,0.7973515923420048,0.7712589599200028,0.90776677896404,0.5462909448026954,0.6614715627509178,1.2930133599865075,0.6085260802582454,1.9163258345996268,0.5947031846840096,2.5887478258059264
1.786294361119891,0.7995160016671371,0.7751143817512757,0.9086023759391801,0.5477793670402991,0.6648399769821804,1.2990134691924997,0.6125469420012462,1.9234881328054665,0.5990320033342742,2.596458669468472
1.796294361119891,0.8016467712408515,0.7789311895006387,0.909412152303523,0.5492298937790394,0.6681748749318404,1.304987225293866,0.6165199503399823,1.9306049206264615,0.603293542481703,2.604092284967198
1.806294361119891,0.8037445211977707,0.7827098274079207,0.9101971031603422,0.5506438010474834,0.6714765900924717,1.3109345586804881,0.6204457379222563,1.9376763805719834,0.6074890423955415,2.611649560781762
1.816294361119891,0.8058098596223405,0.7864507364907714,0.9109581846376428,0.5520223241329121,0.6747454526383418,1.316855403736623,0.6243249285071792,1.9447026980309108,0.6116197192446811,2.619131378947463
1.826294361119891,0.8078433827862962,0.7901543544951464,0.9116963154162958,0.5533666588054393,0.6779817894584295,1.3227496987683045,0.6281581370939837,1.9516840611506843,0.6156867655725924,2.626538614956213
1.836294361119891,0.8098456753814315,0.7938211158490645,0.9124123781982536,0.5546779625088143,0.6811859241891134,1.3286173859317962,0.631945970048943,1.9586206607193368,0.619691350762863,2.6338721376640493
1.846294361119891,0.8118173107477645,0.7974514516195256,0.9131072211171953,0.5559573555186301,0.684358177246537,1.3344584111630775,0.6356890252304205,1.965512690050426,0.6236346214955291,2.6411328092049717
1.856294361119891,0.8137588510971916,0.8010457894724856,0.913781659093862,0.5572059220686718,0.6874988658586498,1.3402727241083539,0.6393878921120839,1.9723603448708238,0.6275177021943832,2.6483214849108916
1.866294361119891,0.8156708477327173,0.8046045536357795,0.9144364751382466,0.5584247114461154,0.6906083040969297,1.3460602780555728,0.6430431519043078,1.9791638232112905,0.6313416954654345,2.655439013237479
1.876294361119891,0.8175538412633497,0.8081281648648946,0.9150724216007254,0.5596147390562907,0.693686802907792,1.3518210298669397,0.6466553776737896,1.9859233252997788,0.6351076825266995,2.6624862356957095
1.886294361119891,0.8194083618147463,0.8116170404114934,0.9156902213741335,0.560776987457714,0.6967346701436834,1.357554939912413,0.650225134461407,1.992639053457412,0.6388167236294926,2.669463986788907
1.896294361119891,0.8212349292356934,0.8150715939945905,0.9162905690487043,0.5619124073680797,0.6997522105938672,1.363261972004168,0.6537529793983474,1.999311211997083,0.6424698584713868,2.6763730939551014
1.906294361119891,0.8230340533005026,0.8184922357742888,0.9168741320217246,0.5630219186418983,0.7027397260149031,1.368942093332022,0.6572394618205261,2.0059400071246065,0.6460681066010052,2.6832143775144974
1.916294361119891,0.8248062339074061,0.8218793723279891,0.9174415515636798,0.5641064112204626,0.7056975151608225,1.3745952743997976,0.6606851233813242,2.012525646842386,0.6496124678148123,2.6899886506218986
1.926294361119891,0.8265519612730283,0.8252334066289818,0.917993443842595,0.5651667460548004,0.7086258738130053,1.3802214889626252,0.6640904981626734,2.019068340855532,0.6531039225460566,2.696696719223884
1.936294361119891,0.8282717161230112,0.8285547380273326,0.918530400908211,0.566203756002279,0.7115250948097569,1.385820713965157,0.6674561127845038,2.0255683004803857,0.6565434322460224,2.703339382020585
1.946294361119891,0.8299659698788718,0.831843762232984,0.9190529916375719,0.5672182466975033,0.7143954680755926,1.391392929480696,0.6707824865125878,2.032025738555388,0.6599319397577437,2.7099174304318883
1.956294361119891,0.8316351848411649,0.8351008713009944,0.9195617626435335,0.5682109973981466,0.7172372806502316,1.3969381186512164,0.6740701313647983,2.0384408693542557,0.6632703696823299,2.7164316485679088
1.966294361119891,0.8332798143690229,0.8383264536188245,0.920057239147651,0.5691827618063443,0.7200508167172992,1.402456267628269,0.677319552215808,2.044813908501411,0.6665596287380458,2.7228828132035696
1.976294361119891,0.8349003030561475,0.8415208938956115,0.9205399258188403,0.5701342688662605,0.7228363576327466,1.4079473655147567,0.6805312469002476,2.051145072889606,0.669800606112295,2.729271693757143
1.986294361119891,0.8364970869033208,0.8446845731533412,0.9210103075791534,0.5710662235384367,0.725594181952987,1.4134114043075774,0.6837057063143552,2.0574345805997174,0.6729941738066416,2.735599052272603
1.9962943611198911,0.8380705934875061,0.8478178687198605,0.9214688503779613,0.5719793075515134,0.7283245654627502,1.4188483788411055,0.6868434145161267,2.0636826508226394,0.6761411869750122,2.7418656434056414
2.006294361119891,0.8396212421276052,0.8509211542236501,0.9219160019357804,0.5728741801319173,0.7310277812026629,1.424258286731523,0.6899448488240015,2.0698895037832505,0.6792424842552105,2.7480722144132206
2.016294361119891,0.8411494440469394,0.8539947995902955,0.9223521924589317,0.5737514787120706,0.7337040994965516,1.429641128321968,0.6930104799140973,2.076055360666399,0.6822988880938787,2.7542195051465113
2.0262943611198914,0.8426556025325175,0.8570391710405906,0.9227778353261809,0.5746118196177044,0.7363537879784758,1.4349969066285053,0.6960407719160169,2.082180443544863,0.685311205065035,2.7603082480471013
2.036294361119891,0.8441401130911554,0.8600546310902062,0.9231933277484529,0.5754557987348075,0.7389771116194921,1.4403256272869003,0.699036182507252,2.0882649753092495,0.6882802261823109,2.7663391681463323
2.046294361119891,0.8456033636025104,0.8630415385508665,0.92359905140268,0.5762839921567622,0.7415743327541504,1.4456272985001863,0.7019971630062003,2.094309179599784,0.6912067272050209,2.7723129830676534
2.056294361119891,0.8470457344690893,0.8660002485329752,0.9239953730407957,0.5770969568121909,0.7441457111067289,1.4509019309870193,0.7049241584638156,2.1003132807399467,0.6940914689381785,2.7782304030318707
2.0662943611198914,0.8484675987632908,0.8689311124496197,0.9243826450748518,0.5778952310740342,0.7466915038172055,1.4561495379308007,0.7078176077539188,2.106277503671934,0.6969351975265816,2.78409213086516
2.076294361119891,0.849869322371543,0.8718344780219192,0.9247612061391901,0.5786793353503599,0.7492119654669724,1.4613701349295698,0.7106779436621793,2.112202073893875,0.699738644743086,2.7898988620097587
2.086294361119891,0.8512512641355909,0.8747106892856427,0.9251313816305738,0.5794497726574115,0.7517073481042953,1.4665637399466458,0.7135055929737941,2.1180872173987932,0.7025025282711816,2.795651284537205
2.096294361119891,0.8526137759909904,0.8775600865990509,0.9254934842271394,0.580207029175364,0.7541779012695176,1.4717303732620133,0.7163009765598815,2.123933160615258,0.7052275519819811,2.8013500791640227
2.1062943611198914,0.8539572031028666,0.880383006651916,0.925847814387,0.5809515747872802,0.7566238720200145,1.476870057424441,0.7190645094626046,2.129740130349695,0.7079144062057332,2.8069959192697524
2.116294361119891,0.8552818839989869,0.883179782475658,0.926194660827299,0.5816838636017128,0.759045504954899,1.481982817204324,0.7217966009790526,2.1355083537303203,0.7105637679979737,2.8125894709172363
2.126294361119891,0.8565881507002066,0.8859507434545606,0.9265343009844793,0.5824043344594185,0.7614430422394829,1.4870686795472425,0.7244976547438875,2.1412380581526556,0.7131763014004131,2.8181313928750416
2.1362943611198912,0.8578763288483334,0.8886962153380114,0.926867001456507,0.5831134114246248,0.7638167236294928,1.4921276735282207,0.7271680688107818,2.1469294712265987,0.7157526576966668,2.823622336641943
2.1462943611198915,0.8591467378314677,0.8914165202537263,0.9271930184277533,0.5838115042612724,0.7661667864950457,1.4971598303066815,0.7298082357326627,2.1525828207250104,0.7182934756629353,2.8290629464733734
2.1562943611198913,0.8603996909068633,0.8941119767219119,0.9275125980772179,0.584499008894668,0.768493465844386,1.5021651830820895,0.7324185426407805,2.1581983345337803,0.7207993818137266,2.834453859409744
2.166294361119891,0.8616354953213627,0.8967828996703215,0.9278259769707469,0.5851763078589536,0.7707969943473882,1.507143767050268,0.734999371322618,2.163776240603346,0.7232709906427257,2.839795705306564
2.1762943611198913,0.8628544524294504,0.8994296004501683,0.92813338243787,0.5858437707307917,0.7730776023588222,1.5120956193603845,0.7375510982986582,2.169316766901626,0.7257089048589007,2.845089106866257
2.1862943611198915,0.8640568578089736,0.9020523868528498,0.9284350329338633,0.5865017545496687,0.7753355179413894,1.5170207790725911,0.7400740948980313,2.1748201413683472,0.7281137156179471,2.85033467967162
2.1962943611198913,0.8652430013745782,0.9046515631274505,0.9287311383876149,0.5871506042251864,0.7775709668885296,1.5219192871163207,0.742568727333047,2.180286591870712,0.7304860027491564,2.855533032220822
2.206294361119891,0.8664131674889005,0.9072274299989789,0.9290219005358513,0.5877906529317278,0.7797841727470005,1.5267911862492187,0.7450353567726434,2.185716346160408,0.732826334977801,2.860684765963878
2.2162943611198913,0.8675676350715642,0.9097802846873095,0.9293075132442586,0.588422222490852,0.7819753568392325,1.5316365210167102,0.7474743394147536,2.191109631831895,0.7351352701431282,2.865790475340539
2.2262943611198915,0.8687066777060223,0.9123104209267874,0.9295881628160128,0.5890456237417794,0.7841447382854603,1.5364553377121852,0.7498860265576179,2.1964666762819705,0.7374133554120446,2.870850747819495
2.2362943611198913,0.8698305637442887,0.9148181289864681,0.9298640282882116,0.5896611569003101,0.7862925340256368,1.5412476843378107,0.752270764670049,2.201787706670561,0.7396611274885774,2.8758661639388565
2.246294361119891,0.8709395564096016,0.917303695690955,0.9301352817166855,0.5902691119065131,0.7884189588411257,1.5460136105659337,0.7546288954606717,2.207072949882734,0.7418791128192033,2.8808372973478305
2.2562943611198913,0.8720339138970559,0.9197674044418016,0.9304020884496387,0.5908697687615143,0.7905242253761806,1.550753167701099,0.756960755946146,2.2123226324918774,0.7440678277941117,2.8857647148495236
2.2662943611198916,0.8731138894722505,0.9222095352394544,0.9306646073905634,0.5914633978537118,0.7926085441592094,1.5554664086426442,0.7592666785183964,2.2175369807240473,0.7462277789445011,2.8906489764448287
2.2762943611198914,0.8741797315679853,0.9246303647056975,0.9309229912508431,0.5920502602747102,0.7946721236238274,1.560153387847887,0.7615469910108528,2.2227162204234285,0.7483594631359707,2.8954906353773153
2.286294361119891,0.8752316838790484,0.9270301661065787,0.9311773867924522,0.5926306081253034,0.7967151701297006,1.5648141612958817,0.7638020167637274,2.2278605770189097,0.7504633677580967,2.9002902381790783
2.2962943611198914,0.8762699854551306,0.9294092093757811,0.9314279350611403,0.5932046848117789,0.7987378879831821,1.5694487864517466,0.7660320746883332,2.2329702754917293,0.7525399709102609,2.905048324717481
2.3062943611198916,0.8772948707919046,0.9317677611384154,0.9316747716104721,0.5937727253328473,0.8007404794577431,1.574057322231546,0.7682374793304642,2.238045540344171,0.7545897415838092,2.9097654282427516
2.3162943611198914,0.8783065699203064,0.9341060847352178,0.9319180267170838,0.5943349565574654,0.8027231448141996,1.5786398289677277,0.7704185409328477,2.2430865955692925,0.7566131398406128,2.914442075436357
2.326294361119891,0.8793053084940515,0.9364244402471067,0.9321578255874988,0.5948915974938349,0.8046860823207396,1.5831963683751047,0.772575565496685,2.2480936646216527,0.7586106169881031,2.9190787864601337
2.3362943611198914,0.8802913078754233,0.9387230845200907,0.9323942885568346,0.5954428595498333,0.8066294882727496,1.5877270035173698,0.7747088548422925,2.253066970389022,0.7605826157508468,2.923676075006102
2.3462943611198916,0.881264785219368,0.9410022711905015,0.9326275312797184,0.5959889467851438,0.8085535570124442,1.5922317987741446,0.7768187066688541,2.2580067351650484,0.762529570438736,2.928234448346924
2.3562943611198914,0.8822259535559273,0.9432622507105235,0.9328576649137172,0.5965300561553244,0.8104584809483009,1.5967108198085467,0.7789054146133036,2.2629131806228564,0.7644519071118545,2.932754407386967
2.366294361119891,0.8831750218710441,0.9455032703740005,0.9330847962955755,0.59706637774807,0.8123444505743003,1.6011641335352753,0.780969268308347,2.267786527789565,0.7663500437420883,2.937236446713921
2.3762943611198915,0.8841121951857729,0.9477255743425022,0.933309028110543,0.5975980950119011,0.8142116544889773,1.605591808089203,0.7830105534396345,2.272626997021693,0.7682243903715458,2.9416810546509247
2.3862943611198917,0.8850376746339244,0.949929403671623,0.9335304590550629,0.5981253849775059,0.816060279414279,1.609993912794468,0.7850295518020995,2.2774348079814324,0.7700753492678489,2.946088713309167
2.3962943611198915,0.8859516575381788,0.9521149963374997,0.9337491839930823,0.5986484184719658,0.8178905102142384,1.6143705181340609,0.7870265413554753,2.2822101796137755,0.7719033150763577,2.95045989864092
2.4062943611198913,0.8868543374846954,0.9542825872635234,0.9339652941062313,0.5991673603260792,0.819702529913461,1.618721695719903,0.7890017962790004,2.286953330124473,0.7737086749693909,2.954795080492967
2.4162943611198915,0.887745904396249,0.9564324083472322,0.9341788770381177,0.5996823695749947,0.8214965197154265,1.623047518263399,0.7909555870253242,2.291664476958793,0.775491808792498,2.9590947226603848
2.4262943611198917,0.8886265446039219,0.9585646884873629,0.9343900170329602,0.6001935996523626,0.8232726590206101,1.6273480595464673,0.7928881803736285,2.2963438367810802,0.7772530892078438,2.963359282940646
2.4362943611198915,0.8894964409173822,0.9606796536110473,0.9345987950687877,0.6007011985781996,0.8250311254444225,1.6316233943930385,0.7947998394819729,2.300991625455084,0.7789928818347645,2.9675892131880146
2.4462943611198913,0.8903557726937732,0.9627775267011345,0.9348052889854166,0.6012053091406673,0.8267720948349715,1.6358735986410142,0.7966908239388744,2.3056080580250367,0.7807115453875466,2.9717849593681898
2.4562943611198915,0.8912047159052432,0.9648585278236255,0.935009573607409,0.6017060690719451,0.8284957412906468,1.640098749114679,0.7985613898141373,2.3101933486974637,0.7824094318104864,2.975946961613171
2.4662943611198918,0.8920434432051423,0.9669228741552003,0.9352117208622106,0.6022036112183917,0.8302022371775306,1.6442989235975647,0.8004117897089408,2.3147477108237213,0.7840868864102846,2.9800756542763205
2.4762943611198915,0.8928721239929127,0.9689707800108287,0.9354117998936561,0.6026980637051578,0.8318917531466334,1.6484742008057545,0.8022422728051948,2.31927135688322,0.7857442479858254,2.9841714659875773
2.4862943611198913,0.8936909244776985,0.9710024568714479,0.9356098771710248,0.6031895500954403,0.8335644581509603,1.6526246603616224,0.8040530849141788,2.323764498467341,0.7873818489553972,2.9882348197088158
2.4962943611198916,0.8945000077406997,0.9730181134116904,0.9358060165938201,0.6036781895445302,0.8352205194624056,1.656750382768007,0.8058444685244697,2.3282273462640144,0.7890000154813994,2.992266132789301
2.506294361119892,0.895299533796295,0.9750179555276546,0.93600027959244,0.6041640969488284,0.8368601026884805,1.6608514493828044,0.8076166628491706,2.3326601100429425,0.7905990675925902,2.9962658170212304
2.5162943611198916,0.8960896596519594,0.9770021863646969,0.9361927252249023,0.6046473830899801,0.8384833717888738,1.6649279423939818,0.8093699038724534,2.3370629986414624,0.7921793193039188,3.0002342786953147
2.5262943611198914,0.8968705393669987,0.9789710063452457,0.9363834102697748,0.6051281547742837,0.8400904890918481,1.6689799447950078,0.8111044243954215,2.341436219951021,0.7937410787339976,3.004171918656412
2.5362943611198916,0.8976423241101259,0.9809246131966134,0.9365723893154646,0.6056065149675263,0.8416816153104736,1.6730075403606814,0.8128204540813063,2.3457799809042577,0.7952846482202518,3.008079132359147
2.546294361119892,0.8984051622158997,0.9828632019788015,0.9367597148460043,0.6060825629253794,0.8432569095586975,1.6770108136233668,0.8145182195000011,2.350094487462665,0.7968103244317992,3.0119563099235225
2.5562943611198916,0.8991591992400514,0.9847869651122854,0.9369454373234762,0.6065563943195165,0.8448165293672576,1.6809898498496272,0.8161979441719525,2.3543799446048292,0.7983183984801028,3.0158038361904915
2.5662943611198914,0.8999045780137195,0.9866960924057753,0.9371296052672043,0.6070281013595595,0.8463606306994345,1.6849447350172397,0.8178598486114088,2.358636556315231,0.799809156027439,3.019622090777471
2.5762943611198916,0.9006414386966133,0.9885907710839268,0.9373122653298409,0.6074977729110116,0.8478893679666482,1.6888755557926047,0.8195041503690382,2.362864525573573,0.8012828773932268,3.023411448133775
2.586294361119892,0.9013699188291298,0.9904711858150146,0.9374934623704707,0.607965494609287,0.8494028940438991,1.6927823995085238,0.8211310640739303,2.3670640543446613,0.8027398376582595,3.0271722775959495
2.5962943611198916,0.90209015338344,0.9923375187385373,0.9376732395248486,0.6084313489699769,0.8509013602850564,1.6966653541423653,0.8227408014749829,2.3712353435687827,0.80418030676688,3.0309049434429953
2.6062943611198914,0.9028022748135702,0.9941899494927648,0.9378516382728832,0.6088954154954567,0.8523849165379931,1.7005245082945857,0.8243335714816885,2.375378593152596,0.8056045496271405,3.0346098049514496
2.6162943611198917,0.9035064131044931,0.9960286552422024,0.9380286985034746,0.6093577707779598,0.8538537111595705,1.7043599511676188,0.8259095802043273,2.3794940019605093,0.8070128262089862,3.0382872164503247
2.626294361119892,0.9042026958202519,0.9978538107049748,0.9382044585768112,0.6098184885992342,0.8553078910304748,1.7081717725451289,0.8274690309935732,2.3835817678065343,0.8084053916405038,3.041937527375871
2.6362943611198917,0.9048912481511358,0.9996655881801231,0.9383789553842218,0.6102776400268803,0.8567476015699051,1.711960062771609,0.8290121244795299,2.387642087446612,0.8097824963022715,3.0455610823261665
2.6462943611198915,0.9055721929599234,1.0014641575747931,0.938552224405683,0.610735293507489,0.8581729867501149,1.7157249127323309,0.830539058610192,2.3916751565713796,0.8111443859198468,3.049158221115507
2.6562943611198917,0.9062456508272161,1.0032496864313283,0.9387242997650714,0.6111915149566753,0.8595841891108102,1.7194664138336417,0.8320500286893523,2.3956811697993876,0.8124913016544322,3.0527292788285774
2.666294361119892,0.9069117400958763,1.0050223399542444,0.9388952142832492,0.6116463678461086,0.8609813497734031,1.7231846579835925,0.8335452274139556,2.3996603206707423,0.8138234801917525,3.0562745858744096
2.6762943611198917,0.9075705769145901,1.0067822810370888,0.9390649995290687,0.6120999132876399,0.862364608455124,1.7268797375729072,0.835024844910912,2.4036128016411684,0.8151411538291802,3.059794468040098
2.6862943611198915,0.9082222752805709,1.0085296702891728,0.9392336858683773,0.6125522101146146,0.8637341034829937,1.730551745456276,0.8364890687733726,2.4075388040764736,0.8164445505611417,3.0632892465442656
2.6962943611198917,0.9088669470814208,1.010264666062173,0.9394013025111007,0.6130033149604666,0.8650899718076568,1.7342007749339794,0.8379380840964801,2.411438518247417,0.8177338941628416,3.0667592380902664
2.706294361119892,0.9095047021361681,1.011987424476602,0.9395678775564809,0.6134532823346808,0.8664323490170749,1.7378269197338183,0.8393720735126009,2.4153121333249543,0.8190094042723362,3.0702047549191245
2.7162943611198918,0.9101356482354934,1.0136980994481288,0.9397334380365399,0.6139021646962073,0.8677613693500881,1.7414302739933796,0.8407912172260428,2.41915983737586,0.8202712964709868,3.073626104862178
2.7262943611198915,0.9107598911811657,1.015396842713761,0.9398980099578403,0.6143500125244152,0.8690771657098371,1.7450109322425953,0.8421956930472734,2.4229818173587225,0.8215197823623315,3.0770235913934423
2.7362943611198918,0.9113775348246992,1.0170838038578711,0.9400616183416071,0.614796874387654,0.8703798696770544,1.7485689893866156,0.8435856764266356,2.426778259120278,0.8227550696493984,3.080397513681662
2.746294361119892,0.9119886811052489,1.018759130338069,0.9402242872622778,0.61524279700952,0.8716696115232223,1.7521045406889855,0.8449613404875809,2.430549347392104,0.8239773622104978,3.0837481666420588
2.756294361119892,0.9125934300867599,1.0204229675109162,0.9403860398845414,0.6156878253328872,0.8729465202236,1.7556176817551117,0.8463228560594147,2.4342952657876396,0.8251868601735197,3.087075840987752
2.7662943611198916,0.9131918799943834,1.0220754586574703,0.9405468984989239,0.616132002581776,0.8742107234701217,1.759108508516032,0.8476703917095698,2.438016196799531,0.8263837599887669,3.09038082328086
2.776294361119892,0.9137841272501771,1.0237167450086702,0.9407068845559801,0.6165753703211445,0.8754623476841661,1.76257711721247,0.849004113775413,2.441712321797308,0.8275682545003542,3.0936633959832602
2.786294361119892,0.9143702665081004,1.025346965770544,0.9408660186991435,0.6170179685146531,0.876701518029197,1.7660236043791693,0.8503241863955852,2.4453838210253402,0.8287405330162008,3.0969238375070076
2.796294361119892,0.914950390688321,1.0269662581492436,0.9410243207962904,0.6174598355804801,0.8779283584232815,1.7694480668295183,0.8516307715408942,2.4490308736011244,0.8299007813766419,3.100162422264407
2.8062943611198916,0.9155245910108457,1.0285747573759034,0.941181809970064,0.6179010084452501,0.8791429915514819,1.7728506016404497,0.8529240290447548,2.4526536575138356,0.8310491820216914,3.1033794207177268
2.816294361119892,0.9160929570284889,1.0301725967313147,0.9413385046270119,0.6183415225961335,0.880345538878123,1.7762313061376047,0.8542041166331908,2.4562523496231843,0.8321859140569778,3.10657509942855
2.826294361119892,0.9166555766591913,1.0317599075704216,0.9414944224855802,0.618781412131185,0.8815361206589394,1.7795902778807757,0.8554711899543992,2.4598271256585225,0.8333111533183823,3.1097497211067635
2.836294361119892,0.9172125362177022,1.033336819346626,0.9416495806030105,0.619220709807967,0.8827148559531013,1.7829276146496114,0.8567254026078904,2.463378160218239,0.8344250724354043,3.112903544659172
2.8462943611198916,0.9177639204466383,1.0349034596359052,0.9418039954011819,0.6196594470905317,0.8838818626351208,1.7862434144295833,0.8579669061732033,2.466905626769396,0.8355278408932767,3.116036825237731
2.856294361119892,0.9183098125469308,1.036459954160741,0.9419576826914409,0.6200976541947973,0.8850372574066383,1.7895377753982051,0.8591958502382061,2.4704096976476286,0.8366196250938616,3.119149814287402
2.866294361119892,0.9188502942076721,1.038006426813853,0.9421106576984568,0.6205353601323882,0.8861811558080939,1.7928107959115127,0.8604123824269868,2.4738905440572743,0.8377005884153441,3.1222427595936253
2.876294361119892,0.9193854456353767,1.0395429996817391,0.9422629350831431,0.6209725927529761,0.8873136722302808,1.796062574490793,0.8616166484273415,2.477348336071755,0.8387708912707534,3.125315905329398
2.8862943611198917,0.9199153455826643,1.041069793068018,0.9424145289646797,0.6214093787851862,0.8884349199257853,1.799293209809553,0.8628087920178639,2.480783242634173,0.8398306911653284,3.128369492101956
2.896294361119892,0.9204400713763791,1.0425869255165738,0.9425654529416714,0.6218457438760985,0.8895450110203111,1.8025028006807418,0.8639889550946422,2.4841954315581343,0.8408801427527581,3.1314037569990676
2.906294361119892,0.9209596989451558,1.0440945138345,0.9427157201124777,0.6222817126294116,0.8906440565238927,1.8056914460441995,0.8651572776975731,2.4875850695287895,0.8419193978903117,3.1344189336349206
2.916294361119892,0.9214743028464429,1.045592673114847,0.9428653430947456,0.6227173086422919,0.8917321663419966,1.8088592449543581,0.8663138980362921,2.4909523221040817,0.8429486056928859,3.1374152521956136
2.9262943611198917,0.9219839562929938,1.0470815167591576,0.9430143340441759,0.6231525545409733,0.8928094492865111,1.812006296568156,0.8674589525157308,2.4942973537161883,0.8439679125859876,3.1403929394842356
2.936294361119892,0.9224887311788369,1.0485611564998096,0.9431627046725554,0.6235874720151293,0.8938760130866286,1.8151327001331985,0.8685925757613043,2.497620327673173,0.8449774623576738,3.14335221896554
2.946294361119892,0.9229886981047355,1.0500317024221486,0.9433104662650804,0.6240220818510762,0.8949319643996179,1.8182385549761313,0.8697149006437362,2.500921406160817,0.8459773962094708,3.146293310810217
2.956294361119892,0.9234839264031456,1.051493262986416,0.9434576296970025,0.6244564039638303,0.8959774088214898,1.8213239604912437,0.8708260583035222,2.504200750244629,0.8469678528062912,3.149216431938752
2.9662943611198918,0.9239744841626831,1.052945945049469,0.9436042054496219,0.624890457428072,0.8970124508975583,1.8243890161292908,0.8719261781750444,2.507458519872052,0.8479489683253663,3.152121796064858
2.976294361119892,0.9244604382521106,1.0543898538863006,0.943750203625652,0.6253242605080427,0.8980371941328935,1.8274338213865255,0.8730153880103326,2.510694873874814,0.8489208765042211,3.155009613738521
2.986294361119892,0.924941854343851,1.0558250932113462,0.9438956339639851,0.625757830686418,0.8990517410026724,1.8304584757939457,0.8740938139024885,2.51390996997147,0.849883708687702,3.157880092388612
2.996294361119892,0.9254187969370402,1.0572517651995843,0.9440405058538754,0.6261911846921802,0.900056192962428,1.8334630789067596,0.8751615803087668,2.5171039647700884,0.8508375938740804,3.1607334363650894
3.006294361119892,0.925891329380125,1.0586699705074316,0.9441848283485696,0.6266243385275452,0.9010506504581928,1.8364477302940398,0.876218810073327,2.5202770137711,0.8517826587602502,3.163569846980784
3.016294361119892,0.9263595138930181,1.0600798082934262,0.9443286101784008,0.6270573074939478,0.9020352129365454,1.8394125295286,0.877265624449654,2.523429271370289,0.8527190277860361,3.166389522552773
3.0262943611198923,0.9268234115888164,1.0614813762387063,0.9444718597633696,0.6274901062171385,0.9030099788545543,1.8423575761770559,0.8783021431226596,2.5265608908619432,0.8536468231776329,3.1691926584433334
3.036294361119892,0.9272830824950932,1.0628747705672785,0.9446145852252339,0.6279227486714145,0.9039750456896232,1.8452829697900939,0.8793284842304607,2.529672024442122,0.8545661649901863,3.1719794471004774
3.046294361119892,0.9277385855747714,1.0642600860660785,0.944756794399123,0.6283552482030137,0.90493050994924,1.8481888098929293,0.8803447643858475,2.5327628232120807,0.8554771711495428,3.1747500780980777
3.056294361119892,0.928189978746587,1.0656374161048257,0.9448984948446959,0.6287876175526979,0.9058764671806268,1.8510751959759564,0.8813510986974404,2.535833437181811,0.8563799574931743,3.177504738175572
3.0662943611198923,0.9286373189051497,1.0670068526556644,0.9450396938568649,0.6292198688775565,0.9068130119802951,1.8539422274855901,0.8823476007905436,2.5388840152737133,0.8572746378102993,3.1802436112772487
3.076294361119892,0.9290806619406098,1.0683684863126046,0.9451803984760965,0.62965201377206,0.9077402380035056,1.8567900038152898,0.8833343828276967,2.5419147053263815,0.8581613238812194,3.182966878591129
3.086294361119892,0.929520062757939,1.0697224063107513,0.9453206154983095,0.630084063288376,0.9086582379736328,1.8596186242967636,0.8843115555289319,2.544925654098514,0.8590401255158779,3.185674718587424
3.096294361119892,0.929955575295832,1.0710687005453274,0.9454603514843857,0.6305160279559887,0.909567103691439,1.862428188191365,0.8852792281917401,2.5479170072729334,0.8599111505916641,3.1883673070565757
3.1062943611198923,0.9303872525452372,1.0724074555904912,0.9455996127693068,0.6309479178006345,0.9104669260442535,1.8652187946816512,0.8862375087107475,2.5508889094607046,0.8607745050904745,3.191044817146902
3.116294361119892,0.9308151465675232,1.0737387567179473,0.9457384054709341,0.6313797423625798,0.9113577950150613,1.8679905428631267,0.8871865035971127,2.5538415042053755,0.8616302931350461,3.1937074194018145
3.126294361119892,0.9312393085122878,1.0750626879153529,0.9458767354984439,0.6318115107142663,0.9122397996915017,1.8707435317361545,0.8881263179976411,2.556774933987294,0.8624786170245755,3.1963552817966256
3.136294361119892,0.9316597886348198,1.076379331904522,0.9460146085604313,0.6322432314773403,0.9131130282747775,1.8734778601980422,0.8890570557136276,2.559689340228039,0.8633195772696396,3.1989885697749645
3.1462943611198924,0.9320766363132151,1.0776887701594202,0.9461520301726991,0.6326749128390938,0.913977568088475,1.8761936270352872,0.8899788192194271,2.5625848632949353,0.8641532726264303,3.2016074462847612
3.156294361119892,0.9324899000651589,1.0789910829239624,0.9462890056657381,0.6331065625683268,0.9148335055872954,1.8788909309159898,0.890891709680758,2.565461642505655,0.8649798001303177,3.204212071813845
3.166294361119892,0.9328996275643768,1.0802863492296029,0.9464255401919174,0.6335381880306641,0.9156809263657024,1.8815698703824362,0.8917958269727445,2.5683198161329055,0.8657992551287537,3.206802604425126
3.176294361119892,0.933305865656765,1.08157464691273,0.9465616387323901,0.6339697962033322,0.9165199151664798,1.8842305438438225,0.892691269697697,2.5711595214091987,0.8666117313135302,3.209379199791382
3.1862943611198924,0.9337086603762026,1.0828560526318578,0.946697306103731,0.6344013936894242,0.9173505558892068,1.8868730495691561,0.8935781352026413,2.5739808945317,0.8674173207524052,3.2119420112296364
3.196294361119892,0.9341080569600537,1.0841306418846146,0.9468325469643126,0.6348329867316655,0.9181729315986482,1.8894974856802984,0.8944565195965916,2.5767840706671388,0.8682161139201074,3.214491189735149
3.206294361119892,0.9345040998643667,1.0853984890245407,0.9469673658204316,0.6352645812257007,0.9189871245330596,1.8921039501451637,0.8953265177675797,2.5795691839568056,0.8690081997287333,3.2170268840150005
3.216294361119892,0.9348968327787734,1.086659667277681,0.9471017670321962,0.63569618273291,0.9197932161124138,1.894692540771072,0.896188223399438,2.5823363675216084,0.8697936655575471,3.2195492405212818
3.2262943611198924,0.9352862986410986,1.087914248758989,0.9472357548191808,0.6361277964927834,0.9205912869465398,1.897263355198237,0.8970417289883421,2.5850857534671903,0.8705725972821972,3.2220584034838975
3.236294361119892,0.9356725396516803,1.0891623044885295,0.9473693332658616,0.6365594274348609,0.9213814168431864,1.8998164908934183,0.897887125859117,2.587817472889115,0.8713450793033604,3.2245545149429784
3.246294361119892,0.9360555972874112,1.090403904407489,0.9475025063268381,0.6369910801902501,0.9221636848160015,1.9023520451436997,0.8987245041813081,2.5905316558781015,0.8721111945748223,3.227037714780899
3.2562943611198922,0.9364355123155053,1.0916391173939985,0.9476352778318488,0.6374227591027428,0.9229381690924343,1.904870115050417,0.8995539529850253,2.593228431525331,0.8728710246310105,3.229508140753917
3.2662943611198925,0.9368123248069922,1.0928680112787519,0.9477676514905929,0.6378544682395422,0.9237049471215582,1.9073707975232228,0.9003755601765557,2.595907927927782,0.8736246496139843,3.231965928523424
3.2762943611198923,0.9371860741499494,1.0940906528604506,0.947899630897362,0.6382862114016143,0.9244640955818146,1.9098541892742862,0.9011894125537567,2.5985702721936343,0.8743721482998987,3.234411211686821
3.286294361119892,0.9375567990624746,1.0953071079210457,0.9480312195354886,0.6387179921336692,0.9252156903886826,1.9123203868126293,0.9019955958212263,2.601215590447712,0.8751135981249492,3.236844121808011
3.2962943611198923,0.9379245376054035,1.0965174412408005,0.9481624207816242,0.6391498137338001,0.925959806702269,1.9147694864385945,0.9027941946052589,2.603844007836971,0.875849075210807,3.2392647884475205
3.3062943611198925,0.938289327194779,1.0977217166131612,0.9482932379098459,0.6395816792627755,0.9266965189348251,1.9172015842384418,0.9035852924685839,2.6064556485360324,0.8765786543895582,3.2416733391922437
3.3162943611198923,0.9386512046140758,1.0989199968594492,0.9484236740956049,0.6400135915530112,0.9274259007581882,1.9196167760790759,0.904368971924896,2.609050635752745,0.8773024092281516,3.2440698996848187
3.326294361119892,0.9390102060261858,1.100112343843358,0.9485537324195196,0.6404455532172202,0.9281480251111487,1.9220151576028977,0.9051453144531789,2.6116290917338008,0.8780204120523716,3.2464545936526354
3.3362943611198923,0.939366366985169,1.1012988184852803,0.9486834158710186,0.6408775666567577,0.9288629642067434,1.9243968242227807,0.9059144005118204,2.6141911377703693,0.8787327339703379,3.248827542936482
3.3462943611198925,0.9397197224477747,1.1024794807764522,0.9488127273518439,0.6413096340696787,0.9295707895394776,1.9267618711171688,0.9066763095525293,2.6167368942037696,0.8794394448955491,3.251188867518824
3.3562943611198923,0.940070306784736,1.1036543897929048,0.9489416696794146,0.6417417574585005,0.9302715718924746,1.9291103932252964,0.9074311200340526,2.619266480431179,0.880140613569472,3.2535386855517303
3.366294361119892,0.940418153791845,1.1048236037092565,0.9490702455900597,0.6421739386376988,0.9309653813445538,1.9314424852425258,0.9081789094356968,2.6217800149113577,0.8808363075836898,3.2558771133844333
3.3762943611198923,0.94076329670081,1.1059871798123155,0.9491984577421247,0.6426061792409388,0.9316522872772381,1.9337582416157986,0.908919754270656,2.624277615170409,0.8815265934016201,3.2582042655905514
3.3862943611198926,0.9411057681899011,1.1071451745145122,0.9493263087189561,0.6430384807280403,0.9323323583816938,1.9360577565392054,0.9096537300991507,2.626759397807559,0.882211536379802,3.2605202549949435
3.3962943611198924,0.941445600394387,1.1082976433671563,0.9494538010317689,0.6434708443917097,0.9330056626655976,1.9383411239496664,0.9103809115413785,2.6292254785009552,0.8828912007887739,3.262825192700233
3.406294361119892,0.9417828249167681,1.109444641073524,0.9495809371224019,0.6439032713640218,0.9336722674599391,1.9406084375227248,0.9111013722902804,2.631675972013489,0.8835656498335362,3.2651191881129673
3.416294361119893,0.9421174728368104,1.1105862215017694,0.9497077193659664,0.6443357626226844,0.9343322394257536,1.9428597906684475,0.9118151851241257,2.6341109921986363,0.8842349456736207,3.267402348969459
3.4262943611198926,0.9424495747213811,1.1117224376976753,0.9498341500733889,0.6447683189970603,0.9349856445607871,1.9450952765274314,0.912522421918917,2.6365306520063116,0.8848991494427623,3.26967478136127
3.4362943611198924,0.9427791606340945,1.112853341897225,0.9499602314938562,0.6452009411740005,0.9356325482060981,1.9473149879669198,0.9132231536606183,2.638935063488737,0.8855583212681888,3.2719365897603696
3.446294361119892,0.9431062601447675,1.11397898553902,0.9500859658171643,0.64563362970345,0.9362730150525898,1.949519017577021,0.9139174504572114,2.641324337806324,0.886212520289535,3.2741878770439596
3.456294361119893,0.9434309023386916,1.11509941927652,0.9502113551759749,0.6460663850038606,0.9369071091474808,1.9517074576670295,0.9146053815505759,2.6436985852335635,0.8868618046773833,3.2764287445189613
3.4662943611198926,0.9437531158257236,1.1162146929901358,0.9503364016479838,0.6464992073674156,0.9375348939007089,1.953880400261844,0.9152870153282067,2.646057915164935,0.8875062316514473,3.278659291946192
3.4762943611198924,0.944072928749198,1.1173248557991409,0.9504611072580051,0.6469320969650614,0.9381564320912728,1.9560379370984922,0.915962419334758,2.6484024361208007,0.8881458574983958,3.2808796175642008
3.486294361119892,0.9443903687946664,1.1184299560734416,0.9505854739799731,0.6473650538513622,0.9387717858735092,1.958180159622746,0.9166316602834296,2.650732255753341,0.8887807375893328,3.2830898181128036
3.496294361119893,0.9447054631984664,1.119530041445179,0.9507095037388656,0.6477980779691812,0.9393810167833092,1.9603071589858354,0.9172948040671872,2.6530474808524556,0.8894109263969328,3.2852899888562783
3.5062943611198927,0.9450182387561221,1.120625158820173,0.9508331984125538,0.6482311691541991,0.9399841857442717,1.9624190260412564,0.9179519157698234,2.655348217351694,0.8900364775122442,3.2874802236062672
3.5162943611198925,0.9453287218305823,1.121715354389217,0.9509565598335771,0.6486643271392594,0.9405813530737952,1.9645158513416707,0.9186030596768662,2.657634570334185,0.8906574436611645,3.2896606147443563
3.5262943611198923,0.9456369383602964,1.1228006736392135,0.9510795897908508,0.6490975515585706,0.9411725784891105,1.9665977251359013,0.9192482992863256,2.659906644038549,0.8912738767205928,3.2918312532443483
3.536294361119893,0.9459429138671345,1.1238811613641593,0.9512022900313056,0.6495308419517496,0.9417579211132516,1.9686647373660064,0.9198876973192938,2.662164541864831,0.8918858277342689,3.2939922286942376
3.5462943611198927,0.9462466734641513,1.1249568616759764,0.9513246622614645,0.6499641977677282,0.9423374394809689,1.970716977664458,0.9205213157303924,2.6644083663804192,0.8924933469283025,3.2961436293178723
3.5562943611198925,0.9465482418632007,1.1260278180152063,0.9514467081489555,0.6503976183685052,0.9429111915445818,1.9727545353513882,0.9211492157180711,2.6666382193259586,0.8930964837264017,3.298285541996334
3.5662943611198923,0.9468476433824005,1.12709407316154,0.9515684293239681,0.650831103032782,0.9434792346797751,1.97477749943194,0.9217714577347629,2.668854201621272,0.8936952867648009,3.3004180522889994
3.576294361119893,0.9471449019534516,1.1281556692442098,0.9516898273806513,0.6512646509594555,0.9440416256913358,1.9767859585936867,0.9223881014968919,2.671056413371261,0.8942898039069032,3.30254124445434
3.5862943611198927,0.9474400411288159,1.1292126477522393,0.9518109038784561,0.6516982612709832,0.9445984208188332,1.9787800012041408,0.9229992059947417,2.6732449538718015,0.8948800822576317,3.304655201470399
3.5962943611198925,0.9477330840887532,1.130265049544544,0.9519316603434281,0.6521319330166393,0.9451496757422444,1.9807597153083434,0.9236048295021848,2.6754199216156453,0.8954661681775067,3.3067600050550086
3.6062943611198923,0.9480240536482226,1.1313129148598957,0.9520520982694468,0.6525656651756404,0.945695445587521,1.9827251886265336,0.924205029586272,2.6775814142982943,0.8960481072964452,3.308855735685712
3.616294361119893,0.9483129722636472,1.1323562833267444,0.9521722191194186,0.6529994566601678,0.9462357849321026,1.9846765085518914,0.9247998631166886,2.6797295288238776,0.8966259445272944,3.3109424726194088
3.626294361119893,0.9485998620395495,1.133395193972902,0.9522920243264221,0.6534333063182767,0.9467707478103737,1.9866137621483666,0.9253893862750739,2.681864361311007,0.897199724079099,3.313020293911723
3.6362943611198926,0.9488847447350566,1.1344296852350864,0.9524115152948086,0.6538672129366954,0.947300387719068,1.9885370361485732,0.9259736545642132,2.683986007098631,0.8977694894701131,3.3150892764360926
3.6462943611198924,0.9491676417702795,1.1354597949683405,0.9525306934012604,0.6543011752435355,0.9478247576226175,1.9904464169517675,0.9265527228170953,2.6860945607518625,0.8983352835405589,3.3171494959026018
3.656294361119893,0.9494485742325671,1.136485560455303,0.952649559995807,0.6547351919108912,0.9483439099584501,1.9923419906218935,0.9271266452058455,2.6881901160678057,0.8988971484651342,3.319201026876526
3.666294361119893,0.9497275628826405,1.1375070184153548,0.9527681164028021,0.6551692615573526,0.9488578966422314,1.9942238428856969,0.9276954752505322,2.690272766081362,0.8994551257652812,3.32124394279663
3.6762943611198926,0.9500046281606067,1.1385242050136375,0.9528863639218625,0.655603382750424,0.9493667690730585,1.9960920591309252,0.9282592658278463,2.692342603071016,0.9000092563212134,3.323278315993195
3.6862943611198924,0.9502797901918558,1.1395371558699336,0.9530043038287693,0.6560375540088526,0.9498705781385983,1.9979467244045763,0.9288180691796633,2.694399718564614,0.9005595803837116,3.3253042177057877
3.696294361119893,0.950553068792844,1.1405459060674268,0.9531219373763362,0.6564717738048822,0.9503693742201773,1.9997879234112304,0.9293719369214778,2.6964442033451146,0.9011061375856879,3.327321718100774
3.706294361119893,0.9508244834767645,1.1415504901613351,0.9532392657952408,0.656906040566406,0.9508632071978194,2.0016157405114443,0.9299209200507275,2.6984761474563337,0.901648966953529,3.3293308862885893
3.7162943611198926,0.951094053459107,1.1425509421874072,0.9533562902948269,0.6573403526790647,0.9513521264552338,2.0034302597202087,0.9304650689549924,2.700495640208656,0.902188106918214,3.3313317903407347
3.7262943611198924,0.9513617976631117,1.1435472956703188,0.9534730120638726,0.6577747084882493,0.9518361808847535,2.0052315647054755,0.9310044334200828,2.7025027701847395,0.9027235953262234,3.333324497306558
3.736294361119893,0.9516277347251145,1.1445395836319223,0.9535894322713299,0.6582091063010354,0.9523154188922254,2.0070197387867466,0.9315390626380127,2.7044976252451938,0.903255469450229,3.3353090732297637
3.746294361119893,0.9518918829997919,1.1455278385993903,0.9537055520670354,0.6586435443880547,0.9527898884018489,2.0087948649337175,0.9320690052148602,2.706480292534236,0.9037837659995838,3.3372855831647
3.7562943611198927,0.9521542605653008,1.146512092613238,0.9538213725823934,0.6590780209852851,0.9532596368609709,2.010557025765003,0.9325943091785186,2.7084508584853313,0.9043085211306015,3.3392540911923945
3.7662943611198925,0.9524148852283216,1.1474923772352237,0.9539368949310313,0.659512534295787,0.9537247112448284,2.012306303546894,0.9331150219863367,2.7104094088268016,0.9048297704566433,3.341214660436367
3.776294361119893,0.9526737745290023,1.148468723556138,0.9540521202094308,0.6599470824913674,0.9541851580612477,2.0140427801922014,0.933631190532655,2.7123560285874264,0.9053475490580045,3.343167353078196
3.786294361119893,0.9529309457458061,1.1494411622034755,0.9541670494975338,0.6603816637141859,0.9546410233552938,2.0157665372591373,0.9341428611562315,2.714290802102001,0.9058618914916121,3.3451122303728704
3.7962943611198927,0.9531864159002669,1.1504097233489907,0.9542816838593253,0.6608162760783043,0.9550923527138764,2.017477655950268,0.9346500796475683,2.7162138130168874,0.9063728318005337,3.347049352663901
3.8062943611198925,0.9534402017616513,1.1513744367161474,0.9543960243433924,0.6612509176711714,0.9555391912703068,2.019176217111509,0.9351528912561311,2.7181251442955334,0.9068804035233027,3.348978779398214
3.816294361119893,0.9536923198515319,1.1523353315874552,0.954510071983463,0.6616855865550617,0.9559815837088139,2.0208623012311957,0.9356513406974709,2.7200248782239678,0.9073846397030638,3.3509005691408307
3.826294361119893,0.9539427864482697,1.1532924368116935,0.9546238277989226,0.6621202807684554,0.9564195742690094,2.022535988439179,0.9361454721602426,2.7219130964162677,0.9078855728965394,3.3528147795893064
3.8362943611198927,0.9541916175914127,1.1542457808110305,0.9547372927953114,0.6625549983273706,0.9568532067503148,2.0241973585060054,0.9366353293131287,2.723789879820009,0.9083832351828254,3.3547214675879817
3.8462943611198925,0.9544388290860075,1.1551953915880393,0.9548504679648017,0.6629897372266398,0.9572825245163394,2.025846490842122,0.9371209553116623,2.7256553087216746,0.9088776581720148,3.3566206891419976
3.856294361119893,0.9546844365068285,1.156141296732598,0.9549633542866574,0.663424495441149,0.9577075704992177,2.0274834644971533,0.9376023928049596,2.7275094627520593,0.9093688730136571,3.3585124994311153
3.866294361119893,0.9549284552025251,1.1570835234286974,0.9550759527276746,0.6638592709270181,0.9581283872039021,2.0291083581592164,0.9380796839423519,2.72935242089162,0.9098569104050502,3.360396952823315
3.876294361119893,0.9551709002996891,1.1580220984611427,0.9551882642426068,0.6642940616227535,0.9585450167124137,2.030721250154287,0.9385528703799312,2.731184261475823,0.9103418005993782,3.3622741028882044
3.8862943611198926,0.9554117867068429,1.1589570482221458,0.9553002897745716,0.6647288654503414,0.9589575006880506,2.0323222184456182,0.939021993286999,2.7330050622004487,0.9108235734136858,3.364144002410211
3.8962943611198932,0.955651129118352,1.1598883987178321,0.9554120302554424,0.6651636803163052,0.9593658803795542,2.0339113406332032,0.9394870933524285,2.734814900126872,0.9113022582367041,3.3660067034015837
3.906294361119893,0.955888942018261,1.1608161755746353,0.9555234866062258,0.665598504112733,0.9597701966252339,2.035488693953286,0.9399482107909374,2.736613851687317,0.911777884036522,3.367862257115191
3.916294361119893,0.9561252396840557,1.161740404045604,0.9556346597374231,0.6660333347182537,0.9601704898570511,2.0370543552779163,0.9404053853492712,2.738401992690081,0.9122504793681114,3.369710714057128
3.9262943611198926,0.9563600361903536,1.162661109016606,0.9557455505493785,0.6664681699989807,0.9605668001046626,2.038608401114549,0.9408586563123025,2.7401793983247265,0.9127200723807072,3.371552123999132
3.9362943611198933,0.9565933454125224,1.1635783150124417,0.9558561599326133,0.6669030078094238,0.9609591669994235,2.0401509076056943,0.9413080625090443,2.741946143167251,0.9131866908250448,3.373386535990803
3.946294361119893,0.9568251810302293,1.164492046202862,0.9559664887681477,0.6673378459933592,0.9613476297783503,2.041681950528599,0.9417536423185799,2.74370230118522,0.9136503620604588,3.3752139983716436
3.956294361119893,0.9570555565309216,1.1654023264084925,0.9560765379278098,0.6677726823846757,0.9617322272880444,2.0432016052949797,0.9421954336759089,2.745447945742872,0.9141111130618433,3.3770345587829063
3.9662943611198926,0.9572844852132409,1.166309179106673,0.9561863082745325,0.668207514808179,0.9621129979885774,2.0447099469507974,0.9426334740777139,2.747183149606198,0.9145689704264819,3.3788482641792656
3.9762943611198933,0.9575119801903714,1.1672126274371952,0.9562958006626399,0.6686423410803779,0.9624899799573365,2.0462070501760627,0.9430678005880457,2.7489079849479836,0.9150239603807429,3.380655160840311
3.986294361119893,0.9577380543933235,1.1681126942079652,0.9564050159381208,0.6690771590102211,0.9628632108928332,2.0476929892846982,0.9434984498439295,2.7506225233528294,0.915476108786647,3.3824552943818507
3.996294361119893,0.957962720574155,1.169009401900567,0.9565139549388932,0.6695119663998281,0.9632327281184716,2.049167838224421,0.9439254580608935,2.7523268358221302,0.9159254411483098,3.3842487097670535
4.006294361119893,0.9581859913091295,1.169902772675747,0.9566226184950588,0.6699467610451793,0.9635985685862822,2.050631670576675,0.94434886103842,2.7540209927790302,0.916371982618259,3.3860354513174133


==> mech-fb-exp-loc-2-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
2.0,0.13212055882855767,1.2642411176571153,0.700212931632136,1.900425863264272,-1.0,0.0,-0.9097959895689501,1.1804080208620997
2.01,0.13940505982692153,1.2788464207512944,0.7021651105058015,1.9043399168350774,-0.9800996674983364,0.03990000083000757,-0.8962508919273565,1.2075657723204094
2.0199999999999996,0.1465453180412195,1.2932339220495945,0.7040407433509557,1.9081192544986354,-0.9603973466135114,0.07960001322719629,-0.8829074545175335,1.2344526319088607
2.0299999999999994,0.1535441896699421,1.3074065204506748,0.705842831580307,1.911768423095066,-0.9408910670970176,0.11910006669603783,-0.8697626750097704,1.261070646102953
2.039999999999999,0.16040447435506033,1.3213670854475748,0.7075742589194884,1.9152918200175946,-0.9215788783046481,0.15840020995387136,-0.8568135957732235,1.2874218604864427
2.049999999999999,0.16712891630191973,1.3351184571556167,0.7092377960216336,1.9186936979417235,-0.90245884900143,0.19750051054564044,-0.8440573032104348,1.3135083193242862
2.0599999999999987,0.17372020537695976,1.3486634463507385,0.7108361049010127,1.9219781694133053,-0.8835290671684999,0.2364010544643929,-0.8314909271017621,1.3393320651484963
2.0699999999999985,0.18018097818369516,1.3620048345178182,0.7123717431928236,1.9251492112993167,-0.8647876398118992,0.27510194577747216,-0.8191116399595659,1.3648951383566226
2.0799999999999983,0.18651381911739362,1.3751453739085973,0.7138471682459533,1.9282106691050371,-0.8462326927732746,0.3136033062583171,-0.8069166563920138,1.3901995768225703
2.089999999999998,0.19272126139886758,1.3880877876087887,0.7152647410552612,1.931166261161277,-0.8278623705424599,0.35190527502380237,-0.794903232476355,1.4152474155194832
2.099999999999998,0.1988057880877967,1.4008347696139931,0.7166267300396736,1.934019582685199,-0.809674836071923,0.3900080081770425,-0.7830686651415266,1.4400406861544113
2.1099999999999977,0.2047698330759844,1.413388984914041,0.7179353146721389,1.936774109718214,-0.7916682705930607,0.4279116784555856,-0.7714102915599508,1.4645814168145055
2.1199999999999974,0.2106157820609479,1.4257530695854053,0.7191925889672486,1.939433202944345,-0.7738408734343196,0.46561647488492747,-0.7599254885483873,1.488871631624463
2.1299999999999972,0.216345973500228,1.4379296308913216,0.7204005648321077,1.9420001113923824,-0.7561908618411275,0.5031226024372759,-0.7486116719777072,1.5129133504149812
2.139999999999997,0.22196269954680425,1.449921247389285,0.7215611752858152,1.9444779760250641,-0.7387164707976168,0.5404302816954885,-0.737466296191451,1.5367085884019631
2.149999999999997,0.2274682069659857,1.4617304690455841,0.7226762775527071,1.946869833218463,-0.7214159528501212,0.5775397485221239,-0.7264868534330472,1.5602593558762194
2.1599999999999966,0.23286469803414778,1.4733598173565554,0.7237476560343117,1.949178618134657,-0.7042875779324285,0.6144512537335318,-0.7156708732815553,1.5835676579034395
2.1699999999999964,0.23815433141967213,1.4848117854762466,0.7247770251647724,1.951407167990715,-0.6873296331927734,0.6511650627789144,-0.7050159220958108,1.606635494034186
2.179999999999996,0.24333922304644218,1.496088838350187,0.7257660321543085,1.9535582252269355,-0.6705404228225504,0.687681455424296,-0.6945196024668462,1.6294648580236806
2.189999999999996,0.24842144694024149,1.5071934128549715,0.7267162596251027,1.9556344405772164,-0.6539182678867315,0.7240007254413335,-0.684179552678463,1.6520577375611603
2.1999999999999957,0.25340303605839143,1.518127917943379,0.727629228143834,1.9576383760443594,-0.6374615061559705,0.760123180300901,-0.6739934461758367,1.6744161140085712
2.2099999999999955,0.25828598310296136,1.5288947347947477,0.7285063986549097,1.9595725077830441,-0.6211684919403815,0.7960491408713828,-0.663958991042031,1.6965419621483937
2.2199999999999953,0.263072241317876,1.539496216970345,0.7293491748182871,1.9614392288931348,-0.6050375959249645,0.8317789411216217,-0.6540739294823079,1.7184372499403744
2.229999999999995,0.26776372527023895,1.5499346905734745,0.7301589052556293,1.9632408521259268,-0.5890672050066759,0.8673129278284449,-0.6443360373161136,1.740103938286961
2.239999999999995,0.27236231161618496,1.5602124544140692,0.730936885708388,1.964979612505852,-0.5732557221331147,0.9026514602887161,-0.634743123476628,1.761543980807238
2.2499999999999947,0.27686983985156777,1.5703317801775336,0.7316843611112654,1.9666576698701297,-0.557601566142818,0.9377949100358497,-0.6252930295177677,1.7827593236191477
2.2599999999999945,0.2812881130477828,1.580294912597603,0.7324025275843762,1.9682771113287505,-0.5421031716071409,0.9727436605607289,-0.6159836291285233,1.8037519051298252
2.2699999999999942,0.2856188985730196,1.5901040696329867,0.7330925343472944,1.9698399536471476,-0.5267589886737152,1.0074981070369602,-0.6068128276545334,1.8245236558338238
2.279999999999994,0.28986392879923273,1.5997614426475895,0.7337554855580497,1.9713481455538315,-0.5115674829114598,1.0420586560504206,-0.5977785616267766,1.8450764981190686
2.289999999999994,0.294024901795114,1.6092691965940904,0.7343924420800167,1.9728035699752087,-0.49652713515713964,1.0764257253330198,-0.588878798297283,1.8654123460803371
2.2999999999999936,0.298103482005342,1.61862947020068,0.7350044231795219,1.9742080461997467,-0.4816364413634453,1.11059974350064,-0.5801115351817574,1.88553310534009
2.3099999999999934,0.30210130091638265,1.6278443761607577,0.7355924081568873,1.9755633319735972,-0.46689391244858824,1.1445811497951826,-0.5714747996090115,1.9054406728764794
2.319999999999993,0.3060199577091054,1.6369160013253996,0.7361573379135201,1.976871125529713,-0.45229807414739187,1.1783703938306689,-0.5629666482771052,1.9251369368583497
2.329999999999993,0.3098610198984768,1.645846406898412,0.7367001164575558,1.9781330675524602,-0.4378474668638624,1.2119679353433483,-0.5545851668160944,1.9446237764870744
2.3399999999999928,0.31362602396058736,1.6546376286337907,0.7372216123504639,1.9793507430796677,-0.42354064552522974,1.2453742439457431,-0.546328469357291,1.9639030618450493
2.3499999999999925,0.31731647594726264,1.663291677035421,0.7377226600969312,1.9805256833439875,-0.4093761794374373,1.2785897988845956,-0.5381946981089335,1.982976653750688
2.3599999999999923,0.320933852088504,1.671810537558844,0.7382040614802481,1.9816593675554137,-0.39535265214207277,1.311615088802646,-0.5301820229381764,2.001846403619757
2.369999999999992,0.3244795993830003,1.6801961708149336,0.7386665868453323,1.9827532246267365,-0.3814686612747202,1.3444506115042039,-0.5222886409593024,2.020514153332889
2.379999999999992,0.3279551361769467,1.6884505127753293,0.7391109763314452,1.9838086348436668,-0.36772281842472276,1.3770968737244482,-0.5145127761280663,2.038981735109129
2.3899999999999917,0.33136185273140173,1.6965754749794737,0.7395379410565729,1.9848269314813185,-0.35411374899634085,1.409554390902416,-0.506852678842076,2.057250971385359
2.3999999999999915,0.33470111177841066,1.7045729447431135,0.739948164255366,1.9858094023686859,-0.34064009207129015,1.441823686957625,-0.4993066255471257,2.075323674701452
2.4099999999999913,0.3379742490661164,1.7124447853681213,0.7403423023724619,1.9867572914027147,-0.3273005002726505,1.4739052940702735,-0.4918729183493893,2.093201647591017
2.419999999999991,0.3411825738930765,1.720192836353506,0.7407209861129349,1.987671800013502,-0.3140936396301255,1.5057997524649824,-0.484549884633386,2.1108866824775863
2.429999999999991,0.34432736963199984,1.7278189136074822,0.7410848214515601,1.988554088582147,-0.3010181894466451,1.5375076101980194,-0.47733587668563526,2.1283805615761207
2.4399999999999906,0.3474098942431133,1.7353248096604756,0.7414343906025016,1.9894052778126952,-0.2880728421662948,1.569029422947958,-0.4702292713239147,2.1456850567996764
2.4499999999999904,0.350431380777362,1.7427122938789406,0.7417702529509796,1.990226450059611,-0.2752563032435589,1.6003657538097342,-0.46322846953203634,2.1628019296711245
2.45999999999999,0.35339303786964704,1.7499831126798777,0.7420929459484062,1.9910186506121468,-0.26256729101386433,1.6315171730920417,-0.45633189610006286,2.1797329312397746
2.46999999999999,0.35629605022229427,1.7571389897459366,0.7424029859724222,1.9917828889369544,-0.25000453656541405,1.6624842581180257,-0.44953799926987603,2.196479802002793
2.4799999999999898,0.35914157907895206,1.7641816262409997,0.7427008691532111,1.9925201398802321,-0.23756678361229427,1.6932675930292285,-0.44284525038602807,2.2130442718312695
2.4899999999999896,0.3619307626891043,1.7711127010261445,0.7429870721674143,1.9932313448306813,-0.22525278836884505,1.7238677685927435,-0.4362521435517843,2.229428059900839
2.4999999999999893,0.3646647167633844,1.7779338708758758,0.7432620530009142,1.99391741284448,-0.21306131942527978,1.7542853820115338,-0.4297571952902921,2.245632874626713
2.509999999999989,0.3673445349198754,1.7846467706945477,0.7435262516817103,1.9945792217334863,-0.2009911576245449,1.7845210367378603,-0.41671445046583355,2.2783048334765765
2.519999999999989,0.3699712891215712,1.7912530137328675,0.7437800909840572,1.9952176191178044,-0.18904109594040186,1.8145753422897986,-0.4038111124870014,2.3107566129746844
2.5299999999999887,0.3725460301051764,1.797754191804407,0.7440239771049938,1.9958334234438486,-0.1772099393567237,1.8444489140707787,-0.39104546980393806,2.342989746806809
2.5399999999999885,0.37506978780141464,1.8041518755020232,0.7442583003143455,1.9964274249689897,-0.16549650474799282,1.874142373192119,-0.3784158339301893,2.375005761122821
2.5499999999999883,0.37754357174701525,1.8104476144141193,0.744483435579239,1.9970003867138353,-0.15389962076098684,1.90365634629851,-0.36592053911541056,2.4068061751436116
2.559999999999988,0.37996837148854046,1.8166429373406563,0.7446997431641293,1.9975530453831691,-0.1424181276976435,1.932991465396403,-0.353557942022827,2.4383925008253935
2.569999999999988,0.3823451569782179,1.8227393525088516,0.7449075692073006,1.9980861122565536,-0.13105087739908794,1.9621483676852698,-0.34132642141139957,2.469766242592383
2.5799999999999876,0.38467487896193464,1.8287383477884813,0.7451072462747603,1.9986002740495379,-0.11979673313081785,1.9911276953916857,-0.32922437782261094,2.500928897607953
2.5899999999999874,0.38695846935954725,1.8346413909067234,0.7452990938924164,1.9990961937464287,-0.10865456946902796,2.0199300956062034,-0.3172502332718079,2.531881955217325
2.599999999999987,0.3891968416376633,1.840449929662479,0.7454834190573871,1.9995745114055192,-0.09762327218806699,2.0485562201229732,-0.3054024309440422,2.562626897769092
2.609999999999987,0.3913908911750392,1.8461653921400947,0.7456605167292609,2.0000358449376523,-0.08670173814901361,2.0770067252820748,-0.29367943489433257,2.593165199115546
2.619999999999987,0.39354149562074436,1.851789186922445,0.7458306703020957,2.0004807908589806,-0.07588887518936316,2.1052822718145197,-0.2820797297522828,2.6234983259065743
2.6299999999999866,0.3956495152452322,1.857322703303299,0.7459941520579094,2.000909925018745,-0.06518360201380857,2.133383524689889,-0.2706018204310048,2.6536277371436983
2.6399999999999864,0.3977157932844597,1.862767311498926,0.7461512236023893,2.001323803302871,-0.054584848086111526,2.1613111529665687,-0.2592442318402661,2.683554883306154
2.649999999999986,0.39974115627719353,1.8681243628588822,0.7463021362835168,2.001722962314165,-0.04409155352204652,2.1890658296445444,-0.24800550860380866,2.7132812038366514
2.659999999999986,0.4017264143956357,1.8733951900759314,0.7464471315937784,2.002107920029861,-0.03370266898341301,2.2166482315207228,-0.23688421478078237,2.7428081456084143
2.6699999999999857,0.4036723617695043,1.878581107395051,0.7465864415566044,2.0024791764372507,-0.023417155573099535,2.244059039046739,-0.22587893359121858,2.7721371237765022
2.6799999999999855,0.40557977680369495,1.8836834108214724,0.7467202890976562,2.002837214148099,-0.01323398473119397,2.271298936189221,-0.21498826714549546,2.8012695617345313
2.6899999999999853,0.407449422489654,1.888703378327719,0.7468488884015554,2.003182498992539,-0.0031521381321257813,2.2983686102924707,-0.20421083617773683,2.830206870101539
2.699999999999985,0.40928204671058477,1.8936422700595938,0.746972445254624,2.003515480593107,0.006829392417166069,2.325268751943529,-0.19354527978307812,2.85895045190716
2.709999999999985,0.411078382540611,1.8985013285410837,0.7470911573741872,2.0038365929195603,0.016711605078054914,2.3520000548395985,-0.18299025515874612,2.8875017019340143
2.7199999999999847,0.41283914853801607,1.9032817788781342,0.747205214724963,2.0041462548251063,0.026495488080041874,2.3785632156577705,-0.17254443734890512,2.9158620068567718
2.7299999999999844,0.4145650490326761,1.9079848289612664,0.747314799823046,2.004444870564643,0.036182019819580136,2.404958933927049,-0.16220651899319916,2.9440327447293004
2.7399999999999842,0.4162567744078014,1.9126116696669988,0.7474200880279727,2.0047328302956045,0.045772168957916026,2.431187911902621,-0.151975210078944,2.9720152865247504
2.749999999999984,0.4179150013760986,1.917163475058043,0.7475212478233335,2.0050105105619664,0.05526689451795552,2.457250854442348,-0.14184923769692115,2.999810993505985
2.759999999999984,0.419540393250465,1.9216414025822384,0.747618441086383,2.005278274761979,0.06466714598016643,2.4831484688854406,-0.13182734580070488,3.0274212235917695
2.7699999999999836,0.42113360020932245,1.9260465932702069,0.7477118233470776,2.00553647360014,0.07397386337752865,2.5088814649332982,-0.12190829496948519,3.0548473098530096
2.7799999999999834,0.42269525955669773,1.9303801719316906,0.7478015440369573,2.0057854455239466,0.08318797738953765,2.5344505545324676,-0.11209086217432995,3.0820906016658123
2.789999999999983,0.42422599597715194,1.9346432473505522,0.7478877467282672,2.006025517145898,0.09231040943527313,2.5598564517597002,-0.10237384054783338,3.109152423638303
2.799999999999983,0.42572642178566356,1.9388369124784122,0.7479705693637041,2.0062570036512635,0.10134207176554133,2.5850998727090726,-0.09275603915710029,3.1360340964030455
2.8099999999999827,0.4271971371725619,1.9429622446269026,0.7480501444771548,2.00648020919206,0.11028386755410224,2.610181535381145,-0.08323628278002881,3.162736931712576
2.8199999999999825,0.42863873044361145,1.947020305658512,0.7481265994057774,2.0066954272677027,0.11913669098798607,2.635102159574122,-0.0738134116848248,3.189262233602333
2.8299999999999823,0.43005177825534213,1.9510121421760118,0.7482000564937693,2.0069029410927754,0.12790142735691346,2.659862466776994,-0.06448628141271118,3.2156112973573756
2.839999999999982,0.4314368458457196,1.9549387857104263,0.7482706332881427,2.0071030239523266,0.1365789531418251,2.6844631800646237,-0.05525376256379144,3.2417854107388093
2.849999999999982,0.43279448726024783,1.958801252907553,0.7483384427268259,2.007295939545126,0.14517013610253127,2.708905023994761,-0.04611474058600362,3.267785850045743
2.8599999999999817,0.43412524557359466,1.9626005457130007,0.7484035933193877,2.0074819423152617,0.1536758353644867,2.733188724506934,-0.03706811556713108,3.2936138882418016
2.8699999999999815,0.43542965310682913,1.9663376515557365,0.7484661893206754,2.0076612777724736,0.16209690150470646,2.7573150088232294,-0.028112802029829576,3.3192707843635403
2.8799999999999812,0.4367082316403569,1.9700135435301285,0.7485263308976459,2.0078341828015978,0.1704341766368218,2.7812846053508844,-0.01924772872961311,3.3447577964845565
2.889999999999981,0.4379614926226394,1.9736291805764699,0.7485841142896531,2.0080008859614766,0.17868849449529334,2.805098243586707,-0.010471838455760052,3.3700761661002128
2.899999999999981,0.43918993737477974,1.9771855076599736,0.748639631962452,2.0081616077736895,0.18686068051878602,2.828756654023281,-0.0017840878351065292,3.3952271311294515
2.9099999999999806,0.4403940572910583,1.980683455948231,0.7486929727561635,2.0083165610014424,0.19495155193271252,2.8522605680569217,0.006816552861329539,3.4202119197633643
2.9199999999999804,0.44157433403549684,1.9841239429871211,0.7487442220274375,2.008465950918943,0.20296191783095607,2.8756107178973633,0.015331099908932222,3.445031752625071
2.92999999999998,0.44273123973453044,1.9875078728751616,0.7487934617860419,2.0086099755715794,0.21089257925678195,2.8988078364791687,0.02376055631730689,3.469687842878816
2.93999999999998,0.443865237165864,1.9908361364362945,0.7488407708260953,2.00874882602721,0.2187443292829423,2.9218526573748083,0.03210591201539725,3.4941813926615115
2.9499999999999797,0.44497677994359053,1.9941096113911096,0.7488862248521551,2.0088826866188625,0.226517953090982,2.9447459147093946,0.040368144033924525,3.5185135672290793
2.9599999999999795,0.4460663126996418,1.997329162526483,0.7489298966003604,2.009011735179123,0.23421422804976033,2.967488343077066,0.04854821668518783,3.542685643350724
2.9699999999999793,0.4471342712616475,2.000495641863639,0.7489718559548252,2.009136143266503,0.24183392379318658,2.9900806774589666,0.05664708174027466,3.566698710806942
2.979999999999979,0.448181082827272,2.003609888824629,0.7490121700594687,2.00925607638405,0.2493778022971851,3.0125236531428126,0.06466567860371608,3.5905539679670686
2.989999999999979,0.44920716613509937,2.0066727303972187,0.7490509034254591,2.0093716941904534,0.25684661795589303,3.034818005644029,0.07260493448561012,3.6142525832184567
2.9999999999999787,0.45021293163213394,2.009684981298191,0.7490881180344454,2.0094831507039137,0.2642411176570998,3.0569644706284147,0.08046576457127474,3.6377957043291613
3.0099999999999785,0.4536925420416385,2.020141183734338,0.7491238734377417,2.0095905944990036,0.2715620408569377,3.0789637838363357,0.08824907218844968,3.6611844788978427
3.0199999999999783,0.45714019363121017,2.030535826790099,0.7491582268516214,2.009694168896768,0.27881011965382774,3.100816681008403,0.09595574897208259,3.6844200464583476
3.029999999999978,0.46055633497847265,2.0408696282825836,0.7491912332488758,2.0097940121482782,0.2859860788616895,3.1225238978126244,0.10358667502674779,3.707503535005638
3.039999999999978,0.4639414066975707,2.051143295260162,0.7492229454467824,2.00989025761188,0.2930906360824239,3.1440861697730083,0.11114271908672113,3.730436066628181
3.0499999999999776,0.4672958415922684,2.0613575241897157,0.7492534141916233,2.009983033924323,0.30012450177767347,3.165504232199593,0.11862473867374623,3.753218754910847
3.0599999999999774,0.47062006480604557,2.071513001118442,0.7492826882398906,2.010072465166004,0.30708837933986954,3.186778820119886,0.12603358025253075,3.7758527054257347
3.069999999999977,0.4739144939692434,2.0816104018632187,0.7493108144363071,2.0101586710205055,0.31398296516257096,3.2079106682116794,0.1333700793840069,3.7983390086761153
3.079999999999977,0.4771795393433195,2.091650392070206,0.7493378377887877,2.0102417669286288,0.320808948710106,3.228900510737248,0.14063506087637734,3.82067877417306
3.0899999999999768,0.48041560396226946,2.101633627444613,0.7493638015404614,2.0103218642371075,0.32756701258651777,3.249749081478873,0.14782933893399486,3.8428730633628896
3.0999999999999766,0.4836230837712693,2.1115607537675745,0.7493887472388704,2.010399070342182,0.33425783260382524,3.2704571136756986,0.15495371730409868,3.864922956515594
3.1099999999999763,0.48680236776259667,2.1214324034836816,0.749412714802454,2.010473488828212,0.3408820778496062,3.291025339961897,0.16200898942143493,3.886829516685463
3.119999999999976,0.48995383810888105,2.1312492143517057,0.7494357425844272,2.0105452196014855,0.3474404107539053,3.3114544923061056,0.16899593855080441,3.9085938091179453
3.129999999999976,0.49307787029373873,2.141011791790296,0.7494578674341543,2.010614359019408,0.3539334871554787,3.3317453019521426,0.17591533792755754,3.9302168759125764
3.1399999999999757,0.49617483323984213,2.150720748598056,0.7494791247561149,2.010681000015196,0.36036195636737656,3.3518984993609546,0.18276795089607023,3.951699762474155
3.1499999999999755,0.4992450894344761,2.1603766822955524,0.7494995485665593,2.0107452322182673,0.3667264612418779,3.371914814153809,0.18955453104622944,3.9730435023847637
3.1599999999999753,0.5022889950526281,2.169980182644191,0.7495191715479416,2.0108071420704463,0.3730276382347739,3.391794975056675,0.19627582234796281,3.994249122298781
3.169999999999975,0.5053069000776652,2.179531830603544,0.7495380251012183,2.0108668129381324,0.3792661174690144,3.4115397098458056,0.20293255928382892,4.015317641054114
3.179999999999975,0.5082991484196399,2.1890321978161027,0.7495561393960971,2.010924325220579,0.38544252279772206,3.4311497452944937,0.20952546697971064,4.036250070128323
3.1899999999999746,0.5112660780312774,2.1984818474364185,0.7495735434193143,2.0109797564544074,0.39155747186657663,3.4506258071209714,0.21605526133363195,4.0570474128445495
3.1999999999999744,0.5142080210216867,2.207881334838996,0.7495902650210202,2.011033181414486,0.3976115761755805,3.4699686199374535,0.2225226491427219,4.077710665336957
3.209999999999974,0.5171253037678398,2.217231211588394,0.7496063309593449,2.0110846722112994,0.4036054411402099,3.489178907200299,0.22892832822836295,4.098240819644579
3.219999999999974,0.5200182470238676,2.226531998053618,0.7496217669432174,2.0111342983849303,0.40953966615195636,3.508257391161271,0.23527298755954362,4.1186388448632885
3.229999999999974,0.5228871660282092,2.2357842413569675,0.7496365976735049,2.011182126995763,0.4154148446382657,3.5272047928198793,0.24155730737443948,4.138905725867643
3.2399999999999736,0.5257323706086626,2.2449884590772005,0.7496508468825401,2.011228222712031,0.42123156412188356,3.5460218318768013,0.24778195930025615,4.15904242575988
3.2499999999999734,0.5285541652853762,2.2541451634675895,0.7496645373720975,2.011272647894307,0.4269904062796046,3.564709226688335,0.25394760647135484,4.17904990196646
3.259999999999973,0.5313528493718199,2.263254861207744,0.7496776910498809,2.011315462677048,0.432691947000444,3.5832676942219064,0.2600549036456834,4.198929106029254
3.269999999999973,0.5341287170737783,2.2723180501744307,0.7496903289645813,2.0113567250472917,0.43833675644322523,3.601697950012587,0.26610449731954255,4.218680981430165
3.2799999999999727,0.5368820575864052,2.281335221713232,0.7497024713395584,2.011396490920607,0.4439253990935965,3.6200007081206085,0.2720970258407098,4.238306465055484
3.2899999999999725,0.5396131551893748,2.290306858908615,0.7497141376052026,2.0114348142143834,0.44945843382048034,3.638176681089876,0.2780331195199446,4.257806471070829
3.2999999999999723,0.542322289340171,2.2992334379344053,0.7497253464300279,2.011471746918565,0.4549364139319598,3.6562265799074423,0.2839134007408959,4.277181962416444
3.309999999999972,0.5450097347655476,2.308115426849185,0.7497361157505452,2.011507339163907,0.46035988723061116,3.674151113963949,0.28973848406844493,4.2964338209927915
3.319999999999972,0.5476757615511989,2.3169532879259163,0.7497464627999653,2.011541639287842,0.46572939606828423,3.691950991015003,0.2955089763554888,4.315562957695873
3.3299999999999716,0.5503206352296746,2.3257474754477556,0.7497564041357744,2.011574693898038,0.4710454774003372,3.709626917143475,0.30122547684820944,4.33457027715927
3.3399999999999714,0.5529446168665735,2.3344984366800148,0.7497659556662308,2.0116065479337344,0.47630866283933315,3.7271795967227206,0.3068885772898313,4.353456672695846
3.3499999999999712,0.5555479631450494,2.3432066125129185,0.7497751326758211,2.0116372447249224,0.481519478708202,3.7446097323806935,0.31249886202289945,4.372223028959008
3.359999999999971,0.5581309264486654,2.3518724381187845,0.7497839498497185,2.0116668260494497,0.48667844609287325,3.761918024964942,0.31805690809009746,4.390870232768651
3.369999999999971,0.5606937549426246,2.3604963393445333,0.7497924212972823,2.011695332188128,0.4917860808943846,3.779105173508475,0.3235632853336283,4.409399149384853
3.3799999999999706,0.5632366926534145,2.369078737640584,0.7498005605746358,2.0117228019778937,0.4968428938804723,3.7961718751964835,0.32901855649317535,4.427810647190664
3.3899999999999704,0.5657599795468904,2.3776200479889003,0.7498083807063595,2.0117492728631143,0.5018493907366488,3.8131188253339032,0.33442327730246424,4.446105585561649
3.39999999999997,0.568263851604836,2.3861206770285817,0.7498158942063324,2.011774780945079,0.5068060721167722,3.8299467173138124,0.33977799658445673,4.464284815744414
3.40999999999997,0.5707485409000237,2.394581028132005,0.7498231130977574,2.011799361029758,0.5117134336931111,3.8466562425866346,0.3450832563451758,4.4823491841946135
3.4199999999999697,0.5732142756698091,2.4030014966933475,0.7498300489324009,2.0118230466738773,0.5165719662059125,3.863248090630148,0.350339591866202,4.500299529465903
3.4299999999999695,0.5756612803882877,2.4113824722301382,0.7498367128090782,2.011845870229373,0.5213821555124762,3.8797229489202842,0.3555475317958543,4.518136683541724
3.4399999999999693,0.5780897758370408,2.419724338912681,0.7498431153914135,2.011867862886282,0.526144482635742,3.896081502902709,0.36070759823906373,4.53586147219484
3.449999999999969,0.5804999791744996,2.4280274742639385,0.7498492669249045,2.0118890547141124,0.5308594238123903,3.912324435965151,0.3658203068459762,4.553474714099219
3.459999999999969,0.5828921040039552,2.4362922501584294,0.7498551772533173,2.011909474701773,0.5355274505404679,3.9284524294105014,0.37088616689929355,4.57097722147755
3.4699999999999687,0.5852663604402394,2.4445190342988186,0.7498608558344382,2.011929150796076,0.5401490296265379,3.944466162430639,0.37590568140036695,4.588369780688385
3.4799999999999685,0.5876229551751042,2.4527081864217415,0.7498663117552086,2.011948109938894,0.5447246232323602,3.960366312080988,0.3808793471540728,4.605653251525828
3.4899999999999682,0.5899620915413257,2.4608600620623076,0.7498715537462656,2.011966378102999,0.5492546889211083,3.9761535532557906,0.38580765485248114,4.6228283655036995
3.499999999999968,0.592283969575556,2.468975011584395,0.7498765901959134,2.011983980326641,0.553739679703126,3.991828558664081,0.3906910891573312,4.639895932007697
3.509999999999968,0.5945887860799492,2.477053379301871,0.7498814291635456,2.0120009407468977,0.5581800440812295,4.007391998806359,0.39553012878134,4.656856727749905
3.5199999999999676,0.5968767346825861,2.485095510848312,0.7498860783925432,2.0120172826318536,0.5625762260955562,4.022844541951929,0.40032524656835755,4.673711535834009
3.5299999999999674,0.5991480058967185,2.493101722036315,0.7498905453226643,2.0120330284116372,0.5669286653679717,4.038186854116927,0.40507690957237896,4.690461107889934
3.539999999999967,0.6014027871788608,2.5010723595946955,0.74989483710195,2.0120481997083566,0.5712377971460301,4.05341959904299,0.4097855791354419,4.707106219073974
3.549999999999967,0.6036412629857472,2.509007743322259,0.7498989605981629,2.012062817364985,0.5755040523464998,4.068543438176588,0.414451710964417,4.723647621135413
3.5599999999999667,0.60586361483018,2.516908190720736,0.7499029224097766,2.0120769014732147,0.5797278575984566,4.083559030648976,0.4190757552067079,4.740086063525077
3.5699999999999665,0.6080700213357896,2.524774016649976,0.7499067288765351,2.01209047140033,0.5839096352859452,4.098467033256783,0.4236581565248817,4.756422289742514
3.5799999999999663,0.6102606582907272,2.5326055306242967,0.749910386089597,2.0121035458151226,0.5880498035902191,4.113268100443217,0.4281993541702427,4.772657037053184
3.589999999999966,0.6124356987003124,2.5404030376290927,0.7499138999012837,2.0121161427128955,0.5921487765315594,4.127962884279871,0.4326997820553602,4.788791037267393
3.599999999999966,0.6145953128386561,2.5481668377129267,0.7499172759344434,2.0121282794395725,0.5962069640106753,4.14255203444912,0.43715986882557445,4.804825015793595
3.6099999999999657,0.6167396682992771,2.5558972264591935,0.7499205195914495,2.012139972714961,0.6002247718496974,4.157036198227118,0.4415800379294903,4.820759692295009
3.6199999999999655,0.6188689300447356,2.563594495091257,0.7499236360628451,2.0121512386551763,0.6042026018327569,4.17141602046735,0.4459607076884706,4.836595780649574
3.6299999999999653,0.6209832604553003,2.57125893056581,0.7499266303356494,2.012162092794286,0.6081408517461677,4.18569214358477,0.4503022913651512,4.852333989184843
3.639999999999965,0.6230828193766678,2.578890814858516,0.7499295072013379,2.012172550105171,0.6120399154182026,4.199865207540474,0.45460519723098713,4.867975019851607
3.649999999999965,0.6251677641667557,2.5864904265111033,0.7499322712635091,2.0121826250196517,0.6159001827584782,4.213935849826937,0.4588698286328421,4.883519569586916
3.6599999999999646,0.6272382497415858,2.594058039366642,0.7499349269452524,2.0121923314479027,0.6197220397969456,4.2279047054537795,0.46309658405864096,4.898968329312977
3.6699999999999644,0.629294428620275,2.60159392316244,0.7499374784962252,2.0122016827971687,0.623505868722493,4.241772406934055,0.4672858572020957,4.914321984342422
3.679999999999964,0.6313364509691521,2.609098343492162,0.7499399299994532,2.012210691989818,0.6272520479211667,4.255539584271074,0.47143803702651454,4.929581215236711
3.689999999999964,0.6333644646450184,2.616571562609978,0.7499422853778648,2.0122193714807532,0.630960952014008,4.269206864945711,0.4755535078277152,4.9447466939121005
3.6999999999999638,0.6353786152375676,2.624013837296321,0.7499445484005678,2.0122277332742087,0.6346329518945175,4.282774873904246,0.4796326492960523,4.959819091548916
3.7099999999999635,0.6373790461109827,2.631425422311872,0.7499467226888814,2.0122357889399365,0.6382684147657427,4.296244233546662,0.4836758365775651,4.974799070616484
3.7199999999999633,0.6393658984447256,2.638806567946329,0.7499488117221309,2.0122435496288253,0.6418677041770005,4.309615563715456,0.48768344033427025,4.989687289058414
3.729999999999963,0.6413393112735348,2.6461575190033675,0.7499508188432149,2.012251026087961,0.6454311800602313,4.322889481684906,0.49165582680360376,5.004484399396872
3.739999999999963,0.6432994215266481,2.6534785198827797,0.7499527472639557,2.0122582286751487,0.6489591987659933,4.336066602150821,0.49559335785702463,5.019191047858602
3.7499999999999627,0.6452463640662643,2.6607698087740617,0.7499546000702375,2.012265167372916,0.6524521130990968,4.3491475372207224,0.4994963910577961,5.033807879764024
3.7599999999999625,0.6471802717252604,2.6680316211364454,0.749956380226946,2.0122718518020193,0.6559102723538861,4.3621328964045105,0.5033652797179569,5.048335525287969
3.7699999999999623,0.649101275344176,2.6752641795132077,0.7499580905827115,2.012278291234466,0.6593340223491682,4.375023286605545,0.5072003729544869,5.062774619997805
3.779999999999962,0.6510095038074837,2.682467741005422,0.7499597338744681,2.0122844946060727,0.6627237054627961,4.387819312112179,0.5110020157446864,5.077125800231619
3.789999999999962,0.6529050840791549,2.6896425017838386,0.7499613127318334,2.0122904705285727,0.6660796606659058,4.4005215745897015,0.5147705489807815,5.091389671028994
3.7999999999999616,0.6547881412375396,2.6967886933786716,0.7499628296813159,2.0122962273012956,0.6694022235568142,4.413130673072721,0.5185063095237544,5.105566855160739
3.8099999999999614,0.6566587985095683,2.7039065340178987,0.7499642871503583,2.0123017729224206,0.6726917263945793,4.425647203957939,0.5222096302564296,5.119657963474514
3.819999999999961,0.6585171773042953,2.7109962383022026,0.7499656874712223,2.0123071150998406,0.6759484981322259,4.4380717609973415,0.5258808401358065,5.1336636022967514
3.829999999999961,0.660363397245791,2.7180580209319753,0.7499670328847198,2.0123122612616227,0.679172864449642,4.450404935291783,0.5295202642446637,5.147584374117209
3.839999999999961,0.6621975762053998,2.7250920851341114,0.7499683255437994,2.012317218566105,0.6823651477861461,4.4626473152849595,0.5331282238424391,5.161420871672047
3.8499999999999606,0.6640198303333733,2.732098643983756,0.7499695675169916,2.0123219939116312,0.6855256673727324,4.474799486757765,0.5367050364153991,5.175173691268517
3.8599999999999604,0.665830274089895,2.739077894383911,0.7499707607917183,2.0123265939459287,0.688654739263993,4.486862032823018,0.5402510157261025,5.188843415622322
3.86999999999996,0.6676290202755022,2.746030038851627,0.7499719072774738,2.0123310250751585,0.6917526763697248,4.498835533920572,0.5437664718621749,5.202430628388338
3.87999999999996,0.6694161800609242,2.752955273271209,0.7499730088088798,2.0123352934726397,0.6948197884862202,4.510720567812767,0.5472517112844024,5.215935906471462
3.8899999999999597,0.671191863016342,2.7598537918978883,0.7499740671486216,2.0123394050872596,0.6978563823272461,4.522517709580246,0.55070703687415,5.229359821024999
3.8999999999999595,0.6729561771400862,2.766725786251955,0.7499750839902685,2.0123433656515806,0.7008627615547178,4.5342275316181295,0.5541327479801201,5.242702911926532
3.9099999999999593,0.6747092288867792,2.7735714439492787,0.7499760609609841,2.01234718068966,0.703839226809063,4.545850603632511,0.5575291404644589,5.255965829728901
3.919999999999959,0.6764511231949365,2.78039095097715,0.7499769996241301,2.0123508555245886,0.7067860757392876,4.557387492637307,0.5608965067482152,5.26914904470623
3.929999999999959,0.6781819635140358,2.7871844900412666,0.7499779014817677,2.0123543952857545,0.7097036030327406,4.568838762951423,0.5642351358561711,5.282253140113912
3.9399999999999586,0.679901851831065,2.793952241275009,0.7499787679770614,2.0123578049158537,0.7125921004445823,4.5802049761962484,0.567545313461044,5.295278665258179
3.9499999999999584,0.6816108886965586,2.800694385999764,0.7499796004965888,2.012361089177639,0.715451856826961,4.591486691293468,0.5708273219270728,5.3082261675146025
3.959999999999958,0.6833091732501338,2.8074110861881367,0.7499804003725586,2.012364252660438,0.7182831581578983,4.602684464463188,0.5740814403529995,5.321096178540805
3.969999999999958,0.6849968032455358,2.814102533501124,0.7499811688849429,2.0123672997864253,0.7210862875698865,4.613798849222348,0.5773079446144507,5.33388924718779
3.979999999999958,0.6866738750751995,2.820768885273026,0.7499819072635258,2.0123702348166796,0.7238615253782026,4.6248303963834605,0.5805071074057302,5.346605896641598
3.9899999999999576,0.6883404837943421,2.8274103123421575,0.7499826166898702,2.0123730618570157,0.7266091491089406,4.635779654053625,0.5836791982810288,5.359246656306721
3.9999999999999574,0.6899967231445908,2.834026979951908,0.7499832982992097,2.0123757848636075,0.729329433526763,4.646647167633827,0.5868244836950665,5.371812049313418
4.009999999999957,0.6916426855771579,2.840619050957374,0.7499839531822649,2.0123784076484137,0.7320226506623786,4.657433479818528,0.589943227043163,5.384302594405735
4.019999999999957,0.6932784622755706,2.8471866859390778,0.7499845823869881,2.0123809338844056,0.734689069839745,4.668139130595532,0.5930356887007582,5.39671880558248
4.029999999999957,0.694904143177965,2.8537300431919115,0.7499851869202412,2.0123833671105986,0.7373289577030024,4.678764657246115,0.596102126062381,5.409061194957181
4.0399999999999565,0.6965198169989533,2.860249278717717,0.7499857677494064,2.0123857107369196,0.7399425782431368,4.689310594345421,0.5991427935800779,5.421330266995276
4.049999999999956,0.6981255712510699,2.866744546498688,0.7499863258039343,2.012387968048883,0.7425301928243804,4.699777473763132,0.6021579428013123,5.433526523868757
4.059999999999956,0.6997214922658095,2.8732159979841967,0.7499868619768312,2.0123901422121087,0.7450920602103472,4.710165824664368,0.6051478224063329,5.445650465271023
4.069999999999956,0.7013076652142605,2.879663782805613,0.7499873771260881,2.012392236276666,0.7476284365899113,4.720476173510862,0.6081126782450308,5.457702583420001
4.079999999999956,0.7028841741273439,2.886088048753571,0.7499878720760537,2.012394253181278,0.750139575602824,4.730709044062357,0.6110527533732828,5.469683369044651
4.0899999999999554,0.7044511019156658,2.8924889408291636,0.7499883476187535,2.012396195757356,0.7526257283650795,4.740864957378265,0.6139682880887936,5.481593308063055
4.099999999999955,0.7060085303889889,2.8988666025623964,0.7499888045151574,2.0123980667329007,0.7550871434940252,4.750944431819539,0.6168595199664415,5.493432882364316
4.109999999999955,0.7075565402753341,2.9052211756965844,0.7499892434963971,2.0123998687362574,0.7575240671332257,4.760947983050795,0.6197266838931392,5.505202570345533
4.119999999999955,0.7090952112397153,2.911552798611174,0.749989665264936,2.012401604299737,0.7599367429770756,4.770876124042638,0.6225700121022071,5.516902846260808
4.129999999999955,0.7106246219025176,2.9178616097376198,0.7499900704956941,2.0124032758631056,0.7623254122951699,4.780729365074232,0.6253897342072794,5.528534180252009
4.139999999999954,0.7121448498575254,2.92414774490046,0.7499904598371269,2.012404885776953,0.764690313956431,4.790508213736066,0.6281860772357368,5.540097032753966
4.149999999999954,0.7136559716896049,2.9304113374137426,0.7499908339122637,2.012406436305926,0.7670316844529954,4.800213174932937,0.6309592656616827,5.551591886285728
4.159999999999954,0.7151580629920526,2.9366525192042774,0.7499911933197047,2.0124079296318635,0.7693497579238644,4.809844750887151,0.6337095214384619,5.563019179975751
4.169999999999954,0.7166511983836097,2.9428714205762176,0.7499915386345782,2.012409367856802,0.7716447661783166,4.819403441141907,0.6364370640307357,5.574379375960547
4.1799999999999535,0.7181354515251563,2.9490681701817416,0.749991870409462,2.0124107530058826,0.7739169387190898,4.828889742564896,0.6391421104461097,5.585672926127987
4.189999999999953,0.7196108951360854,2.955242895342838,0.7499921891752664,2.012412087030149,0.7761665027653317,4.838304149352082,0.6418248752663325,5.596900278723147
4.199999999999953,0.7210776010103672,2.961395718244747,0.7499924954420849,2.0124133718092434,0.7783936832753218,4.847647153031684,0.6444855706780632,5.60806187738503
4.209999999999953,0.7225356400323069,2.967526765414159,0.7499927897000097,2.012414609154009,0.7805987029689669,4.8569192424683285,0.6471244065032165,5.619158164083782
4.219999999999953,0.7239850821920044,2.9736361529662054,0.7499930724199162,2.0124158008089914,0.7827817823500738,4.866120903867395,0.6497415902288904,5.630189572852608
4.2299999999999525,0.7254259966005197,2.97972401295998,0.7499933440542166,2.012416948454857,0.7849431397283999,4.875252620779541,0.6523373270368862,5.641156545481195
4.239999999999952,0.7268584515047518,2.9857904525222594,0.7499936050375837,2.0124180537107166,0.7870829912414843,4.884314874105388,0.6549118198328203,5.65205950495685
4.249999999999952,0.728282514302034,2.991835592134459,0.7499938557876467,2.0124191181363758,0.7892015508762613,4.8933081421003815,0.6574652692748406,5.6628988803865905
4.259999999999952,0.7296982515544541,2.997859546801104,0.749994096705659,2.012420143234488,0.7912990304904599,4.902232900379828,0.6599978738019465,5.673675095073471
4.269999999999952,0.7311057290029034,3.0038624143228727,0.749994328177141,2.012421130452643,0.7933756398337897,4.911089621924082,0.6625098296619238,5.6843885583970195
4.279999999999951,0.7325050115808583,3.0098443578587073,0.7499945505724963,2.012422081185375,0.7954315865689152,4.919878777083882,0.6650013309388976,5.695039720929284
4.289999999999951,0.7338961634279046,3.015805436767454,0.749994764247605,2.0124229967760923,0.7974670762922234,4.928600833585872,0.6674725695805057,5.7056289617044635
4.299999999999951,0.7352792479030024,3.021745777969778,0.7499949695443929,2.0124238785189537,0.7994823125543826,4.937256256538238,0.6699237354247054,5.716156702408777
4.309999999999951,0.7366543275975035,3.0276654901663917,0.7499951667913786,2.012424727660652,0.801477496880699,4.945845508436522,0.6723550162262114,5.726623349890674
4.3199999999999505,0.7380214643479223,3.0335646778297596,0.7499953563041993,2.012425545402157,0.8034528287912672,4.954369049169552,0.6747665976825734,5.737029307367943
4.32999999999995,0.7393807192484656,3.039443448779604,0.7499955383861161,2.012426332900378,0.8054085058209248,4.962827336025539,0.6771586634598981,5.7473749756997625
4.33999999999995,0.7407321526633266,3.0453019061702,0.7499957133284987,2.0124270912697746,0.8073447235390043,4.971220823698293,0.679531395218224,5.7576607516486975
4.34999999999995,0.7420758242387475,3.0511401526015467,0.7499958814112925,2.0124278215839118,0.8092616755688913,4.979549964293577,0.6818849726365461,5.767887029512983
4.35999999999995,0.7434117929148549,3.0569582898772514,0.7499960429034656,2.012428524876942,0.8111595536073859,4.987815207335597,0.6842195734375026,5.778054200422688
4.3699999999999495,0.7447401169372736,3.062756417762111,0.74999619806344,2.012429202145058,0.8130385474438735,4.996016999773611,0.6865353734117262,5.788162651784138
4.379999999999949,0.7460608538685212,3.0685346354310195,0.7499963471395048,2.0124298543478734,0.814898844979304,5.004155785988665,0.6888325464418645,5.798212768269473
4.389999999999949,0.7473740605991885,3.0742930409161344,0.7499964903702135,2.0124304824097567,0.8167406322449811,5.012232007800457,0.6911112645262729,5.808204931910172
4.399999999999949,0.7486797933589128,3.08003173020084,0.7499966279847659,2.0124310872211275,0.8185640934211658,5.020246104474304,0.6933716978023882,5.818139520998944
4.409999999999949,0.7499781077271416,3.085750798855078,0.7499967602033744,2.0124316696396907,0.8203694108554955,5.028198512728241,0.6956140145697836,5.828016911346001
4.419999999999948,0.7512690586436982,3.091450346980682,0.7499968872376171,2.0124322304916378,0.822156765081218,5.03608966674021,0.6978383813129119,5.837837479586992
4.429999999999948,0.7525527004191479,3.097130449794664,0.749997009290776,2.012432770572797,0.8239263348352457,5.043919998155394,0.7000449627235412,5.847601583589986
4.439999999999948,0.7538290867449706,3.102791217147403,0.749997126558162,2.0124332906497457,0.8256782970760284,5.051689936093603,0.702233921722887,5.85730960214164
4.449999999999948,0.7550982707035439,3.1084327337474074,0.749997239227428,2.012433791460878,0.82741282700125,5.059399907156821,0.7044054194834439,5.866961895138359
4.459999999999948,0.7563603047779384,3.114055089132794,0.7499973474788689,2.0124342737174388,0.8291300980653487,5.067050335436813,0.7065596154505245,5.876558823499848
4.469999999999947,0.7576152408615331,3.119658371023182,0.7499974514857101,2.012434738104517,0.8308302819968616,5.074641642522842,0.7086966673635049,5.8861007464649475
4.479999999999947,0.7588631302674491,3.1252426726297906,0.7499975514143847,2.012435185282006,0.8325135488155992,5.082174247509492,0.7108167312767857,5.895588018347587
4.489999999999947,0.760104023737808,3.1308080738424646,0.7499976474248,2.0124356158855177,0.8341800668496457,5.089648567004564,0.7129199615804707,5.905020992166876
4.499999999999947,0.7613379714528198,3.13635466329752,0.749997739670593,2.0124360305272826,0.8358300027521937,5.0970650151370736,0.7150065110207633,5.914400018219212
4.5099999999999465,0.7625650230396999,3.1418825249634477,0.7499978282993768,2.012436429797,0.8374635215182078,5.104424003565334,0.717076530720094,5.923725443086073
4.519999999999946,0.763785227581422,3.147391742961429,0.7499979134529762,2.0124368142626623,0.8390807865009264,5.111725941485123,0.7191301701969719,5.932997612022783
4.529999999999946,0.7649986336253076,3.152882396094258,0.7499979952676552,2.0124371844713576,0.8406819594281953,5.118971235637929,0.7211675773855738,5.942216863705236
4.539999999999946,0.7662052891914573,3.158354576863835,0.7499980738743348,2.01243754095003,0.8422672004186416,5.126160290319282,0.7231888986550654,5.951383544573109
4.549999999999946,0.7674052417810249,3.1638083557916907,0.7499981493988024,2.012437884206217,0.8438366679976852,5.133293507387162,0.7251942788286678,5.960497984220776
4.559999999999945,0.7685985383843392,3.169243816331564,0.7499982219619132,2.0124382147287685,0.8453905191133921,5.140371286270469,0.7271838612024659,5.96956051885389
4.569999999999945,0.7697852254888763,3.1746610375083724,0.7499982916797838,2.0124385329885244,0.8469289091521686,5.147394023977588,0.729157787563965,5.978571479734457
4.579999999999945,0.7709653490870829,3.1800600974745543,0.7499983586639777,2.0124388394389774,0.8484519919543008,5.154362115105007,0.7311161982103977,5.987531180589439
4.589999999999945,0.7721389546840571,3.1854410724444997,0.7499984230216836,2.0124391345169146,0.8499599198293377,5.161275951846005,0.7330592319667901,5.996439991697564
4.599999999999945,0.773306087305087,3.1908040429285744,0.7499984848558878,2.012439418643022,0.851452843571324,5.168135923999423,0.7349870262037802,6.005298190457817
4.609999999999944,0.7744667915030501,3.1961490784196878,0.7499985442655382,2.0124396922224816,0.8529309124738775,5.174942418978461,0.7368997168552036,6.014106121136217
4.619999999999944,0.7756211113656779,3.2014762610302236,0.749998601345703,2.0124399556455392,0.8543942743451207,5.181695821819587,0.738797438435442,6.022864094974831
4.629999999999944,0.7767690905226854,3.206785659749233,0.7499986561877223,2.0124402092880507,0.8558430755224598,5.188396515191457,0.7406803240565392,6.031572428920001
4.639999999999944,0.7779107721527716,3.212077348510741,0.7499987088793555,2.0124404535120144,0.8572774608872198,5.195044879403928,0.7425485054450931,6.040231437214371
4.6499999999999435,0.7790461989904901,3.217351401042769,0.74999875950492,2.0124406886660746,0.8586975738791329,5.201641292417109,0.7444021129589171,6.0488414320687856
4.659999999999943,0.7801754133329952,3.2226078887627128,0.7499988081454279,2.012440915086017,0.8601035565106814,5.208186129850465,0.7462412756034843,6.057402722222178
4.669999999999943,0.7812984570466638,3.227846881383356,0.7499988548787141,2.0124411330952396,0.8614955493813001,5.214679764991979,0.7480661210481507,6.065915613607347
4.679999999999943,0.7824153715735966,3.233068452539081,0.7499988997795619,2.0124413430052055,0.8628736916914364,5.221122568807366,0.7498767756421647,6.07438041261621
4.689999999999943,0.7835261979380008,3.238272669206067,0.7499989429198224,2.012441545115889,0.8642381212564694,5.227514909949318,0.751673364430461,6.082797419557125
4.6999999999999424,0.7846309767524564,3.2434596001326104,0.749998984368529,2.0124417397161847,0.8655889745204928,5.233857154766817,0.753456011169248,6.091166931893689
4.709999999999942,0.7857297482240684,3.248629315563824,0.7499990241920086,2.0124419270843283,0.8669263865699586,5.240149667314471,0.7552248383413878,6.099489254849389
4.719999999999942,0.786822552160507,3.253781881124925,0.7499990624539872,2.0124421074882815,0.8682504911471864,5.2463928093619145,0.7569799671715711,6.107764675890103
4.729999999999942,0.7879094279759389,3.25891736431622,0.7499990992156922,2.012442281186113,0.8695614206637374,5.252586940403223,0.7587215176412936,6.115993490518682
4.739999999999942,0.7889904146968497,3.264035831681433,0.7499991345359501,2.0124424484263574,0.8708593062136556,5.2587324176663905,0.7604496085036321,6.124175989673421
4.749999999999941,0.7900655509677619,3.269137348459796,0.7499991684712809,2.01244260944837,0.8721442775865773,5.264829596122827,0.7621643572978274,6.132312461608413
4.759999999999941,0.7911348750568491,3.2742219796406964,0.7499992010759884,2.012442764482668,0.8734164632807111,5.270878828496903,0.7638658803636729,6.140403192835084
4.769999999999941,0.7921984248614484,3.2792898019839183,0.7499992324022469,2.0124429137512445,0.8746759905156862,5.276880465275517,0.7655542928557152,6.1484484675051085
4.779999999999941,0.7932562379134742,3.2843408427123952,0.7499992625001853,2.0124430574678986,0.8759229852452761,5.282834854717703,0.7672297087572663,6.15644856795557
4.7899999999999405,0.7943083513847337,3.28937520040191,0.7499992914179666,2.012443195838517,0.8771575721699925,5.288742342864264,0.7688922408942316,6.164403773183708
4.79999999999994,0.7953548020921464,3.2943929268686536,0.7499993192018656,2.0124433290613863,0.8783798747495568,5.294603273547437,0.7705420009487566,6.1723143620669365
4.80999999999994,0.796395626502871,3.2993940836466855,0.7499993458963423,2.012443457327458,0.8795900152152456,5.300417988400584,0.7721790994726938,6.180180325781798
4.81999999999994,0.7974308607393394,3.304378731629531,0.7499993715441136,2.0124435808206225,0.8807881145821141,5.306186826867911,0.7738036459008926,6.188002790563114
4.82999999999994,0.7984605405842002,3.3093469322490874,0.7499993961862214,2.0124436997179704,0.8819742926610972,5.311910126214203,0.7754157485643147,6.195781175339203
4.8399999999999395,0.7994847014851744,3.3142987456627813,0.7499994198620983,2.0124438141900467,0.8831486680709912,5.317588221534596,0.7770155147029785,6.203516034649479
4.849999999999939,0.8005033785598239,3.31923423155866,0.7499994426096307,2.0124439244010826,0.8843113582503161,5.323221445764356,0.7786030504787336,6.211207635351336
4.859999999999939,0.8015166066002353,3.3241534490357223,0.7499994644652197,2.0124440305092386,0.8854624794690582,5.328810129688689,0.7801784609878668,6.2188562432238434
4.869999999999939,0.802524420077619,3.3290564572433126,0.7499994854638388,2.01244413266682,0.8866021468402991,5.334354601952564,0.7817418502735459,6.226462122216044
4.879999999999939,0.8035268531468287,3.333943313997646,0.7499995056390902,2.0124442310204986,0.8877304743317256,5.339855189070553,0.7832933213380987,6.2340255337739805
4.889999999999938,0.8045239396507976,3.3388140754428672,0.7499995250232588,2.0124443257115168,0.888847574777027,5.345312215436696,0.7848329761551327,6.241546736632637
4.899999999999938,0.8055157131248984,3.3436688038777733,0.7499995436473632,2.0124444168758866,0.8899535598871788,5.350726003334362,0.7863609156814966,6.249025992016409
4.909999999999938,0.8065022068012252,3.3485075507276143,0.7499995615412061,2.0124445046445887,0.8910485402616135,5.356096872946143,0.7878772398690868,6.256463552354152
4.919999999999938,0.8074834536127983,3.3533303742802993,0.7499995787334213,2.0124445891437546,0.8921326253992812,5.361425142363751,0.7893820476764988,6.263859673059936
4.9299999999999375,0.8084594861976975,3.3581373308254334,0.74999959525152,2.0124446704948404,0.8932059237095991,5.366711127597929,0.7908754370805282,6.271214606664127
4.939999999999937,0.8094303369031198,3.3629284441726486,0.749999611121935,2.0124447488148087,0.8942685425232926,5.371955142588364,0.792357505087522,6.278528582498161
4.949999999999937,0.810396037789367,3.3677038613166737,0.749999626370062,2.012444824216288,0.8953205881031285,5.377157499213622,0.7938283477445828,6.285801910482486
4.959999999999937,0.8113566206337629,3.3724635451102114,0.7499996410203015,2.0124448968077364,0.8963621656545417,5.3823185073010755,0.795288060150627,6.293034776203976
4.969999999999937,0.812312116934502,3.377207580006183,0.7499996550960968,2.0124449666935913,0.8973933793361553,5.387438474636854,0.7967367364673013,6.300227444999777
4.9799999999999365,0.8132625579144303,3.381936019598361,0.7499996686199722,2.012445033974421,0.8984143322701965,5.392517706975781,0.7981744699297559,6.307380159098223
4.989999999999936,0.8142079745247596,3.3866489172951835,0.749999681613569,2.012445098747067,0.8994251265528099,5.397556508051338,0.7996013528572804,6.314493162275105
4.999999999999936,0.8151483974487184,3.3913463256750926,0.7499996940976795,2.012445161104784,0.9004258632642657,5.4025551795856,0.8010174766638009,6.3215666917762094
5.009999999999936,0.8160838571051374,3.3960282970388738,0.750623925492912,2.0155694378646656,0.9014166424790693,5.407514021299213,0.8024229318682424,6.328600986159322
5.019999999999936,0.8170143836519741,3.400694881652554,0.751246597818393,2.0186921378742713,0.9023975632759678,5.412433330921332,0.8038178081047574,6.335596280426568
5.029999999999935,0.8179400069897744,3.405346136780015,0.7518677149841917,2.0218132509970252,0.9033687237478583,5.417313404199592,0.8052021941328235,6.3425528127425705
5.039999999999935,0.8188607567650764,3.4099821141257047,0.7524872808899415,2.0249327567788726,0.9043302210115971,5.422154534910053,0.8065761778472091,6.3494708163510305
5.049999999999935,0.8197766623737524,3.414602846779961,0.7531052994248885,2.02805066664911,0.905282151217712,5.426957014867164,0.8079398462878137,6.356350510330278
5.059999999999935,0.8206877529642963,3.4192084068090582,0.7537217744679422,2.0311669459912456,0.9062246095600168,5.431721133933708,0.8092932856493799,6.363192138544016
5.069999999999935,0.8215940574410519,3.423798826898431,0.7543367098877274,2.0342815925419475,0.9071576902851315,5.436447180030754,0.8106365812910816,6.369995917145506
5.079999999999934,0.8224956044673865,3.428374181603669,0.7549501095426316,2.037394595920917,0.9080814867019056,5.441135439147592,0.8119698177459891,6.376762089128236
5.089999999999934,0.8233924224688098,3.4329344971575972,0.7555619772808547,2.040505940734559,0.9089960911907509,5.445786195351679,0.8132930787304136,6.383490862597437
5.099999999999934,0.8242845396360396,3.437479830737658,0.7561723169404553,2.0436156202149545,0.9099015952128784,5.450399730798565,0.8146064471531315,6.390182466847519
5.109999999999934,0.8251719839280148,3.442010229479403,0.7567811323493967,2.046723621306044,0.910798089319445,5.454976325741814,0.8159100051244907,6.396837121825784
5.1199999999999335,0.8260547830748561,3.4465257437351466,0.7573884273255935,2.0498299340051602,0.9116856631606085,5.45951625854293,0.817203833965402,6.403455048592465
5.129999999999933,0.8269329645807776,3.4510264253372993,0.7579942056769542,2.0529345393852894,0.9125644054944924,5.464019805681245,0.8184880142162149,6.410036464284773
5.139999999999933,0.8278065557269481,3.455512306893074,0.7585984712014262,2.0560374492031386,0.9134344041960625,5.468487241763829,0.8197626256454799,6.416581586155779
5.149999999999933,0.8286755835743036,3.4599834511990126,0.7592012276870375,2.0591386299272463,0.9142957462659138,5.472918839535376,0.8210277472586005,6.423090628861707
5.159999999999933,0.8295400749663123,3.464439900557677,0.7598024789119391,2.0622380787699726,0.9151485178389716,5.477314869888071,0.8222834573063746,6.429563806348826
5.169999999999932,0.8304000565316936,3.468881701699202,0.7604022286444456,2.06533578487565,0.9159928041931031,5.481675601871452,0.823529833293428,6.436001330644657
5.179999999999932,0.8312555546870891,3.4733089008868623,0.7610004806430763,2.0684317377306365,0.9168286897576481,5.486001302702271,0.8247669519865392,6.442403412171363
5.189999999999932,0.8321065956396909,3.477721544562363,0.7615972386565941,2.071525925150283,0.917656258121859,5.490292237774313,0.8259948894228619,6.448770260185629
5.199999999999932,0.832953205389825,3.4821196785341675,0.7621925064240447,2.0746183416335913,0.9184755920432619,5.494548670668229,0.8272137209180399,6.4551020822471505
5.209999999999932,0.8337954097334894,3.4865033484808254,0.7627862876747947,2.077708971807589,0.9192867734559322,5.4987708631613454,0.8284235210742226,6.461399084563771
5.219999999999931,0.8346332342648538,3.490872599731456,0.7633785861285698,2.0807978069752258,0.9200898834786866,5.502959075237436,0.8296243637879772,6.467661471854605
5.229999999999931,0.8354667043787127,3.495227477492987,0.763969405495491,2.0838848369276053,0.9208850024231972,5.507113565096524,0.8308163222581015,6.473889447510964
5.239999999999931,0.8362958452729019,3.499568026320579,0.7645587494761115,2.086970051479774,0.9216722098020205,5.511234589164613,0.8319994689933397,6.480083213252686
5.249999999999931,0.8371206819506716,3.5038942889531945,0.7651466217614522,2.090053439856218,0.9224515843365506,5.515322402103447,0.8331738758199982,6.4862429683611325
5.2599999999999305,0.8379412392230222,3.508206316191571,0.7657330260330376,2.0931349934456063,0.9232232039648904,5.51937725682022,0.8343396138894684,6.4923689162737395
5.26999999999993,0.8387575417110004,3.5125041452332812,0.7663179659629297,2.096214701150436,0.923987145849646,5.523399404477287,0.835496753685655,6.498461250149928
5.27999999999993,0.8395696138479574,3.5167878221233453,0.7669014452137625,2.099292553085649,0.9247434863856423,5.527389094501839,0.8366453650323078,6.504520167756557
5.28999999999993,0.8403774798817704,3.5210573903254145,0.7674834674387762,2.102368538942602,0.9254923012075631,5.531346574595577,0.837785517100266,6.510545864311261
5.29999999999993,0.8411811638770271,3.5253128939030884,0.7680640362818493,2.1054426499800485,0.9262336651975147,5.535272090744348,0.8389172784146086,6.516538533705356
5.309999999999929,0.8419806897171748,3.529554373053161,0.7686431553775329,2.108514875435134,0.9269676524925141,5.539165887227769,0.8400407168617181,6.522498366441877
5.319999999999929,0.8427760811066334,3.533781876894241,0.7692208283510816,2.111585206259649,0.9276943364919021,5.5430282066288274,0.8411558996962523,6.528425558573495
5.329999999999929,0.8435673615728753,3.5379954420347914,0.7697970588184859,2.114653623848607,0.9284137898646843,5.546859289843457,0.842262893548033,6.534320293230104
5.339999999999929,0.8443545544684702,3.5421951127090407,0.7703718503865044,2.1177201445868135,0.9291260845567977,5.550659376090103,0.8433617644288478,6.540182762619368
5.349999999999929,0.8451376829730977,3.5463809425770236,0.7709452066526931,2.1207847239731223,0.9298312917983049,5.554428702919241,0.8444525777391647,6.546013153069419
5.359999999999928,0.845916770095526,3.550552940555858,0.7715171312054377,2.123847386962757,0.9305294821105179,5.558167506222899,0.8455353982747666,6.55181165119962
5.369999999999928,0.8466918386755597,3.554711178251093,0.7720876276239834,2.1269080995022165,0.9312207253130496,5.561876020244131,0.846610290233302,6.55757843871165
5.379999999999928,0.8474629113859568,3.558855691453784,0.7726566994784643,2.1299668590482965,0.9319050905307964,5.5655544775864865,0.8476773172207541,6.563313702711282
5.389999999999928,0.8482300107343119,3.562986518105637,0.7732243503299338,2.1330236567800185,0.9325826462008504,5.569203109223439,0.8487365422578304,6.569017623035591
5.3999999999999275,0.8489931590649136,3.5671037001463564,0.7737905837303926,2.136078485621943,0.933253460079343,5.5728221445078,0.8497880277862729,6.574690381091394
5.409999999999927,0.849752378560568,3.5712072783540143,0.7743554032228194,2.1391313345825576,0.9339175992482214,5.576411811181103,0.850831835675091,6.580332156347209
5.419999999999927,0.8505076912443956,3.575297293186318,0.7749188123411977,2.1421821930266596,0.9345751301219556,5.579972335382959,0.8518680272267163,6.585943127284811
5.429999999999927,0.8512591189815998,3.579373785376302,0.7754808146105451,2.1452310537503587,0.9352261184541812,5.58350394166039,0.8528966631830828,6.591523471039625
5.439999999999927,0.8520066834812048,3.5834367952554125,0.7760414135469407,2.14827788310133,0.9358706293442738,5.587006852977128,0.8539178037316302,6.597073363722484
5.4499999999999265,0.852750406297769,3.5874863624111986,0.7766006126575535,2.1513227463717057,0.9365087272438595,5.590481290722899,0.8549315085112367,6.602592979817044
5.459999999999926,0.8534903088330698,3.59152252785925,0.7771584154406689,2.154365558968614,0.93714047596326,5.593927474722665,0.8559378366180757,6.608082493639975
5.469999999999926,0.8542264123377616,3.5955453304344696,0.7777148253857165,2.157406336328765,0.9377659386778736,5.597345623245847,0.8569368466114025,6.6135420773043325
5.479999999999926,0.8549587379130095,3.599554809357403,0.7782698459732966,2.160445074997226,0.9383851779344932,5.60073595301552,0.857928596519269,6.618971901715852
5.489999999999926,0.8556873065120945,3.6035510054137174,0.7788234806752072,2.163481760256724,0.9389982556575605,5.604098679217572,0.8589131438441691,6.624372138089567
5.499999999999925,0.8564121389419971,3.6075339565455833,0.7793757329544699,2.1665163854075025,0.9396052331553586,5.607434015509835,0.8598905455686154,6.629742954688565
5.509999999999925,0.8571332558649538,3.611503700942599,0.7799266062653561,2.169548941907563,0.9402061711261429,5.610742174031195,0.8608608581606472,6.635084518808071
5.519999999999925,0.8578506777999904,3.615460276384234,0.7804761040534137,2.172579421077669,0.9408011296642116,5.614023365410664,0.8618241375792713,6.640396996660829
5.529999999999925,0.8585644251244314,3.6194037317477172,0.7810242297554915,2.175607814090755,0.941390168265914,5.617277798776423,0.8627804392798362,6.645680560727962
5.5399999999999245,0.8592745180753861,3.623334083788563,0.7815709867997651,2.1786341129378357,0.9419733458356014,5.620505681764838,0.8637298182193427,6.650935361141412
5.549999999999924,0.8599809767512121,3.6272514064124715,0.7821163786057631,2.1816583101557976,0.9425507206915169,5.6237072205294405,0.8646723288616884,6.656161585143318
5.559999999999924,0.860683821112956,3.631155701485279,0.7826604085843909,2.1846803945859423,0.9431223505716266,5.626882619749875,0.8656080251828481,6.661359370982443
5.569999999999924,0.8613830709857724,3.6350470226681346,0.7832030801379559,2.187700360820401,0.9436882926393955,5.630032082640832,0.8665369606759932,6.666528890475179
5.579999999999924,0.8620787460603212,3.6389254092503514,0.7837443966601927,2.190718199695481,0.9442486034895017,5.633155810960925,0.8674591883565479,6.671670304901314
5.5899999999999235,0.8627708658941432,3.6427908955090795,0.7842843615362867,2.1937339021940003,0.9448033391534971,5.63625400502155,0.8683747607671838,6.676783771251373
5.599999999999923,0.8634594499130164,3.6466435202778698,0.784822978142899,2.1967474613294335,0.9453525551054107,5.639326863695715,0.8692837299827568,6.6818694486129075
5.609999999999923,0.8641445174122891,3.6504833205409937,0.7853602498481905,2.199758868129982,0.9458963062672949,5.6423745844268245,0.8701861476151811,6.686927493905402
5.619999999999923,0.8648260875581966,3.6543103338844016,0.7858961800118455,2.202768115155224,0.9464346470147196,5.645397363237447,0.871082064818246,6.691958063525213
5.629999999999923,0.8655041793891544,3.658124597301475,0.7864307719850956,2.2057752070354333,0.9469676311822075,5.64839539473804,0.8719715322923765,6.696961312552516
5.639999999999922,0.8661788118170349,3.661926148032092,0.7869640291107436,2.20878009650987,0.94749531206862,5.651368872135641,0.872854600289333,6.701937395319623
5.649999999999922,0.8668500036284235,3.6657150235562455,0.7874959547231863,2.2117828154199444,0.9480177424424854,5.654317987242532,0.873731318616858,6.706886465413247
5.659999999999922,0.8675177734858572,3.669491260084451,0.788026552148439,2.214783342732699,0.9485349745472762,5.6572429304848635,0.8746017366432658,6.711808674675071
5.669999999999922,0.8681821399290435,3.673254892307594,0.7885558247041569,2.2177816292668933,0.9490470601066341,5.660143890911254,0.8754659033019774,6.716704173041379
5.679999999999922,0.8688431213760627,3.677005957932791,0.7890837756996597,2.2207777907270145,0.9495540503295417,5.663021056201342,0.8763238670959997,6.721573111574529
5.689999999999921,0.8695007361245516,3.6807444963155724,0.7896104084359538,2.223771696126828,0.9500559959154438,5.665874612674323,0.877175676102355,6.726415640082518
5.699999999999921,0.8701550023528702,3.6844705399843427,0.7901357262057547,2.226763380698728,0.9505529470593173,5.668704745297429,0.8780213779764545,6.731231908848049
5.709999999999921,0.8708059381212518,3.6881841255096863,0.7906597322935106,2.229752798351947,0.9510449534566907,5.671511637694398,0.8788610199564193,6.736022061136495
5.719999999999921,0.8714535613729355,3.691885289418947,0.7911824299754237,2.2327400507597015,0.9515320643086138,5.674295472153888,0.879694648867354,6.74078624522358
5.7299999999999205,0.8720978899352824,3.6955740679161244,0.7917038225194732,2.2357250220472458,0.9520143283265778,5.677056429637872,0.8805223111255658,6.745524606842809
5.73999999999992,0.872738941520877,3.6992504959818806,0.7922239131854375,2.2387077412641214,0.9524917937373862,5.679794689789987,0.8813440527427333,6.7502372900663525
5.74999999999992,0.8733767337286111,3.7029146094460637,0.7927427052249161,2.2416882001478444,0.9529645082879781,5.682510430943855,0.8821599193300314,6.754924438693153
5.75999999999992,0.8740112840447525,3.7065664444455586,0.7932602018813515,2.2446663923106884,0.9534325192502022,5.685203830131371,0.8829699561021994,6.75958619542481
5.76999999999992,0.8746426098439999,3.7102060343979644,0.7937764063900518,2.2476423102173917,0.9538958734255452,5.687875063090945,0.8837742078815671,6.764222702199371
5.779999999999919,0.8752707283905203,3.7138334160991007,0.794291321978211,2.2506159470854663,0.9543546171498103,5.690524304275717,0.8845727191020326,6.768834099572547
5.789999999999919,0.8758956568389742,3.717448624362348,0.7948049518649319,2.253587295080683,0.9548087962977527,5.693151726861745,0.8853655338129907,6.77342052784007
5.799999999999919,0.8765174122355242,3.7210516504558497,0.7953172992612476,2.256556346652386,0.9552584562876651,5.695757502756127,0.886152695683216,6.777982096990663
5.809999999999919,0.8771360115188307,3.7246426607381524,0.7958283673701417,2.25952309588912,0.9557036420859217,5.698341802605131,0.8869342480047039,6.782519032937245
5.819999999999919,0.8777514715210339,3.72822155816761,0.7963381593865712,2.2624874430995456,0.9561443982114732,5.700904795802251,0.8877102336964611,6.787031385197556
5.829999999999918,0.8783638089687202,3.7317884212335555,0.7968466784974864,2.2654496352090074,0.9565807687402994,5.703446650496248,0.8884806953082551,6.791519319519397
5.839999999999918,0.8789730404838778,3.7353432845807313,0.7973539278818528,2.2684094572954,0.9570127973098166,5.705967533599149,0.8892456750243205,6.7959829716369455
5.849999999999918,0.8795791825848364,3.738886182549708,0.7978599107106721,2.2713669259159857,0.9574405271232422,5.708467610794212,0.8900052146670187,6.800422476303473
5.859999999999918,0.880182251687196,3.7424171496140675,0.7983646301470024,2.2743220577405787,0.9578640009539137,5.7109470465438505,0.8907593557004577,6.804837967588643
5.8699999999999175,0.880782264104742,3.745936219845913,0.7988680893459804,2.277274844350231,0.9582832611495671,5.7134060040975285,0.8915081392340699,6.809229578528002
5.879999999999917,0.8813792360503476,3.7494434273467316,0.7993702914548403,2.2802252919852535,0.9586983496365715,5.715844645499615,0.8922516060261463,6.813597441415977
5.889999999999917,0.8819731836368645,3.7529388078656627,0.7998712396129362,2.283173359524362,0.9591093079241213,5.718263131597199,0.8929897964873307,6.8179416888903654
5.899999999999917,0.8825641228780008,3.7564223940262607,0.8003709369517615,2.2861190746517406,0.9595161771083878,5.72066162204788,0.8937227506840743,6.822262450758142
5.909999999999917,0.8831520696891875,3.7598942146267715,0.80086938659497,2.289062418189703,0.9599189978766287,5.723040275327508,0.8944505083420491,6.826559853524287
5.919999999999916,0.883737039888433,3.763354307383565,0.8013665916583957,2.2920033847148438,0.9603178105112562,5.7253992487378955,0.8951731088495216,6.830834028912822
5.929999999999916,0.8843190491971671,3.7668027133068636,0.8018625552500743,2.294941968343548,0.960712654893866,5.727738698414496,0.8958905912606894,6.835085110103379
5.939999999999916,0.8848981132410714,3.770239455948153,0.8023572804702618,2.297878147956862,0.9611035705092259,5.730058779334032,0.8966029942989774,6.839313217913601
5.949999999999916,0.8854742475509019,3.7736645720472097,0.8028507704114556,2.3008119585028233,0.9614905964492229,5.732359645322102,0.8973103563602962,6.843518481222321
5.959999999999916,0.8860474675632974,3.7770780947888394,0.8033430281584151,2.3037433520691883,0.9618737714167735,5.734641449060748,0.8980127155162656,6.847701025811596
5.969999999999915,0.8866177886215796,3.7804800573623676,0.8038340567881799,2.306672336917369,0.9622531337296938,5.7369043420959684,0.8987101095173968,6.851860976844431
5.979999999999915,0.8871852259765414,3.7838704946596855,0.8043238593700919,2.3095989072491707,0.9626287213245313,5.739148474845232,0.8994025757962418,6.855998459768413
5.989999999999915,0.8877497947872259,3.7872494020017315,0.8048124389658136,2.3125230543299184,0.9630005717603585,5.741373996604908,0.900090151470506,6.860113594949138
5.999999999999915,0.8883115101216936,3.79061691626541,0.8052997986293482,2.3154447743959516,0.9633687222225285,5.743581055557703,0.9007728733461227,6.864206508799785


==> mech-fb-exp-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5,share2,pay2
0.0,-0.3032653298563167,0.0,-0.11809163818525367,0.0,-1.0,0.0,-1.2165313105737892,0.0,-1.6065306597126334,0.0
0.01,-0.30175278771352027,7.5564084576792805e-06,-0.1177967778188217,1.4736875397936434e-06,-0.980099667498336,9.933582668053033e-05,-1.2117703227626098,2.3778489143207182e-05,-1.6035055754270404,1.5112816915359428e-05
0.02,-0.30024778940613295,3.0125112244821714e-05,-0.11750265368263449,5.884936824048729e-06,-0.9603973466135105,0.0003947064542191847,-1.2070409693051614,9.469251683852375e-05,-1.600495578812266,6.025022448963996e-05
0.03,-0.29875029730911873,6.755617512237307e-05,-0.1172092639384153,1.3219069200957976e-05,-0.9408910670970163,0.0008822008900731537,-1.2023430400071788,0.00021211464970020272,-1.5975005946182375,0.00013511235024475654
0.04,-0.2972602739850972,0.00011970078303519607,-0.11691660675247731,2.34614610063813e-05,-0.9215788783046464,0.0015579665631677286,-1.197676326071031,0.00037542371129604263,-1.5945205479701943,0.00023940156607039909
0.05,-0.29577768218340755,0.00018641123664796602,-0.1166246802957121,3.659754338076072e-05,-0.902458849001428,0.0024182085485005833,-1.1930406200864416,0.0005840047266995121,-1.591555364366815,0.0003728224732959251
0.06,-0.2943024848391776,0.0002675409439275682,-0.11633348274357835,5.261280208661203e-05,-0.8835290671684972,0.0034591888013927458,-1.18843571602127,0.0008372488675025408,-1.588604969678355,0.0005350818878551572
0.07,-0.29283464507239687,0.0003629444127718415,-0.11604301227609043,7.14927773265827e-05,-0.8647876398118963,0.0046772254012707945,-1.1838614092123558,0.0011345533972851735,-1.5856692901447937,0.0007258888255436691
0.08,-0.2913741261869948,0.0004724772436841794,-0.11575326707780703,9.322306356207219e-05,-0.8462326927732715,0.006068691804866716,-1.179317496356421,0.0014753216175387024,-1.5827482523739898,0.0009449544873683657
0.09,-0.2899208916699232,0.0005959961224939608,-0.11546424533781963,0.00011778930933243996,-0.8278623705424564,0.007630016108722562,-1.1748037755010352,0.0018589628140380787,-1.5798417833398464,0.0011919922449879217
0.1,-0.2884749051902433,0.0007333588131223992,-0.11517594524974145,0.0001451772170747434,-0.8096748360719193,0.009357680320888948,-1.1703200460356393,0.00228489220366096,-1.5769498103804866,0.0014667176262447568
0.11,-0.28703613059821803,0.0008844241503934147,-0.11488836501169603,0.00017537254294408035,-0.7916682705930564,0.011248219641707288,-1.1658661086826305,0.0027525308816488403,-1.5740722611964362,0.0017688483007868294
0.12,-0.28560453192440743,0.001049052032889658,-0.11460150282630588,0.00020836109663445457,-0.773840873434315,0.013298221753567138,-1.161441765488504,0.0032613057693071934,-1.5712090638488148,0.002098104065779288
0.13,-0.28418007337877027,0.0012271034158528246,-0.11431535690068148,0.00024412874120022243,-0.7561908618411226,0.015504326119531411,-1.1570468198150567,0.0038106495621413605,-1.5683601467575405,0.0024542068317056354
0.14,-0.28276271934976854,0.0014184403041287291,-0.1140299254464098,0.00028266139287809466,-0.7387164707976117,0.01786322329072272,-1.152681076330646,0.004400000678424276,-1.5655254386995372,0.0028368806082574305
0.15,-0.28135243440347785,0.0016229257451560591,-0.11374520667954338,0.0003239450209096932,-0.7214159528501156,0.020371654222367044,-1.1483443410015097,0.0050288032081928224,-1.5627048688069558,0.0032458514903120628
0.16,-0.279949183282701,0.0018404238219992264,-0.11346119882058897,0.00036796564736464935,-0.7042875779324227,0.02302640959838967,-1.1440364210831413,0.005696506862669259,-1.559898366565402,0.0036808476439984805
0.17,-0.27855293090608696,0.0020707996464247383,-0.11317790009449652,0.0004147093469642829,-0.6873296331927672,0.0258243291644622,-1.1397571251117244,0.0064025669241041805,-1.557105861812174,0.004141599292849463
0.18,-0.27716364236725355,0.0023139193520207435,-0.11289530873064807,0.0004641622469058228,-0.6705404228225442,0.028762301069397964,-1.1355062628956225,0.007146444196038243,-1.554327284734507,0.004627838704041487
0.19,-0.2757812829339149,0.0025696500873598205,-0.11261342296284668,0.00051631052668712,-0.6539182678867248,0.031837261214797644,-1.131283645506926,0.007927604953979012,-1.5515625658678298,0.0051393001747195854
0.2,-0.2744058180470132,0.00283786000920435,-0.11233224102930539,0.0005711404179320444,-0.6374615061559639,0.0350461926128435,-1.1270890852730562,0.008745520896488418,-1.5488116360940265,0.005675720018408659
0.21,-0.2730372133198547,0.0031184182757545142,-0.11205176117263621,0.0006286382042162489,-0.6211684919403744,0.03838612475214717,-1.1229223957684231,0.009599669096680391,-1.5460744266397093,0.006236836551509084
0.22,-0.2716754345372499,0.0034111950399386484,-0.11177198163983912,0.0006887902208936522,-0.605037595924957,0.04185413297155249,-1.118783391806141,0.010489531954121584,-1.5433508690744997,0.0068223900798773385
0.23,-0.2703204476546583,0.003716061442745444,-0.11149290068229112,0.0007515828549233584,-0.5890672050066681,0.04544733784179833,-1.1146718894297964,0.011414597147136163,-1.5406408953093167,0.007432122885490888
0.24,-0.26897221879733724,0.004032889606598006,-0.11121451655573528,0.0008170025446971041,-0.5732557221331067,0.04916290455494757,-1.110587705905274,0.012374357585507256,-1.5379444375946745,0.0080657792131959
0.25,-0.26763071425949514,0.004361552628769388,-0.11093682752026995,0.0008850357798673471,-0.5576015661428098,0.052998042321487804,-1.1065306597126334,0.013368311363575358,-1.5352614285189903,0.008723105257538721
0.26,-0.2662959005034486,0.004701924574839603,-0.11065983184033779,0.0009556691011757754,-0.5421031716071325,0.056950003775013,-1.102500570538043,0.0143959617137282,-1.5325918010068973,0.009403849149679233
0.27,-0.26496774415878427,0.00505388047219317,-0.1103835277847148,0.0010288891002824783,-0.5267589886737063,0.06101608438439293,-1.0984972592657647,0.015456816960280229,-1.5299354883175686,0.010107760944386313
0.28,-0.2636462120215243,0.00541729630355807,-0.1101079136264998,0.0011046824195955,-0.5115674829114509,0.06519362187334282,-1.0945205479701943,0.016550390473737964,-1.5272924240430485,0.010834592607116222
0.29,-0.26233127105329646,0.005792049000584554,-0.1098329876431034,0.001183035752101061,-0.4965271351571303,0.06947999564730181,-1.090570259907953,0.01767620062544817,-1.524662542106593,0.011584098001169107
0.3,-0.261022888380508,0.0061780164374649615,-0.10955874811623731,0.0012639358411942747,-0.4816364413634356,0.0738726262275336,-1.0866462195100317,0.018833770742626765,-1.522045776761016,0.012356032874929923
0.31,-0.2597210312935241,0.00657507742459279,-0.10928519333190356,0.001347369480510334,-0.4668939124485785,0.07836897469236215,-1.0827482523739898,0.02002262906376262,-1.5194420625870482,0.013150154849185691
0.32,-0.2584256672458496,0.006983111702262318,-0.10901232158038388,0.0014333235137562739,-0.4522980741473818,0.08296654212545596,-1.0788761852562012,0.021242308694397805,-1.5168513344916992,0.013966223404524525
0.33,-0.25713676385331596,0.007401999934407183,-0.10874013115622896,0.0015217848345432938,-0.4378474668638521,0.08766286907107648,-1.0750298460641567,0.022492347563277115,-1.514273527706632,0.014803999868814366
0.34,-0.2558542888932712,0.007831623702378734,-0.10846862035824772,0.0016127403862195716,-0.4235406455252195,0.09245553499620593,-1.0562838144725666,0.028797039352010778,-1.5117085777865424,0.01566324740475744
0.35000000000000003,-0.2545782103037746,0.008271865498763173,-0.10819778748949682,0.0017061771617035495,-0.40937617943742666,0.09734215775947386,-1.0303785368395024,0.03773406271570723,-1.5091564206075492,0.016543730997526263
0.36,-0.25330849618279483,0.00872260872123766,-0.10792763085726992,0.0018020822033178452,-0.3953526521420621,0.1023203930867955,-1.004827650952359,0.04680433402933948,-1.5066169923655897,0.01744521744247529
0.37,-0.25204511478741276,0.009183737666465158,-0.10765814877308721,0.001900442602623592,-0.3814686612747092,0.10738793405364827,-0.9796260884956279,0.05600261155581021,-1.5040902295748255,0.01836747533293026
0.38,-0.2507880345330278,0.009655137524027316,-0.10738933955268479,0.002001245500255343,-0.3677228184247117,0.11254251057389783,-0.954768855229864,0.06532379285974149,-1.5015760690660556,0.019310275048054604
0.39,-0.24953722399256795,0.010136694370395938,-0.10712120151600413,0.0021044780857565407,-0.35411374899632936,0.11778188889510216,-0.930251029898014,0.07476287488914068,-1.499074447985136,0.020273388740791987
0.4,-0.24829265189570476,0.01062829516294199,-0.10685373298718168,0.0022101275974153733,-0.34064009207127866,0.1231038711002099,-0.9060677631479657,0.0843149884244982,-1.4965853037914094,0.021256590325884117
0.41000000000000003,-0.24705428712807082,0.011129827733982717,-0.1065869322945382,0.002318181322101251,-0.3273005002726388,0.12850629461557936,-0.8822142764710824,0.09397537710060166,-1.4941085742561415,0.022259655467965378
0.42,-0.24582209873048255,0.01164118078486566,-0.10632079777056852,0.0024286265951018043,-0.3140936396301137,0.1339870317252387,-0.8586858611564749,0.10373940126535114,-1.491644197460965,0.023282361569731402
0.43,-0.2445960558981658,0.012162243880090573,-0.10605532775193105,0.0025414507999602515,-0.3010181894466333,0.1395439890913146,-0.8354778772607867,0.11360252912400814,-1.4891921117963316,0.024324487760181257
0.44,-0.24337612797998587,0.01269290744146799,-0.10579052057943722,0.00265664136831352,-0.288072842166283,0.14517510728055272,-0.8125857525932548,0.12356034197680432,-1.4867522559599717,0.02538581488293601
0.45,-0.24216228447768123,0.01323306274231438,-0.10552637459804137,0.002774185779730598,-0.27525630324354666,0.15087836029685736,-0.7900049817158252,0.13360852687199248,-1.4843245689553624,0.02646612548462879
0.46,-0.24095449504510125,0.013782601901684441,-0.1052628881568303,0.002894071561551609,-0.26256729101385196,0.1566517551197762,-0.7677311249580924,0.14374287838915895,-1.4819089900902025,0.0275652038033688
0.47000000000000003,-0.23975272948744708,0.014341417878639212,-0.10500005960901285,0.003016286288727285,-0.25000453656540156,0.16249333124885973,-0.7457598074468484,0.15395929064040864,-1.4795054589748942,0.028682835757278258
0.48,-0.23855695776051722,0.014909404466550785,-0.10473788731190975,0.003140817583659042,-0.2375667836122819,0.16840116025382293,-0.7240867181500248,0.1642537613776075,-1.4771139155210344,0.029818808933101515
0.49,-0.23736714996995623,0.015486456287442454,-0.10447636962694329,0.0032676531160393263,-0.22525278836883222,0.17437334533044005,-0.7027076089348026,0.1746223861032412,-1.4747342999399125,0.03097291257488488
0.5,-0.23618327637050734,0.016072468786365035,-0.10421550491962711,0.003396780602692752,-0.21306131942526685,0.18040802086209973,-0.6816182936396993,0.18506135742054108,-1.4723665527410148,0.03214493757273007
0.51,-0.2152039806720243,0.02666667805476497,-0.1039552915595559,0.0035281878074176,-0.2009911576245318,0.18650335198695694,-0.6608146471604052,0.1955669627067954,-1.4304079613440484,0.05333335610952994
0.52,-0.1946226526572778,0.037265733634984505,-0.10369572792039533,0.0036618625408277664,-0.18904109594038876,0.1926575341706091,-0.6402926045491779,0.20613558150727657,-1.3892453053145555,0.07453146726996907
0.53,-0.17443149907140537,0.047865767407502924,-0.10343681237987185,0.0037977926601952816,-0.17720993935671037,0.1988687927842331,-0.6200481601275873,0.21676368509259059,-1.3488629981428106,0.09573153481500607
0.54,-0.15462288054224976,0.05846306271759895,-0.1031785433197624,0.003935966069293341,-0.16549650474797928,0.20513538268811182,-0.600077366612416,0.22744783314115502,-1.3092457610844996,0.11692612543519787
0.55,-0.13518930853544242,0.06905404996282612,-0.10292091912588464,0.0040763707182397205,-0.1538996207609733,0.21145558782049134,-0.5803763342545178,0.23818467270805105,-1.2703786170708848,0.13810809996738038
0.56,-0.11612344236976918,0.07963530232175946,-0.10266393818808639,0.004218994603340832,-0.14241812769762974,0.21782772079169754,-0.5609412299904402,0.24897093546097843,-1.2322468847395383,0.15927060464351905
0.5700000000000001,-0.09741808629162535,0.09020353093889846,-0.10240759890023599,0.00436382576693619,-0.13105087739907417,0.22425012248345355,-0.5417682766066263,0.2598034373010217,-1.1948361725832506,0.1804070618777971
0.58,-0.07906618660738934,0.10075558093219093,-0.1021518996602121,0.004510852297243233,-0.11979673313080408,0.23072116165332957,-0.5228537519160038,0.270679075174173,-1.1581323732147788,0.20151116346994125
0.59,-0.06106082887256825,0.11128843003908007,-0.10189683886989365,0.004660062328202937,-0.1086545694690142,0.23723923454426757,-0.5041939879467792,0.28159481666894187,-1.1221216577451365,0.22257686008751598
0.6,-0.043395235136592714,0.1217991779744651,-0.10164241493514978,0.004811444039325728,-0.09762327218805278,0.24380276449911548,-0.48578537014325845,0.2925477461026454,-1.0867904702731854,0.2435983559489302
0.61,-0.02606276124215673,0.1322850497815527,-0.10138862626583015,0.004964985655537761,-0.08670173814899962,0.2504102015801107,-0.46762433657850866,0.30353496736197233,-1.0521255224843136,0.2645700995631052
0.62,-0.009056894178023966,0.14274338852569535,-0.1011354712757547,0.005120675447027989,-0.07588887518934895,0.25706002219325463,-0.4497073771786938,0.31455369445473086,-1.018113788356048,0.2854867770513906
0.63,0.00762875051575812,0.15317165262324225,-0.10088294838270395,0.0052785017290954,-0.06518360201379436,0.26375072871751515,-0.4320310329589012,0.3256012103932841,-0.9847424989684838,0.3063433052464841
0.64,0.024000431291274937,0.16356741050518736,-0.10063105600840899,0.00543845286199697,-0.05458484808609709,0.27048084913880077,-0.41459189527029827,0.3366748668659031,-0.9519991374174501,0.3271348210103746
0.65,0.04006428308580756,0.17392834086971234,-0.10037979257854168,0.005600517250795967,-0.04409155352203209,0.27724893668864703,-0.39738660505844137,0.34777208862942843,-0.919871433828385,0.34785668173942463
0.66,0.055826319765541366,0.18425222577686895,-0.10012915652270471,0.005764683345210797,-0.033702668983398354,0.28405356948755867,-0.3804118521325802,0.35889035797355046,-0.8883473604689173,0.3685044515537381
0.67,0.07129243652089484,0.19453694891521273,-0.09987914627442196,0.005930939639464186,-0.02341715557308488,0.2908933501929481,-0.36366437444578414,0.37002724258608033,-0.8574151269582103,0.38907390089035376
0.68,0.08646841221442914,0.20478049355318137,-0.09962976027112852,0.0060992746721331426,-0.013233984731179094,0.297766905651619,-0.3471409573857429,0.38118036365689734,-0.8270631755711417,0.40956098711639954
0.6900000000000001,0.10135991168227465,0.21498093599075152,-0.09938099695416114,0.0062696770259989265,-0.0031521381321109043,0.30467288655673236,-0.33083843307606764,0.3923474099044011,-0.7972801766354508,0.42996187198150304
0.7000000000000001,0.11597248798999749,0.2251364463240519,-0.09913285476874822,0.006442135327898099,0.006829392417181168,0.3116099671092078,-0.31475367968795154,0.4035261334954862,-0.768055024020005,0.45027289264810355
0.71,0.1303115846438061,0.23524528373915732,-0.0988853321640003,0.006616638248573337,0.01671160507806979,0.31857684468349934,-0.2988836207620237,0.41471434723493095,-0.7393768307123878,0.47049056747831464
0.72,0.1443825377579841,0.24530579403907954,-0.09863842759290029,0.006793174502525368,0.02649548808005653,0.3255722394976974,-0.2832252245402517,0.42590992558771695,-0.7112349244840318,0.49061158806991667
0.73,0.1581905781794134,0.2553164055919035,-0.09839213951229381,0.006971732847864967,0.03618201981959501,0.3325948942878995,-0.267775503307744,0.43711080178895856,-0.6836188436411731,0.5106328111838069
0.74,0.17174083357003955,0.2652756314685023,-0.0981464663828796,0.007152302086165435,0.045772168957931125,0.33964357398680023,-0.2525315127442991,0.44831495989667414,-0.6565183328599209,0.530551262913441
0.75,0.18503833044811235,0.27518205801389295,-0.09790140666919975,0.007334871062315909,0.05526689451797062,0.3467170654064486,-0.23749035128556362,0.4595204611202186,-0.6299233391037753,0.5503641160277863
0.76,0.19808799618901496,0.28503435092832197,-0.05844639799195345,0.03712209509888414,0.06466714598018153,0.3538141769251195,-0.2226491594936525,0.47072539540760644,-0.6038240076219701,0.5700687018566439
0.77,0.21089466098648557,0.29483124832444896,-0.020529467753007125,0.06612729047779248,0.07397386337754375,0.36093373817825253,-0.20800511943709155,0.4819279237492582,-0.5782106780270289,0.5896624966488986
0.78,0.22346305977501235,0.30457156169290545,0.015909670557404332,0.09436641571837223,0.08318797738955297,0.3680745997534042,-0.19355545407994434,0.4931262528254702,-0.5530738804499753,0.6091431233858116
0.79,0.23579783411417377,0.3142541667341886,0.05092893963713785,0.12185538231309416,0.09231040943528823,0.37523563288916606,-0.17929742667998716,0.5043186456050279,-0.5284043317716525,0.6285083334683769
0.8,0.24790353403567406,0.32387800915356035,0.08458399105839298,0.14861003386373242,0.10134207176555687,0.3824157291780023,-0.16522834019579602,0.515503413149615,-0.504192931928652,0.6477560183071207
0.81,0.2597846198538161,0.3334420976727445,0.11692829431968318,0.1746461274287347,0.11028386755411779,0.3896138002729531,-0.1513455367026173,0.526678915812841,-0.48043076029236786,0.666884195756184
0.8200000000000001,0.27144546394013347,0.3429455038056918,0.1480132224060301,0.1999793150397292,0.11913669098800161,0.39682877759816276,-0.13764639681688484,0.5378435622744098,-0.45710907211973306,0.6858910076113834
0.8300000000000001,0.2828903524628914,0.35238735877989474,0.17788813399429457,0.22462512895889952,0.127901427356929,0.40405961206317986,-0.12412833912926302,0.548995810374403,-0.4342192950742172,0.7047747175597896
0.84,0.29412348709215325,0.3617668515884658,0.20660045243519085,0.2485989652828809,0.13657895314184065,0.4113052737809867,-0.11078881964608245,0.560134161825635,-0.4117530258156936,0.7235337031769316
0.85,0.305148986671094,0.3710832274160598,0.23419574163837334,0.2719160723202502,0.1451701361025466,0.41856475178971125,-0.09762533123904782,0.5712571636586442,-0.38970202665781195,0.7421664548242238
0.86,0.3159708888542277,0.38033578585347194,0.2607177789820242,0.2945915376016429,0.15367583536450224,0.4258370537779743,-0.0846354031030937,0.582363408628543,-0.3680582222915447,0.7606715715161221
0.87,0.32659315171320635,0.38952387841525427,0.286208625363618,0.31664027754508367,0.162096901504722,0.4331212058138302,-0.07181660022226599,0.5934515297060032,-0.3468136965735873,0.7790477568305085
0.88,0.3370196553108302,0.3986469071040765,0.31070869250395594,0.3380770270362706,0.17043417663683735,0.44041625207725416,-0.05916652284351287,0.6045202095648926,-0.32596068937833955,0.7972938150667578
0.89,0.3472542032439,0.4077043240399199,0.33425680761217125,0.35891633062160655,0.17868849449530888,0.4477212545961339,-0.046682805958264795,0.6155681603527925,-0.3054915935122,0.8154086480798399
0.9,0.3573005241555278,0.4166956259324322,0.3568902755151844,0.37917253811801765,0.18686068051880178,0.45503529298572337,-0.034363118791688074,0.6265941450921984,-0.28539895168894436,0.8333912518789257
0.91,0.36716227321751155,0.4256203568267911,0.3786449383510275,0.39885979011504297,0.19495155193272806,0.4623574641915105,-0.022205164299502922,0.6375969606256964,-0.265675453564977,0.8512407136535814
0.92,0.3768430335833643,0.4344781002761853,0.3995552329215606,0.4179920200654009,0.20296191783097184,0.46968688223546573,-0.010206678672244007,0.6485754430929628,-0.2463139328332713,0.8689562005523704
0.93,0.38634631781258266,0.4432684939975873,0.4196542457963553,0.43658294418538485,0.21089257925679794,0.4770226779656198,0.0016345691531353124,0.6595284671754444,-0.22730736437483468,0.8865369879951743
0.9400000000000001,0.39567556926671926,0.4519912006432363,0.43897376625592566,0.45464605926725143,0.21874432928295784,0.4843639988089381,0.013320777974434095,0.6704549440960962,-0.20864886146656136,0.9039824017957931
0.9500000000000001,0.40483416347782253,0.4606459316228225,0.4575443371590253,0.4721946395366994,0.22651795309099754,0.4917100085274452,0.02485411479825217,0.6813538209442657,-0.19033167304435494,0.9212918631888547
0.96,0.413825409489786,0.4692324334291715,0.4753953038154089,0.4892417225244916,0.23421422804977587,0.49905988697756076,0.03623671530702255,0.6922240797149849,-0.17234918102042784,0.938464866858343
0.97,0.4226525511731485,0.4777504894137161,0.49255486094226686,0.5058001298137523,0.24183392379320234,0.5064128298726086,0.04747068431913248,0.7030647365821603,-0.15469489765370303,0.9555009788274327
0.98,0.4313187685138651,0.4861999123694432,0.5090500977794711,0.5218824440086213,0.24937780229720086,0.5137680485484577,0.05855809624223651,0.713874842157574,-0.13736246297226984,0.9723998247388865
0.99,0.43982717887657097,0.4945805728081191,0.5249070414358272,0.5375010113605768,0.2568466179559086,0.5211247697322581,0.06950099551985955,0.7246534783671877,-0.12034564224685806,0.9891611456162384
1.0,0.4481808382428365,0.5028923361983064,0.5401506985356971,0.5526679498124089,0.26424111765711533,0.5284822353142307,0.08030139707139416,0.7353997600034711,-0.103638323514327,1.0057846723966128
1.01,0.45638274242491395,0.5111351246251898,0.5548050952326332,0.5673951382515765,0.27156204085695324,0.5358397021224761,0.09096128672558734,0.746112832747727,-0.08723451515017211,1.0222702496862228
1.02,0.46443582825545815,0.5193088838510669,0.568893315654057,0.5816942184898973,0.2788101196538433,0.5431964417007635,0.10148262164761168,0.7567918732928061,-0.0711283434890837,1.038617767702134
1.03,0.4723429747536974,0.5274135885617166,0.5824375388384997,0.5955766028321045,0.28598607886170524,0.5505517400892617,0.11186733075982125,0.7674360869523956,-0.05531405049260529,1.0548271771234337
1.04,0.4801070042685217,0.5354492410465544,0.5954590742245138,0.6090534641879205,0.2930906360824397,0.557904897608177,0.12211731515628177,0.7780447092864864,-0.03978599146295658,1.0708984820931091
1.05,0.48773068359894467,0.543415870463417,0.6079783957480452,0.6221357459396163,0.30012450177768946,0.5652552286442633,0.13223444851116772,0.7886170035846218,-0.02453863280211066,1.0868317409268335
1.06,0.49521672509238684,0.5513135303990485,0.6200151746028268,0.6348341534824182,0.3070883793398851,0.5726020614401632,0.14222057748111983,0.7991522613042894,-0.009566549815226422,1.1026270607980968
1.07,0.5025677877212205,0.5591423007421755,0.631588310716222,0.6471591647711286,0.3139829651625867,0.5799447378865544,0.15207752210165237,0.8096498004627691,0.005135575442440921,1.118284601484351
1.08,0.5097864781380046,0.566902283703922,0.6427159629908802,0.6591210271167239,0.3208089487101218,0.5872826133170532,0.16180707617769374,0.8201089655673715,0.01957295627600919,1.1338045674078445
1.09,0.5168753517098353,0.5745936044009032,0.6534155783606015,0.6707297606596454,0.3275670125865333,0.5946150563058547,0.1714110076683557,0.8305291273655928,0.03375070341967068,1.1491872088018062
1.1,0.5238369135322204,0.582216409492451,0.6637039197069057,0.6819951580281115,0.334257832603841,0.6019414484680661,0.180891059066008,0.8409096811726594,0.04767382706444079,1.1644328190266306
1.11,0.5306736194228872,0.5897708661724377,0.673597092680976,0.6929267916370191,0.340882077849622,0.6092611842627023,0.19024894776975088,0.8512500470842324,0.06134723884577409,1.1795417329976086
1.12,0.5373878768959207,0.597257162536481,0.6831105714739004,0.7035340101074399,0.34744041075392107,0.6165736707983126,0.19948636645336404,0.861549669147251,0.07477575379184143,1.1945143250729617
1.1300000000000001,0.5439820461166197,0.604675503733214,0.6922592235764475,0.7138259465221101,0.3539334871554942,0.6238783276412025,0.20860498342781275,0.8718080149349321,0.08796409223323942,1.2093510075472385
1.1400000000000001,0.5504584408374527,0.6120261145195592,0.7010573335679975,0.723811513287607,0.3603619563673923,0.6311745866262195,0.2176064429983975,0.8820245746691513,0.10091688167490509,1.2240522290391185
1.1500000000000001,0.5568193293154906,0.6193092365913129,0.7095186259726975,0.7334994189631568,0.3667264612418937,0.6384618916700713,0.22649236581662135,0.8921988610676388,0.11363865863098122,1.2386184731826255
1.16,0.5630669352116799,0.6265251271476228,0.717656287219413,0.7428981532515743,0.37302763823478946,0.6457396985871452,0.23526434922685635,0.9023304072300184,0.12613387042335988,1.2530502559008043
1.17,0.5692034384723174,0.6336740626081314,0.7254829867406188,0.7520160042993059,0.37926611746902994,0.6530074749077951,0.24392396760788448,0.9124187684311453,0.13840687694463472,1.2673481250775782
1.18,0.5752309761930774,0.6407563294264436,0.73301089724399,0.7608610550596346,0.3854425227977374,0.6602646996990676,0.25247277270939095,0.9224635143061181,0.15046195238615478,1.2815126588528871
1.19,0.5811516434659396,0.6477722319584245,0.7402517141891332,0.7694411888670125,0.39155747186659173,0.667510863387836,0.2609122939834818,0.9324642659816748,0.16230328693187923,1.2955444639168494
1.2,0.5869674942093538,0.6547220870949751,0.7472166745006246,0.7777640909752122,0.3976115761755956,0.6747454675863105,0.2692440389113051,0.9424206122119785,0.17393498841870758,1.3094441741899505
1.21,0.5926805419819731,0.6616062248176582,0.7539165745473002,0.7858372540918204,0.40360544114022523,0.6819680249198978,0.27746949332484117,0.9523321963097111,0.18536108396394613,1.3232124496353166
1.22,0.5982927607802837,0.6684249874155601,0.7603617874165667,0.7936679796391668,0.40953966615197146,0.6891780588573768,0.2855901217239396,0.9621986743752926,0.1965855215605672,1.3368499748311204
1.23,0.6038060858204469,0.6751787278396142,0.7665622795113791,0.8012633825707683,0.41541484463828127,0.6963751035433671,0.29360736758867056,0.9720197142165805,0.20761217164089385,1.3503574556792284
1.24,0.6092224143046676,0.68186781459513,0.7725276264964406,0.8086303940566283,0.42123156412189866,0.703558703633053,0.30152265368706077,0.9817950079639074,0.21844482860933523,1.3637356291902603
1.25,0.6145436061723953,0.6884926200093886,0.7782670286191437,0.8157757650733571,0.4269904062796197,0.7107284141291444,0.3093373823782828,0.9915242620669742,0.22908721234479068,1.3769852400187774
1.26,0.6197714848366588,0.6950535310572786,0.783789325429769,0.8227060702314937,0.4326919470004591,0.7178838002210377,0.31705293591136274,1.0012071994602914,0.23954296967331756,1.3901070621145566
1.27,0.6249078379058264,0.7015509417782978,0.7891030099244974,0.8294277032735162,0.43833675644324055,0.7250244371261559,0.32467067671947913,1.0108435607481006,0.24981567581165276,1.4031018836001619
1.28,0.6299544178910834,0.707985257196534,0.7942162421338665,0.835946918125793,0.4439253990936116,0.7321499099334345,0.33219194770991045,1.0204331016155301,0.25990883578216684,1.4159705143930679
1.29,0.634912942899907,0.7143568891341237,0.7991368621784167,0.8422697574782767,0.44945843382049544,0.7392598134489345,0.3396180725496991,1.0299755925823433,0.2698258857998139,1.4287137782682469
1.3,0.639785097315818,0.720666257803928,0.8038724028124177,0.8484021311327602,0.4549364139319749,0.7463537520435422,0.3469503559471012,1.0394708257214946,0.279570194631636,1.4413325156078558
1.31,0.6445725324646787,0.7269137908063573,0.8084301014757509,0.8543497830076634,0.46035988723062626,0.7534313395027468,0.3541900839288732,1.0489185910207088,0.28914506492935743,1.4538275816127149
1.32,0.6492768672678054,0.7330999223554446,0.8128169118732278,0.8601182991379566,0.46572939606829933,0.7604921988784544,0.36133852411346523,1.0583187143291415,0.29855373453561085,1.4661998447108897
1.33,0.6538996888821561,0.739225093847986,0.8170395150998802,0.8657131142222633,0.4710454774003521,0.7675359623428204,0.3683969259801827,1.067671021943906,0.3077993777643122,1.478450187699169
1.34,0.6584425533278475,0.7452897514346346,0.8211043303300194,0.8711395135901646,0.47630866283934803,0.7745622710440744,0.3753665211343704,1.0769753583204662,0.316885106655695,1.4905795038824423
1.35,0.6629069861032555,0.7512943492449269,0.825017525087174,0.8764026367922408,0.4815194787082171,0.7815707749643102,0.3822485235686798,1.0862315791286634,0.325813972206511,1.5025886984898538
1.36,0.6672944827879412,0.7572393437466871,0.8287850251113353,0.8815074802882324,0.48667844609288835,0.7885611327792165,0.3890441299204823,1.0954395541513762,0.33458896557588247,1.5144786875034109
1.37,0.6716065096336473,0.7631251981434111,0.832412523839306,0.8864589011922708,0.49178608089439946,0.7955330117197267,0.3957545197254805,1.1045991657651038,0.34321301926729464,1.5262503962868224
1.3800000000000001,0.6758445041435974,0.7689523794868343,0.8359054915133156,0.8912616223461338,0.49684289388048697,0.8024860874355589,0.40238085566757276,1.1137103079288821,0.35168900828719485,1.5379047589736687
1.3900000000000001,0.6800098756403331,0.774721359272116,0.8392691839324865,0.8959202308177712,0.5018493907366637,0.8094200438606262,0.40892428382503376,1.1227728874216234,0.3600197512806662,1.5494427179833412
1.4000000000000001,0.6841040058223126,0.7804326118258422,0.8425086508611463,0.9004391856944249,0.5068060721167871,0.816334573080289,0.41538593391305856,1.1317868216745604,0.36820801164462513,1.560865223651684
1.41,0.688128249309496,0.7860866161497995,0.8456287441074487,0.9048228193786049,0.5117134336931257,0.8232293752004332,0.42176691952272705,1.1407520395011779,0.376256498618992,1.5721732322995996
1.42,0.6920839341781355,0.7916838536814621,0.8486341252852267,0.9090753397763133,0.5165719662059272,0.8301041582183436,0.42806833835644165,1.149668481331524,0.38416786835627126,1.583367707362925
1.43,0.69597236248498,0.797224808290987,0.8515292732714986,0.9132008356196247,0.5213821555124909,0.836958637895353,0.4342912724598915,1.1585360974175218,0.3919447249699599,1.594449617041239
1.44,0.699794810781109,0.8027099674349911,0.8543184913715619,0.9172032771509662,0.5261444826357564,0.8437925376312458,0.44043678845059175,1.1673548490319634,0.3995896215622179,1.60541993486174
1.45,0.7035525306155985,0.8081398192379381,0.857005914203141,0.9210865199071319,0.5308594238124047,0.8506055883403916,0.4465059377430518,1.1761247064932594,0.40710506123119705,1.6162796384758766
1.46,0.7072467490292201,0.8135148537383429,0.859595514310602,0.9248543081856768,0.5355274505404823,0.8573975283295867,0.45249975677062215,1.1848456518627186,0.41449349805844027,1.6270297074766855
1.47,0.7108786690383713,0.818835565916126,0.8620911085198228,0.9285102769681404,0.5401490296265523,0.8641681031775842,0.45841926720406656,1.1935176719376681,0.42175733807674254,1.6376711315644885
1.48,0.7144494701094296,0.8241024471397652,0.8644963640438842,0.9320579556194815,0.5447246232323746,0.8709170656162889,0.46426547616690994,1.2021407659675374,0.4288989402188592,1.6482048942559673
1.49,0.7179603086237221,0.8293159925919514,0.8668148043493532,0.9355007679065727,0.5492546889211225,0.8776441754135951,0.4700393764476112,1.2107149514872526,0.43592061724744413,1.6586319851839029
1.5,0.7214123183332922,0.8344766987340608,0.8690498147925486,0.9388420404795219,0.5537396797031404,0.8843491992578509,0.4757419467086055,1.2192402353028715,0.44282463666658445,1.6689533974681212
1.51,0.7248066108076515,0.8395850612803928,0.8712046480348032,0.9420849990055313,0.5581800440812437,0.8910319106439216,0.4813741516922626,1.2277166453465642,0.44961322161530304,1.6791701225607858
1.52,0.7281442758716888,0.8446415768773328,0.8732824292453926,0.9452327745878533,0.5625762260955705,0.8976920897608376,0.48693694242380914,1.2361442160150984,0.4562885517433777,1.6892831537546655
1.53,0.7314263820349176,0.8496467433397467,0.875286161100453,0.9482884051174787,0.5669286653679859,0.9043295233810043,0.4924312564112576,1.2445229880422541,0.4628527640698352,1.699293486267444
1.54,0.7346539769122277,0.8546010553980593,0.8772187285858908,0.9512548381275054,0.5712377971460441,0.9109440047509519,0.49785801784238815,1.2528530118818857,0.46930795382445534,1.7092021107961184
1.55,0.7378280876363145,0.8595050132018653,0.8790829036119662,0.9541349327787536,0.5755040523465138,0.9175353334836103,0.5032181377788248,1.2611343412199338,0.47565617527262893,1.7190100264022652
1.56,0.7409497212619461,0.8643591102048624,0.880881349446937,0.9569314623108103,0.5797278575984706,0.9241033154520845,0.5085125143472524,1.2693670424308088,0.4818994425238923,1.72871822034746
1.57,0.7440198651622341,0.8691638428087276,0.8826166249768577,0.9596471167784257,0.5839096352859592,0.930647762684915,0.5137420329278113,1.2775511853109283,0.4880397303244681,1.7383276856174552
1.58,0.7470394874170614,0.8739197062177141,0.8842911887983489,0.9622845054003721,0.5880498035902331,0.9371684932628013,0.5189075663397195,1.2856868473289167,0.4940789748341228,1.747839412435428
1.59,0.7500095371938273,0.8786271941161918,0.8859074031508876,0.9648461572584314,0.5921487765315732,0.9436653312167744,0.5240099750241538,1.2937741132737832,0.5000190743876547,1.7572543883618663
1.6,0.7529309451206598,0.8832867996905096,0.8874675376949106,0.9673345261837368,0.5962069640106893,0.9501381064277921,0.529050107224441,1.3018130722847447,0.5058618902413197,1.7665735993810192
1.61,0.7558046236522421,0.8878990142489851,0.8889737731417767,0.9697519899113554,0.6002247718497111,0.9565866545277459,0.534028799163588,1.3098038221828814,0.5116092473044842,1.7757980286297554
1.62,0.7586314674284038,0.8924643281512104,0.8904282047413956,0.9721008547709437,0.6042026018327706,0.9630108168018592,0.5389468752192013,1.3177464646389105,0.5172629348568076,1.784928656713116
1.6300000000000001,0.7614123536256168,0.8969832305087446,0.891832845633106,0.9743833555077703,0.6081408517461813,0.9694104400924568,0.5438051480958241,1.3256411083739161,0.5228247072512335,1.7939664610174892
1.6400000000000001,0.7641481423015375,0.901456207480845,0.8931896300651643,0.9766016588294124,0.6120399154182161,0.9757853767040907,0.548604418994739,1.3334878670716166,0.528296284603075,1.80291241496169
1.6500000000000001,0.766839676732733,0.9058837454043915,0.894500416487994,0.9787578649967585,0.6159001827584918,0.9821354843100032,0.5533454777812647,1.341286860563566,0.533679353465466,1.811767490742525
1.6600000000000001,0.7694877837457266,0.9102663264882646,0.8957669905261503,0.9808540089894575,0.619722039796959,0.9884606258599107,0.5580291031495925,1.3490382133803127,0.5389755674914531,1.8205326529765293
1.67,0.7720932740414925,0.9146044327798271,0.8969910678337496,0.9828920625611273,0.6235058687225064,0.994760669489092,0.5626560627851914,1.3567420544997806,0.5441865480829853,1.8292088655596543
1.68,0.7746569425135346,0.9188985429426269,0.8981742968379376,0.9848739381910175,0.6272520479211801,1.0010354884287627,0.5672271135248241,1.3643985183941738,0.5493138850270691,1.837797085885254
1.69,0.777179568559669,0.9231491338744037,0.8993182613747854,0.9868014862509559,0.6309609520140214,1.0072849609177177,0.5717430015142035,1.3720077437849953,0.5543591371193379,1.8462982677488071
1.7,0.7796619163876418,0.9273566802847208,0.9004244832218293,0.9886765015655402,0.6346329518945306,1.0135089701152329,0.5762044623633308,1.3795698748691134,0.5593238327752836,1.8547133605615462
1.71,0.7821047353147008,0.9315216539299314,0.9014944245313107,0.9905007213977912,0.6382684147657558,1.0197074040151983,0.5806122212995438,1.3870850615735075,0.5642094706294016,1.8630433078598623
1.72,0.7845087600612408,0.9356445244112108,0.9025294901680045,0.9922758308796331,0.6418677041770136,1.025880155361477,0.5849669933183135,1.394553449582097,0.5690175201224816,1.8712890486315996
1.73,0.7868747110386399,0.93972575811589,0.9035310299553845,0.9940034598152012,0.6454311800602444,1.0320271215644672,0.5892694833318203,1.4019752015762068,0.5737494220772799,1.87945151623178
1.74,0.7892032946314039,0.9437658200265449,0.9045003408337104,0.9956851877302769,0.6489591987660064,1.0381482046188575,0.5935203863153423,1.4093504737370146,0.5784065892628079,1.8875316400530902
1.75,0.7914952034737279,0.9477651706747036,0.905438668933501,0.9973225449461613,0.6524521130991097,1.0442433110225517,0.5977203874514908,1.416679435132768,0.5829904069474559,1.895530341349407
1.76,0.7937511167205893,0.9517242687139709,0.9063472115677006,0.9989170129172797,0.655910272353899,1.0503123516967612,0.6018701622723209,1.4239622485849441,0.5875022334411786,1.9034485374035022
1.77,0.7959717003134771,0.9556435695938001,0.9072271191457348,1.0004700263833057,0.659334022349181,1.0563552419072315,0.6059703767993526,1.4311990862422848,0.5919434006269542,1.9112871391489334
1.78,0.7981576072408663,0.9595235257426378,0.9080794970125144,1.001982973854679,0.662723705462809,1.062371901186609,0.6100216876815304,1.4383901215357722,0.5963152144817323,1.9190470514852747
1.79,0.8003094777935401,0.9633645864548029,0.9089054072153309,1.0034572026891482,0.6660796606659187,1.0683622532579131,0.6140247423311544,1.4455355339291907,0.6006189555870802,1.9267291730869527
1.8,0.8024279398148628,0.9671671983235486,0.9097058702014718,1.0048940129863426,0.6694022235568269,1.0743262259591153,0.6179801790578092,1.4526355041000305,0.6048558796297259,1.934334396647097
1.81,0.8045136089461014,0.9709318040380137,0.9104818664492718,1.0062946675680484,0.672691726394592,1.0802637511688031,0.621888627200326,1.4596902145052235,0.6090272178922027,1.9418636080760274
1.82,0.8065670888668954,0.9746588438109532,0.9112343380352088,1.0076603828392796,0.6759484981322386,1.0861747647329127,0.6257507072568,1.4666998515656664,0.6131341777337909,1.9493176876219065
1.83,0.8085889715309735,0.9783487548939347,0.911964190139556,1.0089923445297737,0.6791728644496544,1.092059206392522,0.6295670310126995,1.4736646045725519,0.6171779430619468,1.9566975097878703
1.84,0.8105798373972039,0.9820019639058218,0.9126722924929924,1.010291694565197,0.6823651477861588,1.0979170197126908,0.6333382016670879,1.4805846653893462,0.6211596747944077,1.9640039278116432
1.85,0.8125402556560792,0.9856189130950233,0.9133594807664964,1.0115595396764008,0.6855256673727448,1.1037481520123227,0.6370648139569909,1.4874602281618117,0.6250805113121585,1.971237826190047
1.86,0.8144707844517198,0.9892000189533399,0.914026557906737,1.0127969513420076,0.6886547392640054,1.1095525542950555,0.6407474542799358,1.494291489530204,0.6289415689034397,1.97840003790668
1.87,0.8163719710994881,0.9927457081483726,0.9146742954191063,1.0140049661255195,0.6917526763697373,1.1153301811811458,0.6443867008146885,1.5010786483910807,0.6327439421989762,1.9854914162967452
1.8800000000000001,0.8182443522992984,0.9962563989889154,0.915303434600442,1.0151845868834974,0.6948197884862322,1.1210809908403485,0.6479831236402153,1.5078219057058115,0.636488704598597,1.992512798384218
1.8900000000000001,0.82008845434471,0.9997325075687328,0.9159146877234163,1.0163367844742603,0.6978563823272583,1.1268049449257764,0.6515372848528969,1.514521464592696,0.6401769086894198,1.9994650163348686
1.9000000000000001,0.8219047933278832,1.0031744476689193,0.9165087391744833,1.0174624987398206,0.7008627615547298,1.1325020085087167,0.6550497386820203,1.5211775301331127,0.6438095866557665,2.0063488952810475
1.9100000000000001,0.823693875340485,1.0065826262253974,0.9170862465472069,1.0185626354435025,0.7038392268090752,1.1381721500144086,0.6585210316035718,1.5277903089215645,0.64738775068097,2.0131652525631085
1.92,0.8254561966706198,1.0099574496082142,0.9176478416927204,1.0196380776384126,0.7067860757392996,1.143815341158755,0.6619517024523596,1.5343600101365564,0.6509123933412395,2.0199148992164284
1.93,0.8271922439958675,1.0132993189757813,0.9181941317289956,1.0206896732130026,0.7097036030327526,1.1494315568859652,0.6653422825324886,1.540886843597875,0.6543844879917351,2.0265986380739522
1.94,0.8289024945725043,1.016608632258551,0.9187257000105391,1.0217182454279752,0.7125921004445941,1.1550207753071067,0.6686932957262117,1.5473710211361587,0.6578049891450086,2.033217264517102
1.95,0.8305874164209816,1.0198857844918074,0.9192431070600662,1.022724590989239,0.7154518568269728,1.1605829776395697,0.6720052586011833,1.5538127566887983,0.6611748328419631,2.039771568983615
1.96,0.8322474685077377,1.0231311594766321,0.919746891463644,1.0237094787192775,0.7182831581579099,1.1661181481474134,0.6752786805161362,1.5602122647608867,0.6644949370154754,2.0462623189532643
1.97,0.8338831009234152,1.0263451634482914,0.9202375707307349,1.0246736524039881,0.7210862875698982,1.1716262740825978,0.6785140637250079,1.5665697613095924,0.6677662018468304,2.052690326896583
1.98,0.8354947550575549,1.0295281605782298,0.9207156421205189,1.0256178327452896,0.7238615253782144,1.1771073456270789,0.681711903479537,1.5728854637126564,0.6709895101151095,2.0590563211564588
1.99,0.8370828637698338,1.0326805369661665,0.9211815834358137,1.0265427169336565,0.7266091491089524,1.1825613558357673,0.6848726881303548,1.5791595904827822,0.6741657275396677,2.0653610739323343
2.0,0.8386478515579212,1.035802668496114,0.921635853785867,1.0274489767027872,0.7293294335267746,1.1879883005803238,0.6879968992265898,1.5853923614336212,0.6772957031158422,2.071605336992228
2.0100000000000002,0.8401901347220124,1.0388949274688177,0.9220788943192382,1.0283372640368655,0.7320226506623901,1.1933881784937943,0.6910850116140136,1.5915839969122378,0.6803802694440249,2.0777898549476665
2.02,0.8417101215261126,1.0419576824428516,0.922511128927944,1.0292082087466647,0.7346890698397566,1.1987609909160648,0.6941374935317429,1.5977347183649977,0.6834202430522252,2.0839153653215465
2.0300000000000002,0.8432082123561306,1.0449912982851892,0.9229329649239948,1.0300624177092064,0.737328957703014,1.2041067418401323,0.6971548067075275,1.6038447486612961,0.6864164247122615,2.0899825965703793
2.04,0.8446847998748483,1.0479961360493668,0.9233447936894033,1.0309004804432078,0.7399425782431481,1.2094254378591702,0.7001374064516321,1.6099143104222926,0.6893695997496969,2.0959922720987336
2.05,0.8461402691738258,1.0509725534483776,0.923746991300706,1.0317229664560634,0.7425301928243915,1.214717088114394,0.7030857417493497,1.615943627565096,0.6922805383476516,2.101945106896755
2.06,0.8475749979223036,1.0539209037570194,0.9241399191289987,1.0325304256942998,0.7450920602103586,1.2199817042436971,0.7060002553521516,1.6219329250677825,0.6951499958446072,2.107841807514039
2.07,0.8489893565131631,1.0568415371727813,0.9245239244164425,1.0333233894337934,0.7476284365899224,1.2252193003310619,0.708881383867501,1.6278824279353608,0.6979787130263262,2.1136830749208504
2.08,0.8503837082059997,1.0597348007040854,0.9248993408301656,1.0341023705036554,0.7501395756028351,1.230429892856732,0.7117295578473535,1.633792361504778,0.7007674164119995,2.1194696014081713
2.09,0.8517584092673692,1.0626010362087683,0.9252664889944475,1.0348678686431052,0.7526257283650903,1.2356135006481292,0.7145452018753536,1.6396629523697137,0.7035168185347385,2.1252020724175367
2.1,0.8531138091082623,1.0654405832509408,0.9256256770020355,1.0356203609884447,0.7550871434940363,1.2407701448315125,0.7173287346527589,1.6454944268303713,0.7062276182165246,2.1308811665018816
2.11,0.8544502504188605,1.0682537762138953,0.9259772009054112,1.0363603122890026,0.7575240671332366,1.245899848784366,0.7200805690830995,1.6512870116155096,0.7089005008377209,2.136507552468501
2.12,0.8557680693006305,1.071040947848864,0.9263213451887974,1.0370881716432554,0.7599367429770865,1.2510026380885098,0.7228011123555997,1.6570409352393243,0.7115361386012611,2.142081895697728
2.13,0.8570675953958065,1.0738024253464287,0.9266583832216541,1.0378043716734475,0.7623254122951808,1.2560785404839159,0.7254907660273746,1.6627564237585792,0.7141351907916129,2.147604850692858
2.14,0.8583491520143136,1.0765385342635958,0.9269885776943961,1.0385093312750366,0.7646903139564416,1.2611275858232267,0.7281499261044242,1.6684337052729217,0.7166983040286272,2.153077068527191
2.15,0.8596130562581836,1.0792495942918063,0.9273121810370237,1.0392034550756777,0.7670316844530061,1.2661498060269691,0.7307789831214386,1.6740730076598604,0.7192261125163673,2.1584991885836127
2.16,0.8608596191435118,1.0819359229830385,0.9276294358213406,1.0398871339339024,0.769349757923875,1.271145235039445,0.7333783222204361,1.6796745586933788,0.7217192382870239,2.1638718459660784
2.17,0.8620891457200027,1.0845978341383269,0.927940575147399,1.0405607456629586,0.771644766178327,1.2761139087852966,0.7359483232282469,1.685238586606331,0.7241782914400055,2.1691956682766413
2.18,0.8633019351881548,1.0872356372194099,0.928245823014795,1.0412246553435713,0.7739169387191003,1.2810558651267387,0.7384893607328635,1.690765319261192,0.7266038703763096,2.1744712744388197
2.19,0.8644982810141286,1.0898496412044176,0.9285453946794024,1.0418792125127685,0.7761665027653422,1.2859711438214414,0.7410018041586732,1.6962549841958356,0.7289965620282572,2.179699282408831
2.2,0.8656784710423462,1.0924401429926085,0.928839496996121,1.0425247644129705,0.7783936832753322,1.2908597864810631,0.7434860178405867,1.7017078101689154,0.7313569420846926,2.184880286026945
2.21,0.8668427876058642,1.0950074480473084,0.929128328748186,1.0431616340228507,0.7805987029689772,1.2957218365304166,0.7459423610970833,1.7071240239375274,0.7336855752117284,2.190014896094617
2.22,0.867991507634567,1.0975518495909014,0.9294120809635632,1.0437901413540325,0.782781782350084,1.3005573391672705,0.7483711883021872,1.71250385343532,0.735983015269134,2.195103699834537
2.23,0.8691249027612225,1.100073641291726,0.929690937218941,1.044410592529102,0.7849431397284101,1.3053663413227645,0.7507728489563869,1.7178475256403543,0.7382498055224449,2.2001472825834516
2.24,0.8702432394254416,1.1025731114256316,0.9299650739318011,1.0450232839513132,0.7870829912414945,1.310148891622442,0.7531476877565216,1.7231552683292484,0.7404864788508831,2.205146222851263
2.25,0.8713467789755844,1.1050505455054092,0.9302346606410377,1.045628502409999,0.7892015508762713,1.3149050403478815,0.7554960446646402,1.7284273080214032,0.7426935579511691,2.2101010909848213
2.2600000000000002,0.8724357777686533,1.1075062256848403,0.9304998602765739,1.0462265247615457,0.7912990304904701,1.3196348393989326,0.7578182549758548,1.733663870265674,0.7448715555373067,2.2150124514504905
2.27,0.8735104872682117,1.109940430956974,0.930760829418407,1.0468176155765252,0.7933756398337997,1.324338342256525,0.7601146493852027,1.7388651821458423,0.7470209745364234,2.2198808619139485
2.2800000000000002,0.8745711541403696,1.1123534364022256,0.9310177185454949,1.0474020340723496,0.7954315865689252,1.3290156039460743,0.7623855540535291,1.7440314693138077,0.7491423082807391,2.2247068728044512
2.29,0.8756180203478721,1.1147455139265245,0.9312706722748862,1.0479800311240248,0.7974670762922331,1.3336666810014473,0.7646312906724044,1.7491629568552975,0.7512360406957441,2.2294910288227228
2.3000000000000003,0.8766513232423304,1.1171169333094584,0.9315198295914726,1.0485518440164499,0.7994823125543926,1.3382916314294955,0.7668521765280967,1.7542598694914837,0.7533026464846608,2.2342338666189168
2.31,0.8776712956546295,1.1194679596968158,0.9317653240687327,1.0491177056976502,0.8014774968807088,1.342890514675146,0.7690485245646038,1.7593224309820044,0.7553425913092591,2.2389359172893535
2.32,0.8786781659835518,1.1217988519274145,0.9320072840808216,1.049677840227685,0.803452828791277,1.3474633915870395,0.7712206434457682,1.7643508661567253,0.7573563319671035,2.243597705460387
2.33,0.8796721582826491,1.124109874173572,0.9322458330063436,1.0502324637971332,0.8054085058209344,1.3520103243837114,0.7733688376164819,1.7693453978025169,0.7593443165652982,2.2482197483359068
2.34,0.8806534923453995,1.1264012788122706,0.9324810894241357,1.0507817848210035,0.8073447235390139,1.3565313766203064,0.7754934073629958,1.774306247362008,0.7613069846907987,2.2528025574858557
2.35,0.8816223837886821,1.1286733188957263,0.9327131673013742,1.051326004807683,0.8092616755689008,1.361026613155818,0.77759464887235,1.779233638551187,0.7632447675773641,2.2573466377914526
2.36,0.882579044134604,1.1309262438975334,0.9329421761743062,1.0518653181885498,0.8111595536073952,1.3654961001208479,0.7796728542909354,1.784127785652734,0.765158088269208,2.2618524878044224
2.37,0.8835236808907095,1.1331602998308261,0.9331682213218941,1.0523999125747023,0.813038547443883,1.3699399048858858,0.781728311782198,1.7889889364725378,0.7670473617814191,2.2663205996616522
2.38,0.8844564976286083,1.1353757298880924,0.9333914039326521,1.0529299682962356,0.8148988449793135,1.3743580960300799,0.783761305583503,1.7938172748619226,0.7689129952572167,2.270751459776185
2.39,0.885377694061048,1.137572773756735,0.9336118212649414,1.053455662067629,0.8167406322449904,1.3787507433105173,0.7857721160621661,1.7986130381454286,0.7707553881220963,2.275145547511109
2.4,0.886287466117467,1.1397516684137365,0.9338295668009793,1.0539771604080865,0.8185640934211751,1.3831179176319952,0.7877610197706681,1.803376445956493,0.772574932234934,2.2795033368274735
2.41,0.8871860060180546,1.1419126476199262,0.9340447303948116,1.0544946241901512,0.8203694108555046,1.3874596910172707,0.7897282895010639,1.808107711588668,0.7743720120361093,2.2838252951892484
2.42,0.8880735023463491,1.1440559420984677,0.9342573984144812,1.055008218017512,0.8221567650812274,1.3917761365777976,0.7916741943385954,1.8128070537235785,0.7761470046926982,2.2881118841969355
2.43,0.8889501401204025,1.146181779710835,0.9344676538786237,1.055518085411913,0.8239263348352548,1.3960673284849243,0.7935989997145232,1.8174746876239802,0.777900280240805,2.2923635594498024
2.44,0.8898161008625408,1.148290385282114,0.9346755765877065,1.0560243753633454,0.8256782970760375,1.4003333419415687,0.7955029674581879,1.8221108347972967,0.7796322017250816,2.296580770564228
2.45,0.8906715626677464,1.1503819807102271,0.9348812432501227,1.0565272284521037,0.8274128270012591,1.4045742531543437,0.7973863558483106,1.8267157025337728,0.7813431253354928,2.3007639614204547
2.46,0.8915167002706909,1.1524567838687692,0.9350847276033409,1.0570267808036733,0.8291300980653575,1.408790139306137,0.7992494196635467,1.8312895064160197,0.7830334005413817,2.304913567737538
2.47,0.8923516851114446,1.1545150142708773,0.9352861005303049,1.0575231633439144,0.8308302819968707,1.4129810785291412,0.801092410232299,1.835832461484701,0.7847033702228892,2.3090300285441905
2.48,0.8931766853998899,1.1565568817012126,0.9354854301712687,1.0580165025481745,0.8325135488156081,1.4171471498783164,0.8029155754818107,1.8403447789128398,0.7863533707997798,2.313113763402425
2.49,0.8939918661788617,1.158582598390653,0.9356827820312483,1.0585069202023234,0.8341800668496546,1.4212884333052944,0.8047191599865346,1.8448266703767324,0.7879837323577235,2.317165195718136
2.5,0.8947973893860433,1.160592370282382,0.9358782190832589,1.058994534153058,0.8358300027522023,1.4254050096327084,0.8065034050158043,1.8492783456236335,0.7895947787720865,2.321184740564768
2.5100000000000002,0.895593413914639,1.1625864039198808,0.9360718018675052,1.059479457250121,0.8374635215182167,1.4294969605289407,0.8082685485808062,1.8537000152872463,0.791186827829278,2.32517280786491
2.52,0.8963800956728514,1.164564901126172,0.9362635885866823,1.0599617995683996,0.8390807865009351,1.4335643684832915,0.8100148254808693,1.8580918849974097,0.7927601913457027,2.3291298022523437
2.5300000000000002,0.8971575876421833,1.1665280536127376,0.9364536351975403,1.060441665812455,0.840681959428204,1.43760731678156,0.811742467349079,1.8624541656977176,0.7943151752843667,2.333056107225476
2.54,0.89792603993459,1.1684760794678744,0.9366419954988585,1.0609191503638302,0.8422672004186502,1.441625889482022,0.8134517026972281,1.8667870617579623,0.7958520798691799,2.3369521589793165
2.5500000000000003,0.8986855998485037,1.170409152047998,0.9368287212159699,1.0613943734828646,0.8438366679976936,1.4456201713918122,0.8151427569601112,1.8710907729195467,0.7973711996970074,2.340818304236047
2.56,0.8994364119237523,1.172327469747869,0.9370138620819736,1.061867407099172,0.8453905191134006,1.4495902480437057,0.8168158525391762,1.8753655243217378,0.7988728238475047,2.3446549394957383
2.57,0.9001786179953954,1.1742312212322286,0.9371974659157603,1.0623383497263101,0.846928909152177,1.4535362056732721,0.8184712088455379,1.879611496595494,0.8003572359907907,2.3484624424001472
2.58,0.9009123572464969,1.1761205927550344,0.9373795786969805,1.0628072887798958,0.848451991954309,1.4574581311964263,0.8201090423423688,1.8838289045865302,0.8018247144929938,2.352241185510068
2.59,0.9016377662598579,1.1779957656132052,0.937560244638073,1.0632743088480507,0.8499599198293462,1.4613561121873526,0.8217295665866676,1.8880179457950097,0.8032755325197158,2.3559915363023336
2.6,0.9023549790687291,1.1798569286166156,0.9377395062534688,1.0637394914953244,0.8514528435713322,1.4652302368567955,0.8233329922704273,1.8921788247115234,0.8047099581374582,2.3597138572332312
2.61,0.9030641272065207,1.1817042492378642,0.9379174044260824,1.0642029155069683,0.8529309124738857,1.4690805940307277,0.8249195272611963,1.8963117312764268,0.8061282544130415,2.3634085057347742
2.62,0.9037653397555356,1.1835379169867444,0.9380939784711958,1.0646646529094457,0.8543942743451289,1.4729072731293669,0.8264893766420569,1.9004168735653209,0.8075306795110713,2.3670758343161844
2.63,0.9044587433947375,1.1853580953008758,0.9382692661978375,1.0651247848675747,0.8558430755224677,1.476710364146558,0.8280427427510164,1.9044944458857518,0.8089174867894751,2.3707161906017675
2.64,0.9051444624465801,1.1871649584718436,0.9384433039677558,1.065583373230796,0.8572774608872278,1.4804899576295092,0.8295798252198291,1.9085446447824554,0.8102889248931602,2.3743299169436876
2.65,0.9058226189229107,1.1889586762121915,0.9386161267520793,1.0660404882434402,0.8586975738791409,1.4842461446588642,0.8311008210122527,1.9125676653921937,0.8116452378458214,2.377917352424384
2.66,0.9064933325699699,1.1907394147989854,0.9387877681857559,1.0664961957374333,0.8601035565106894,1.487979016829123,0.8326059244617496,1.91656370148172,0.8129866651399398,2.3814788296188985
2.67,0.9071567209125033,1.1925073363855643,0.9389582606198585,1.066950556921514,0.8614955493813081,1.4916886662294009,0.8340953273086378,1.9205331426897363,0.8143134418250066,2.385014677341894
2.68,0.9078128992970039,1.1942626094447908,0.9391276351718381,1.0674036328542413,0.8628736916914441,1.4953751854245145,0.8355692187367053,1.9244755941289244,0.8156257985940079,2.388525219902755
2.69,0.9084619809341017,1.1960053881855257,0.9392959217738077,1.0678554815706582,0.8642381212564771,1.4990386674364007,0.8370277854092899,1.92839183296686,0.8169239618682034,2.3920107764496037
2.7,0.9091040769401177,1.1977358299763299,0.9394631492189347,1.068306158578663,0.8655889745205005,1.502679205725852,0.8384712115048372,1.9322818537645006,0.8182081538802355,2.3954716623861505
2.71,0.9097392963777988,1.1994540941628047,0.9396293452060109,1.0687557179536853,0.8669263865699663,1.5062968941745754,0.8398996787519406,1.9361458446255204,0.8194785927555976,2.3989081881541994
2.72,0.9103677462962498,1.2011603300098919,0.9397945363822787,1.0692042111608928,0.8682504911471942,1.5098918270675625,0.8413133664638734,1.9399839950916786,0.8207354925924994,2.402320660029819
2.73,0.910989531770078,1.2028546898016312,0.9399587483845759,1.0696516880931766,0.869561420663745,1.5134640990757688,0.8427124515726199,1.9437964899433777,0.8219790635401558,2.405709379603261
2.74,0.9116047559377669,1.2045373226295404,0.9401220058788684,1.07009819601851,0.8708593062136631,1.5170138052391,0.8440971086624119,1.9475835151633254,0.8232095118755338,2.409074645259081
2.75,0.9122135200392936,1.206208374661751,0.940284332598233,1.0705437825138182,0.8721442775865849,1.5205410409496931,0.8454675100027791,1.9513452544441108,0.8244270400785871,2.4124167494057884
2.7600000000000002,0.9128159234530036,1.207867990886028,0.9404457513793506,1.0709884787330206,0.8734164632807186,1.5240459019355022,0.8468238255811202,1.9550818925926792,0.8256318469060071,2.4157359817720554
2.77,0.9134120637317618,1.209516313533191,0.9406062841975692,1.0714323631143778,0.8746759905156938,1.5275284842441652,0.8481662231348018,1.9587936104897143,0.8268241274635237,2.419032627069685
2.7800000000000002,0.9140020366383879,1.2111534834951276,0.9407659522005926,1.0718754412250107,0.8759229852452834,1.5309888842271717,0.8494948681827905,1.9624805890269736,0.8280040732767757,2.4223069664293644
2.79,0.9145859361803959,1.2127796384044973,0.9409247757408464,1.0723177622804376,0.8771575721699998,1.5344271985242992,0.8508099240568286,1.9661430076259756,0.8291718723607917,2.4255592768410965
2.8000000000000003,0.9151638546440489,1.2143949156059848,0.9410827744065784,1.0727593695926114,0.8783798747495641,1.537843524048344,0.8521115519321569,1.9697810472295707,0.8303277092880978,2.42878983121197
2.81,0.9157358826277425,1.215999449559734,0.9412399670517366,1.0732002942557999,0.8795900152152529,1.5412379579701136,0.8533999108577914,1.9733948830987682,0.831471765255485,2.4319988993923456
2.82,0.916302109074731,1.2175933717656404,0.9413963718246774,1.0736405732652905,0.8807881145821213,1.544610597703703,0.8546751577863629,1.9769846920719925,0.832604218149462,2.435186743570214
2.83,0.9168626213052087,1.2191768143706165,0.941552006195749,1.074080239541045,0.8819742926611043,1.5479615408920293,0.8559374476035243,1.9805506465003724,0.8337252426104174,2.438353627678419
2.84,0.9174175050477602,1.220749904893614,0.9417068869837911,1.0745193258726071,0.8831486680709983,1.5512908853926337,0.8571869331569303,1.9840929310417756,0.8348350100955202,2.4414998097872274
2.85,0.9179668444701905,1.2223127710138475,0.941861030381599,1.0749578634993535,0.884311358250323,1.5545987292637433,0.8584237652847998,1.9876117088953615,0.8359336889403812,2.444625542027694
2.86,0.9185107222097486,1.223865537177547,0.9420144519803859,1.075395881238752,0.8854624794690653,1.557885170750592,0.8596480928440644,1.9911071527318602,0.8370214444194972,2.4477310748143593
2.87,0.9190492194027557,1.2254083274610885,0.9421671667932896,1.0758334087276022,0.8866021468403062,1.561150308271985,0.8608600627381079,1.9945794364359584,0.8380984388055115,2.450816654922177
2.88,0.9195824157136505,1.2269412624949576,0.9423191892779549,1.0762704728184616,0.8877304743317325,1.5643942404071218,0.862059819944106,1.9980287283333338,0.8391648314273008,2.4538825249747807
2.89,0.9201103893634621,1.228464462134131,0.9424705333582326,1.076707099895525,0.8888475747770339,1.5676170658826623,0.8632475075399711,2.0014551970189527,0.8402207787269242,2.456928924280048
2.9,0.9206332171577232,1.2299780444265438,0.9426212124450268,1.0771433158196273,0.8899535598871855,1.5708188835600236,0.8644232667309063,2.0048590099627694,0.8412664343154463,2.4599560888530885
2.91,0.9211509745138334,1.2314821248082104,0.942771239456326,1.077579141823077,0.8910485402616204,1.5739997924229356,0.865587236875575,2.0082403333681524,0.8423019490276669,2.4629642510580747
2.92,0.921663735487884,1.2329768185794954,0.9429206268364478,1.0780146068913576,0.8921326253992881,1.5771598915652094,0.8667395555118937,2.0115993336701514,0.8433274709757681,2.4659536371589907
2.93,0.9221715728009556,1.2344622394394795,0.9430693865745299,1.0784497281961398,0.8932059237096057,1.5802992801787505,0.8678803583824519,2.014936158805413,0.8443431456019113,2.4689244788942504
2.94,0.9226745578648969,1.2359384965803806,0.9432175302222963,1.0788845006183556,0.8942685425232992,1.583418057541799,0.8690097794595631,2.018251012749947,0.8453491157297939,2.471876992892998
2.95,0.923172760807598,1.2374057002749592,0.9433650689111268,1.0793190300694602,0.8953205881031352,1.5865163230073844,0.8701279509699571,2.02154401889083,0.846345521615196,2.474811400513563
2.96,0.9236662504977651,1.2388639586065409,0.9435120133684576,1.0797532516271862,0.8963621656545484,1.5895941759920116,0.871235003419112,2.02481534578175,0.8473325009955299,2.4777279170093895
2.97,0.9241550945692083,1.2403133772625254,0.9436583739335389,1.0801872095771137,0.8973933793361617,1.592651715964562,0.8723310656152372,2.0280651649207924,0.8483101891384166,2.4806267545250513
2.98,0.9246393594446527,1.241754061312071,0.9438041605725748,1.0806209243695155,0.898414332270203,1.5956890424354078,0.8734162646929113,2.0312936227941525,0.8492787188893054,2.4835081226241416
2.99,0.9251191103590792,1.2431861141938303,0.9439493828932699,1.0810544126355228,0.8994251265528164,1.598706254945737,0.8744907261363754,2.0345008806484883,0.8502382207181582,2.486372228489111
3.0,0.9255944113826082,1.2446096371242885,0.9440940501588059,1.0814876906179807,0.9004258632642721,1.6017034530570886,0.8755545738024936,2.03768709658306,0.8511888227652162,2.4892192742485753
3.0100000000000002,0.9260653254429323,1.246024730235199,0.9442381713012695,1.0819207741389538,0.9014166424790757,1.6046807363410938,0.8766079299433817,2.0408524230655973,0.8521306508858646,2.492049460243865
3.02,0.9265319143473081,1.2474314922262748,0.9443817549345558,1.0823536783990662,0.902397563275974,1.6076382043694155,0.8776509152287075,2.04399701492251,0.8530638286946162,2.4948629844525483
3.0300000000000002,0.9269942388041161,1.248830019997113,0.9445248093667633,1.0827864184034002,0.9033687237478645,1.610575956703894,0.8786836487676735,2.047121026129288,0.8539884776082323,2.4976600399942264
3.04,0.9274523584439965,1.2502204095730056,0.9446673426121055,1.0832189772742986,0.9043302210116033,1.6134940928868773,0.8797062481306783,2.0502246062169127,0.8549047168879931,2.500440819146011
3.0500000000000003,0.9279063318405694,1.2516027535045244,0.9448093624023544,1.083651457711965,0.9052821512177183,1.6163927124317587,0.8807188293706703,2.05330790651794,0.8558126636811385,2.5032055106870947
3.06,0.9283562165307475,1.2529771500380917,0.9449508761978362,1.0840837797391667,0.906224609560023,1.6192719148136934,0.8817215070441902,2.056371079752336,0.856712433061495,2.5059542993926462
3.0700000000000003,0.9288020690346518,1.2543436684079219,0.945091891197995,1.0845159903292556,0.9071576902851375,1.6221317994605098,0.8827143942321138,2.059414268348533,0.8576041380693036,2.5086873685616293
3.08,0.9292439448751328,1.2557024492914588,0.9452324143515434,1.084948098445567,0.9080814867019116,1.6249724657437994,0.8836976025600923,2.0624376294153057,0.8584878897502657,2.5114048966501112
3.09,0.9296818985969104,1.2570535332860744,0.945372452366215,1.085380115320055,0.9089960911907569,1.6277940129701955,0.884671242218703,2.0654412990777944,0.8593637971938208,2.5141070665721474
3.1,0.9301159837853371,1.2583970236498372,0.9455120117181351,1.0858120512580653,0.9099015952128844,1.6305965403728258,0.8856354219833058,2.0684254275615723,0.8602319675706742,2.516794047298208
3.11,0.930546253084793,1.259733006661405,0.9456510986608232,1.0862439157408939,0.9107980893194509,1.6333801471029432,0.8865902492336167,2.0713901584707655,0.861092506169586,2.51946601332281
3.12,0.9309727582167192,1.2610615670685559,0.9457897192338434,1.0866757184739348,0.9116856631606143,1.6361449322217307,0.8875358299729997,2.0743356325646856,0.8619455164334384,2.522123134074849
3.13,0.9313955499972972,1.262382788051475,0.9459278792711159,1.087107468196201,0.9125644054944981,1.6388909946922774,0.88847226884748,2.0772619987125687,0.8627910999945945,2.5247655761029497
3.14,0.9318146783547815,1.2636967525795084,0.9460655844089023,1.0875391737233853,0.9134344041960683,1.641618433371723,0.8893996691644844,2.080169391224671,0.863629356709563,2.527393505159017
3.15,0.9322301923464913,1.265003540945869,0.946202840093479,1.087970843192502,0.9142957462659196,1.6443273470035664,0.8903181329113143,2.083057952273119,0.8644603846929824,2.530007082195316
3.16,0.9326421401754693,1.2663032333985715,0.946339651588508,1.0884024821569325,0.9151485178389773,1.6470178342101458,0.8912277607733503,2.085927820741369,0.8652842803509386,2.5326064672016435
3.17,0.9330505692068138,1.2675959085561046,0.9464760239821208,1.0888341001586774,0.9159928041931089,1.649689993485264,0.8921286521519971,2.08877913597723,0.8661011384136277,2.535191817179007
3.18,0.9334555259836894,1.2688816433865626,0.9466119621937245,1.0892657036551923,0.9168286897576536,1.652343923186992,0.8930209051823723,2.091612031357535,0.8669110519673786,2.5377632869026074
3.19,0.9338570562430233,1.2701605145054218,0.946747470980539,1.089697298928774,0.9176562581218646,1.6549797215306128,0.8939046167507371,2.0944266453351794,0.8677141124860466,2.5403210290108422
3.2,0.9342552049308964,1.2714325967672135,0.946882554943882,1.0901288918348353,0.9184755920432677,1.6575974865817242,0.8947798825116812,2.0972231124308367,0.8685104098617928,2.5428651935344275
3.21,0.9346500162176283,1.2726979641749492,0.9470172185352037,1.0905604883007567,0.9192867734559378,1.6601973162494976,0.8956467969050593,2.100001566086972,0.8693000324352567,2.545395928349899
3.22,0.9350415335125704,1.2739566894686796,0.9471514660618882,1.0909920936153512,0.9200898834786921,1.662779308280081,0.8965054531726844,2.1027621393890903,0.8700830670251407,2.5479133790691444
3.23,0.9354297994786058,1.2752088445720982,0.9472853016928248,1.0914237131485574,0.9208850024232025,1.6653435602501465,0.8973559433747826,2.10550496332123,0.8708595989572117,2.5504176892481336
3.24,0.9358148560463675,1.276454499721331,0.9474187294637645,1.0918553518293062,0.9216722098020258,1.6678901695605894,0.8981983584062124,2.1082301692578396,0.8716297120927352,2.5529089998533587
3.25,0.9361967444281761,1.2776937204579824,0.9475517532824631,1.0922870138773122,0.9224515843365559,1.6704192334303627,0.8990327880124501,2.1109378867280437,0.8723934888563523,2.555387450203002
3.2600000000000002,0.9365755051317047,1.2789265886215109,0.9476843769336253,1.092718703385274,0.923223203964896,1.6729308488904568,0.8998593208053481,2.1136282442203815,0.8731510102634095,2.5578531772430217
3.27,0.9369511779733766,1.2801531578415448,0.9478166040836538,1.0931504247583281,0.9239871458496514,1.6754251127780113,0.9006780442786664,2.1163013701229554,0.8739023559467534,2.560306315765688
3.2800000000000002,0.9373238020914999,1.2813734990694776,0.947948438285213,1.0935821812707882,0.9247434863856476,1.6779021217305718,0.9014890448233819,2.1189573898885,0.8746476041829998,2.562746998138956
3.29,0.9376934159591446,1.2825876775488099,0.9480798829816142,1.0940139758679002,0.9254923012075684,1.6803619721804686,0.9022924077427802,2.1215964313272067,0.8753868319182891,2.5651753568321682
3.3000000000000003,0.9380600573967686,1.2837957595233087,0.9482109415110278,1.0944458142939273,0.92623366519752,1.6828047603493363,0.9030882172673285,2.1242186168450594,0.8761201147935371,2.5675915189803584
3.31,0.9384237635845949,1.2849978059345804,0.9483416171105317,1.0948776965506197,0.9269676524925192,1.685230582242758,0.9038765565693394,2.126824072653666,0.8768475271691898,2.5699956118691603
3.3200000000000003,0.9387845710747473,1.2861938829693969,0.9484719129200014,1.0953096272569476,0.9276943364919072,1.6876395336450396,0.904657507777421,2.129412919551199,0.8775691421494947,2.5723877605987027
3.33,0.939142515803149,1.2873840442981153,0.948601831985846,1.0957416078569366,0.9284137898646894,1.6900317101141047,0.9054311519907257,2.1319852807207296,0.8782850316062978,2.5747680885962296
3.34,0.9394976331011864,1.2885683581272385,0.9487313772646001,1.0961736406445826,0.9291260845568028,1.6924072069765237,0.9061975692929898,2.1345412764491707,0.8789952662023728,2.5771367162544765
3.35,0.9398499577071469,1.2897468815670796,0.9488605516263731,1.0966057290227926,0.92983129179831,1.6947661193226486,0.9069568387663778,2.1370810268987377,0.8796999154142937,2.57949376313416
3.36,0.9401995237774314,1.290919673367868,0.948989357858165,1.0970378736081519,0.9305294821105228,1.6971085420018792,0.9077090385051242,2.139604651361888,0.8803990475548631,2.5818393469978287
3.37,0.9405463648975483,1.292086790153232,0.9491177986670513,1.0974700783941596,0.9312207253130547,1.6994345696180488,0.9084542456289851,2.1421122674047193,0.8810927297950968,2.584173580306463
3.38,0.9408905140928912,1.293248293455266,0.9492458766832439,1.0979023395116032,0.9319050905308013,1.7017442965249097,0.9091925362964949,2.1446039925985665,0.8817810281857823,2.586496585682263
3.39,0.9412320038393069,1.294404233381698,0.9493735944630312,1.0983346638638825,0.9325826462008553,1.7040378168217547,0.9099239857180348,2.1470799429947176,0.8824640076786141,2.588808466763397
3.4,0.9415708660734572,1.2955546686509545,0.9495009544916047,1.0987670510148595,0.9332534600793478,1.7063152243491306,0.9106486681687157,2.1495402345291987,0.8831417321469144,2.5911093372543323
3.41,0.9419071322029765,1.2966996526389676,0.9496279591857733,1.099199501614207,0.933917599248226,1.708576612684677,0.9113666570010763,2.15198498065315,0.883814264405953,2.593399305152547
3.42,0.9422408331164317,1.29783923915309,0.9497546108965721,1.0996320165419964,0.9345751301219605,1.7108220751390653,0.9120780246576011,2.1544142982073105,0.8844816662328634,2.595678478306181
3.43,0.9425719991930883,1.2989734807555733,0.9498809119117695,1.1000645929828408,0.9352261184541859,1.713051704752044,0.91278284268306,2.156828292375244,0.8851439983861766,2.597946961511147
3.44,0.9429006603124841,1.300102429693787,0.9500068644582753,1.100497244342813,0.9358706293442784,1.7152655942885962,0.9134811817366715,2.159227082320998,0.8858013206249684,2.600204859414963
3.45,0.9432268458638169,1.3012261376747063,0.9501324707044551,1.1009299575543894,0.9365087272438641,1.7174638362351953,0.9141731116040943,2.161610774722724,0.886453691727634,2.6024522736776894
3.46,0.9435505847551486,1.3023446525193243,0.9502577327623537,1.1013627377894886,0.9371404759632647,1.7196465227961606,0.9148587012092468,2.163979481540138,0.8871011695102975,2.604689305038648
3.47,0.9438719054224296,1.3034580268042217,0.9503826526898325,1.1017955863701667,0.9377659386778783,1.7218137458901162,0.91553801862596,2.166333311194447,0.8877438108448592,2.6069160536762364
3.48,0.9441908358383464,1.304566308068979,0.950507232492622,1.1022284996380036,0.9383851779344978,1.7239655971465506,0.916211131089462,2.1686723700446486,0.8883816716766928,2.609132616137959
3.49,0.944507403520998,1.305669544395171,0.9506314741262949,1.1026614817205171,0.9389982556575651,1.7261021679024673,0.9168781050077034,2.1709967696339625,0.8890148070419961,2.6113390890134296
3.5,0.9448216355424015,1.3067677834605997,0.9507553794981612,1.1030945303628759,0.939605233155363,1.7282235491991338,0.9175390059725175,2.1733066144485123,0.8896432710848028,2.6135355669211995
3.5100000000000002,0.945133558536832,1.3078610691967878,0.9508789504690903,1.1035276463232813,0.9402061711261473,1.7303298317789246,0.9181938987706261,2.1756020090015293,0.890267117073664,2.6157221383935756
3.52,0.9454431987090006,1.3089494547774976,0.9510021888552607,1.1039608288342753,0.940801129664216,1.7324211060822565,0.918842847394485,2.177883058429633,0.8908863974180012,2.617898909904291
3.5300000000000002,0.9457505818420724,1.3100329782029645,0.951125096429842,1.1043940779830992,0.9413901682659185,1.7344974622446105,0.9194859150529789,2.180149867149189,0.8915011636841448,2.620065956405928
3.54,0.9460557333055277,1.3111116679272854,0.9512476749246108,1.104827392586062,0.9419733458356059,1.7365589900936507,0.9201231641819638,2.182402537941501,0.8921114666110554,2.6222233743973056
3.5500000000000003,0.946358678062871,1.3121856272510368,0.9513699260315034,1.1052607726894803,0.9425507206915211,1.738605779146421,0.9207546564546574,2.184641148891429,0.8927173561257422,2.624371249042937
3.56,0.9466594406791887,1.3132548338280663,0.9514918514041082,1.1056942168251176,0.9431223505716311,1.7406379186066379,0.9213804527918865,2.186865873493244,0.8933188813583774,2.6265096676561335
3.5700000000000003,0.9469580453285605,1.3143193571510716,0.9516134526590991,1.1061277251467048,0.9436882926393999,1.7426554973620576,0.9220006133721855,2.189076736293228,0.8939160906571211,2.628638715204078
3.58,0.9472545158013256,1.3153792376620133,0.9517347313776132,1.1065612962667184,0.9442486034895059,1.7446586039819374,0.9226151976417537,2.191273875026199,0.8945090316026512,2.6307584755013735
3.59,0.9475488755112078,1.3164345155875221,0.9518556891065753,1.1069949280877598,0.9448033391535013,1.746647326714571,0.9232242643242723,2.193457375626888,0.8950977510224158,2.6328690311750456
3.6,0.9478411475023024,1.3174852316729075,0.9519763273599688,1.1074286237449376,0.9453525551054149,1.7486217534849087,0.9238278714305789,2.195627338390948,0.8956822950046048,2.634970463345811
3.61,0.9481313544559256,1.3185314257370413,0.9520966476200597,1.1078623780651378,0.9458963062672991,1.750581971892249,0.924426076268211,2.1977838629701125,0.8962627089118511,2.637062851817057
3.62,0.9484195186973321,1.3195731380754885,0.9522166513385699,1.1082961925425021,0.9464346470147236,1.752528069208023,0.9250189354508087,2.1999270442714254,0.8968390373946642,2.6391462761509774
3.63,0.9487056622023016,1.3206104055858687,0.9523363399378065,1.1087300620956415,0.9469676311822117,1.7544601323736406,0.9256065049073877,2.2020569792883276,0.8974113244046031,2.641220811171737
3.64,0.9489898066035968,1.3216432701404521,0.9524557148117467,1.1091639892647143,0.947495312068624,1.7563782479984156,0.926188839891481,2.204173762636291,0.8979796132071935,2.6432865402809065
3.65,0.9492719731972961,1.322671765140147,0.95257477732708,1.1095979725106342,0.9480177424424894,1.7582825023575752,0.926765994990151,2.2062774886936873,0.8985439463945921,2.645343530777719
3.66,0.949552182949003,1.323695929764145,0.9526935288242091,1.1100320084381003,0.9485349745472802,1.7601729813903257,0.9273380241328734,2.208368250974245,0.899104365898006,2.6473918595273105
3.67,0.9498304564999356,1.3247158013259068,0.952811970618214,1.1104659320470174,0.9490470601066379,1.7620497706979992,0.9279049806002982,2.2104461422237875,0.8996609129998712,2.649431602651813
3.68,0.9501068141728963,1.3257314116389791,0.9529301039997753,1.110900237403154,0.9495540503295457,1.7639129555422732,0.9284669170328853,2.212511254494806,0.9002136283457927,2.651462823277958
3.69,0.9503812759781274,1.3267428044908254,0.953047930236064,1.1113344215945697,0.9500559959154478,1.7657626208434498,0.9290238854394179,2.214563678911567,0.900762551956255,2.6534856089816525
3.7,0.9506538616190512,1.3277500074415394,0.9531654505715956,1.1117686640493578,0.9505529470593213,1.7675988511788097,0.9295759372053976,2.2166035061376723,0.9013077232381024,2.6555000136956934
3.71,0.9509245904979002,1.3287530558675442,0.9532826662290508,1.1122029479659932,0.9510449534566947,1.769421730781032,0.9301231231013196,2.218630826037801,0.9018491809958005,2.657506111735089
3.72,0.9511934817212366,1.3297519847964883,0.9533995784100637,1.112637276310466,0.9515320643086178,1.7712313435366764,0.9306654932908335,2.2206457270803446,0.9023869634424733,2.659503969592978
3.73,0.9514605541053662,1.33074682686512,0.9535161882959814,1.113071647952189,0.9520143283265816,1.7730277729847312,0.931203097338786,2.2226482980982714,0.9029211082107325,2.6614936565586262
3.74,0.9517258261816464,1.3317376179552372,0.953632497048591,1.1135060602717521,0.95249179373739,1.7748111023152282,0.9317359842191536,2.224638626791421,0.9034516523632925,2.6634752359104747
3.75,0.9519893162016907,1.3327243864819804,0.9537485058108206,1.1139405135712872,0.9529645082879818,1.776581414367914,0.9322642023228621,2.2266167995145754,0.9039786324033814,2.6654487729639613
3.7600000000000002,0.9522510421424744,1.3337071657688027,0.9538642157074116,1.1143750039191125,0.953432519250206,1.7783387916309805,0.9327877994654956,2.2285829031266084,0.9045020842849487,2.6674143322511075
3.77,0.9525110217113388,1.334685987656505,0.953979627845566,1.1148095225603116,0.9538958734255489,1.7800833162398684,0.9333068228949004,2.230537022515991,0.9050220434226777,2.6693719753177882
3.7800000000000002,0.9527692723509008,1.3356608818555027,0.9540947433155669,1.1152440926593057,0.9543546171498141,1.7818150699761115,0.9338213192986764,2.2324792427043363,0.9055385447018016,2.671321764908404
3.79,0.9530258112438652,1.3366318798266668,0.9542095631913763,1.115678684143012,0.9548087962977563,1.7835341342662523,0.9343313348115698,2.2344096474593953,0.9060516224877302,2.673263761390661
3.8000000000000003,0.9532806553177459,1.3375990125442447,0.9543240885312093,1.1161133076548917,0.9552584562876689,1.7852405901808106,0.9348369150227575,2.236328320991372,0.9065613106354917,2.6751980252464005
3.81,0.9535338212494946,1.338562307207221,0.954438320378085,1.1165479594033658,0.9557036420859253,1.7869345184333008,0.9353381049830298,2.2382353454199073,0.907067642498989,2.677124615158619
3.8200000000000003,0.9537853254700398,1.3395217946820779,0.9545522597603575,1.1169822686477273,0.9561443982114768,1.7886159993793183,0.9358349492118765,2.2401308021282937,0.9075706509400796,2.67904358947647
3.83,0.9540351841687391,1.3404775028967375,0.9546659076922246,1.1174173405883465,0.956580768740303,1.790285113015663,0.9363274917044667,2.2420147737790366,0.9080703683374785,2.680955005937767
3.84,0.9542834132977445,1.3414294603303039,0.9547792651742182,1.117852066725015,0.9570127973098201,1.7919419389795297,0.9368157759385379,2.2438873402717316,0.9085668265954889,2.6828589206606095
3.85,0.9545300285762829,1.3423776946651058,0.9548923331936747,1.118286813180121,0.9574405271232456,1.7935865565477411,0.9372998448811839,2.2457485802605683,0.9090600571525658,2.6847553892370213
3.86,0.9547750454948557,1.3433222335946122,0.9550051127251875,1.1187215776353883,0.9578640009539172,1.7952190446360379,0.9377797409955491,2.2475985779189487,0.9095500909897114,2.6866444673116137
3.87,0.9550184793193557,1.3442631026319076,0.9551176047310415,1.1191563591170377,0.9582832611495706,1.796839481798409,0.93825550624743,2.249437407126827,0.9100369586387111,2.688526205263811
3.88,0.9552603450951048,1.345200332175466,0.9552298101616314,1.1195911544252684,0.9586983496365749,1.7984479462264853,0.9387271821117849,2.251265147540631,0.9105206901902096,2.690400664623513
3.89,0.9555006576508147,1.3461339456110784,0.9553417299558635,1.1200259631809741,0.9591093079241246,1.8000445157489693,0.9391948095791479,2.2530818771506254,0.9110013153016292,2.6922678912221567
3.9,0.9557394316024699,1.3470639750586106,0.9554533650415412,1.1204607814333234,0.9595161771083913,1.8016292678311172,0.9396584291619612,2.2548876719109923,0.91147886320494,2.694127937441319
3.91,0.9559766813571371,1.3479904278930328,0.9555647163357367,1.120895608239724,0.959918997876632,1.8032022795742635,0.940118080900812,2.2566826085465896,0.9119533627142742,2.6959808557860665
3.92,0.9562124211166998,1.3489133413457797,0.9556757847451477,1.1213304409429905,0.9603178105112595,1.8047636277153964,0.9405738043705854,2.258466762890274,0.9124248422333996,2.6978266826915585
3.93,0.9564466648815224,1.3498327533054608,0.9557865711664398,1.1217652772964462,0.9607126548938694,1.806313388626776,0.9410256386865328,2.260240209460598,0.9128933297630448,2.6996655066465802
3.94,0.9566794264540429,1.3507486688795844,0.955897076486577,1.1222001152483982,0.9611035705092292,1.8078516383155925,0.9414736225102517,2.262003022602311,0.9133588529080858,2.7014973377591684
3.95,0.9569107194422963,1.3516611185482312,0.9560073015831376,1.1226349532441002,0.9614905964492262,1.8093784524236696,0.9419177940555866,2.2637552760830926,0.9138214388845924,2.7033222370964616
3.96,0.9571405572633708,1.3525701259707699,0.9561172473246198,1.1230697878473435,0.9618737714167767,1.8108939062272122,0.942358191094445,2.265497043316004,0.9142811145267415,2.705140251781119
3.97,0.957368953146797,1.3534757141995049,0.9562269145707332,1.1235046185984565,0.9622531337296971,1.8123980746365946,0.9427948509625325,2.26722839644646,0.9147379062935941,2.7069514283990106
3.98,0.9575959201378728,1.3543779069830615,0.956336304172682,1.1239394422749975,0.9626287213245344,1.8138910321961816,0.9432278105650104,2.268949407861493,0.9151918402757455,2.7087558140269454
3.99,0.9578214711009225,1.3552767257041864,0.9564454169734341,1.1243742569218087,0.9630005717603616,1.8153728530842046,0.9436571063820712,2.270660148443979,0.9156429422018451,2.710553452798544
4.0,0.9580456187224962,1.3561721949959415,0.9565542538079818,1.1248090594401448,0.9633687222225316,1.8168436111126578,0.9440827744744401,2.272360689768183,0.9160912374449923,2.712344389991884


==> mech-fb-unif-0.5-2-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
0.5,-0.4166666666666667,0.04166666666666666,-0.1875,0.03125,-1.0,0.0,-1.3888888888888888,0.05555555555555558
0.51,-0.415,0.042508333333333335,-0.18708333333333332,0.03146041666666667,-0.9866666666666666,0.00673333333333336,-1.3844444444444444,0.05780000000000006
0.52,-0.41333333333333333,0.04336666666666667,-0.18666666666666665,0.03167500000000001,-0.9733333333333334,0.013600000000000025,-1.3800000000000001,0.06008888888888879
0.53,-0.4116666666666667,0.04424166666666667,-0.18624999999999997,0.03189375000000001,-0.96,0.020599999999999997,-1.3755555555555554,0.06242222222222232
0.54,-0.41,0.04513333333333333,-0.18583333333333335,0.032116666666666654,-0.9466666666666665,0.02773333333333338,-1.3711111111111112,0.0648
0.55,-0.4083333333333333,0.04604166666666666,-0.18541666666666667,0.03234375,-0.9333333333333333,0.034999999999999955,-1.3666666666666667,0.06722222222222224
0.56,-0.4066666666666667,0.04696666666666666,-0.185,0.032575,-0.9199999999999999,0.042400000000000056,-1.3622222222222222,0.06968888888888887
0.5700000000000001,-0.40499999999999997,0.04790833333333336,-0.18458333333333332,0.032810416666666675,-0.9066666666666665,0.049933333333333454,-1.3577777777777778,0.07220000000000007
0.5800000000000001,-0.4033333333333333,0.048866666666666676,-0.18416666666666665,0.03305000000000001,-0.8933333333333333,0.057600000000000054,-1.3533333333333333,0.07475555555555562
0.5900000000000001,-0.40166666666666667,0.04984166666666665,-0.18375000000000002,0.03329374999999999,-0.8799999999999999,0.06540000000000007,-1.3488888888888888,0.07735555555555564
0.6000000000000001,-0.39999999999999997,0.050833333333333355,-0.18333333333333335,0.03354166666666666,-0.8666666666666665,0.07333333333333351,-1.3444444444444443,0.08000000000000004
0.6100000000000001,-0.3983333333333333,0.05184166666666668,-0.18291666666666667,0.03379375,-0.8533333333333333,0.08140000000000001,-1.34,0.0826888888888889
0.6200000000000001,-0.39666666666666667,0.05286666666666668,-0.1825,0.034050000000000004,-0.8399999999999999,0.08960000000000005,-1.3355555555555554,0.08542222222222232
0.6300000000000001,-0.39499999999999996,0.053908333333333364,-0.18208333333333332,0.034310416666666683,-0.8266666666666664,0.09793333333333348,-1.3311111111111111,0.08820000000000003
0.6400000000000001,-0.3933333333333333,0.054966666666666684,-0.18166666666666664,0.03457500000000001,-0.8133333333333332,0.10640000000000002,-1.3266666666666667,0.09102222222222223
0.6500000000000001,-0.39166666666666666,0.05604166666666666,-0.18124999999999997,0.03484375000000002,-0.7999999999999998,0.11500000000000007,-1.3222222222222222,0.09388888888888897
0.6600000000000001,-0.38999999999999996,0.05713333333333337,-0.18083333333333335,0.03511666666666665,-0.7866666666666664,0.12373333333333358,-1.3177777777777777,0.09680000000000005
0.6700000000000002,-0.3883333333333333,0.05824166666666668,-0.18041666666666667,0.03539375,-0.7733333333333332,0.1326000000000001,-1.3083333333333331,0.10309722221128736
0.6800000000000002,-0.38666666666666666,0.05936666666666665,-0.18,0.035675000000000005,-0.7599999999999998,0.1416000000000002,-1.2888888888888885,0.11622222224709117
0.6900000000000002,-0.38499999999999995,0.06050833333333333,-0.17958333333333332,0.03596041666666668,-0.7466666666666664,0.1507333333333336,-1.269444444444444,0.12954166699954023
0.7000000000000002,-0.3833333333333333,0.0616666666666667,-0.17916666666666664,0.03625000000000002,-0.7333333333333332,0.16000000000000014,-1.2499999999999996,0.14305555555555588
0.7100000000000002,-0.38166666666666665,0.06284166666666667,-0.17875000000000002,0.03654375,-0.7199999999999998,0.16940000000000013,-1.2305555555555552,0.156763888884006
0.7200000000000002,-0.37999999999999995,0.06403333333333341,-0.17833333333333334,0.036841666666666655,-0.7066666666666663,0.17893333333333356,-1.2111111111111108,0.1706666666581526
0.7300000000000002,-0.3783333333333333,0.06524166666666668,-0.17791666666666667,0.03714374999999999,-0.6933333333333331,0.18860000000000016,-1.1916666666666664,0.18476388889174444
0.7400000000000002,-0.37666666666666665,0.0664666666666667,-0.1775,0.03745000000000001,-0.6799999999999997,0.19840000000000016,-1.1722222222222218,0.1990555555675258
0.7500000000000002,-0.37499999999999967,0.06770833333333359,-0.17708333333333331,0.037760416666666685,-0.6666666666666663,0.20833333333333362,-1.1527777777777772,0.2135416666666673
0.7600000000000002,-0.35999999999999965,0.0790333332799744,-0.17666666666666664,0.03807500000000003,-0.6533333333333331,0.21840000000000015,-1.1333333333333329,0.22822222222787897
0.7700000000000002,-0.34499999999999964,0.09050833338307086,-0.17624999999999996,0.038393750000000025,-0.6399999999999997,0.22860000000000028,-1.1138888888888885,0.24309722219483582
0.7800000000000002,-0.3299999999999996,0.1021333333076762,-0.17583333333333334,0.038716666666666656,-0.6266666666666663,0.23893333333333366,-1.0944444444444439,0.25816666686024586
0.7900000000000003,-0.3149999999999996,0.11390833325771742,-0.17541666666666667,0.03904375000000001,-0.6133333333333331,0.2494000000000002,-1.0749999999999993,0.273430555398198
0.8000000000000003,-0.2999999999999996,0.12583333333333363,-0.175,0.03937500000000001,-0.5999999999999996,0.2600000000000003,-1.0555555555555551,0.28888888888888925
0.8100000000000003,-0.2849999999999996,0.1379083333176488,-0.1745833333333333,0.0397104166666667,-0.5866666666666662,0.2707333333333337,-1.0361111111111105,0.304541666634789
0.8200000000000003,-0.2699999999999996,0.15013333333333367,-0.17416666666666664,0.04005,-0.573333333333333,0.2816000000000003,-1.0166666666666662,0.32038888888888933
0.8300000000000003,-0.25499999999999956,0.1625083333130906,-0.17375000000000002,0.04039374999999997,-0.5599999999999996,0.29260000000000036,-0.9972222222222217,0.3364305555547678
0.8400000000000003,-0.23999999999999957,0.17503333333322219,-0.17333333333333334,0.04074166666666666,-0.5466666666666662,0.30373333333333374,-0.9777777777777772,0.35266666665573215
0.8500000000000003,-0.22499999999999953,0.18770833333333375,-0.17291666666666666,0.04109375000000001,-0.533333333333333,0.3150000000000003,-0.9583333333333327,0.3690972217466423
0.8600000000000003,-0.20999999999999955,0.2005333333572734,-0.1725,0.04145000000000003,-0.5199999999999996,0.32640000000000036,-0.9388888888888882,0.3857222222470914
0.8700000000000003,-0.19499999999999948,0.21350833330976862,-0.1720833333333333,0.0418104166666667,-0.5066666666666662,0.33793333333333375,-0.9194444444444437,0.4025416660400123
0.8800000000000003,-0.1799999999999995,0.22663333539565386,-0.15833333333333244,0.053874995279277735,-0.4933333333333328,0.3496000000000005,-0.8999999999999992,0.41955555588842935
0.8900000000000003,-0.1649999999999995,0.23990833334464767,-0.13124999999999903,0.07784374991765594,-0.47999999999999954,0.3614000000000004,-0.880555555555555,0.4367638888427932
0.9000000000000004,-0.14999999999999944,0.25333333333333385,-0.10416666666666573,0.10208333333333416,-0.4666666666666663,0.3733333333333337,-0.8611111111111105,0.4541666666666671
0.9100000000000004,-0.13499999999999945,0.2669083332862188,-0.07708333333333234,0.1265937500822679,-0.45333333333333276,0.3854000000000005,-0.841666666666666,0.47176388879157993
0.9200000000000004,-0.11999999999999947,0.2806333337204909,-0.04999999999999899,0.15137500011249455,-0.4399999999999995,0.3976000000000004,-0.8222222222222215,0.48955555555067304
0.9300000000000004,-0.1049999999999994,0.2945083334922933,-0.022916666666665614,0.17642706651213627,-0.42666666666666625,0.40993333333333376,-0.802777777777777,0.5075416629285795
0.9400000000000004,-0.08999999999999941,0.3085333330835098,0.0041666666666677205,0.2017500000570182,-0.4133333333333327,0.42240000000000055,-0.7833333333333325,0.5257222222137088
0.9500000000000004,-0.07499999999999937,0.322708333333334,0.03125000000000107,0.227343750000001,-0.39999999999999947,0.4350000000000005,-0.7638888888888881,0.5440972215851999
0.9600000000000004,-0.059999999999999415,0.33703333289274534,0.058333333333334444,0.2532083333420369,-0.3866666666666662,0.44773333333333376,-0.7444444444444436,0.5626666666695231
0.9700000000000004,-0.044999999999999374,0.351508332035275,0.08541666666666782,0.27934374998913525,-0.3733333333333327,0.46060000000000056,-0.7249999999999991,0.5814305555484285
0.9800000000000004,-0.029999999999999333,0.3661333333333341,0.11250000000000115,0.30575000000000113,-0.35999999999999943,0.4736000000000005,-0.7055555555555548,0.6003888889008593
0.9900000000000004,-0.014999999999999375,0.38090833225381016,0.1395833333333345,0.332427082958373,-0.3466666666666662,0.48673333333333385,-0.6861111111111103,0.6195416615685805
1.0000000000000004,6.661338147750939e-16,0.39583333333333404,0.16666666666666785,0.3593750000000012,-0.33333333333333265,0.5000000000000007,-0.6666666666666659,0.6388888888888897
1.0100000000000005,0.015000000000000735,0.41090833331146415,0.19375000000000125,0.38659374999949947,-0.3199999999999994,0.5134000000000005,-0.6472222222222215,0.6584305552609049
1.0200000000000005,0.030000000000000665,0.4261333332799748,0.22083333333333455,0.41408333317426493,-0.30666666666666614,0.5269333333333339,-0.6277777777777769,0.6781666666723241
1.0300000000000005,0.04500000000000068,0.44150833332819267,0.24791666666666795,0.44184374878650684,-0.2933333333333326,0.5406000000000006,-0.6083333333333323,0.6980972222153103
1.0400000000000005,0.06000000000000075,0.4570333333830714,0.2750000000000013,0.4698750000768877,-0.27999999999999936,0.5544000000000007,-0.5888888888888879,0.7182222221948367
1.0500000000000005,0.07500000000000076,0.4727083332567218,0.30208333333333465,0.4981770832399793,-0.2666666666666661,0.568333333333334,-0.5694444444444435,0.7385416666441504
1.0600000000000005,0.09000000000000075,0.4885333333076767,0.32916666666666805,0.5267500001161586,-0.2533333333333326,0.5824000000000007,-0.5499999999999992,0.7590555557491352
1.0700000000000005,0.10500000000000073,0.5045083333130047,0.35625000000000134,0.5555937498340384,-0.23999999999999932,0.5966000000000007,-0.5305555555555543,0.7797638888926577
1.0800000000000005,0.12000000000000074,0.5206333332577178,0.38333333333333475,0.5847083334288344,-0.22666666666666607,0.610933333333334,-0.5111111111111102,0.8006666665093095
1.0900000000000005,0.1350000000000008,0.5369083333302263,0.41041666666666804,0.6140937499650743,-0.21333333333333254,0.6254000000000008,-0.4916666666666658,0.8217638872824333
1.1000000000000005,0.15000000000000083,0.5533333333333341,0.43750000000000144,0.6437500000000017,-0.1999999999999993,0.6400000000000008,-0.4722222222222212,0.8430555555742596
1.1100000000000005,0.16500000000000076,0.5699083333371682,0.46458333333333485,0.6736770833325616,-0.18666666666666604,0.654733333333334,-0.4527777777777766,0.8645416668698863
1.1200000000000006,0.18000000000000083,0.5866333333176493,0.49166666666666814,0.7038750001074955,-0.1733333333333325,0.669600000000001,-0.43333333333333224,0.8862222221903453
1.1300000000000006,0.19500000000000084,0.6035083333235681,0.5187500000000015,0.7343437499893011,-0.15999999999999925,0.6846000000000009,-0.41388888888888786,0.9080972222136219
1.1400000000000006,0.21000000000000088,0.6205333333333343,0.545833333333335,0.7650833333333352,-0.146666666666666,0.6997333333333341,-0.39444444444444327,0.9301666666666683
1.1500000000000006,0.22500000000000084,0.6377083313449641,0.5729166666666682,0.7960937500440292,-0.13333333333333247,0.715000000000001,-0.3749999999999989,0.952430556117256
1.1600000000000006,0.24000000000000085,0.6550333333130912,0.6000000000000015,0.8273749996855864,-0.11999999999999922,0.7304000000000009,-0.3555555555555543,0.9748888888881019
1.1700000000000006,0.255000000000001,0.6725083332579789,0.627083333333335,0.8589270832111413,-0.10666666666666597,0.7459333333333341,-0.33611111111111014,0.9975416667496768
1.1800000000000006,0.2700000000000009,0.6901333333332228,0.6541666666666682,0.8907500005515593,-0.09333333333333244,0.761600000000001,-0.31666666666666554,1.020388888877955
1.1900000000000006,0.2850000000000008,0.7079083333390452,0.6812500000000017,0.9228437480173534,-0.07999999999999918,0.777400000000001,-0.29722222222222094,1.0434305555221093
1.2000000000000006,0.30000000000000093,0.7258333333333344,0.708333333333335,0.9552083333132906,-0.06666666666666593,0.7933333333333342,-0.27777777777777657,1.0666666661910877
1.2100000000000006,0.31500000000000095,0.7439083333198717,0.7354166666666684,0.9878437499442877,-0.0533333333333324,0.8094000000000011,-0.2583333333333322,1.0900972203338983
1.2200000000000006,0.33000000000000096,0.7621333333572743,0.7625000000000017,1.0207500000000023,-0.03999999999999915,0.825600000000001,-0.2388888888888876,1.1137222222470926
1.2300000000000006,0.345000000000001,0.7805083331981821,0.7895833333333351,1.0539270834190444,-0.026666666666665895,0.8419333333333343,-0.219444444444443,1.1375416667351972
1.2400000000000007,0.360000000000001,0.7990333333097693,0.8166666666666684,1.0873749999214783,-0.013333333333332364,0.8584000000000012,-0.19999999999999885,1.1615555549289018
1.2500000000000007,0.375000000000001,0.8177083333333346,0.84375,1.1210937500000002,8.881784197001252e-16,0.8750000000000011,-0.18055555555555425,1.1857638888888904
1.2600000000000007,0.390000000000001,0.8365333353956547,0.8441666666666667,1.121616661960373,0.013333333333334307,0.8917333333333346,-0.16111111111110987,1.2101666669995417
1.2700000000000007,0.405000000000001,0.8555083331675122,0.8445833333333334,1.1221437500341938,0.026666666666667505,0.908600000000001,-0.14166666666666528,1.2347638883811063
1.2800000000000007,0.42000000000000104,0.8746333333446483,0.8450000000000001,1.1226749998747527,0.040000000000000924,0.9256000000000012,-0.1222222222222209,1.2595555555094613
1.2900000000000007,0.43500000000000116,0.8939083332869427,0.8454166666666667,1.1232104165286134,0.05333333333333434,0.9427333333333346,-0.10277777777777652,1.2845416664910516
1.3000000000000007,0.45000000000000107,0.9133333333333348,0.8458333333333333,1.12375,0.06666666666666754,0.9600000000000011,-0.08333333333333193,1.309722222222224
1.3100000000000007,0.46500000000000097,0.9329083332785613,0.8462500000000001,1.1242937500259174,0.08000000000000096,0.9774000000000013,-0.06388888888888733,1.3350972228395168
1.3200000000000007,0.4800000000000011,0.9526333332862198,0.8466666666666667,1.1248416667755383,0.09333333333333438,0.9949333333333348,-0.044444444444442954,1.360666666569359
1.3300000000000007,0.4950000000000011,0.9725083333099565,0.8470833333333334,1.1253937500663713,0.10666666666666758,1.0126000000000013,-0.0249999999999988,1.386430555966095
1.3400000000000007,0.5100000000000011,0.992533333720492,0.8475,1.1259500000000002,0.120000000000001,1.0304000000000013,-0.0055555555555539815,1.412388888884008
1.3500000000000008,0.5250000000000011,1.0127083333372662,0.8479166666666667,1.1265104166666666,0.13333333333333441,1.0483333333333347,0.013888888888890394,1.4385416666601714
1.3600000000000008,0.5400000000000011,1.0330333334922943,0.8483333333333334,1.1270749831974716,0.1466666666666676,1.0664000000000013,0.03333333333333477,1.464888885150803
1.3700000000000008,0.5550000000000012,1.053508333168726,0.84875,1.1276437501083272,0.16000000000000103,1.0846000000000013,0.052777777777779145,1.4914305552510376
1.3800000000000008,0.5700000000000012,1.0741333317770971,0.8491666666666667,1.1282166659343944,0.17333333333333445,1.1029333333333349,0.07222222222222374,1.5181666666581544
1.3900000000000008,0.5850000000000012,1.0949083343032935,0.8495833333333334,1.1287937494366413,0.18666666666666765,1.1214000000000013,0.09166666666666823,1.5450972220457082
1.4000000000000008,0.6000000000000012,1.1158333333333348,0.85,1.1293750000072311,0.20000000000000107,1.1400000000000015,0.11111111111111271,1.5722222215852013
1.4100000000000008,0.6150000000000013,1.1369083331213896,0.8504166666666667,1.1299604166858275,0.21333333333333449,1.158733333333335,0.13055555555555698,1.5995416666478068
1.4200000000000008,0.6300000000000012,1.1581333328927466,0.8508333333333333,1.130549999974664,0.22666666666666768,1.1776000000000015,0.15000000000000158,1.6270555555584134
1.4300000000000008,0.6450000000000011,1.1795083332695788,0.8512500000000001,1.131143750090777,0.2400000000000011,1.1966000000000014,0.16944444444444617,1.6547638888841547
1.4400000000000008,0.6600000000000013,1.2010333320352762,0.8516666666666667,1.1317416666992643,0.2533333333333345,1.215733333333335,0.18888888888889055,1.682666666659541
1.4500000000000008,0.6750000000000013,1.2227083185810756,0.8520833333333334,1.1323437497532916,0.2666666666666677,1.2350000000000017,0.2083333333333348,1.7107638890602708
1.4600000000000009,0.6900000000000013,1.2445333333333353,0.8525,1.13295,0.28000000000000114,1.2544000000000015,0.22777777777777952,1.7390555555675278
1.4700000000000009,0.7050000000000013,1.2665083332571296,0.8529166666666667,1.133560416974794,0.29333333333333456,1.2739333333333351,0.247222222222224,1.7675416666270012
1.4800000000000009,0.7200000000000013,1.2886333322538115,0.8533333333333334,1.134174999983305,0.30666666666666775,1.2936000000000016,0.2666666666666683,1.7962222171241378
1.4900000000000009,0.7350000000000013,1.3109083333317586,0.85375,1.134793750743175,0.3200000000000012,1.313400000000002,0.28611111111111276,1.8250972219139396
1.5000000000000009,0.7500000000000002,1.3333333333333337,0.8541666666666667,1.135416666666667,0.3333333333333346,1.3333333333333353,0.30555555555555725,1.8541666666666696
1.510000000000001,0.7516666666666667,1.3358416663675778,0.8545833333333334,1.136043750008338,0.3466666666666678,1.3534000000000017,0.32500000000000184,1.8834305555275015
1.520000000000001,0.7533333333333334,1.3383666669947165,0.8550000000000001,1.136675,0.3600000000000012,1.373600000000002,0.3444444444444462,1.91288888859424
1.530000000000001,0.7550000000000001,1.340908333249123,0.8554166666666667,1.1373104163991783,0.3733333333333346,1.3939333333333352,0.3638888888888906,1.9425416665841322
1.540000000000001,0.7566666666666668,1.3434666671049564,0.8558333333333333,1.137950000477209,0.3866666666666678,1.4144000000000017,0.3833333333333351,1.9723888888945482
1.550000000000001,0.7583333333333335,1.346041666666667,0.8562500000000001,1.1385937499999998,0.40000000000000124,1.435000000000002,0.4027777777777798,2.0024305551940302
1.560000000000001,0.7600000000000002,1.3486333334104537,0.8566666666666667,1.1392416666768364,0.41333333333333466,1.4557333333333353,0.42222222222222405,2.0326666666597566
1.570000000000001,0.7616666666666669,1.351241666292038,0.8570833333333334,1.139893752621742,0.42666666666666786,1.4766000000000017,0.4416666666666683,2.063097221077341
1.580000000000001,0.7633333333333334,1.3538666643614192,0.8575,1.1405500000000002,0.4400000000000013,1.497600000000002,0.461111111111113,2.0937222221948386
1.590000000000001,0.7650000000000001,1.3565083333242896,0.8579166666666667,1.1412104165010561,0.4533333333333347,1.5187333333333357,0.4805555555555575,2.124541666661814
1.600000000000001,0.7666666666666668,1.35916666670695,0.8583333333333334,1.1418749998824418,0.4666666666666679,1.540000000000002,0.5000000000000019,2.1555555555330415
1.610000000000001,0.7683333333333335,1.361841665426768,0.85875,1.1425437502337115,0.4800000000000013,1.561400000000002,0.5194444444444463,2.1867638885928926
1.620000000000001,0.7700000000000002,1.3645333333333336,0.8591666666666667,1.1432166667637096,0.49333333333333473,1.5829333333333357,0.5388888888888909,2.2181666668602484
1.630000000000001,0.7716666666666667,1.3672416667480676,0.8595833333333334,1.143893749249855,0.5066666666666679,1.6046000000000022,0.5583333333333353,2.2497638889540688
1.640000000000001,0.7733333333333334,1.3699666659950867,0.86,1.1445750004978885,0.5200000000000014,1.6264000000000023,0.5777777777777798,2.2815555555593265
1.650000000000001,0.7750000000000001,1.372708333308929,0.8604166666666667,1.1452604166889149,0.5333333333333348,1.6483333333333356,0.5972222222222241,2.313541666599403
1.660000000000001,0.7766666666666668,1.3754666682227654,0.8608333333333333,1.145950000204647,0.546666666666668,1.670400000000002,0.6166666666666686,2.3457222220648672
1.670000000000001,0.7783333333333335,1.3782416663589492,0.8612500000000001,1.1466437502076359,0.5600000000000014,1.6926000000000025,0.6311111111111116,2.3697555554777145
1.680000000000001,0.7800000000000002,1.3810333333457776,0.8616666666666667,1.1473416669013239,0.5733333333333348,1.7149333333333359,0.635555555555556,2.3771999984323875
1.690000000000001,0.781666666666667,1.3838416665250832,0.8620833333333334,1.1480437501047016,0.586666666666668,1.7374000000000018,0.6400000000000005,2.3846888893991065
1.700000000000001,0.7833333333333334,1.3866666666602392,0.8625,1.14875,0.6000000000000014,1.7600000000000025,0.6444444444444449,2.392222222222223
1.710000000000001,0.7850000000000001,1.3895083333015987,0.8629166666666667,1.1494604166878397,0.6133333333333348,1.7827333333333362,0.6488888888888894,2.399800000531611
1.720000000000001,0.7866666666666668,1.392366666690448,0.8633333333333334,1.1501750000023205,0.626666666666668,1.8056000000000023,0.6533333333333338,2.407422227145527
1.730000000000001,0.7883333333333336,1.3952416664744458,0.86375,1.1508937498437932,0.6400000000000015,1.8286000000000024,0.6577777777777783,2.4150888888730857
1.740000000000001,0.7900000000000003,1.3981333334252366,0.8641666666666667,1.1516166666666665,0.6533333333333349,1.851733333333336,0.6622222222222227,2.4228000003729138
1.750000000000001,0.7916666666666667,1.401041666666667,0.8645833333333334,1.1523437500000002,0.6666666666666681,1.8750000000000027,0.6666666666666673,2.430555555043309
1.7600000000000011,0.7933333333333334,1.4039666668052804,0.8650000000000001,1.153075000032102,0.6800000000000015,1.8984000000000028,0.6711111111111115,2.4383555555100247
1.7700000000000011,0.7950000000000002,1.4069083333423875,0.8654166666666667,1.1538104164807579,0.6933333333333349,1.921933333333336,0.675555555555556,2.446200000574701
1.7800000000000011,0.7966666666666669,1.409866666666667,0.8658333333333333,1.15455,0.7066666666666681,1.9456000000000024,0.6800000000000006,2.4540888888806625
1.7900000000000011,0.7983333333333336,1.4128416592612372,0.8662500000000001,1.1552937496946276,0.7200000000000015,1.969400000000003,0.6844444444444449,2.4620222222413246
1.8000000000000012,0.8000000000000003,1.415833331514654,0.8666666666666667,1.1560416668530764,0.733333333333335,1.9933333333333363,0.6888888888888894,2.4700000051500184
1.8100000000000012,0.801666666666667,1.418841666626117,0.8670833333333334,1.1567937503231935,0.7466666666666681,2.0174000000000025,0.6933333333333339,2.478022221557375
1.8200000000000012,0.8033333333333335,1.421866666644523,0.8675,1.1575499998970247,0.7600000000000016,2.041600000000003,0.6977777777777782,2.486088889412441
1.8300000000000012,0.8050000000000002,1.4249083333417492,0.8679166666666667,1.1583104166830442,0.773333333333335,2.0659333333333367,0.7022222222222227,2.494200000008975
1.8400000000000012,0.8066666666666669,1.4279666665303452,0.8683333333333334,1.159074999943998,0.7866666666666682,2.090400000000003,0.7066666666666673,2.502355555571821
1.8500000000000012,0.8083333333333336,1.431041687960099,0.86875,1.1598437500000003,0.8000000000000016,2.115000000000003,0.7111111111111116,2.5105555555601815
1.8600000000000012,0.8100000000000003,1.4341333333333337,0.8691666666666668,1.160616666666666,0.813333333333335,2.139733333333336,0.715555555555556,2.518800000055599
1.8700000000000012,0.8116666666666668,1.4372416666410357,0.8695833333333334,1.161393750125594,0.8266666666666682,2.164600000000003,0.7200000000000006,2.5270888886403577
1.8800000000000012,0.8133333333333335,1.4403666666650587,0.87,1.1621749980488625,0.8400000000000016,2.189600000000003,0.7244444444444449,2.5354222222048377
1.8900000000000012,0.8150000000000002,1.4435083331482985,0.8704166666666667,1.162960416646873,0.853333333333335,2.2147333333333363,0.7288888888888895,2.543800000004594
1.9000000000000012,0.8166666666666669,1.446666666666667,0.8708333333333333,1.1637499999999998,0.8666666666666683,2.2400000000000033,0.733333333333334,2.552222221746643
1.9100000000000013,0.8183333333333336,1.4498416666366503,0.8712500000000001,1.164543750061347,0.8800000000000017,2.265400000000003,0.7377777777777782,2.5606888887366854
1.9200000000000013,0.8200000000000003,1.453033333319365,0.8716666666666667,1.165341666337425,0.8933333333333351,2.290933333333337,0.7422222222222228,2.569200000161579
1.9300000000000013,0.821666666666667,1.4562416667971239,0.8720833333333334,1.1661437500312142,0.9066666666666683,2.316600000000003,0.7466666666666674,2.5777555555878777
1.9400000000000013,0.8233333333333335,1.459466666666667,0.8725,1.1669499999953723,0.9200000000000017,2.342400000000003,0.7511111111111116,2.5863555572112045
1.9500000000000013,0.8250000000000002,1.4627083344007623,0.8729166666666667,1.1677604166713687,0.9333333333333351,2.368333333333337,0.7555555555555561,2.5950000004347267
1.9600000000000013,0.8266666666666669,1.4659666686939505,0.8733333333333334,1.1685750000330373,0.9466666666666683,2.394400000000003,0.7600000000000007,2.6036888885115856
1.9700000000000013,0.8283333333333336,1.469241656777906,0.87375,1.1693937645735708,0.9600000000000017,2.4206000000000034,0.7644444444444449,2.612422221913947
1.9800000000000013,0.8300000000000003,1.4725333332678474,0.8741666666666668,1.1702166664213887,0.9733333333333352,2.446933333333337,0.7688888888888895,2.621199999372537
1.9900000000000013,0.8316666666666668,1.4758416671261956,0.8745833333333334,1.1710437500940993,0.9866666666666684,2.473400000000004,0.773333333333334,2.6300222221882925
2.0000000000000013,0.8333333333333335,1.4791666666666672,0.8750000000000001,1.1718750000000004,1.0,2.5,0.7777777777777782,2.6388888888888897


==> mech-fb-unif-1-3-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
1.0,-0.4375,0.0625,-0.203125,0.046875,-1.0,0.0,-1.4166666666666665,0.08333333333333348
1.01,-0.43625,0.06375624999999999,-0.2028125,0.047189062500000004,-0.99,0.010049999999999998,-1.4133333333333333,0.08668333333333335
1.02,-0.435,0.06502500000000003,-0.2025,0.04750624999999999,-0.98,0.02019999999999997,-1.4100000000000001,0.09006666666666654
1.03,-0.43374999999999997,0.06630625000000001,-0.2021875,0.047826562499999996,-0.97,0.030450000000000036,-1.4066666666666667,0.0934833333333333
1.04,-0.4325,0.06759999999999998,-0.201875,0.04815000000000001,-0.96,0.04080000000000008,-1.4033333333333333,0.09693333333333336
1.05,-0.43125,0.06890624999999996,-0.2015625,0.04847656249999998,-0.95,0.05125000000000011,-1.4,0.10041666666666675
1.06,-0.43,0.07022499999999998,-0.20124999999999998,0.04880625000000002,-0.94,0.0618000000000001,-1.3966666666666665,0.10393333333333347
1.07,-0.42874999999999996,0.07155625000000007,-0.2009375,0.049139062500000025,-0.9299999999999999,0.07245000000000007,-1.3933333333333333,0.10748333333333329
1.08,-0.4275,0.07290000000000002,-0.200625,0.049475000000000005,-0.9199999999999999,0.08320000000000002,-1.3900000000000001,0.11106666666666644
1.09,-0.42625,0.07425625,-0.2003125,0.049814062500000006,-0.9099999999999999,0.09405000000000008,-1.3866666666666667,0.11468333333333339
1.1,-0.425,0.07562500000000001,-0.2,0.050156249999999986,-0.8999999999999999,0.10500000000000008,-1.3833333333333333,0.1183333333333334
1.11,-0.42374999999999996,0.07700625000000003,-0.1996875,0.05050156250000001,-0.8899999999999999,0.11605000000000007,-1.38,0.12201666666666675
1.12,-0.4225,0.07840000000000003,-0.199375,0.05084999999999999,-0.8799999999999999,0.12720000000000017,-1.3766666666666665,0.12573333333333345
1.1300000000000001,-0.42125,0.07980625,-0.1990625,0.05120156249999999,-0.8699999999999999,0.13845000000000016,-1.3733333333333333,0.12948333333333342
1.1400000000000001,-0.42,0.08122499999999999,-0.19874999999999998,0.051556250000000026,-0.8599999999999999,0.14980000000000018,-1.37,0.13326666666666653
1.1500000000000001,-0.41874999999999996,0.08265625000000006,-0.1984375,0.051914062500000024,-0.8499999999999999,0.1612500000000002,-1.3666666666666667,0.13708333333333314
1.1600000000000001,-0.4175,0.0841,-0.198125,0.052275,-0.8399999999999999,0.17280000000000018,-1.3633333333333333,0.14093333333333338
1.1700000000000002,-0.41625,0.08555625,-0.1978125,0.052639062499999986,-0.8299999999999998,0.18445000000000017,-1.3562499999999997,0.14919791665846568
1.1800000000000002,-0.415,0.08702500000000005,-0.1975,0.05300625,-0.8199999999999998,0.19620000000000024,-1.3416666666666663,0.1663333333519853
1.1900000000000002,-0.41374999999999995,0.08850625000000004,-0.1971875,0.05337656250000001,-0.8099999999999998,0.20805000000000012,-1.3270833333333332,0.18361458358298854
1.2000000000000002,-0.4125,0.09000000000000002,-0.196875,0.05375000000000003,-0.7999999999999998,0.22000000000000017,-1.3125,0.20104166666666679
1.2100000000000002,-0.41125,0.09150625,-0.1965625,0.05412656250000001,-0.7899999999999998,0.23205000000000017,-1.2979166666666664,0.21861458332967126
1.2200000000000002,-0.41,0.09302499999999998,-0.19624999999999998,0.05450625000000001,-0.7799999999999998,0.24420000000000025,-1.283333333333333,0.23633333333967588
1.2300000000000002,-0.40874999999999995,0.09455625000000009,-0.1959375,0.05488906250000003,-0.7699999999999998,0.2564500000000002,-1.2687499999999998,0.25419791605488945
1.2400000000000002,-0.4075,0.0961,-0.195625,0.055275,-0.7599999999999998,0.26880000000000026,-1.2541666666666662,0.27220833334231126
1.2500000000000002,-0.4062499999999998,0.0976562500000003,-0.1953125,0.055664062499999986,-0.7499999999999998,0.28125000000000033,-1.239583333333333,0.29036458333333376
1.2600000000000002,-0.39499999999999974,0.11177499995998098,-0.195,0.05605624999999999,-0.7399999999999998,0.2938000000000003,-1.2249999999999999,0.30866666667090964
1.2700000000000002,-0.3837499999999997,0.12600625003730334,-0.19468749999999999,0.056451562500000024,-0.7299999999999998,0.3064500000000002,-1.2104166666666665,0.32711458341700683
1.2800000000000002,-0.3724999999999997,0.14034999998075728,-0.194375,0.05685,-0.7199999999999998,0.31920000000000026,-1.1958333333333329,0.3457083334785177
1.2900000000000003,-0.36124999999999974,0.15480624994328812,-0.1940625,0.05725156250000002,-0.7099999999999997,0.3320500000000004,-1.1812499999999995,0.3644479165486488
1.3000000000000003,-0.3499999999999997,0.16937500000000044,-0.19374999999999998,0.05765625000000004,-0.6999999999999997,0.3450000000000004,-1.166666666666666,0.38333333333333414
1.3100000000000003,-0.33874999999999966,0.1840562499902803,-0.19343749999999998,0.058064062500000034,-0.6899999999999997,0.35805000000000037,-1.1520833333333331,0.4023645833399141
1.3200000000000003,-0.3274999999999997,0.1988500000000004,-0.193125,0.058474999999999985,-0.6799999999999997,0.37120000000000036,-1.1374999999999997,0.42154166666666704
1.3300000000000003,-0.3162499999999997,0.21375624990215836,-0.1928125,0.05888906250000003,-0.6699999999999997,0.3844500000000004,-1.1229166666666663,0.4408645847196365
1.3400000000000003,-0.30499999999999966,0.22877499999991688,-0.1925,0.05930624999999999,-0.6599999999999997,0.39780000000000043,-1.108333333333333,0.4603333333251326
1.3500000000000003,-0.2937499999999996,0.2439062500000005,-0.19218749999999998,0.0597265625,-0.6499999999999997,0.41125000000000034,-1.0937499999999996,0.479947916309982
1.3600000000000003,-0.28249999999999964,0.2591500000179553,-0.191875,0.06015000000000001,-0.6399999999999997,0.4248000000000005,-1.0791666666666662,0.49970833335198567
1.3700000000000003,-0.27124999999999966,0.27450624998233214,-0.1915625,0.060576562500000014,-0.6299999999999997,0.4384500000000005,-1.0645833333333328,0.5196145828633427
1.3800000000000003,-0.2599999999999996,0.2899750015467407,-0.1812499999999993,0.07478124645945865,-0.6199999999999997,0.4522000000000005,-1.0499999999999996,0.5396666669163221
1.3900000000000003,-0.24874999999999958,0.30555625000848574,-0.1609374999999993,0.10291406243824226,-0.6099999999999997,0.4660500000000004,-1.0354166666666664,0.5598645832987614
1.4000000000000004,-0.2374999999999996,0.3212500000000006,-0.14062499999999928,0.131250000000001,-0.5999999999999996,0.4800000000000005,-1.0208333333333328,0.5802083333333341
1.4100000000000004,-0.22624999999999962,0.3370562499646643,-0.12031249999999927,0.15978906256170122,-0.5899999999999996,0.4940500000000005,-1.0062499999999992,0.6006979165936859
1.4200000000000004,-0.21499999999999958,0.35297500029036843,-0.09999999999999926,0.18853125008437127,-0.5799999999999996,0.5082000000000005,-0.991666666666666,0.6213333333296717
1.4300000000000004,-0.20374999999999954,0.3690062501192202,-0.07968749999999922,0.2174765498841026,-0.5699999999999996,0.5224500000000004,-0.9770833333333329,0.6421145805297682
1.4400000000000004,-0.19249999999999956,0.38514999981263254,-0.059374999999999206,0.24662500004276405,-0.5599999999999996,0.5368000000000006,-0.9624999999999996,0.6630416666730098
1.4500000000000004,-0.18124999999999958,0.401406250028055,-0.039062499999999195,0.27597656250000113,-0.5499999999999996,0.5512500000000007,-0.9479166666666661,0.6841145828555667
1.4600000000000004,-0.16999999999999954,0.4177749996695592,-0.018749999999999156,0.3055312496475908,-0.5399999999999996,0.5658000000000005,-0.9333333333333327,0.7053333327215571
1.4700000000000004,-0.1587499999999995,0.43425624902645654,0.0015625000000008549,0.3352890624918519,-0.5299999999999996,0.5804500000000006,-0.9187499999999994,0.7266979166613218
1.4800000000000004,-0.14749999999999952,0.45085000000000075,0.021875000000000866,0.36525000000000124,-0.5199999999999996,0.5952000000000006,-0.9041666666666659,0.7482083333423121
1.4900000000000004,-0.13624999999999954,0.4675562491903579,0.04218750000000088,0.3954140622187801,-0.5099999999999996,0.6100500000000006,-0.8895833333333326,0.7698645795097694
1.5000000000000004,-0.1249999999999995,0.48437500000000067,0.06250000000000089,0.42578125000000133,-0.49999999999999956,0.6250000000000007,-0.8749999999999996,0.7916666666666672
1.5100000000000005,-0.11374999999999946,0.5013062499835983,0.08281250000000093,0.45635156249962505,-0.48999999999999955,0.6400500000000007,-0.8604166666666662,0.8136145831123456
1.5200000000000005,-0.10249999999999948,0.5183499999599814,0.10312500000000094,0.4871249998806992,-0.47999999999999954,0.6552000000000007,-0.8458333333333327,0.8357083333375772
1.5300000000000005,-0.0912499999999995,0.5355062499961447,0.12343750000000095,0.5181015615898805,-0.46999999999999953,0.6704500000000008,-0.8312499999999992,0.8579479166614832
1.5400000000000005,-0.07999999999999946,0.5527750000373038,0.143750000000001,0.5492812500576663,-0.4599999999999995,0.6858000000000007,-0.8166666666666658,0.880333333417008
1.5500000000000005,-0.06874999999999942,0.5701562499425417,0.164062500000001,0.580664062429985,-0.4499999999999995,0.7012500000000007,-0.8020833333333327,0.9028645833164463
1.5600000000000005,-0.05749999999999944,0.5876499999807578,0.184375000000001,0.6122500000871194,-0.4399999999999995,0.7168000000000008,-0.7874999999999994,0.9255416668118516
1.5700000000000005,-0.04624999999999946,0.6052562499847538,0.20468750000000102,0.6440390623755294,-0.4299999999999995,0.7324500000000008,-0.7729166666666659,0.9483645833361601
1.5800000000000005,-0.03499999999999942,0.6229749999432886,0.22500000000000103,0.6760312500716262,-0.4199999999999995,0.7482000000000009,-0.7583333333333326,0.9713333332153156
1.5900000000000005,-0.023749999999999383,0.6408062499425295,0.24531250000000107,0.7082265625480342,-0.4099999999999995,0.7640500000000008,-0.7437499999999992,0.9944479154618254
1.6000000000000005,-0.0124999999999994,0.6587500000000011,0.2656250000000011,0.7406250000000018,-0.39999999999999947,0.7800000000000009,-0.7291666666666657,1.0177083333333343
1.6100000000000005,-0.0012499999999994182,0.6768062500765978,0.28593750000000107,0.7732265624994217,-0.38999999999999946,0.7960500000000009,-0.7145833333333325,1.0411145834857445
1.6200000000000006,0.01000000000000062,0.6949749999902809,0.30625000000000113,0.8060312500300542,-0.37999999999999945,0.8122000000000009,-0.6999999999999993,1.0646666666732485
1.6300000000000006,0.021250000000000657,0.7132562499926764,0.32656250000000114,0.8390390624182533,-0.36999999999999944,0.8284500000000008,-0.685416666666666,1.0883645833268836
1.6400000000000006,0.03250000000000064,0.731650000000001,0.34687500000000115,0.872250000000002,-0.35999999999999943,0.8448000000000009,-0.6708333333333325,1.112208333333335
1.6500000000000006,0.04375000000000062,0.7501562485087234,0.36718750000000117,0.9056640625330223,-0.3499999999999994,0.861250000000001,-0.656249999999999,1.1361979170879426
1.6600000000000006,0.05500000000000066,0.7687749999021589,0.3875000000000012,0.9392812497261045,-0.3399999999999994,0.8778000000000009,-0.6416666666666657,1.1603333347196378
1.6700000000000006,0.0662500000000007,0.7875062499434844,0.40781250000000124,0.9731015624083567,-0.3299999999999994,0.8944500000000009,-0.6270833333333325,1.1846145833955912
1.6800000000000006,0.07750000000000068,0.8063499999999175,0.4281250000000012,1.00712500041367,-0.3199999999999994,0.911200000000001,-0.6124999999999993,1.2090416666584667
1.6900000000000006,0.08875000000000066,0.8253062500042843,0.44843750000000127,1.0413515610130157,-0.3099999999999994,0.9280500000000012,-0.5979166666666658,1.2336145833082495
1.7000000000000006,0.1000000000000007,0.8443750000000012,0.4687500000000013,1.0757812499849686,-0.2999999999999994,0.9450000000000011,-0.5833333333333324,1.2583333329766497
1.7100000000000006,0.11125000000000074,0.8635562499899042,0.4890625000000013,1.1104140624582166,-0.28999999999999937,0.962050000000001,-0.5687499999999991,1.2831979152504243
1.7200000000000006,0.12250000000000072,0.882850000017956,0.5093750000000012,1.145250000000002,-0.27999999999999936,0.9792000000000012,-0.5541666666666656,1.3082083333519865
1.7300000000000006,0.1337500000000007,0.9022562501359994,0.5296875000000013,1.180289062564284,-0.26999999999999935,0.9964500000000012,-0.5395833333333323,1.3333645833847316
1.7400000000000007,0.14500000000000074,0.9217749999823328,0.5500000000000014,1.2155312499411093,-0.25999999999999934,1.0138000000000011,-0.5249999999999992,1.3586666661966769
1.7500000000000007,0.15625000000000078,0.9414062500000014,0.5703125000000013,1.2509765625000024,-0.24999999999999933,1.031250000000001,-0.5104166666666659,1.384114583333335
1.7600000000000007,0.16750000000000076,0.9611500015467416,0.5906250000000014,1.28662499645946,-0.23999999999999932,1.0488000000000013,-0.49583333333333235,1.4097083335829899
1.7700000000000007,0.17875000000000074,0.9810062498756345,0.6109375000000014,1.322476563095762,-0.22999999999999932,1.0664500000000015,-0.48124999999999885,1.4354479162858302
1.7800000000000007,0.19000000000000078,1.0009750000084865,0.6312500000000014,1.358531249938244,-0.2199999999999993,1.0842000000000014,-0.46666666666666545,1.4613333332987635
1.7900000000000007,0.20125000000000082,1.0210562499652074,0.6515625000000014,1.3947890624848605,-0.2099999999999993,1.102050000000001,-0.4520833333333324,1.4873645832016225
1.8000000000000007,0.2125000000000008,1.0412500000000016,0.6718750000000014,1.4312500000000026,-0.1999999999999993,1.1200000000000012,-0.4374999999999991,1.5135416666666683
1.8100000000000007,0.22375000000000078,1.0615562499589215,0.6921875000000015,1.4679140625015794,-0.18999999999999928,1.1380500000000016,-0.4229166666666656,1.5398645837963052
1.8200000000000007,0.23500000000000082,1.0819749999646653,0.7125000000000015,1.5047812500617028,-0.17999999999999927,1.1562000000000014,-0.4083333333333323,1.5663333332603533
1.8300000000000007,0.24625000000000086,1.1025062499824678,0.7328125000000015,1.5418515624948135,-0.16999999999999926,1.174450000000001,-0.39374999999999893,1.5929479169745715
1.8400000000000007,0.25750000000000084,1.1231500002903694,0.7531250000000015,1.579125000084373,-0.15999999999999925,1.1928000000000014,-0.37916666666666543,1.619708333329673
1.8500000000000008,0.2687500000000008,1.1439062500208734,0.7734375000000016,1.6166015624309873,-0.14999999999999925,1.2112500000000015,-0.36458333333333215,1.6466145795573692
1.8600000000000008,0.28000000000000086,1.1647750001192212,0.7937500000000015,1.6542812373841043,-0.13999999999999924,1.2298000000000013,-0.3499999999999992,1.6736666638631024
1.8700000000000008,0.2912500000000009,1.1857562498765448,0.8140625000000016,1.692164062059428,-0.12999999999999923,1.2484500000000014,-0.3354166666666657,1.700864583104945
1.8800000000000008,0.3025000000000009,1.2068499988328232,0.8243750000000001,1.7114749999724301,-0.11999999999999922,1.2672000000000014,-0.3208333333333322,1.7282083333396778
1.8900000000000008,0.31375000000000086,1.2280562507274706,0.8246875,1.7120640620440546,-0.10999999999999921,1.2860500000000015,-0.3062499999999987,1.7556979165342823
1.9000000000000008,0.3250000000000009,1.249375000028056,0.825,1.7126562499177964,-0.0999999999999992,1.3050000000000015,-0.2916666666666652,1.7833333328555687
1.9100000000000008,0.33625000000000094,1.2708062498410426,0.8253125,1.7132515624917324,-0.08999999999999919,1.3240500000000015,-0.27708333333333224,1.8111145833191888
1.9200000000000008,0.3475000000000009,1.2923499996695602,0.825625,1.7138500002141857,-0.07999999999999918,1.3432000000000015,-0.26249999999999896,1.8390416660548912
1.9300000000000008,0.3587500000000009,1.3140062499521845,0.8259375,1.714451562473245,-0.06999999999999917,1.3624500000000017,-0.24791666666666545,1.867114583329783
1.9400000000000008,0.37000000000000094,1.3357749990264578,0.82625,1.7150562500781164,-0.059999999999999165,1.3818000000000015,-0.23333333333333228,1.8953333333279896
1.9500000000000008,0.381250000000001,1.3576562389358071,0.8265625000000001,1.7156640626066788,-0.049999999999999156,1.4012500000000014,-0.21874999999999878,1.9236979167952037
1.9600000000000009,0.39250000000000096,1.3796500000000018,0.826875,1.716275,-0.03999999999999915,1.4208000000000016,-0.20416666666666528,1.9522083333423135
1.9700000000000009,0.40375000000000094,1.4017562499428475,0.8271875,1.716889062218224,-0.02999999999999914,1.4404500000000018,-0.189583333333332,1.9808645833035854
1.9800000000000009,0.415000000000001,1.4239749991903592,0.8275,1.7175062497711864,-0.01999999999999913,1.4602000000000017,-0.1749999999999987,2.009666662843104
1.9900000000000009,0.426250000000001,1.4463062499988195,0.8278125000000001,1.7181265625132456,-0.00999999999999912,1.4800500000000016,-0.16041666666666554,2.0386145831021225
2.000000000000001,0.437500000000001,1.468750000000002,0.828125,1.71875,8.881784197001252e-16,1.5000000000000018,-0.14583333333333204,2.0677083333333357
2.0100000000000007,0.44875000000000076,1.4913062497779426,0.8284375,1.7193765624896464,0.010000000000000675,1.5200500000000012,-0.13124999999999887,2.096947916645626
2.020000000000001,0.460000000000001,1.5139749999835996,0.8287500000000001,1.7200062500495235,0.020000000000000906,1.5402000000000018,-0.11666666666666536,2.1263333331123473
2.030000000000001,0.4712500000000013,1.5367562499812895,0.8290625,1.7206390622549164,0.030000000000001137,1.5604500000000023,-0.10208333333333153,2.1558645832714345
2.040000000000001,0.48250000000000104,1.5596499999599829,0.829375,1.7212750003579065,0.040000000000000924,1.5808000000000018,-0.0874999999999988,2.1855416664011575
2.0500000000000007,0.4937500000000008,1.5826562498539631,0.8296875,1.7219140625000002,0.05000000000000071,1.6012500000000016,-0.07291666666666563,2.215364583062189
2.060000000000001,0.505000000000001,1.605774999996146,0.8300000000000001,1.7225562491041,0.06000000000000094,1.621800000000002,-0.058333333333331794,2.2453333333281513
2.070000000000001,0.5162500000000013,1.6290062498117477,0.8303125,1.7232015622450163,0.07000000000000117,1.6424500000000024,-0.0437499999999984,2.2754479158080065
2.080000000000001,0.5275000000000011,1.6523500000373053,0.8306250000000001,1.7238500011862552,0.08000000000000096,1.663200000000002,-0.02916666666666501,2.3057083334170096
2.0900000000000007,0.5387500000000008,1.6758062499896516,0.8309375,1.7245015625221516,0.09000000000000075,1.6840500000000016,-0.014583333333332504,2.3361145833296932
2.100000000000001,0.5500000000000012,1.6993749999425432,0.83125,1.7251562499683522,0.10000000000000098,1.705000000000002,1.1102230246251565e-15,2.366666666649781
2.110000000000001,0.5612500000000014,1.7230562490600205,0.8315625,1.7258140625864735,0.11000000000000121,1.7260500000000025,0.014583333333334947,2.3973645831113375
2.120000000000001,0.5725000000000011,1.7468499999807592,0.831875,1.7264750000871183,0.120000000000001,1.747200000000002,0.029166666666668117,2.4282083334785205
2.130000000000001,0.5837500000000009,1.770756249993674,0.8321875000000001,1.7271390626484164,0.13000000000000078,1.7684500000000016,0.04375000000000129,2.4591979167126574
2.140000000000001,0.5950000000000011,1.7947749999847553,0.8325,1.7278062499667786,0.140000000000001,1.7898000000000023,0.058333333333335124,2.4903333333361624
2.1500000000000012,0.6062500000000014,1.8189062497246824,0.8328125000000001,1.7284765627486092,0.15000000000000124,1.8112500000000027,0.07291666666666874,2.521614583282888
2.160000000000001,0.6175000000000012,1.8431499999432903,0.833125,1.7291500000024218,0.16000000000000103,1.8328000000000022,0.08750000000000124,2.5530416665486504
2.170000000000001,0.6287500000000009,1.867506249930858,0.8334375,1.7298265646067037,0.17000000000000082,1.8544500000000017,0.10208333333333464,2.5846145831804423
2.180000000000001,0.6400000000000012,1.8919749999425313,0.83375,1.7305062522942263,0.18000000000000105,1.8762000000000023,0.11666666666666803,2.616333332128494
2.1900000000000013,0.6512500000000014,1.916556249893433,0.8340625,1.7311890647259758,0.19000000000000128,1.8980500000000027,0.13125000000000187,2.6481979169543233
2.200000000000001,0.6625000000000012,1.9412500000000028,0.8343750000000001,1.7318750000000003,0.20000000000000107,1.9200000000000024,0.14583333333333504,2.6802083333333373
2.210000000000001,0.673750000000001,1.9660562514885411,0.8346875,1.7325640647194738,0.21000000000000085,1.9420500000000018,0.16041666666666776,2.712364583269543
2.220000000000001,0.6850000000000012,1.9909750000765996,0.835,1.7332562500029316,0.22000000000000108,1.9642000000000024,0.1750000000000016,2.7446666668190796
2.2300000000000013,0.6962500000000015,2.0160062498540388,0.8353125,1.7339515623923147,0.23000000000000131,1.986450000000003,0.189583333333335,2.7771145830586055
2.240000000000001,0.7075000000000012,2.0411499999902825,0.8356250000000001,1.7346500000653644,0.2400000000000011,2.0088000000000026,0.20416666666666838,2.809708333339918
2.250000000000001,0.7187500000000001,2.06640625,0.8359375,1.7353515625000002,0.2500000000000009,2.031250000000002,0.2187500000000011,2.8424479166666687
2.260000000000001,0.7200000000000002,2.069225000068825,0.83625,1.736056249985101,0.2600000000000011,2.0538000000000025,0.23333333333333472,2.8753333333268856
2.2700000000000014,0.7212500000000002,2.072056250063038,0.8365625000000001,1.736764062630187,0.27000000000000135,2.076450000000003,0.24791666666666856,2.9083645837325824
2.280000000000001,0.7225000000000001,2.0749000000000004,0.836875,1.737475,0.28000000000000114,2.0992000000000024,0.26250000000000173,2.9415416666666707
2.290000000000001,0.7237500000000001,2.077756244667667,0.8371875,1.7381890611427504,0.2900000000000009,2.122050000000002,0.2770833333333347,2.9748645568332153
2.300000000000001,0.7250000000000001,2.0806249986167273,0.8375,1.7389062501398076,0.30000000000000115,2.1450000000000027,0.2916666666666685,3.0083333324782586
2.3100000000000014,0.7262500000000002,2.0835062499990964,0.8378125000000001,1.7396265621811247,0.3100000000000014,2.168050000000003,0.30625000000000213,3.041947916665591
2.320000000000001,0.7275000000000001,2.0864000000712846,0.838125,1.7403499995021396,0.3200000000000012,2.191200000000003,0.32083333333333486,3.0757083347196392
2.330000000000001,0.7287500000000001,2.089306252851542,0.8384375000000001,1.7410765632006906,0.33000000000000096,2.214450000000002,0.33541666666666825,3.1096145791897185
2.340000000000001,0.7300000000000002,2.0922250014590205,0.8387500000000001,1.7418062500747435,0.3400000000000012,2.2378000000000027,0.35000000000000164,3.1436666667289273
2.3500000000000014,0.7312500000000002,2.095156249037195,0.8390625,1.7425390626251414,0.3500000000000014,2.2612500000000035,0.3645833333333355,3.1778645833094314
2.360000000000001,0.7325000000000002,2.0980999999987344,0.839375,1.7432750000000017,0.3600000000000012,2.284800000000003,0.37916666666666843,3.2122083333251363
2.370000000000001,0.7337500000000001,2.101056249963688,0.8396875,1.7440141023747935,0.370000000000001,2.3084500000000023,0.3937500000000014,3.2466979166677903
2.3800000000000012,0.7350000000000001,2.1040250026008436,0.8400000000000001,1.7447562485062038,0.3800000000000012,2.332200000000003,0.4083333333333352,3.281333333339892
2.3900000000000015,0.7362500000000002,2.1070062500463247,0.8403125,1.7455015624021073,0.39000000000000146,2.3560500000000033,0.4229166666666686,3.316114583322162
2.4000000000000012,0.7375000000000002,2.1100000000000003,0.8406250000000001,1.746249999984967,0.40000000000000124,2.380000000000003,0.437500000000002,3.3510416663099862
2.410000000000001,0.7387500000000001,2.1130062499828672,0.8409375,1.7470015633541414,0.41000000000000103,2.4040500000000025,0.4520833333333347,3.3861145833316395
2.4200000000000013,0.7400000000000002,2.116025000051827,0.84125,1.7477562473649115,0.42000000000000126,2.428200000000003,0.46666666666666834,3.4213333319170935
2.4300000000000015,0.7412500000000002,2.1190562499334304,0.8415625,1.7485140624659719,0.4300000000000015,2.4524500000000033,0.4812500000000022,3.4566979167342557
2.4400000000000013,0.7425000000000002,2.1221000000000005,0.841875,1.749275000048757,0.4400000000000013,2.476800000000003,0.4958333333333351,3.4922083333519893
2.450000000000001,0.7437500000000001,2.1251562500450105,0.8421875000000001,1.75003906255177,0.45000000000000107,2.5012500000000024,0.5104166666666683,3.5278645833168607
2.4600000000000013,0.7450000000000001,2.1282249993767812,0.8425,1.7508062500627135,0.4600000000000013,2.525800000000003,0.5250000000000021,3.563666666718068
2.4700000000000015,0.7462500000000002,2.131306242570096,0.8428125000000001,1.7515765589003016,0.4700000000000015,2.5504500000000037,0.5395833333333357,3.599614583308965
2.4800000000000013,0.7475000000000002,2.134400000011952,0.843125,1.7523500000892323,0.4800000000000013,2.5752000000000033,0.5541666666666685,3.635708332863347
2.490000000000001,0.7487500000000001,2.1375062497113317,0.8434375000000001,1.7531265626884491,0.4900000000000011,2.6000500000000026,0.5687500000000016,3.6719479166279565
2.5000000000000013,0.7500000000000002,2.140625000000001,0.84375,1.7539062500000009,0.5000000000000013,2.6250000000000036,0.5833333333333337,3.708333333333335
2.5100000000000016,0.7512500000000002,2.143756249935889,0.8440625,1.754689062570066,0.5100000000000016,2.650050000000004,0.5866666666666671,3.7166833333045943
2.5200000000000014,0.7525000000000002,2.1468999998867973,0.8443750000000001,1.7554749965027456,0.5200000000000014,2.6752000000000034,0.5900000000000005,3.72506666724562
2.530000000000001,0.7537500000000001,2.1500562500807234,0.8446875,1.7562640624236783,0.5300000000000011,2.7004500000000027,0.5933333333333337,3.7334833339105087
2.5400000000000014,0.7550000000000001,2.1532249999004454,0.845,1.7570562502547677,0.5400000000000014,2.7258000000000036,0.5966666666666671,3.741933333537637
2.5500000000000016,0.7562500000000002,2.156406250018045,0.8453125,1.7578515625,0.5500000000000016,2.751250000000004,0.6000000000000005,3.750416666802938
2.5600000000000014,0.7575000000000002,2.159600000004557,0.8456250000000001,1.75864999956579,0.5600000000000014,2.7768000000000037,0.6033333333333337,3.7589333333365103
2.570000000000001,0.7587500000000001,2.1628062501778422,0.8459375,1.75945156251561,0.5700000000000012,2.802450000000003,0.6066666666666671,3.7674833334392916
2.5800000000000014,0.7600000000000002,2.1660250000827737,0.8462500000000001,1.7602562499452745,0.5800000000000014,2.8282000000000034,0.6100000000000005,3.776066666570929
2.5900000000000016,0.7612500000000002,2.169256249772308,0.8465625000000001,1.7610640625178142,0.5900000000000016,2.8540500000000044,0.613333333333334,3.7846833334308543
2.6000000000000014,0.7625000000000002,2.1725000000000008,0.846875,1.7618749999999999,0.6000000000000014,2.8800000000000034,0.6166666666666671,3.793333333333335
2.610000000000001,0.7637500000000002,2.1757562430477524,0.8471875,1.7626890625153542,0.6100000000000012,2.906050000000003,0.6200000000000003,3.8020166668418294
2.6200000000000014,0.7650000000000001,2.1790250000654403,0.8475,1.7635062499103054,0.6200000000000014,2.932200000000004,0.6233333333333337,3.8107333333209237
2.6300000000000017,0.7662500000000002,2.182306249987592,0.8478125000000001,1.7643265627772775,0.6300000000000017,2.9584500000000045,0.6266666666666671,3.81948333333905
2.6400000000000015,0.7675000000000002,2.185599999526067,0.848125,1.7651500002601077,0.6400000000000015,2.984800000000004,0.6300000000000006,3.8282666663503115
2.6500000000000012,0.7687500000000002,2.188906249963997,0.8484375000000001,1.7659765615979377,0.6500000000000012,3.011250000000003,0.6333333333333337,3.837083333345475
2.6600000000000015,0.7700000000000002,2.19222500016757,0.8487500000000001,1.7668062501481816,0.6600000000000015,3.037800000000004,0.6366666666666672,3.8459333333638237
2.6700000000000017,0.7712500000000002,2.1955562500116956,0.8490625,1.767639062505466,0.6700000000000017,3.0644500000000043,0.6400000000000006,3.8548166666405734
2.6800000000000015,0.7725000000000002,2.1989000004547745,0.849375,1.768475000120636,0.6800000000000015,3.0912000000000037,0.6433333333333338,3.8637333334261026
2.6900000000000013,0.7737500000000002,2.2022562500569083,0.8496875,1.7693140628924042,0.6900000000000013,3.1180500000000033,0.6466666666666672,3.872683333512268
2.7000000000000015,0.7750000000000001,2.205625000014415,0.8500000000000001,1.7701562500000003,0.7000000000000015,3.145000000000004,0.6500000000000006,3.8816666667629387
2.7100000000000017,0.7762500000000002,2.2090062506518153,0.8503125,1.7710015625477857,0.7100000000000017,3.1720500000000045,0.653333333333334,3.8906833331618786
2.7200000000000015,0.7775000000000002,2.212400001886852,0.8506250000000001,1.7718499873568667,0.7200000000000015,3.1992000000000043,0.6566666666666672,3.899733330561274
2.7300000000000013,0.7787500000000002,2.215806250013638,0.8509375,1.7727015625676201,0.7300000000000013,3.2264500000000034,0.6600000000000004,3.9088166666154542
2.7400000000000015,0.7800000000000002,2.2192250068913735,0.8512500000000001,1.7735562502146298,0.7400000000000015,3.2538000000000045,0.6633333333333338,3.9179333330934463
2.7500000000000018,0.7812500000000002,2.222656250000001,0.8515625,1.7744140625,0.7500000000000018,3.281250000000005,0.6666666666666672,3.927083333311715
2.7600000000000016,0.7825000000000002,2.226099999565028,0.851875,1.7752749999724298,0.7600000000000016,3.3088000000000046,0.6700000000000006,3.936266667243988
2.7700000000000014,0.7837500000000002,2.2295562475987207,0.8521875000000001,1.7761390628457452,0.7700000000000014,3.3364500000000037,0.6733333333333338,3.945483334426135
2.7800000000000016,0.7850000000000001,2.2330250001074026,0.8525,1.7770062495440553,0.7800000000000016,3.3642000000000043,0.6766666666666672,3.954733333041341
2.790000000000002,0.7862500000000002,2.2365062501941644,0.8528125000000001,1.7778765624592885,0.7900000000000018,3.392050000000005,0.6800000000000006,3.964016666640118
2.8000000000000016,0.7875000000000002,2.2400000000000007,0.853125,1.7787499999177965,0.8000000000000016,3.4200000000000044,0.6833333333333338,3.9733333327298777
2.8100000000000014,0.7887500000000002,2.2435062500230534,0.8534375000000001,1.7796265624214427,0.8100000000000014,3.448050000000004,0.6866666666666672,3.9826833333461025
2.8200000000000016,0.7900000000000003,2.247024999868911,0.85375,1.7805062499917321,0.8200000000000016,3.476200000000005,0.6900000000000006,3.9920666666016174
2.830000000000002,0.7912500000000002,2.250556250515447,0.8540625000000001,1.7813890628367972,0.8300000000000018,3.504450000000005,0.693333333333334,4.001483333495811
2.8400000000000016,0.7925000000000002,2.25409999971361,0.8543750000000001,1.7822750002141863,0.8400000000000016,3.5328000000000044,0.6966666666666672,4.010933332744791
2.8500000000000014,0.7937500000000002,2.2576562481473172,0.8546875,1.783164061985695,0.8500000000000014,3.561250000000004,0.7000000000000004,4.02041666687507
2.8600000000000017,0.7950000000000002,2.2612249999906835,0.855,1.7840562499732449,0.8600000000000017,3.5898000000000048,0.7033333333333338,4.029933333534031
2.870000000000002,0.7962500000000002,2.2648062499936206,0.8553125,1.7849515623953103,0.8700000000000019,3.6184500000000055,0.7066666666666672,4.0394833332741324
2.8800000000000017,0.7975000000000002,2.268399999033676,0.8556250000000001,1.7858500000781168,0.8800000000000017,3.647200000000005,0.7100000000000006,4.049066666734667
2.8900000000000015,0.7987500000000002,2.2720062505804437,0.8559375,1.7867515626831576,0.8900000000000015,3.6760500000000045,0.7133333333333338,4.0586833333190775
2.9000000000000017,0.8000000000000003,2.275624989627318,0.8562500000000001,1.7876562501066782,0.9000000000000017,3.705000000000005,0.7166666666666672,4.068333333375126
2.910000000000002,0.8012500000000002,2.2792562501547327,0.8565625000000001,1.7885640163333876,0.9100000000000019,3.7340500000000056,0.7200000000000006,4.078016667223822
2.9200000000000017,0.8025000000000002,2.2829000000000006,0.856875,1.7894750000000006,0.9200000000000017,3.763200000000005,0.7233333333333338,4.087733333342312
2.9300000000000015,0.8037500000000002,2.286556249988118,0.8571875,1.7903890637564177,0.9300000000000015,3.792450000000004,0.7266666666666672,4.097483337126459
2.9400000000000017,0.8050000000000002,2.290224999955731,0.8575,1.791306249718224,0.9400000000000017,3.821800000000005,0.7300000000000006,4.1072666673774805
2.950000000000002,0.8062500000000002,2.2939062504105134,0.8578125000000001,1.7922265625090925,0.950000000000002,3.851250000000006,0.7333333333333341,4.117083333528763
2.9600000000000017,0.8075000000000002,2.2975999992274367,0.858125,1.7931499997711868,0.9600000000000017,3.880800000000005,0.7366666666666672,4.126933329545511
2.9700000000000015,0.8087500000000002,2.3013062499913692,0.8584375000000001,1.7940765555877187,0.9700000000000015,3.910450000000005,0.7400000000000004,4.136816663536354
2.9800000000000018,0.8100000000000003,2.305025000016325,0.8587500000000001,1.7950062500132464,0.9800000000000018,3.9402000000000053,0.7433333333333338,4.146733333098513
2.990000000000002,0.8112500000000002,2.3087562500228316,0.8590625000000001,1.7959390626245428,0.990000000000002,3.970050000000006,0.7466666666666673,4.1566833330474955
3.0000000000000018,0.8125000000000002,2.312500000000001,0.859375,1.7968749999999998,1.0,4.0,0.7500000000000004,4.166666666666668


==> mech-fb-unif-1.5-4.5-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
1.5,-0.4375,0.09375,-0.203125,0.0703125,-1.0,0.0,-1.4166666666666667,0.125
1.51,-0.4366666666666667,0.09500416666666657,-0.20291666666666666,0.0706260416666667,-0.9933333333333334,0.010033333333333335,-1.4144444444444444,0.12834444444444468
1.52,-0.43583333333333335,0.0962666666666667,-0.20270833333333335,0.07094166666666663,-0.9866666666666666,0.02013333333333354,-1.4122222222222223,0.131711111111111
1.53,-0.435,0.09753750000000004,-0.2025,0.07125937499999999,-0.98,0.030299999999999955,-1.41,0.13510000000000028
1.54,-0.43416666666666665,0.09881666666666672,-0.20229166666666668,0.07157916666666665,-0.9733333333333334,0.04053333333333325,-1.4077777777777778,0.13851111111111117
1.55,-0.43333333333333335,0.1001041666666666,-0.2020833333333333,0.07190104166666672,-0.9666666666666666,0.05083333333333341,-1.4055555555555554,0.14194444444444454
1.56,-0.4325,0.10140000000000006,-0.201875,0.072225,-0.96,0.06120000000000001,-1.4033333333333333,0.14540000000000003
1.57,-0.43166666666666664,0.10270416666666672,-0.20166666666666666,0.07255104166666669,-0.9533333333333334,0.07163333333333324,-1.4011111111111112,0.14887777777777755
1.58,-0.43083333333333335,0.10401666666666662,-0.20145833333333332,0.07287916666666669,-0.9466666666666665,0.0821333333333336,-1.3988888888888888,0.15237777777777767
1.59,-0.43,0.10533750000000006,-0.20125,0.07320937499999998,-0.94,0.09270000000000016,-1.3966666666666667,0.15589999999999976
1.6,-0.42916666666666664,0.10666666666666673,-0.20104166666666667,0.07354166666666664,-0.9333333333333333,0.10333333333333335,-1.3944444444444444,0.1594444444444444
1.61,-0.4283333333333333,0.1080041666666667,-0.20083333333333334,0.07387604166666666,-0.9266666666666665,0.11403333333333363,-1.3922222222222222,0.16301111111111113
1.62,-0.4275,0.10935000000000003,-0.20062499999999997,0.07421250000000004,-0.9199999999999999,0.12480000000000015,-1.39,0.16660000000000033
1.6300000000000001,-0.4266666666666667,0.11070416666666659,-0.20041666666666666,0.07455104166666668,-0.9133333333333333,0.13563333333333333,-1.3877777777777778,0.17021111111111117
1.6400000000000001,-0.42583333333333334,0.11206666666666669,-0.20020833333333332,0.07489166666666666,-0.9066666666666665,0.14653333333333354,-1.3855555555555554,0.1738444444444446
1.6500000000000001,-0.425,0.11343750000000002,-0.19999999999999998,0.07523437500000002,-0.8999999999999999,0.15750000000000022,-1.3833333333333333,0.1775
1.6600000000000001,-0.42416666666666664,0.11481666666666666,-0.19979166666666667,0.07557916666666667,-0.8933333333333333,0.16853333333333334,-1.3811111111111112,0.1811777777777775
1.6700000000000002,-0.42333333333333334,0.11620416666666665,-0.19958333333333333,0.07592604166666667,-0.8866666666666665,0.17963333333333356,-1.3788888888888888,0.18487777777777795
1.6800000000000002,-0.4225,0.11759999999999995,-0.199375,0.07627500000000001,-0.8799999999999999,0.1908000000000002,-1.3766666666666667,0.1886
1.6900000000000002,-0.42166666666666663,0.11900416666666673,-0.1991666666666667,0.07662604166666663,-0.8733333333333333,0.20203333333333343,-1.3744444444444444,0.19234444444444465
1.7000000000000002,-0.42083333333333334,0.1204166666666667,-0.19895833333333335,0.07697916666666663,-0.8666666666666665,0.21333333333333368,-1.3722222222222222,0.1961111111111113
1.7100000000000002,-0.42,0.1218375,-0.19874999999999998,0.07733437500000001,-0.8599999999999999,0.2247000000000003,-1.3699999999999999,0.19990000000000002
1.7200000000000002,-0.41916666666666663,0.12326666666666676,-0.19854166666666664,0.07769166666666669,-0.8533333333333333,0.2361333333333335,-1.3677777777777778,0.20371111111111134
1.7300000000000002,-0.4183333333333333,0.12470416666666674,-0.19833333333333333,0.07805104166666668,-0.8466666666666665,0.24763333333333365,-1.3655555555555554,0.20754444444444453
1.7400000000000002,-0.4175,0.12615000000000004,-0.198125,0.07841250000000001,-0.8399999999999999,0.2592000000000002,-1.3633333333333333,0.21140000000000003
1.7500000000000002,-0.4166666666666667,0.12760416666666669,-0.19791666666666666,0.07877604166666669,-0.8333333333333333,0.27083333333333337,-1.361111111111111,0.2152777777777779
1.7600000000000002,-0.41583333333333333,0.12906666666666664,-0.19770833333333335,0.07914166666666661,-0.8266666666666664,0.28253333333333364,-1.3513888888888888,0.23234027491452497
1.7700000000000002,-0.415,0.13053750000000006,-0.1975,0.07950937499999997,-0.8199999999999998,0.2943000000000001,-1.3416666666666666,0.2495000000279774
1.7800000000000002,-0.4141666666666666,0.1320166666666667,-0.19729166666666664,0.07987916666666674,-0.8133333333333332,0.30613333333333353,-1.3319444444444442,0.2667569444300125
1.7900000000000003,-0.41333333333333333,0.13350416666666665,-0.1970833333333333,0.08025104166666674,-0.8066666666666664,0.3180333333333338,-1.322222222222222,0.2841111110685774
1.8000000000000003,-0.4124999999999999,0.13500000000000018,-0.196875,0.08062500000000002,-0.7999999999999998,0.33000000000000024,-1.3124999999999996,0.3015625000000011
1.8100000000000003,-0.4116666666666666,0.13650416666666668,-0.19666666666666666,0.08100104166666669,-0.7933333333333332,0.34203333333333363,-1.3027777777777776,0.31911111110382145
1.8200000000000003,-0.41083333333333333,0.13801666666666665,-0.19645833333333332,0.08137916666666671,-0.7866666666666664,0.35413333333333386,-1.2930555555555552,0.336756944444445
1.8300000000000003,-0.41,0.13953750000000006,-0.19625,0.08175937500000001,-0.7799999999999998,0.3663000000000005,-1.283333333333333,0.35449999999042225
1.8400000000000003,-0.4091666666666667,0.14106666666666667,-0.19604166666666667,0.08214166666666665,-0.7733333333333332,0.3785333333333335,-1.2736111111111108,0.37234027771152367
1.8500000000000003,-0.40833333333333327,0.14260416666666684,-0.19583333333333333,0.08252604166666666,-0.7666666666666664,0.39083333333333387,-1.2638888888888886,0.39027777777777806
1.8600000000000003,-0.4075,0.14415,-0.19562500000000002,0.08291249999999999,-0.7599999999999998,0.4032000000000005,-1.2541666666666664,0.4083125000134666
1.8700000000000003,-0.4066666666666667,0.1457041666666666,-0.19541666666666666,0.08330104166666671,-0.7533333333333332,0.4156333333333335,-1.244444444444444,0.4264444444323895
1.8800000000000003,-0.4024999999999997,0.15352499881981976,-0.19520833333333332,0.08369166666666669,-0.7466666666666664,0.4281333333333339,-1.234722222222222,0.44467361227116675
1.8900000000000003,-0.39499999999999974,0.16766249993997145,-0.19499999999999998,0.08408437500000003,-0.7399999999999998,0.44070000000000037,-1.2249999999999996,0.46300000000636476
1.9000000000000004,-0.38749999999999973,0.1818750000000005,-0.19479166666666667,0.08447916666666667,-0.7333333333333332,0.4533333333333336,-1.2152777777777775,0.48142361111111165
1.9100000000000004,-0.3799999999999997,0.1961625002661844,-0.19458333333333333,0.08487604166666668,-0.7266666666666663,0.46603333333333397,-1.2055555555555553,0.499944444106479
1.9200000000000004,-0.3724999999999998,0.2105249999711358,-0.194375,0.08527500000000003,-0.7199999999999998,0.4788000000000004,-1.1958333333333329,0.5185625002177773
1.9300000000000004,-0.3649999999999997,0.2249624957947011,-0.19416666666666668,0.08567604166666666,-0.7133333333333332,0.49163333333333353,-1.1861111111111107,0.5372777778671929
1.9400000000000004,-0.3574999999999997,0.23947499976101072,-0.19395833333333332,0.08607916666666668,-0.7066666666666663,0.504533333333334,-1.1763888888888885,0.5560902777409449
1.9500000000000004,-0.3499999999999997,0.25406250000000064,-0.19374999999999998,0.08648437500000003,-0.6999999999999997,0.5175000000000005,-1.1666666666666663,0.5750000000000005
1.9600000000000004,-0.3424999999999997,0.2687249998825305,-0.19354166666666664,0.08689166666666674,-0.6933333333333331,0.5305333333333336,-1.156944444444444,0.5940069441966139
1.9700000000000004,-0.33499999999999963,0.2834624999972843,-0.19333333333333333,0.08730104166666668,-0.6866666666666663,0.543633333333334,-1.147222222222222,0.6131111103809535
1.9800000000000004,-0.3274999999999997,0.2982750000000006,-0.193125,0.08771250000000004,-0.6799999999999997,0.5568000000000004,-1.1374999999999995,0.6323125000000006
1.9900000000000004,-0.31999999999999973,0.31316249985464756,-0.19291666666666665,0.08812604166666671,-0.6733333333333331,0.5700333333333338,-1.1277777777777773,0.6516111105038801
2.0000000000000004,-0.31249999999999967,0.3281250000000007,-0.19270833333333334,0.08854166666666663,-0.6666666666666663,0.5833333333333341,-1.1180555555555554,0.6710069444444449
2.0100000000000007,-0.3049999999999995,0.3431624999998756,-0.19249999999999998,0.08895937500000005,-0.6599999999999995,0.5967000000000011,-1.1083333333333327,0.6904999999876997
2.0200000000000005,-0.29749999999999965,0.3582750000281781,-0.19229166666666667,0.08937916666666663,-0.6533333333333331,0.6101333333333337,-1.0986111111111105,0.7100902749145257
2.0300000000000002,-0.2899999999999998,0.3734624996966268,-0.1920833333333333,0.08980104166666672,-0.6466666666666665,0.6236333333333338,-1.0888888888888886,0.7297777777748864
2.0400000000000005,-0.2824999999999996,0.38872500002693305,-0.191875,0.09022500000000004,-0.6399999999999997,0.6372000000000007,-1.0791666666666662,0.7495625000279785
2.0500000000000007,-0.27499999999999947,0.4040624999488429,-0.19166666666666665,0.09065104166666671,-0.6333333333333329,0.6508333333333343,-1.0694444444444438,0.7694444444013513
2.0600000000000005,-0.2674999999999996,0.41947500004999794,-0.1914583333333333,0.0910791666666667,-0.6266666666666663,0.6645333333333342,-1.0597222222222218,0.7894236110966799
2.0700000000000003,-0.25999999999999973,0.4349625023201107,-0.18124999999999963,0.1121718696891873,-0.6199999999999999,0.6783000000000002,-1.0499999999999996,0.8095000003744831
2.0800000000000005,-0.2524999999999996,0.4505250000484542,-0.16770833333333265,0.14027083333665485,-0.6133333333333331,0.6921333333333338,-1.0402777777777774,0.8296736110685778
2.0900000000000007,-0.24499999999999938,0.46616250001601206,-0.15416666666666567,0.1685052081469015,-0.6066666666666662,0.7060333333333342,-1.0305555555555548,0.8499444444013425
2.1000000000000005,-0.2374999999999996,0.48187500000000083,-0.14062499999999925,0.1968750000000016,-0.5999999999999996,0.7200000000000008,-1.0208333333333328,0.870312500000001
2.1100000000000003,-0.22999999999999982,0.49766249984236843,-0.12708333333333294,0.2253802081358683,-0.593333333333333,0.734033333333334,-1.0111111111111108,0.8907777775169137
2.1200000000000006,-0.2224999999999996,0.5135250000100183,-0.11354166666666593,0.25402083334879155,-0.5866666666666662,0.7481333333333344,-1.0013888888888884,0.9113402777704888
2.130000000000001,-0.21499999999999947,0.5294625004355529,-0.09999999999999895,0.28279687504395545,-0.5799999999999994,0.7623000000000013,-0.991666666666666,0.9319999999945078
2.1400000000000006,-0.20749999999999952,0.545475000000001,-0.08645833333333255,0.311708333333335,-0.573333333333333,0.7765333333333341,-0.9819444444444438,0.9527569444444458
2.1500000000000004,-0.19999999999999973,0.5615624997712647,-0.07291666666666619,0.34075520634496403,-0.5666666666666664,0.7908333333333338,-0.9722222222222219,0.9736111099926537
2.1600000000000006,-0.19249999999999962,0.5777249997189486,-0.05937499999999921,0.3699375000641461,-0.5599999999999996,0.8052000000000008,-0.9624999999999992,0.9945624999904232
2.170000000000001,-0.1849999999999994,0.5939624999694528,-0.045833333333332206,0.3992551998608141,-0.5533333333333328,0.8196333333333345,-0.9527777777777771,1.0156111088331712
2.1800000000000006,-0.1774999999999996,0.6102750000031532,-0.03229166666666586,0.42870833333288905,-0.5466666666666662,0.8341333333333344,-0.9430555555555551,1.0367569443781908
2.1900000000000004,-0.16999999999999965,0.6266624995043386,-0.01874999999999946,0.45829687500979144,-0.5399999999999998,0.8487000000000003,-0.9333333333333329,1.0580000000032133
2.2000000000000006,-0.16249999999999948,0.64312499999499,-0.005208333333332489,0.48802083329324547,-0.533333333333333,0.8633333333333341,-0.9236111111111105,1.079340277777779
2.210000000000001,-0.1549999999999993,0.6596625000386034,0.008333333333334476,0.5178802082965406,-0.5266666666666662,0.8780333333333344,-0.9138888888888881,1.1007777779525416
2.2200000000000006,-0.14749999999999952,0.6762750000000011,0.021875000000000866,0.5478750000000019,-0.5199999999999996,0.8928000000000009,-0.9041666666666661,1.1223125000134673
2.2300000000000004,-0.13999999999999974,0.6929625000214279,0.035416666666667256,0.5780052083273506,-0.513333333333333,0.9076333333333342,-0.8944444444444442,1.1439444445464433
2.2400000000000007,-0.13249999999999956,0.7097249996840562,0.04895833333333422,0.6082708329383346,-0.5066666666666662,0.9225333333333345,-0.8847222222222215,1.165673611099057
2.250000000000001,-0.1249999999999993,0.7265625000000014,0.06250000000000117,0.6386718750000027,-0.4999999999999995,0.9375000000000011,-0.8749999999999991,1.1875000000000018
2.2600000000000007,-0.11749999999999952,0.7434749988198204,0.07604166666666762,0.6692083334011141,-0.4933333333333328,0.9525333333333347,-0.8652777777777771,1.209423612271168
2.2700000000000005,-0.10999999999999965,0.7604625001985873,0.08958333333333394,0.6998802082962396,-0.48666666666666636,0.967633333333334,-0.8555555555555552,1.2314444443511703
2.2800000000000007,-0.10249999999999945,0.7775249999399723,0.10312500000000095,0.7306874998210489,-0.47999999999999954,0.9828000000000009,-0.8458333333333328,1.2535625000063655
2.290000000000001,-0.09499999999999931,0.7946625000353709,0.11666666666666792,0.7616302083591939,-0.4733333333333327,0.9980333333333348,-0.8361111111111101,1.2757777777516845
2.3000000000000007,-0.08749999999999944,0.8118750000000012,0.13020833333333426,0.7927083333333356,-0.4666666666666663,1.013333333333334,-0.8263888888888882,1.2980902777777794
2.3100000000000005,-0.07999999999999965,0.8291625000040916,0.1437500000000007,0.8239218750864988,-0.4599999999999996,1.0287000000000008,-0.8166666666666662,1.3204999999691909
2.3200000000000007,-0.07249999999999951,0.8465250002661848,0.15729166666666766,0.8552708333248676,-0.45333333333333276,1.0441333333333347,-0.8069444444444436,1.3430069441064805
2.330000000000001,-0.06499999999999931,0.8639624999921955,0.17083333333333467,0.8867552083852885,-0.44666666666666593,1.0596333333333352,-0.7972222222222212,1.3656111110979632
2.3400000000000007,-0.05749999999999944,0.8814749999711367,0.184375000000001,0.9183750001306792,-0.4399999999999995,1.075200000000001,-0.7874999999999992,1.3883125002177779
2.3500000000000005,-0.04999999999999957,0.8990624999769959,0.1979166666666674,0.9501302083357979,-0.43333333333333307,1.090833333333334,-0.7777777777777772,1.411111111073649
2.3600000000000008,-0.04249999999999937,0.9167249957947021,0.21145833333333436,0.9820208333683808,-0.42666666666666625,1.1065333333333345,-0.768055555555555,1.4340069445338606
2.370000000000001,-0.034999999999999226,0.934462499983436,0.2250000000000013,1.01404687510744,-0.41999999999999943,1.1223000000000014,-0.7583333333333324,1.4569999998229741
2.380000000000001,-0.02749999999999944,0.9522749997610114,0.23854166666666776,1.0462083333169654,-0.4133333333333327,1.1381333333333346,-0.7486111111111102,1.4800902777409461
2.3900000000000006,-0.019999999999999574,0.9701624998841748,0.2520833333333341,1.078505208193833,-0.4066666666666663,1.1540333333333344,-0.7388888888888883,1.5032777783233817
2.400000000000001,-0.012499999999999428,0.9881250000000013,0.26562500000000105,1.1109375000000028,-0.39999999999999947,1.1700000000000013,-0.7291666666666659,1.526562500000002
2.410000000000001,-0.004999999999999227,1.0061625000185763,0.27916666666666806,1.1435052083744628,-0.39333333333333265,1.186033333333335,-0.7194444444444434,1.5499444443252273
2.420000000000001,0.0025000000000006406,1.0242749998825316,0.29270833333333446,1.1762083332212971,-0.3866666666666662,1.2021333333333344,-0.7097222222222215,1.5734236108632815
2.4300000000000006,0.010000000000000425,1.0424624999823553,0.3062500000000008,1.2090468751209322,-0.3799999999999995,1.2183000000000013,-0.6999999999999993,1.596999999964139
2.440000000000001,0.017500000000000654,1.0607249999972852,0.31979166666666775,1.242020833272357,-0.3733333333333327,1.2345333333333348,-0.6902777777777771,1.6206736103809547
2.450000000000001,0.02500000000000077,1.0790625000067484,0.33333333333333476,1.2751302081028326,-0.36666666666666586,1.2508333333333352,-0.6805555555555545,1.644444436146301
2.460000000000001,0.03250000000000064,1.0974750000000015,0.34687500000000115,1.3083750000000027,-0.35999999999999943,1.2672000000000012,-0.6708333333333325,1.6683125000000019
2.4700000000000006,0.04000000000000051,1.1159625018939328,0.36041666666666755,1.341755208167571,-0.353333333333333,1.2836333333333343,-0.6611111111111105,1.6922777775778632
2.480000000000001,0.047500000000000625,1.1345249998546485,0.37395833333333456,1.375270833331945,-0.3466666666666662,1.3001333333333345,-0.6513888888888879,1.7163402771705483
2.490000000000001,0.055000000000000854,1.1531624999772287,0.38750000000000157,1.4089218746462866,-0.33999999999999936,1.3167000000000015,-0.6416666666666657,1.7404999999991153
2.500000000000001,0.06250000000000064,1.1718750000000016,0.4010416666666678,1.4427083333333361,-0.33333333333333265,1.3333333333333348,-0.6319444444444435,1.7647569444444466
2.5100000000000007,0.0700000000000005,1.1906624999683713,0.41458333333333425,1.4766302083689018,-0.3266666666666662,1.3500333333333345,-0.6222222222222216,1.7891111109445683
2.520000000000001,0.07750000000000071,1.2095249999998765,0.42812500000000125,1.5106875006205052,-0.3199999999999994,1.3668000000000013,-0.6124999999999992,1.8135624999877005
2.530000000000001,0.08500000000000085,1.2284624999089733,0.4416666666666682,1.544880207138549,-0.3133333333333326,1.3836333333333353,-0.6027777777777767,1.8381111109503185
2.540000000000001,0.09250000000000072,1.2474749990373866,0.4552083333333346,1.5792083333586424,-0.30666666666666614,1.4005333333333347,-0.5930555555555548,1.8627569415811929
2.5500000000000007,0.1000000000000005,1.2665625000000014,0.46875000000000094,1.6136718749774517,-0.29999999999999943,1.4175000000000013,-0.5833333333333326,1.8874999994649742
2.560000000000001,0.10750000000000065,1.2857249996966278,0.4822916666666679,1.6482708335470675,-0.2933333333333326,1.4345333333333352,-0.57361111111111,1.9123402777748886
2.570000000000001,0.11500000000000085,1.3049624999726448,0.49583333333333485,1.6830052080391815,-0.2866666666666658,1.4516333333333353,-0.5638888888888878,1.937277777636589
2.580000000000001,0.12250000000000072,1.324275000026934,0.5093750000000014,1.7178750000000036,-0.27999999999999936,1.4688000000000017,-0.5541666666666658,1.9623125000279795
2.5900000000000007,0.1300000000000006,1.3436624975698195,0.5229166666666677,1.7528802104509738,-0.27333333333333293,1.4860333333333344,-0.5444444444444438,1.9874444449951374
2.600000000000001,0.1375000000000008,1.3631249999488437,0.5364583333333347,1.7880208333778813,-0.2666666666666661,1.5033333333333347,-0.5347222222222214,2.012673611068019
2.610000000000001,0.14500000000000093,1.3826624999734913,0.5500000000000017,1.823296874911665,-0.2599999999999993,1.520700000000002,-0.5249999999999988,2.0379999992950166
2.620000000000001,0.15250000000000072,1.402275000049999,0.5635416666666679,1.8587083333269223,-0.2533333333333326,1.5381333333333354,-0.5152777777777768,2.063423611096681
2.630000000000001,0.1600000000000006,1.421962499896264,0.5770833333333344,1.8942552082474762,-0.24666666666666615,1.5556333333333345,-0.5055555555555549,2.0889444444397003
2.640000000000001,0.16750000000000073,1.441725002320112,0.5906250000000014,1.9299374946891903,-0.23999999999999932,1.5732000000000017,-0.49583333333333224,2.1145625003744852
2.6500000000000012,0.17500000000000093,1.461562499937745,0.6041666666666684,1.9657552081612333,-0.2333333333333325,1.5908333333333355,-0.48611111111110983,2.1402777775712907
2.660000000000001,0.18250000000000074,1.4814750000484551,0.6177083333333347,2.0017083333366568,-0.22666666666666607,1.6085333333333351,-0.47638888888888786,2.166090278009017
2.670000000000001,0.19000000000000064,1.5014625000127297,0.6312500000000011,2.037796874907365,-0.21999999999999936,1.6263000000000016,-0.4666666666666659,2.191999999948144
2.680000000000001,0.19750000000000087,1.5215250000160132,0.6447916666666681,2.0740208331469034,-0.21333333333333254,1.6441333333333352,-0.4569444444444435,2.218006944401343
2.6900000000000013,0.205000000000001,1.5416624998994677,0.658333333333335,2.110380208293338,-0.20666666666666572,1.6620333333333357,-0.44722222222222086,2.244111111031187
2.700000000000001,0.2125000000000008,1.5618750000000023,0.6718750000000014,2.146875000000004,-0.1999999999999993,1.680000000000002,-0.4374999999999989,2.270312500000003
2.710000000000001,0.2200000000000006,1.5821625000182546,0.6854166666666679,2.183505208303273,-0.19333333333333286,1.6980333333333346,-0.4277777777777769,2.2966111122275166
2.720000000000001,0.22750000000000073,1.6025249998423698,0.6989583333333348,2.220270833135871,-0.18666666666666604,1.7161333333333353,-0.4180555555555545,2.3230069441835823
2.7300000000000013,0.23500000000000096,1.622962499946998,0.7125000000000018,2.257171875001417,-0.17999999999999922,1.7343000000000024,-0.4083333333333321,2.3494999998905293
2.740000000000001,0.24250000000000085,1.64347500001002,0.7260416666666681,2.2942083333487937,-0.1733333333333325,1.7525333333333357,-0.3986111111111099,2.3760902777704915
2.750000000000001,0.25000000000000067,1.6640625000000018,0.7395833333333345,2.331380208333336,-0.16666666666666607,1.7708333333333348,-0.38888888888888795,2.4027777777777795
2.760000000000001,0.25750000000000084,1.684725000435554,0.7531250000000015,2.3686875000439573,-0.15999999999999925,1.789200000000002,-0.37916666666666576,2.4295624999945087
2.7700000000000014,0.265000000000001,1.7054624997450534,0.7666666666666685,2.4061302082954157,-0.15333333333333243,1.8076333333333356,-0.36944444444444313,2.4564444444505042
2.780000000000001,0.27250000000000085,1.7262750000000024,0.780208333333335,2.443708333333338,-0.146666666666666,1.8261333333333352,-0.35972222222222117,2.483423611111114
2.790000000000001,0.2800000000000007,1.7471625001788313,0.7937500000000012,2.4814218560761554,-0.1399999999999993,1.8447000000000018,-0.349999999999999,2.510499995794654
2.800000000000001,0.28750000000000087,1.7681249997712667,0.8072916666666682,2.5192708313449677,-0.13333333333333247,1.863333333333336,-0.34027777777777657,2.5376736099926562
2.8100000000000014,0.29500000000000104,1.789162499890863,0.8208333333333352,2.5572552082125792,-0.12666666666666565,1.8820333333333363,-0.33055555555555416,2.5649444444293423
2.820000000000001,0.3025000000000009,1.8102749982492345,0.824375,2.5672124999586448,-0.11999999999999922,1.9008000000000025,-0.3208333333333322,2.5923124999904243
2.830000000000001,0.3100000000000007,1.8314625000076714,0.8245833333333333,2.567801041543175,-0.11333333333333279,1.9196333333333349,-0.31111111111111023,2.61977777778624
2.840000000000001,0.3175000000000009,1.8527249999694544,0.8247916666666667,2.5683916581799333,-0.10666666666666597,1.9385333333333352,-0.3013888888888878,2.6473402754998396
2.8500000000000014,0.32500000000000107,1.8740625000000029,0.8250000000000001,2.5689843748974504,-0.09999999999999915,1.9575000000000027,-0.2916666666666654,2.6749999992833526
2.860000000000001,0.3325000000000009,1.8954750000031548,0.8252083333333333,2.569579166666332,-0.09333333333333244,1.976533333333336,-0.2819444444444432,2.7027569443781934
2.870000000000001,0.34000000000000075,1.9169625000510508,0.8254166666666667,2.5701760416461985,-0.086666666666666,1.9956333333333354,-0.27222222222222126,2.7306111111573093
2.8800000000000012,0.3475000000000009,1.9385249995043403,0.825625,2.57077500017543,-0.07999999999999918,2.014800000000003,-0.2624999999999986,2.758562500003216
2.8900000000000015,0.3550000000000011,1.9601624995138285,0.8258333333333333,2.5713760412094566,-0.07333333333333236,2.034033333333336,-0.25277777777777644,2.7866111107031326
2.9000000000000012,0.36250000000000093,1.9818749999949916,0.8260416666666667,2.5719791666265768,-0.06666666666666593,2.0533333333333355,-0.24305555555555447,2.8147569445323337
2.910000000000001,0.3700000000000008,2.003662498539686,0.82625,2.5725843751171746,-0.05999999999999922,2.072700000000002,-0.23333333333333228,2.842999999991984
2.9200000000000013,0.37750000000000106,2.0255250000386047,0.8264583333333334,2.573191666815217,-0.0533333333333324,2.0921333333333356,-0.22361111111110987,2.8713402779525437
2.9300000000000015,0.3850000000000011,2.0474625000149667,0.8266666666666667,2.5738010414473287,-0.04666666666666558,2.1116333333333364,-0.21388888888888746,2.899777777749927
2.9400000000000013,0.39250000000000096,2.069475000000003,0.826875,2.5744125,-0.03999999999999915,2.1312000000000024,-0.2041666666666655,2.928312500013469
2.950000000000001,0.4000000000000008,2.0915625000474614,0.8270833333333334,2.5750260411528143,-0.033333333333332715,2.150833333333335,-0.19444444444444353,2.9569444444673163
2.9600000000000013,0.40750000000000086,2.11372500002143,0.8272916666666666,2.575641666684224,-0.026666666666665895,2.170533333333336,-0.1847222222222209,2.9856736107138104
2.9700000000000015,0.41500000000000115,2.1359624987855392,0.8275,2.5762593746567797,-0.019999999999999074,2.190300000000003,-0.1749999999999985,3.014499994264657
2.9800000000000013,0.422500000000001,2.1582749996840582,0.8277083333333334,2.5768791663618975,-0.013333333333332364,2.210133333333336,-0.16527777777777652,3.043423611099059
2.990000000000001,0.4300000000000008,2.180662499992161,0.8279166666666667,2.5775010729305996,-0.0066666666666659324,2.2300333333333358,-0.15555555555555456,3.0724444434028704
3.0000000000000013,0.437500000000001,2.203125000000003,0.828125,2.578125,8.881784197001252e-16,2.2500000000000027,-0.14583333333333215,3.1015625000000036
3.0100000000000016,0.4450000000000012,2.2256624999204218,0.8283333333333334,2.5787510416906243,0.006666666666667709,2.2700333333333367,-0.13611111111110952,3.1307777774002643
3.0200000000000014,0.452500000000001,2.2482749988198223,0.8285416666666667,2.5793791667436654,0.013333333333334307,2.290133333333336,-0.12638888888888755,3.1600902789378367
3.030000000000001,0.46000000000000085,2.270962499975399,0.82875,2.580009375074285,0.020000000000000684,2.310300000000002,-0.11666666666666559,3.18949999966852
3.0400000000000014,0.467500000000001,2.2937250001985894,0.8289583333333334,2.5806416675844615,0.026666666666667505,2.330533333333336,-0.10694444444444295,3.2190069443511735
3.0500000000000016,0.4750000000000012,2.316562499728884,0.8291666666666667,2.5812760411140356,0.033333333333334325,2.350833333333336,-0.09722222222222054,3.2486111110300904
3.0600000000000014,0.48250000000000104,2.3394749999399744,0.8293750000000001,2.5819125005368604,0.040000000000000924,2.3712000000000026,-0.08749999999999858,3.2783125000063666
3.070000000000001,0.4900000000000009,2.362462500012828,0.8295833333333333,2.5825510415956803,0.04666666666666752,2.3916333333333357,-0.07777777777777661,3.308111111142848
3.0800000000000014,0.49750000000000105,2.385525000035372,0.8297916666666667,2.583191669253554,0.05333333333333434,2.4121333333333363,-0.06805555555555443,3.338006944578691
3.0900000000000016,0.5050000000000012,2.40866249999422,0.8300000000000001,2.5838343736561495,0.060000000000001164,2.4327000000000036,-0.058333333333331794,3.367999999992228
3.1000000000000014,0.5125000000000011,2.4318750000000033,0.8302083333333333,2.584479166666666,0.06666666666666754,2.453333333333336,-0.048611111111109606,3.398090277777782
3.110000000000001,0.5200000000000009,2.4551624999943984,0.8304166666666667,2.5851260416828623,0.07333333333333414,2.474033333333336,-0.03888888888888764,3.4282777726210276
3.1200000000000014,0.5275000000000011,2.478525000004094,0.8306250000000001,2.585775001826064,0.08000000000000096,2.4948000000000032,-0.02916666666666523,3.458562500125514
3.1300000000000017,0.5350000000000013,2.501962500548257,0.8308333333333334,2.586426041585197,0.08666666666666778,2.5156333333333367,-0.01944444444444282,3.4889444443914712
3.1400000000000015,0.5425000000000011,2.525475000266187,0.8310416666666667,2.5870791669102764,0.09333333333333438,2.536533333333337,-0.009722222222220855,3.519423610773149
3.1500000000000012,0.5500000000000009,2.549062499913814,0.83125,2.587734374952528,0.10000000000000075,2.5575000000000028,1.3322676295501878e-15,3.549999999974672
3.1600000000000015,0.5575000000000012,2.572724999992198,0.8314583333333334,2.5883916667101254,0.10666666666666758,2.578533333333336,0.00972222222222352,3.580673611333972
3.1700000000000017,0.5650000000000013,2.5964624999867163,0.8316666666666667,2.5890510424073034,0.1133333333333344,2.599633333333337,0.01944444444444615,3.611444444440056
3.1800000000000015,0.5725000000000011,2.620274999971139,0.831875,2.5897125,0.120000000000001,2.620800000000003,0.029166666666668117,3.6423125002177796
3.1900000000000013,0.580000000000001,2.644162501017176,0.8320833333333334,2.5903760416048667,0.1266666666666676,2.642033333333336,0.03888888888889008,3.673277777771906
3.2000000000000015,0.587500000000001,2.6681249999769983,0.8322916666666667,2.5910416666666682,0.13333333333333441,2.663333333333337,0.048611111111112715,3.704340277740319
3.2100000000000017,0.5950000000000013,2.692162499977133,0.8325,2.591709374950167,0.14000000000000123,2.684700000000004,0.0583333333333349,3.7355000000042433
3.2200000000000015,0.6025000000000011,2.7162749957947043,0.8327083333333334,2.5923791673041143,0.1466666666666676,2.7061333333333364,0.06805555555555709,3.766756944533865
3.2300000000000013,0.610000000000001,2.740462499937186,0.8329166666666666,2.5930510417837804,0.1533333333333342,2.727633333333336,0.07777777777777906,3.798111111069997
3.2400000000000015,0.6175000000000012,2.7647249999834376,0.833125,2.5937250000036327,0.16000000000000103,2.749200000000003,0.08750000000000147,3.829562499822977
3.2500000000000018,0.6250000000000013,2.789062500036423,0.8333333333333334,2.594401041666667,0.16666666666666785,2.7708333333333375,0.09722222222222388,3.861111111111116
3.2600000000000016,0.6325000000000012,2.8134749997610142,0.8335416666666667,2.595079166699328,0.17333333333333445,2.792533333333337,0.10694444444444584,3.892756943400964
3.2700000000000014,0.640000000000001,2.837962499996507,0.83375,2.5957593749619976,0.18000000000000083,2.814300000000003,0.11666666666666803,3.924499998192741
3.2800000000000016,0.6475000000000012,2.8625249998841777,0.8339583333333334,2.5964416664074754,0.18666666666666765,2.836133333333337,0.12638888888889066,3.956340278323386
3.290000000000002,0.6550000000000014,2.8871624999776566,0.8341666666666667,2.5971260416600885,0.19333333333333447,2.858033333333337,0.13611111111111285,3.9882777777656315
3.3000000000000016,0.6625000000000012,2.9118750000000038,0.834375,2.5978125000000003,0.20000000000000107,2.8800000000000034,0.1458333333333348,4.020312500000005
3.3100000000000014,0.670000000000001,2.9366624999113684,0.8345833333333333,2.598501041494366,0.20666666666666766,2.902033333333337,0.15555555555555678,4.052444444394018
3.3200000000000016,0.6775000000000012,2.9615250000185784,0.8347916666666667,2.5991916676820948,0.21333333333333449,2.924133333333337,0.1652777777777792,4.084673610991897
3.330000000000002,0.6850000000000014,2.9864624999965934,0.8350000000000001,2.599884374999103,0.2200000000000013,2.946300000000005,0.17500000000000182,4.117000000228621
3.3400000000000016,0.6925000000000012,3.011474999882534,0.8352083333333333,2.6005791644056933,0.22666666666666768,2.968533333333337,0.1847222222222238,4.149423610863285
3.3500000000000014,0.7000000000000011,3.036562502599918,0.8354166666666667,2.601276041665395,0.23333333333333428,2.9908333333333363,0.19444444444444575,4.1819444443513785
3.3600000000000017,0.7075000000000012,3.0617249999823586,0.8356250000000001,2.6019750000980455,0.2400000000000011,3.013200000000004,0.20416666666666838,4.214562499964143
3.370000000000002,0.7150000000000014,3.086962500050437,0.8358333333333333,2.6026760416100823,0.24666666666666792,3.0356333333333376,0.2138888888888908,4.247277777767501
3.3800000000000017,0.7191666666666668,3.1010166666480337,0.8360416666666667,2.6033791664795918,0.2533333333333345,3.058133333333337,0.22361111111111265,4.280090277047625
3.3900000000000015,0.7200000000000001,3.1038375001032366,0.83625,2.6040843749776523,0.2600000000000009,3.080700000000003,0.23333333333333484,4.312999999990329
3.4000000000000017,0.7208333333333335,3.1066666667540908,0.8364583333333334,2.6047916701242277,0.2666666666666677,3.103333333333337,0.24305555555555713,4.346006936146304
3.410000000000002,0.7216666666666668,3.1095041517529585,0.8366666666666667,2.60550104678112,0.27333333333333454,3.126033333333337,0.25277777777777966,4.379111111120539
3.4200000000000017,0.7225000000000001,3.11235,0.836875,2.6062125000000003,0.28000000000000114,3.1488000000000036,0.2625000000000016,4.412312500000005
3.4300000000000015,0.7233333333333335,3.1152041666401686,0.8370833333333334,2.606926041859802,0.28666666666666774,3.171633333333337,0.2722222222222236,4.445611111339717
3.4400000000000017,0.7241666666666667,3.118066666654705,0.8372916666666667,2.607641666532971,0.29333333333333456,3.1945333333333377,0.2819444444444462,4.479006944244535
3.450000000000002,0.7250000000000002,3.1209374979250915,0.8375,2.608359375209711,0.3000000000000014,3.2175000000000047,0.2916666666666683,4.512500000631917
3.4600000000000017,0.7258333333333334,3.1238166666514267,0.8377083333333334,2.6090791666849196,0.30666666666666775,3.240533333333337,0.3013888888888908,4.546090277170553
3.4700000000000015,0.7266666666666668,3.1267041647713336,0.8379166666666668,2.6098010416802926,0.31333333333333435,3.2636333333333374,0.31111111111111234,4.579777777657333
3.4800000000000018,0.7275000000000001,3.12959999996135,0.838125,2.6105249992532213,0.3200000000000012,3.2868000000000035,0.32083333333333497,4.613562499999119
3.490000000000002,0.7283333333333335,3.1325041665435047,0.8383333333333334,2.611251041946625,0.326666666666668,3.310033333333338,0.3305555555555575,4.647444444707074
3.5000000000000018,0.7291666666666669,3.1354166666666674,0.8385416666666667,2.611979166666667,0.3333333333333346,3.3333333333333375,0.34027777777777946,4.681423611111117
3.5100000000000016,0.7300000000000001,3.13833750218853,0.83875,2.612709374876035,0.34000000000000097,3.3567000000000036,0.35000000000000153,4.71550000009339
3.520000000000002,0.7308333333333334,3.1412666683676287,0.8389583333333334,2.613441666725846,0.3466666666666678,3.3801333333333377,0.35972222222222416,4.749673610944574
3.530000000000002,0.7316666666666668,3.1442041669810177,0.8391666666666667,2.6141760405020635,0.3533333333333346,3.403633333333338,0.3694444444444467,4.783944444232942
3.540000000000002,0.7325000000000002,3.147149999998102,0.8393750000000001,2.614912500000002,0.3600000000000012,3.4272000000000045,0.3791666666666682,4.818312499987703
3.5500000000000016,0.7333333333333335,3.1501041660302374,0.8395833333333333,2.6156510423881163,0.3666666666666678,3.450833333333337,0.3888888888888906,4.852777777660306
3.560000000000002,0.7341666666666669,3.1530666667486758,0.8397916666666667,2.6163916654288664,0.3733333333333346,3.474533333333338,0.3986111111111127,4.887340277616987
3.570000000000002,0.7350000000000002,3.156037503901266,0.8400000000000001,2.617134372759306,0.38000000000000145,3.4983000000000053,0.4083333333333353,4.922000000009838
3.580000000000002,0.7358333333333335,3.159016669027453,0.8402083333333333,2.617879166727054,0.3866666666666678,3.522133333333337,0.4180555555555574,4.956756941581197
3.5900000000000016,0.7366666666666668,3.162004166596387,0.8404166666666667,2.6186260416525102,0.3933333333333344,3.5460333333333374,0.42777777777777937,4.991611111096989
3.600000000000002,0.7375000000000002,3.1650000000000005,0.8406250000000001,2.61937499997745,0.40000000000000124,3.5700000000000047,0.4375000000000019,5.026562499464979
3.610000000000002,0.7383333333333335,3.1680041667425685,0.8408333333333334,2.6201260417047845,0.40666666666666806,3.5940333333333383,0.4472222222222241,5.061611111280933
3.620000000000002,0.7391666666666669,3.1710166663947543,0.8410416666666667,2.6208791670112026,0.41333333333333466,3.618133333333338,0.4569444444444465,5.09675694444156
3.6300000000000017,0.7400000000000001,3.1740375000777394,0.84125,2.6216343710473673,0.42000000000000104,3.6423000000000036,0.4666666666666681,5.13199999787564
3.640000000000002,0.7408333333333336,3.1770666662577085,0.8414583333333334,2.6223916666940488,0.42666666666666786,3.6665333333333376,0.47638888888889064,5.167340277636593
3.650000000000002,0.7416666666666668,3.1801041667373484,0.8416666666666667,2.6231510415454027,0.4333333333333347,3.6908333333333383,0.48611111111111327,5.202777777703707
3.660000000000002,0.7425000000000002,3.1831500000000004,0.841875,2.6239124999210843,0.4400000000000013,3.7152000000000047,0.49583333333333524,5.238312500027984
3.6700000000000017,0.7433333333333335,3.1862041666145196,0.8420833333333334,2.6246760415806354,0.4466666666666679,3.7396333333333382,0.5055555555555572,5.273944444421388
3.680000000000002,0.7441666666666668,3.1892666642243808,0.8422916666666667,2.625441666672634,0.4533333333333347,3.7641333333333384,0.5152777777777797,5.309673611661809
3.690000000000002,0.7450000000000002,3.1923374990651716,0.8425,2.6262093750940694,0.4600000000000015,3.7887000000000057,0.5250000000000022,5.345500000077102
3.700000000000002,0.7458333333333335,3.1954166662135712,0.8427083333333334,2.6269791666395728,0.4666666666666679,3.8133333333333375,0.534722222222224,5.381423611068024
3.7100000000000017,0.7466666666666668,3.1985041664221825,0.8429166666666666,2.6277510414485015,0.4733333333333345,3.8380333333333376,0.5444444444444464,5.4174444439999245
3.720000000000002,0.7475000000000002,3.2016000000734572,0.843125,2.6285250002047564,0.4800000000000013,3.8628000000000045,0.5541666666666685,5.453562499295019
3.730000000000002,0.7483333333333335,3.204704165966531,0.8433333333333334,2.629301041629272,0.48666666666666814,3.887633333333339,0.563888888888891,5.489777777748462
3.740000000000002,0.7491666666666669,3.2078166666666674,0.8435416666666667,2.6300791666602525,0.49333333333333473,3.9125333333333385,0.573611111111113,5.526090277763352
3.7500000000000018,0.7500000000000002,3.210937500000001,0.84375,2.6308593749999996,0.5000000000000011,3.9375000000000044,0.5833333333333336,5.562500000000001
3.760000000000002,0.7508333333333335,3.214066666518218,0.8439583333333334,2.6316416666817934,0.5066666666666679,3.962533333333339,0.5855555555555559,5.570844446996823
3.7700000000000022,0.7516666666666669,3.217204167049885,0.8441666666666667,2.6324260419551084,0.5133333333333348,3.987633333333339,0.5877777777777782,5.579211107927092
3.780000000000002,0.7525000000000002,3.220349999830196,0.844375,2.633212494754118,0.5200000000000014,4.012800000000006,0.5900000000000004,5.587600000868429
3.790000000000002,0.7533333333333334,3.223504166189116,0.8445833333333334,2.6340010417632396,0.526666666666668,4.038033333333338,0.5922222222222228,5.5960111111461615
3.800000000000002,0.7541666666666669,3.2266666662890335,0.8447916666666667,2.634791666586336,0.5333333333333348,4.063333333333338,0.594444444444445,5.604444445786901
3.8100000000000023,0.7550000000000001,3.2298375000530934,0.8450000000000001,2.635584373872935,0.5400000000000016,4.088700000000006,0.5966666666666672,5.612900000293893
3.820000000000002,0.7558333333333336,3.2330166667584264,0.8452083333333333,2.636379166974472,0.546666666666668,4.1141333333333385,0.5988888888888892,5.621377777689313
3.830000000000002,0.7566666666666668,3.2362041666922403,0.8454166666666667,2.637176041761133,0.5533333333333346,4.139633333333339,0.6011111111111115,5.629877778040628
3.840000000000002,0.7575000000000001,3.2394000000068353,0.8456250000000001,2.6379749993487174,0.5600000000000014,4.165200000000006,0.6033333333333338,5.638400000004766
3.8500000000000023,0.7583333333333335,3.242604166689649,0.8458333333333333,2.6387760424858357,0.5666666666666682,4.190833333333339,0.6055555555555561,5.6469444446912895
3.860000000000002,0.7591666666666668,3.245816667383486,0.8460416666666667,2.639579166491389,0.5733333333333348,4.216533333333339,0.6077777777777783,5.6555111110858
3.870000000000002,0.7600000000000002,3.249037500392567,0.8462500000000001,2.6403843749394946,0.5800000000000012,4.242300000000005,0.6100000000000003,5.664100000030144
3.880000000000002,0.7608333333333335,3.2522666666079627,0.8464583333333334,2.6411916666247413,0.586666666666668,4.268133333333338,0.6122222222222226,5.67271111108986
3.8900000000000023,0.7616666666666669,3.255504150804817,0.8466666666666667,2.6420010420001963,0.5933333333333348,4.294033333333339,0.6144444444444449,5.681344444463576
3.900000000000002,0.7625000000000002,3.2587500000000005,0.846875,2.6428125000000002,0.6000000000000014,4.320000000000006,0.6166666666666671,5.690000000000001
3.910000000000002,0.7633333333333334,3.2620041665866966,0.8470833333333334,2.643626041642414,0.606666666666668,4.346033333333339,0.6188888888888894,5.69867777791036
3.920000000000002,0.7641666666666669,3.2652666675094704,0.8472916666666667,2.6444416658313057,0.6133333333333348,4.37213333333334,0.6211111111111117,5.70737777786735
3.9300000000000024,0.7650000000000001,3.2685375000981605,0.8475,2.6452593748654576,0.6200000000000017,4.398300000000006,0.623333333333334,5.716099999981388
3.940000000000002,0.7658333333333336,3.2718166665623514,0.8477083333333334,2.646079166674779,0.626666666666668,4.424533333333339,0.625555555555556,5.724844443323129
3.950000000000002,0.7666666666666668,3.275104166685688,0.8479166666666668,2.646901041643929,0.6333333333333346,4.450833333333339,0.6277777777777782,5.733611111232822
3.960000000000002,0.7675000000000003,3.2783999992891046,0.848125,2.647725000390162,0.6400000000000015,4.477200000000005,0.6300000000000004,5.742399999525466
3.9700000000000024,0.7683333333333335,3.2817041666878004,0.8483333333333334,2.648551041670278,0.6466666666666683,4.50363333333334,0.6322222222222228,5.751211113226058
3.980000000000002,0.7691666666666668,3.2850166664228926,0.8485416666666667,2.649379166871655,0.6533333333333349,4.53013333333334,0.634444444444445,5.7600444444638095
3.990000000000002,0.7700000000000002,3.2883375002513553,0.84875,2.650209375222273,0.6600000000000013,4.556700000000005,0.636666666666667,5.7689000000457344
4.000000000000002,0.7708333333333335,3.2916666666666674,0.8489583333333334,2.6510416666666665,0.6666666666666679,4.583333333333338,0.6388888888888893,5.77777777777778
4.0100000000000025,0.771666666666667,3.2950041666772534,0.8491666666666667,2.651876041901697,0.6733333333333349,4.610033333333339,0.6411111111111115,5.78667777768984
4.020000000000002,0.7725000000000002,3.2983500006821616,0.8493750000000001,2.6527125,0.6800000000000015,4.636800000000006,0.6433333333333339,5.795600000139155
4.030000000000002,0.7733333333333334,3.3017041672718923,0.8495833333333334,2.6535510418580452,0.6866666666666681,4.663633333333339,0.6455555555555561,5.8045444438617615
4.040000000000003,0.7741666666666669,3.3050666669186217,0.8497916666666667,2.6543916667467045,0.6933333333333351,4.690533333333341,0.6477777777777783,5.813511111404958
4.0500000000000025,0.7750000000000001,3.3084375000173636,0.8500000000000001,2.655234375000001,0.7000000000000017,4.717500000000007,0.6500000000000007,5.822500000144407
4.060000000000002,0.7758333333333336,3.3118166666666675,0.8502083333333333,2.6560791666666663,0.7066666666666681,4.744533333333339,0.6522222222222226,5.831511111111113
4.070000000000002,0.7766666666666668,3.3152041666591496,0.8504166666666667,2.656926041453451,0.7133333333333347,4.771633333333339,0.6544444444444449,5.8405444434012
4.080000000000002,0.7775000000000001,3.3186000028302787,0.8506250000000001,2.657774981035301,0.7200000000000013,4.798800000000005,0.6566666666666672,5.849599995841912
4.0900000000000025,0.7783333333333335,3.3220041651165926,0.8508333333333334,2.6586260415605736,0.7266666666666683,4.82603333333334,0.6588888888888894,5.858677777562711
4.100000000000002,0.7791666666666668,3.325416667432117,0.8510416666666667,2.659479164638756,0.733333333333335,4.85333333333334,0.6611111111111118,5.8677777767547745
4.110000000000002,0.7800000000000002,3.328837510523027,0.8512500000000001,2.660334375069077,0.7400000000000013,4.880700000000005,0.6633333333333337,5.87689999964017
4.120000000000003,0.7808333333333335,3.3322666661956086,0.8514583333333334,2.6611874998792415,0.7466666666666686,4.908133333333341,0.6655555555555562,5.886044445516178
4.130000000000003,0.781666666666667,3.335704166887322,0.8516666666666667,2.6620510417057357,0.753333333333335,4.93563333333334,0.6677777777777782,5.895211111300291
4.140000000000002,0.7825000000000002,3.3391499999848095,0.851875,2.662912499958645,0.7600000000000016,4.963200000000007,0.6700000000000005,5.904400000865981
4.150000000000002,0.7833333333333334,3.342604166227523,0.8520833333333334,2.663776041454879,0.7666666666666682,4.99083333333334,0.6722222222222228,5.913611111246654
4.160000000000002,0.7841666666666669,3.346066667310756,0.8522916666666667,2.664641666543175,0.7733333333333345,5.018533333333338,0.6744444444444447,5.9228444444675
4.170000000000003,0.7850000000000001,3.3495375000145287,0.8525,2.6655093743371427,0.7800000000000018,5.046300000000008,0.6766666666666673,5.932099999562013
4.180000000000002,0.7858333333333336,3.3530166664693897,0.8527083333333334,2.6663791581799337,0.7866666666666682,5.074133333333339,0.6788888888888893,5.941377777775752
4.190000000000002,0.7866666666666668,3.356504165867141,0.8529166666666667,2.667251046678044,0.7933333333333348,5.102033333333339,0.6811111111111116,5.950677777766593
4.200000000000003,0.7875000000000003,3.360000000000001,0.853125,2.6681249998766945,0.8000000000000018,5.130000000000008,0.6833333333333339,5.959999999094817
4.210000000000003,0.7883333333333336,3.363504166702609,0.8533333333333334,2.6690010416465935,0.8066666666666684,5.158033333333341,0.6855555555555561,5.969344445278994
4.220000000000002,0.7891666666666668,3.3670166668497528,0.8535416666666668,2.6698791672877475,0.813333333333335,5.18613333333334,0.6877777777777784,5.978711111061422
4.230000000000002,0.7900000000000003,3.3705374998033664,0.85375,2.670759374987598,0.8200000000000014,5.214300000000006,0.6900000000000004,5.988100000132254
4.240000000000002,0.7908333333333335,3.374066666943704,0.8539583333333334,2.67164166667652,0.826666666666668,5.2425333333333395,0.6922222222222226,5.997511111337074
4.250000000000003,0.791666666666667,3.3776041666666683,0.8541666666666667,2.6725260416337004,0.833333333333335,5.270833333333341,0.694444444444445,6.006944444444447
4.2600000000000025,0.7925000000000002,3.3811499995704155,0.854375,2.6734125003212776,0.8400000000000016,5.299200000000007,0.6966666666666672,6.0164000000380655
4.270000000000002,0.7933333333333334,3.3847041279689503,0.8545833333333334,2.674301042521669,0.8466666666666682,5.32763333333334,0.6988888888888894,6.0258777786719975
4.280000000000003,0.7941666666666669,3.3882666657394425,0.8547916666666667,2.6751916662094564,0.8533333333333353,5.356133333333341,0.7011111111111118,6.035377777301719
4.290000000000003,0.7950000000000002,3.3918374999860257,0.8550000000000001,2.6760843749790117,0.8600000000000019,5.384700000000008,0.703333333333334,6.044900000301047
4.3000000000000025,0.7958333333333336,3.3954166666666676,0.8552083333333333,2.6769791666265763,0.8666666666666683,5.41333333333334,0.705555555555556,6.054444444444446
4.310000000000002,0.7966666666666669,3.399004166615736,0.8554166666666667,2.6778760433248,0.8733333333333348,5.44203333333334,0.7077777777777783,6.064011031141331
4.320000000000002,0.7975000000000001,3.4025999999474514,0.8556250000000001,2.6787750001171755,0.8800000000000014,5.470800000000006,0.7100000000000005,6.0736000000204555
4.330000000000003,0.7983333333333336,3.4062041666532945,0.8558333333333333,2.6796760418729386,0.8866666666666685,5.499633333333341,0.7122222222222229,6.083211110089854
4.3400000000000025,0.7991666666666668,3.409816665885875,0.8560416666666667,2.680579166815216,0.8933333333333351,5.528533333333341,0.7144444444444451,6.092844444204517
4.350000000000002,0.8000000000000003,3.4134374844409776,0.8562500000000001,2.6814843751600175,0.9000000000000015,5.557500000000006,0.7166666666666671,6.102500000062688
4.360000000000003,0.8008333333333335,3.4170666897186854,0.8564583333333334,2.6823916666416547,0.9066666666666687,5.5865333333333425,0.7188888888888897,6.112177777957753
4.370000000000003,0.801666666666667,3.420704166589452,0.8566666666666667,2.6833010410472804,0.9133333333333351,5.615633333333341,0.7211111111111116,6.121877776909894
4.380000000000003,0.8025000000000002,3.4243500000046287,0.856875,2.6842124999999992,0.9200000000000017,5.644800000000008,0.7233333333333339,6.131600000013468
4.390000000000002,0.8033333333333335,3.4280041677196773,0.8570833333333334,2.6851260416069547,0.9266666666666683,5.67403333333334,0.7255555555555562,6.1413444447993655
4.400000000000002,0.8041666666666669,3.431666666795074,0.8572916666666667,2.686041664742887,0.9333333333333347,5.703333333333339,0.7277777777777782,6.15111111112323
4.410000000000003,0.8050000000000002,3.4353374998476656,0.8575,2.686959374577337,0.940000000000002,5.732700000000008,0.7300000000000008,6.160900001066222
4.420000000000003,0.8058333333333336,3.4390166667224955,0.8577083333333334,2.6878791666842243,0.9466666666666683,5.762133333333341,0.7322222222222227,6.170711111130181
4.430000000000002,0.8066666666666669,3.442704166663722,0.8579166666666668,2.6888010417449575,0.9533333333333349,5.7916333333333405,0.734444444444445,6.180544444581047
4.440000000000003,0.8075000000000003,3.446399998841156,0.858125,2.68972499965678,0.960000000000002,5.821200000000009,0.7366666666666672,6.190399994286003
4.450000000000003,0.8083333333333336,3.450104165161758,0.8583333333333334,2.690651042051105,0.9666666666666686,5.850833333333341,0.7388888888888895,6.200277777807864
4.460000000000003,0.8091666666666668,3.4538166663801704,0.8585416666666668,2.6915791663618953,0.9733333333333352,5.880533333333341,0.7411111111111118,6.210177777670223
4.470000000000002,0.8100000000000003,3.457537500034817,0.85875,2.6925093750198683,0.9800000000000015,5.9103000000000065,0.7433333333333337,6.220099999647769
4.480000000000002,0.8108333333333335,3.4612666667001917,0.8589583333333334,2.693441697930599,0.9866666666666681,5.94013333333334,0.7455555555555561,6.2300444442989535
4.490000000000003,0.811666666666667,3.465004166710269,0.8591666666666667,2.694376041652317,0.9933333333333352,5.970033333333341,0.7477777777777783,6.240011111123701
4.500000000000003,0.8125000000000002,3.4687500000000013,0.8593750000000001,2.6953125000000004,1.0,6.0,0.7500000000000006,6.250000000000002


==> mech-fb-unif-2-3-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
2.0,0.0,1.0,0.75,2.0,-1.0,0.0,-1.125,0.75
2.01,0.019999999999999574,1.0400999999999991,0.75,2.0,-0.9800000000000004,0.04009999999999913,-1.1025000000000005,0.7951124999999992
2.0199999999999996,0.03999999999999915,1.0803999999999983,0.75,2.0,-0.9600000000000009,0.08039999999999822,-1.080000000000001,0.8404499999999983
2.0299999999999994,0.05999999999999872,1.1208999999999976,0.75,2.0,-0.9400000000000013,0.12089999999999751,-1.0575000000000014,0.8860124999999971
2.039999999999999,0.0799999999999983,1.1615999999999966,0.75,2.0,-0.9200000000000017,0.16159999999999652,-1.035000000000002,0.9317999999999963
2.049999999999999,0.09999999999999787,1.2024999999999957,0.75,2.0,-0.9000000000000021,0.20249999999999574,-1.0125000000000024,0.9778124999999949
2.0599999999999987,0.11999999999999744,1.2435999999999947,0.75,2.0,-0.8800000000000026,0.24359999999999468,-0.9900000000000029,1.0240499999999941
2.0699999999999985,0.13999999999999702,1.284899999999994,0.75,2.0,-0.860000000000003,0.2848999999999938,-0.9675000000000034,1.0705124999999929
2.0799999999999983,0.1599999999999966,1.326399999999993,0.75,2.0,-0.8400000000000034,0.3263999999999929,-0.9450000000000038,1.117199999999992
2.089999999999998,0.17999999999999616,1.368099999999992,0.75,2.0,-0.8200000000000038,0.368099999999992,-0.9225000000000043,1.164112499999991
2.099999999999998,0.19999999999999574,1.409999999999991,0.75,2.0,-0.8000000000000043,0.40999999999999104,-0.9000000000000048,1.21124999999999
2.1099999999999977,0.2199999999999953,1.45209999999999,0.75,2.0,-0.7800000000000047,0.45209999999999,-0.8775000000000053,1.258612499999989
2.1199999999999974,0.23999999999999488,1.4943999999999893,0.75,2.0,-0.7600000000000051,0.4943999999999892,-0.8550000000000058,1.3061999999999878
2.1299999999999972,0.25999999999999446,1.5368999999999882,0.75,2.0,-0.7400000000000055,0.5368999999999882,-0.8325000000000062,1.3540124999999867
2.139999999999997,0.27999999999999403,1.5795999999999872,0.75,2.0,-0.720000000000006,0.5795999999999872,-0.8100000000000067,1.4020499999999856
2.149999999999997,0.2999999999999936,1.6224999999999863,0.75,2.0,-0.7000000000000064,0.6224999999999863,-0.7875000000000072,1.4503124999999846
2.1599999999999966,0.3199999999999932,1.6655999999999853,0.75,2.0,-0.6800000000000068,0.6655999999999853,-0.7650000000000077,1.4987999999999835
2.1699999999999964,0.33999999999999275,1.7088999999999843,0.75,2.0,-0.6600000000000072,0.7088999999999843,-0.7425000000000082,1.5475124999999823
2.179999999999996,0.3599999999999923,1.7523999999999833,0.75,2.0,-0.6400000000000077,0.7523999999999833,-0.7200000000000086,1.596449999999981
2.189999999999996,0.3799999999999919,1.7960999999999823,0.75,2.0,-0.6200000000000081,0.7960999999999823,-0.6975000000000091,1.64561249999998
2.1999999999999957,0.3999999999999915,1.8399999999999812,0.75,2.0,-0.6000000000000085,0.8399999999999812,-0.6750000000000096,1.6949999999999787
2.2099999999999955,0.41999999999999105,1.8840999999999803,0.75,2.0,-0.580000000000009,0.8840999999999803,-0.6525000000000101,1.7446124999999777
2.2199999999999953,0.4399999999999906,1.9283999999999792,0.75,2.0,-0.5600000000000094,0.928399999999979,-0.6300000000000106,1.7944499999999766
2.229999999999995,0.4599999999999902,1.9728999999999781,0.75,2.0,-0.5400000000000098,0.9728999999999781,-0.607500000000011,1.8445124999999754
2.239999999999995,0.47999999999998977,2.017599999999977,0.75,2.0,-0.5200000000000102,1.0175999999999772,-0.5850000000000115,1.894799999999974
2.2499999999999947,0.49999999999998934,2.062499999999976,0.75,2.0,-0.5000000000000107,1.062499999999976,-0.562500000000012,1.945312499999973
2.2599999999999945,0.5,2.062499999962041,0.75,2.0,-0.4800000000000111,1.1075999999999748,-0.5333333333333496,2.0110833307881824
2.2699999999999942,0.5,2.062499999925394,0.75,2.0,-0.4600000000000115,1.1528999999999738,-0.5041666666666833,2.077145833358164
2.279999999999994,0.5,2.062500000038486,0.75,2.0,-0.44000000000001194,1.1983999999999728,-0.4750000000000174,2.1434999999871316
2.289999999999994,0.5,2.0625000000220877,0.75,2.0,-0.42000000000001236,1.2440999999999716,-0.4458333333333515,2.2101458331815484
2.2999999999999936,0.5,2.0625,0.75,2.0,-0.4000000000000128,1.2899999999999703,-0.41666666666668517,2.277083333333291
2.3099999999999934,0.5,2.0625000000235274,0.75,2.0,-0.3800000000000132,1.3360999999999694,-0.3875000000000193,2.344312496557152
2.319999999999993,0.5,2.0625,0.75,2.0,-0.36000000000001364,1.3823999999999683,-0.3583333333333534,2.4118333333332864
2.329999999999993,0.5,2.0625000000303646,0.75,2.0,-0.34000000000001407,1.4288999999999672,-0.32916666666668704,2.479645833352608
2.3399999999999928,0.5,2.0625000000001674,0.75,2.0,-0.3200000000000145,1.475599999999966,-0.30000000000002114,2.5477499999410576
2.3499999999999925,0.5,2.0625,0.75,2.0,-0.3000000000000149,1.5224999999999649,-0.27083333333335524,2.616145833333282
2.3599999999999923,0.5,2.0624999999640905,0.75,2.0,-0.28000000000001535,1.569599999999964,-0.2416666666666889,2.6848333333452508
2.369999999999992,0.5,2.0625000000353366,0.75,2.0,-0.2600000000000158,1.6168999999999625,-0.212500000000023,2.7538124999892295
2.379999999999992,0.5,2.06249999690652,0.75,2.0,-0.2400000000000162,1.6643999999999615,-0.1833333333333571,2.823083334364437
2.3899999999999917,0.5,2.0624999999918545,0.75,2.0,-0.22000000000001663,1.7120999999999602,-0.15416666666669077,2.892645833069613
2.3999999999999915,0.5,2.0625,0.75,2.0,-0.20000000000001705,1.759999999999959,-0.12500000000002487,2.9624999999999404
2.4099999999999913,0.5,2.0625000000706724,0.75,2.0,-0.18000000000001748,1.8080999999999579,-0.09583333333335897,3.032645833032857
2.419999999999991,0.5,2.062499999419264,0.75,2.0,-0.1600000000000179,1.8563999999999565,-0.06666666666669263,3.1030833332866568
2.429999999999991,0.5,2.062499999761561,0.75,2.0,-0.14000000000001833,1.9048999999999554,-0.037500000000026734,3.1738124999207002
2.4399999999999906,0.5,2.0625000003747362,0.75,2.0,-0.12000000000001876,1.9535999999999543,-0.008333333333360837,3.244833333300525
2.4499999999999904,0.5,2.0625,0.75,2.0,-0.10000000000001918,2.002499999999953,0.020833333333305504,3.3161458333332656
2.45999999999999,0.5,2.062500000660883,0.75,2.0,-0.08000000000001961,2.0515999999999517,0.0499999999999714,3.3877499997796354
2.46999999999999,0.5,2.0624999997331326,0.75,2.0,-0.06000000000002004,2.1008999999999505,0.0791666666666373,3.459645832684232
2.4799999999999898,0.5,2.0625,0.75,2.0,-0.040000000000020464,2.1503999999999492,0.10833333333330364,3.5318333333332594
2.4899999999999896,0.5,2.0625000016192856,0.75,2.0,-0.02000000000002089,2.200099999999948,0.13749999999996954,3.6043124994601623
2.4999999999999893,0.5,2.0625,0.75,2.0,-2.1316282072803006e-14,2.2499999999999467,0.16666666666663543,3.6770833333332553
2.509999999999989,0.5024999999999973,2.068762500016396,0.75,2.0,0.019999999999978257,2.3000999999999454,0.17333333333332623,3.693783333470003
2.519999999999989,0.5049999999999972,2.0750499999424292,0.75,2.0,0.03999999999997783,2.350399999999944,0.1799999999999926,3.710549997578385
2.5299999999999887,0.5074999999999972,2.0813625000038494,0.75,2.0,0.059999999999977405,2.4008999999999427,0.186666666666659,3.727383332899868
2.5399999999999885,0.5099999999999971,2.0876999999626893,0.75,2.0,0.07999999999997698,2.451599999999942,0.1933333333333258,3.744283333360356
2.5499999999999883,0.5124999999999971,2.094062499952125,0.75,2.0,0.09999999999997655,2.50249999999994,0.19999999999999218,3.7612500000048383
2.559999999999988,0.514999999999997,2.1004499999617527,0.75,2.0,0.11999999999997613,2.5535999999999386,0.20666666666665856,3.7782833333333126
2.569999999999988,0.517499999999997,2.1068625000152394,0.75,2.0,0.1399999999999757,2.6048999999999376,0.21333333333332538,3.7953833334384237
2.5799999999999876,0.5199999999999969,2.113300000011036,0.75,2.0,0.15999999999997527,2.656399999999936,0.21999999999999176,3.812549999857586
2.5899999999999874,0.5224999999999969,2.1197625000574636,0.75,2.0,0.17999999999997485,2.708099999999935,0.22666666666665813,3.8297833333051443
2.599999999999987,0.5249999999999968,2.1262499999999918,0.75,2.0,0.19999999999997442,2.7599999999999336,0.23333333333332495,3.8470833333333116
2.609999999999987,0.5274999999999967,2.132762499967653,0.75,2.0,0.219999999999974,2.812099999999932,0.23999999999999133,3.8644499998049633
2.619999999999987,0.5299999999999967,2.1393000000137983,0.75,2.0,0.23999999999997357,2.864399999999931,0.2466666666666577,3.8818833299358944
2.6299999999999866,0.5324999999999966,2.145862499924968,0.75,2.0,0.25999999999997314,2.9168999999999294,0.25333333333332453,3.899383332943873
2.6399999999999864,0.5349999999999966,2.152449999999991,0.75,2.0,0.2799999999999727,2.969599999999928,0.2599999999999909,3.916949999999976
2.649999999999986,0.5374999999999965,2.159062498421303,0.75,2.0,0.2999999999999723,3.0224999999999267,0.2666666666666573,3.9345833323873727
2.659999999999986,0.5399999999999965,2.165700000121586,0.75,2.0,0.31999999999997186,3.075599999999925,0.2733333333333241,3.9522833334907777
2.6699999999999857,0.5424999999999964,2.172362500056507,0.75,2.0,0.33999999999997144,3.128899999999924,0.2799999999999905,3.9700499987494338
2.6799999999999855,0.5449999999999964,2.1790500000000743,0.75,2.0,0.359999999999971,3.182399999999922,0.28666666666665686,3.987883333333318
2.6899999999999853,0.5474999999999963,2.1857624999957066,0.75,2.0,0.3799999999999706,3.236099999999921,0.2933333333333237,4.0057833325197345
2.699999999999985,0.5499999999999963,2.1924999999999897,0.75,2.0,0.39999999999997016,3.289999999999919,0.29999999999999005,4.023749999999973
2.709999999999985,0.5524999999999962,2.1992625000100867,0.75,2.0,0.41999999999996973,3.344099999999918,0.30666666666665643,4.041783333463154
2.7199999999999847,0.5549999999999962,2.206049999982035,0.75,2.0,0.4399999999999693,3.3983999999999166,0.31333333333332325,4.059883333333306
2.7299999999999844,0.5574999999999961,2.2128625001013535,0.75,2.0,0.4599999999999689,3.4528999999999153,0.3199999999999896,4.078050000844673
2.7399999999999842,0.5599999999999961,2.2197000000192517,0.75,2.0,0.47999999999996845,3.5075999999999135,0.326666666666656,4.096283333219644
2.749999999999984,0.562499999999996,2.226562499999989,0.75,2.0,0.499999999999968,3.562499999999912,0.3333333333333228,4.114583333333305
2.759999999999984,0.564999999999996,2.2334499984005776,0.75,2.0,0.5199999999999676,3.6175999999999107,0.3399999999999892,4.132950000230474
2.7699999999999836,0.5674999999999959,2.240362500141732,0.75,2.0,0.5399999999999672,3.672899999999909,0.3466666666666556,4.151383334066452
2.7799999999999834,0.5699999999999958,2.2472999999875434,0.75,2.0,0.5599999999999667,3.7283999999999073,0.3533333333333224,4.169883333031236
2.789999999999983,0.5724999999999958,2.254262499607212,0.75,2.0,0.5799999999999663,3.784099999999906,0.3599999999999888,4.188450000125025
2.799999999999983,0.5749999999999957,2.261249999999988,0.75,2.0,0.5999999999999659,3.8399999999999044,0.36666666666665515,4.207083333333301
2.8099999999999827,0.5774999999999957,2.2682624996242153,0.75,2.0,0.6199999999999655,3.896099999999903,0.37333333333332197,4.225783333476999
2.8199999999999825,0.5799999999999956,2.27530000011222,0.75,2.0,0.639999999999965,3.9523999999999013,0.37999999999998835,4.24455000001758
2.8299999999999823,0.5824999999999956,2.282362500017521,0.75,2.0,0.6599999999999646,4.008899999999899,0.3866666666666547,4.263383333479414
2.839999999999982,0.5849999999999955,2.2894500017313533,0.75,2.0,0.6799999999999642,4.065599999999898,0.39333333333332154,4.282283333302737
2.849999999999982,0.5874999999999955,2.2965624999970387,0.75,2.0,0.6999999999999638,4.122499999999897,0.3999999999999879,4.3012499999476
2.8599999999999817,0.5899999999999954,2.3037000000039014,0.75,2.0,0.7199999999999633,4.179599999999895,0.4066666666666543,4.3202833332738875
2.8699999999999815,0.5924999999999954,2.310862500776762,0.75,2.0,0.7399999999999629,4.236899999999894,0.4133333333333211,4.339383333171252
2.8799999999999812,0.5949999999999953,2.3180499999956856,0.75,2.0,0.7599999999999625,4.294399999999892,0.4199999999999875,4.35855000016887
2.889999999999981,0.5974999999999953,2.325262500104123,0.75,2.0,0.7799999999999621,4.352099999999891,0.42666666666665387,4.377783332250549
2.899999999999981,0.5999999999999952,2.3324999999999863,0.75,2.0,0.7999999999999616,4.409999999999888,0.4333333333333207,4.397083333333296
2.9099999999999806,0.6024999999999952,2.339762500215467,0.75,2.0,0.8199999999999612,4.468099999999887,0.43999999999998707,4.416449999492372
2.9199999999999804,0.6049999999999951,2.347050000330427,0.75,2.0,0.8399999999999608,4.526399999999885,0.44666666666665344,4.435883336086973
2.92999999999998,0.607499999999995,2.354362500047803,0.75,2.0,0.8599999999999604,4.584899999999884,0.45333333333332027,4.4553833337317705
2.93999999999998,0.609999999999995,2.361699998763645,0.75,2.0,0.8799999999999599,4.643599999999882,0.45999999999998664,4.474949999397225
2.9499999999999797,0.6124999999999949,2.3690624889526997,0.75,2.0,0.8999999999999595,4.702499999999881,0.466666666666653,4.494583326033255
2.9599999999999795,0.6149999999999949,2.3764499999999846,0.75,2.0,0.9199999999999591,4.761599999999879,0.47333333333331984,4.514283333333293
2.9699999999999793,0.6174999999999948,2.3838625004333602,0.75,2.0,0.9399999999999586,4.820899999999877,0.4799999999999862,4.534050000336646
2.979999999999979,0.6199999999999948,2.3913000008096272,0.75,2.0,0.9599999999999582,4.8803999999998755,0.4866666666666526,4.553883340080315
2.989999999999979,0.6224999999999947,2.3987625001742328,0.75,2.0,0.9799999999999578,4.940099999999874,0.4933333333333194,4.573783333357884
2.9999999999999787,0.6249999999999947,2.406249999999984,0.75,2.0,0.9999999999999574,4.999999999999872,0.4999999999999858,4.593749999999957


==> mech-fb-unif-2-5-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
2.0,-0.4583333333333333,0.08333333333333337,-0.21875,0.0625,-1.0,0.0,-1.4444444444444444,0.11111111111111116
2.01,-0.4575,0.08500416666666664,-0.21854166666666666,0.06291770833333335,-0.9933333333333334,0.013366666666666525,-1.4422222222222223,0.11556666666666632
2.0199999999999996,-0.4566666666666667,0.08668333333333327,-0.21833333333333335,0.06333749999999996,-0.986666666666667,0.02679999999999926,-1.4400000000000002,0.120044444444444
2.0299999999999994,-0.45583333333333337,0.08837083333333332,-0.218125,0.06375937499999998,-0.9800000000000004,0.04029999999999909,-1.437777777777778,0.12454444444444375
2.039999999999999,-0.45500000000000007,0.09006666666666648,-0.21791666666666668,0.06418333333333331,-0.9733333333333338,0.053866666666665584,-1.4355555555555557,0.12906666666666644
2.049999999999999,-0.4541666666666668,0.09177083333333308,-0.21770833333333336,0.06460937499999994,-0.9666666666666675,0.06749999999999828,-1.4333333333333336,0.1336111111111108
2.0599999999999987,-0.4533333333333334,0.09348333333333313,-0.21750000000000003,0.06503749999999994,-0.9600000000000009,0.0811999999999983,-1.4311111111111114,0.13817777777777718
2.0699999999999985,-0.4525000000000001,0.0952041666666664,-0.2172916666666667,0.06546770833333329,-0.9533333333333343,0.09496666666666476,-1.428888888888889,0.14276666666666613
2.0799999999999983,-0.4516666666666668,0.09693333333333301,-0.21708333333333338,0.0658999999999999,-0.9466666666666679,0.10879999999999743,-1.426666666666667,0.14737777777777708
2.089999999999998,-0.4508333333333335,0.09867083333333304,-0.21687500000000004,0.06633437499999992,-0.9400000000000013,0.1226999999999974,-1.4244444444444448,0.15201111111111015
2.099999999999998,-0.4500000000000002,0.10041666666666631,-0.2166666666666667,0.06677083333333324,-0.9333333333333347,0.13666666666666383,-1.4222222222222227,0.15666666666666573
2.1099999999999977,-0.4491666666666669,0.1021708333333329,-0.2164583333333334,0.06720937499999988,-0.9266666666666683,0.15069999999999645,-1.4200000000000006,0.16134444444444335
2.1199999999999974,-0.44833333333333353,0.10393333333333296,-0.21625000000000005,0.06764999999999986,-0.9200000000000017,0.1647999999999964,-1.4177777777777785,0.16604444444444305
2.1299999999999972,-0.44750000000000023,0.10570416666666621,-0.21604166666666672,0.06809270833333322,-0.9133333333333351,0.17896666666666278,-1.4155555555555561,0.17076666666666532
2.139999999999997,-0.44666666666666693,0.1074833333333328,-0.2158333333333334,0.06853749999999982,-0.9066666666666687,0.1931999999999956,-1.413333333333334,0.17551111111110962
2.149999999999997,-0.4458333333333336,0.10927083333333283,-0.21562500000000007,0.06898437499999985,-0.9000000000000021,0.20749999999999552,-1.4111111111111119,0.18027777777777595
2.1599999999999966,-0.4450000000000003,0.1110666666666661,-0.21541666666666673,0.06943333333333321,-0.8933333333333355,0.22186666666666183,-1.4088888888888895,0.1850666666666653
2.1699999999999964,-0.444166666666667,0.11287083333333267,-0.21520833333333342,0.06988437499999979,-0.8866666666666692,0.23629999999999463,-1.4041666666666701,0.1952986111056361
2.179999999999996,-0.44333333333333363,0.1146833333333327,-0.21500000000000008,0.07033749999999983,-0.8800000000000026,0.2507999999999945,-1.3944444444444482,0.21644444445687056
2.189999999999996,-0.44250000000000034,0.11650416666666595,-0.21479166666666674,0.07079270833333318,-0.873333333333336,0.2653666666666608,-1.3847222222222262,0.23768750016613394
2.1999999999999957,-0.44166666666666704,0.11833333333333255,-0.21458333333333343,0.07124999999999979,-0.8666666666666696,0.2799999999999936,-1.3750000000000042,0.2590277777777685
2.2099999999999955,-0.4408333333333337,0.12017083333333259,-0.2143750000000001,0.07170937499999981,-0.860000000000003,0.2946999999999934,-1.3652777777777823,0.2804652777753264
2.2199999999999953,-0.4400000000000004,0.12201666666666582,-0.21416666666666676,0.07217083333333313,-0.8533333333333364,0.3094666666666599,-1.35555555555556,0.302000000004218
2.229999999999995,-0.4391666666666671,0.12387083333333243,-0.21395833333333344,0.07263437499999975,-0.84666666666667,0.32429999999999265,-1.345833333333338,0.32363194403658213
2.239999999999995,-0.43833333333333374,0.12573333333333242,-0.2137500000000001,0.07309999999999973,-0.8400000000000034,0.33919999999999245,-1.3361111111111161,0.3453611111170847
2.2499999999999947,-0.43750000000000044,0.12760416666666569,-0.21354166666666677,0.07356770833333309,-0.8333333333333368,0.35416666666665886,-1.326388888888894,0.36718749999998845
2.2599999999999945,-0.43000000000000416,0.14451666412154332,-0.21333333333333346,0.07403749999999974,-0.8266666666666704,0.36919999999999153,-1.316666666666672,0.38911111097926765
2.2699999999999942,-0.4225000000000043,0.16150416669152556,-0.21312500000000012,0.07450937499999975,-0.8200000000000038,0.3842999999999913,-1.30694444444445,0.41113194450021406
2.279999999999994,-0.4150000000000045,0.17856666665382778,-0.21291666666666678,0.07498333333333307,-0.8133333333333372,0.3994666666666578,-1.297222222222228,0.43324999997667996
2.289999999999994,-0.40750000000000464,0.19570416687219966,-0.21270833333333347,0.0754593749999997,-0.8066666666666709,0.4146999999999904,-1.287500000000006,0.45546527769908446
2.2999999999999936,-0.4000000000000048,0.21291666666665565,-0.21250000000000013,0.07593749999999967,-0.8000000000000043,0.42999999999999017,-1.2777777777777841,0.47777777777776326
2.3099999999999934,-0.39250000000000496,0.23020416666017515,-0.2122916666666668,0.07641770833333301,-0.7933333333333377,0.44536666666665675,-1.268055555555562,0.5001875000043722
2.319999999999993,-0.3850000000000051,0.24756666666665483,-0.21208333333333348,0.07689999999999968,-0.7866666666666713,0.46079999999998933,-1.25833333333334,0.5226944444444293
2.329999999999993,-0.3775000000000053,0.2650041666581401,-0.21187500000000015,0.07738437499999969,-0.7800000000000047,0.47629999999998907,-1.248611111111118,0.5452986120352973
2.3399999999999928,-0.37000000000000544,0.28251666660776087,-0.2116666666666668,0.077870833333333,-0.7733333333333381,0.4918666666666557,-1.2388888888888958,0.5679999999945164
2.3499999999999925,-0.3625000000000056,0.3001041666666535,-0.2114583333333335,0.07835937499999963,-0.7666666666666717,0.5074999999999883,-1.2291666666666738,0.5907986108733039
2.3599999999999923,-0.35500000000000576,0.3177666666786229,-0.21125000000000016,0.0788499999999996,-0.7600000000000051,0.5231999999999879,-1.2194444444444519,0.6136944444568612
2.369999999999992,-0.3475000000000059,0.3355041666548738,-0.21104166666666682,0.07934270833333296,-0.7533333333333385,0.5389666666666544,-1.20972222222223,0.6366874996866546
2.379999999999992,-0.3400000000000061,0.35331666769781234,-0.20416666666667765,0.09568749763961233,-0.7466666666666721,0.5547999999999869,-1.200000000000008,0.6597777779439014
2.3899999999999917,-0.33250000000000624,0.37120416667230866,-0.19062500000001126,0.1279843749588006,-0.7400000000000055,0.5706999999999868,-1.190277777777786,0.6829652775275954
2.3999999999999915,-0.3250000000000064,0.38916666666665134,-0.17708333333334486,0.16041666666663904,-0.7333333333333389,0.5866666666666533,-1.1805555555555638,0.7062499999999798
2.4099999999999913,-0.31750000000000655,0.40720416636623674,-0.16354166666667852,0.19298437504110488,-0.7266666666666726,0.6026999999999858,-1.1708333333333418,0.729631944395769
2.419999999999991,-0.3100000000000067,0.42531666686022895,-0.15000000000001212,0.22568750005621746,-0.720000000000006,0.6187999999999856,-1.1611111111111199,0.7531111111086484
2.429999999999991,-0.3025000000000069,0.44350416674612975,-0.13645833333334575,0.25852603325603746,-0.7133333333333394,0.634966666666652,-1.1513888888888977,0.7766874981309344
2.4399999999999906,-0.2950000000000071,0.46176666663390814,-0.12291666666667936,0.2915000000202978,-0.706666666666673,0.6511999999999845,-1.1416666666666757,0.8003611111153175
2.4499999999999904,-0.28750000000000714,0.48010416666664923,-0.10937500000001299,0.3246093749999681,-0.7000000000000064,0.6674999999999842,-1.1319444444444537,0.8241319441259103
2.45999999999999,-0.28000000000000735,0.4985166664463543,-0.09583333333334662,0.3578541664316937,-0.6933333333333398,0.6838666666666507,-1.1222222222222318,0.8479999995921248
2.46999999999999,-0.27250000000000757,0.5170041660176186,-0.08229166666668025,0.39123437499453356,-0.6866666666666734,0.7002999999999834,-1.1125000000000098,0.8719652777741895
2.4799999999999898,-0.2650000000000076,0.5355666666666477,-0.06875000000001386,0.42474999999996566,-0.6800000000000068,0.7167999999999832,-1.1027777777777878,0.8960277777837375
2.4899999999999896,-0.25750000000000783,0.5542041661268853,-0.055208333333347466,0.45840104147915073,-0.6733333333333402,0.7333666666666495,-1.0930555555555657,0.9201874974509315
2.4999999999999893,-0.25000000000000805,0.5729166666666465,-0.04166666666668111,0.4921874999999639,-0.6666666666666738,0.7499999999999822,-1.0833333333333437,0.9444444444444186
2.509999999999989,-0.2425000000000081,0.5917041666557113,-0.02812500000001472,0.5261093749997122,-0.6600000000000072,0.766699999999982,-1.0736111111111217,0.9687986109637587
2.519999999999989,-0.2350000000000083,0.6105666641215317,-0.014583333333348332,0.5601666667229839,-0.6533333333333406,0.7834666666666483,-1.0638888888888995,0.9932499998681418
2.5299999999999887,-0.22750000000000853,0.6295041666640744,-0.001041666666681977,0.594359374393214,-0.6466666666666743,0.8002999999999808,-1.0541666666666776,1.0177986111076267
2.5399999999999885,-0.22000000000000858,0.6485166666915135,0.012499999999984412,0.6286875000384037,-0.6400000000000077,0.8171999999999805,-1.0444444444444556,1.0424444445001986
2.5499999999999883,-0.2125000000000088,0.667604166628338,0.026041666666650802,0.6631510416199485,-0.6333333333333411,0.8341666666666468,-1.0347222222222336,1.0671874999785176
2.559999999999988,-0.205000000000009,0.6867666666538149,0.03958333333331716,0.6977500000999529,-0.6266666666666747,0.8511999999999793,-1.0250000000000117,1.0920277777544407
2.569999999999988,-0.19750000000000906,0.7060041669995165,0.053124999999983546,0.7324843796401783,-0.6200000000000081,0.8682999999999792,-1.0152777777777897,1.1169652778263737
2.5799999999999876,-0.19000000000000927,0.7253166668721864,0.06666666666664992,0.7673541667046986,-0.6133333333333415,0.8854666666666455,-1.0055555555555675,1.14199999992129
2.5899999999999874,-0.1825000000000095,0.7447041666283277,0.08020833333331631,0.8023593750319775,-0.6066666666666751,0.9026999999999781,-0.9958333333333456,1.1671319436411847
2.599999999999987,-0.17500000000000954,0.764166666666642,0.09374999999998268,0.837499999999955,-0.6000000000000085,0.9199999999999778,-0.9861111111111236,1.1923611111204302
2.609999999999987,-0.16750000000000975,0.7837041664347616,0.10729166666664905,0.87277604213848,-0.5933333333333419,0.9373666666666443,-0.9763888888889014,1.2176875000153053
2.619999999999987,-0.16000000000000997,0.8033166666601605,0.12083333333331545,0.908187500019988,-0.5866666666666756,0.9547999999999768,-0.9666666666666794,1.2431111111154642
2.6299999999999866,-0.15250000000001007,0.8230041666617569,0.13437499999998181,0.9437343749454533,-0.580000000000009,0.9722999999999764,-0.9569444444444575,1.2686319441351661
2.6399999999999864,-0.14500000000001023,0.8427666666666397,0.14791666666664818,0.979416666666618,-0.5733333333333424,0.9898666666666428,-0.9472222222222355,1.2942499999999648
2.649999999999986,-0.1375000000000104,0.862604165672454,0.16145833333331458,1.015234375021964,-0.566666666666676,1.0074999999999752,-0.9375000000000135,1.319965277207689
2.659999999999986,-0.13000000000001055,0.8825166666581242,0.17499999999998095,1.0511874999327333,-0.5600000000000094,1.025199999999975,-0.9277777777777916,1.3457777787019427
2.6699999999999857,-0.12250000000001071,0.9025041646418015,0.18854166666664732,1.087276041605518,-0.5533333333333428,1.0429666666666413,-0.9180555555555694,1.3716875000414679
2.6799999999999855,-0.11500000000001086,0.9225666666077444,0.2020833333333137,1.123500000275726,-0.5466666666666764,1.0607999999999738,-0.9083333333333474,1.3976944444389392
2.6899999999999853,-0.10750000000001105,0.9427041666694923,0.21562499999998008,1.1598593740086223,-0.5400000000000098,1.0786999999999736,-0.8986111111111255,1.4237986110943486
2.699999999999985,-0.10000000000001119,0.9629166666666364,0.22916666666664645,1.1963541666565896,-0.5333333333333432,1.09666666666664,-0.8888888888889033,1.4499999997621709
2.709999999999985,-0.09250000000001134,0.9832041668219801,0.24270833333331285,1.2329843750771483,-0.5266666666666768,1.1146999999999725,-0.8791666666666813,1.4762986101669084
2.7199999999999847,-0.08500000000001152,1.0035666666786052,0.2562499999999792,1.2697499999999435,-0.5200000000000102,1.132799999999972,-0.8694444444444593,1.5026944444568384
2.7299999999999844,-0.07750000000001167,1.0240041667573003,0.26979166666664556,1.3066510417094634,-0.5133333333333436,1.1509666666666385,-0.8597222222222374,1.5291874784059099
2.7399999999999842,-0.07000000000001182,1.0445166666548553,0.283333333333312,1.3436874999606796,-0.5066666666666773,1.1691999999999712,-0.8500000000000154,1.5557777774644084
2.749999999999984,-0.062500000000012,1.0651041666666337,0.29687499999997835,1.3808593749999403,-0.5000000000000107,1.1874999999999707,-0.8402777777777934,1.582465277777735
2.759999999999984,-0.05500000000001215,1.0857666676977933,0.31041666666664475,1.4181666643062447,-0.4933333333333442,1.2058666666666364,-0.8305555555555713,1.6092500001660988
2.7699999999999836,-0.047500000000012296,1.1065041665837214,0.3239583333333111,1.4556093753971115,-0.4866666666666775,1.22429999999997,-0.8208333333333493,1.6361319441905078
2.7799999999999834,-0.040000000000012484,1.127316666672289,0.3374999999999775,1.4931874999587649,-0.4800000000000111,1.242799999999969,-0.8111111111111273,1.6631111108609031
2.789999999999983,-0.03250000000001263,1.1482041666434353,0.3510416666666439,1.5309010416565085,-0.47333333333334465,1.261366666666635,-0.8013888888889051,1.6901874999121462
2.799999999999983,-0.025000000000012776,1.169166666666631,0.3645833333333102,1.5687499999999353,-0.46666666666667794,1.2799999999999687,-0.7916666666666832,1.7173611111110652
2.8099999999999827,-0.017500000000012964,1.1902041666392436,0.3781249999999766,1.6067343750081158,-0.4600000000000115,1.2986999999999678,-0.7819444444444612,1.7446319447530434
2.8199999999999825,-0.01000000000001311,1.2113166663662156,0.391666666666643,1.6448541667077334,-0.4533333333333451,1.3174666666666335,-0.7722222222222392,1.771999999951297
2.8299999999999823,-0.0025000000000132555,1.23250416665494,0.40520833333330936,1.6831093749964725,-0.44666666666667837,1.3362999999999667,-0.7625000000000173,1.799465277497617
2.839999999999982,0.004999999999986557,1.2537666668602072,0.41874999999997575,1.7215000000561778,-0.44000000000001194,1.355199999999966,-0.7527777777777953,1.8270277777752861
2.849999999999982,0.012499999999986411,1.275104166633327,0.43229166666664215,1.7600260416205864,-0.4333333333333455,1.374166666666632,-0.7430555555555731,1.8546874993154887
2.8599999999999817,0.019999999999986265,1.2965166667461072,0.4458333333333085,1.7986874915893298,-0.4266666666666788,1.3931999999999654,-0.7333333333333512,1.8824444425753493
2.8699999999999815,0.027499999999986077,1.3180041665092685,0.4593749999999749,1.8374843749667962,-0.42000000000001236,1.4122999999999646,-0.7236111111111292,1.9102986109587992
2.8799999999999812,0.03499999999998593,1.339566666633885,0.4729166666666413,1.8764166666869222,-0.41333333333334593,1.4314666666666302,-0.713888888888907,1.938250000004176
2.889999999999981,0.042499999999985785,1.3612041671516049,0.4864583333333076,1.915484374768273,-0.4066666666666792,1.4506999999999635,-0.704166666666685,1.966298610522126
2.899999999999981,0.0499999999999856,1.382916666666625,0.499999999999974,1.9546874999999246,-0.4000000000000128,1.469999999999963,-0.6944444444444631,1.9944444441258786
2.9099999999999806,0.05749999999998545,1.4047041665606514,0.5135416666666405,1.994026041645855,-0.39333333333334636,1.4893666666666288,-0.6847222222222411,2.0226874999905142
2.9199999999999804,0.0649999999999853,1.4265666664463295,0.5270833333333067,2.033499999764982,-0.38666666666667965,1.508799999999962,-0.6750000000000191,2.05102777736987
2.92999999999998,0.07249999999998512,1.4485041666347451,0.5406249999999732,2.0731093749707608,-0.3800000000000132,1.5282999999999611,-0.6652777777777972,2.079465277775353
2.93999999999998,0.07999999999998497,1.470516666017593,0.5541666666666396,2.112854166661154,-0.3733333333333468,1.5478666666666272,-0.655555555555575,2.107999999996379
2.9499999999999797,0.08749999999998483,1.4926041592904922,0.5677083333333058,2.1527343750134125,-0.3666666666666801,1.5674999999999604,-0.645833333333353,2.1366319453474047
2.9599999999999795,0.09499999999998464,1.514766666666621,0.5812499999999723,2.192749999999918,-0.36000000000001364,1.5871999999999598,-0.6361111111111311,2.165361111117037
2.9699999999999793,0.10249999999998449,1.5370041666285177,0.5947916666666387,2.232901045454461,-0.3533333333333472,1.6069666666666256,-0.6263888888889089,2.1941874999803064
2.979999999999979,0.10999999999998435,1.559316666126858,0.608333333333305,2.2731874998124346,-0.3466666666666805,1.626799999999959,-0.6166666666666869,2.2231111085620077
2.989999999999979,0.11749999999998416,1.581704166665831,0.6218749999999714,2.3136093749543676,-0.34000000000001407,1.6466999999999579,-0.6069444444444649,2.252131944290241
2.9999999999999787,0.12499999999998401,1.6041666666666188,0.6354166666666379,2.3541666666665804,-0.33333333333334764,1.6666666666666239,-0.597222222222243,2.281249999999938
3.0099999999999785,0.13249999999998383,1.6267041665185784,0.6489583333333041,2.394859374936652,-0.3266666666666809,1.686699999999957,-0.587500000000021,2.3104652777636856
3.0199999999999783,0.13999999999998372,1.6493166666556824,0.6624999999999706,2.43568749999966,-0.3200000000000145,1.7067999999999564,-0.577777777777799,2.3397777776303883
3.029999999999978,0.14749999999998353,1.6720041666541414,0.676041666666637,2.4766510414845193,-0.31333333333334806,1.726966666666622,-0.5680555555555769,2.3691874999586666
3.039999999999978,0.15499999999998335,1.694766664121502,0.6895833333333032,2.5177499999203734,-0.30666666666668135,1.7471999999999555,-0.5583333333333549,2.398694444312548
3.0499999999999776,0.16249999999998324,1.7176041665686075,0.7031249999999697,2.5589843749999073,-0.3000000000000149,1.7674999999999548,-0.5486111111111329,2.4282986109302804
3.0599999999999774,0.16999999999998305,1.7405166666640441,0.7166666666666361,2.600354166059826,-0.2933333333333485,1.7878666666666203,-0.5388888888889107,2.457999999996477
3.069999999999977,0.17749999999998287,1.7635041665411106,0.7302083333333024,2.6418593749451906,-0.2866666666666818,1.8082999999999534,-0.5291666666666888,2.487798610538601
3.079999999999977,0.18499999999998276,1.7865666666914821,0.7437499999999688,2.683500000038347,-0.28000000000001535,1.8287999999999527,-0.5194444444444668,2.5176944445001577
3.0899999999999768,0.19249999999998257,1.809704167156116,0.7572916666666353,2.725276041414914,-0.2733333333333489,1.8493666666666186,-0.5097222222222448,2.547687500005217
3.0999999999999766,0.1999999999999824,1.8329166666283059,0.7708333333333015,2.7671874999532236,-0.2666666666666822,1.8699999999999517,-0.5000000000000229,2.5777777777562534
3.1099999999999763,0.20749999999998228,1.8562041660399566,0.784374999999968,2.8092343749468953,-0.2600000000000158,1.890699999999951,-0.4902777777778009,2.6079652776297064
3.119999999999976,0.2149999999999821,1.879566666653782,0.7979166666666344,2.85141666676656,-0.25333333333334934,1.9114666666666165,-0.4805555555555787,2.6382499999766207
3.129999999999976,0.2224999999999819,1.9030041666623914,0.8047916666666661,2.872884375156359,-0.24666666666668263,1.9322999999999502,-0.47083333333335675,2.6686319444750293
3.1399999999999757,0.2299999999999818,1.9265166669994829,0.8049999999999995,2.87353749993325,-0.2400000000000162,1.9531999999999492,-0.4611111111111348,2.699111111159663
3.1499999999999755,0.23749999999998161,1.9501041664830618,0.8052083333333329,2.8741927073045046,-0.23333333333334977,1.9741666666666149,-0.4513888888889126,2.7296874999662917
3.1599999999999753,0.24499999999998143,1.9737666668721516,0.8054166666666661,2.874849999979737,-0.22666666666668306,1.9951999999999481,-0.44166666666669063,2.7603611110323563
3.169999999999975,0.2524999999999813,1.9975041666205111,0.8056249999999995,2.875509375013896,-0.22000000000001663,2.0162999999999474,-0.43194444444446867,2.791131944342439
3.179999999999975,0.25999999999998114,2.0213166666282922,0.8058333333333328,2.8761708334114835,-0.2133333333333502,2.0374666666666132,-0.4222222222222467,2.8219999991966938
3.1899999999999746,0.267499999999981,2.045204166595559,0.8060416666666661,2.876834374683883,-0.20666666666668349,2.0586999999999462,-0.41250000000002474,2.852965277969467
3.1999999999999744,0.2749999999999808,2.069166666666605,0.8062499999999995,2.8774999999999986,-0.20000000000001705,2.0799999999999454,-0.40277777777780277,2.8840277777776984
3.209999999999974,0.28249999999998066,2.0932041676589637,0.8064583333333328,2.878167708525688,-0.19333333333335062,2.1013666666666113,-0.3930555555555806,2.9151874999573915
3.219999999999974,0.2899999999999805,2.117316666434724,0.8066666666666661,2.878837500789475,-0.1866666666666839,2.1227999999999447,-0.3833333333333586,2.946444444459706
3.229999999999974,0.29749999999998034,2.1415041665692933,0.8068749999999995,2.8795093756142967,-0.18000000000001748,2.1442999999999435,-0.37361111111113665,2.9777986109278745
3.2399999999999736,0.3049999999999802,2.1657666666601223,0.8070833333333328,2.880183333319887,-0.17333333333335105,2.1658666666666093,-0.36388888888891446,3.009250000004304
3.2499999999999734,0.31249999999998,2.1901041666666017,0.8072916666666661,2.8808593749999982,-0.16666666666668434,2.1874999999999423,-0.3541666666666925,3.040798610860898
3.259999999999973,0.31999999999997986,2.214516666661718,0.8074999999999994,2.881537500002766,-0.1600000000000179,2.2091999999999414,-0.34444444444447053,3.072444444135111
3.269999999999973,0.3274999999999797,2.2390041666719833,0.8077083333333328,2.8822177083716802,-0.15333333333335147,2.2309666666666077,-0.33472222222224857,3.10418749976225
3.2799999999999727,0.33499999999997954,2.2635666666665997,0.8079166666666661,2.882899999999998,-0.14666666666668476,2.2527999999999406,-0.3250000000000266,3.1360277777776906
3.2899999999999725,0.3424999999999794,2.288204162928511,0.8081249999999994,2.883584451051766,-0.14000000000001833,2.2746999999999398,-0.31527777777780464,3.167965260110942
3.2999999999999723,0.3499999999999792,2.3129166656724127,0.8083333333333328,2.8842708333308553,-0.1333333333333519,2.2966666666666056,-0.30555555555558245,3.199999999429859
3.309999999999972,0.35749999999997906,2.3377041667345364,0.808541666666666,2.8849593752647564,-0.1266666666666852,2.318699999999939,-0.2958333333333605,3.2321319444436343
3.319999999999972,0.3649999999999789,2.3625666666580822,0.8087499999999994,2.885649999941991,-0.12000000000001876,2.3407999999999376,-0.2861111111111385,3.264361111668671
3.3299999999999716,0.37249999999997874,2.3875041666741157,0.8089583333333328,2.8863427087752216,-0.11333333333335233,2.3629666666666034,-0.27638888888891633,3.296687497237497
3.3399999999999714,0.3799999999999786,2.4125166646417586,0.809166666666666,2.887037499956839,-0.10666666666668562,2.3851999999999367,-0.26666666666669436,3.329111111152523
3.3499999999999712,0.3874999999999784,2.437604166029571,0.8093749999999994,2.8877343749999977,-0.10000000000001918,2.407499999999936,-0.2569444444444724,3.361631944428413
3.359999999999971,0.39499999999997826,2.462766666607701,0.8095833333333328,2.8884333333324514,-0.09333333333335275,2.4298666666666016,-0.24722222222225043,3.3942499999944378
3.369999999999971,0.4024999999999781,2.4880041666605637,0.809791666666666,2.8891343751132537,-0.08666666666668604,2.4522999999999344,-0.23750000000002847,3.4269652777785797
3.3799999999999706,0.40999999999997794,2.5133166666694478,0.8099999999999994,2.8898374990241633,-0.08000000000001961,2.474799999999934,-0.2277777777778065,3.459777777782051
3.3899999999999704,0.4174999999999778,2.5387041663039405,0.8102083333333328,2.8905427060646685,-0.07333333333335318,2.4973666666665997,-0.2180555555555843,3.4926875001115136
3.39999999999997,0.4249999999999776,2.5641666666665905,0.810416666666666,2.891249999999998,-0.06666666666668647,2.5199999999999325,-0.20833333333336235,3.5256944442065556
3.40999999999997,0.43249999999997746,2.589704166659462,0.8106249999999994,2.8919593748858965,-0.06000000000002004,2.5426999999999316,-0.19861111111114038,3.5587986111098804
3.4199999999999697,0.4399999999999773,2.6153166668219328,0.8108333333333327,2.892670833452655,-0.053333333333353605,2.5654666666665973,-0.1888888888889182,3.591999999055737
3.4299999999999695,0.44749999999997714,2.641004166641828,0.811041666666666,2.8933843750797594,-0.046666666666686896,2.5882999999999305,-0.17916666666669623,3.625298611156066
3.4399999999999693,0.454999999999977,2.666766666678557,0.8112499999999994,2.894099999999998,-0.040000000000020464,2.6111999999999296,-0.16944444444447426,3.658694444456776
3.449999999999969,0.4624999999999768,2.692604166669181,0.8114583333333327,2.8948177082658395,-0.03333333333335403,2.6341666666665953,-0.1597222222222523,3.6921874999889113
3.459999999999969,0.46999999999997666,2.718516666313427,0.811666666666666,2.895537500085115,-0.026666666666687322,2.6571999999999285,-0.15000000000003033,3.725777756183624
3.4699999999999687,0.4774999999999765,2.744504161568498,0.8118749999999993,2.89625937231897,-0.02000000000002089,2.6802999999999275,-0.14027777777780837,3.7594652775049724
3.4799999999999685,0.48499999999997634,2.7705666666548057,0.8120833333333327,2.8969833333999633,-0.013333333333354458,2.703466666666593,-0.13055555555558618,3.793249999686566
3.4899999999999682,0.4924999999999762,2.7967041664659145,0.812291666666666,2.897709375019985,-0.006666666666687748,2.7266999999999264,-0.12083333333336421,3.827131944088922
3.499999999999968,0.499999999999976,2.8229166666665826,0.8124999999999993,2.8984374999999973,-2.1316282072803006e-14,2.7499999999999254,-0.11111111111114225,3.8611111111110024
3.509999999999968,0.5074999999999759,2.84920416633101,0.8127083333333327,2.8991677083875915,0.006666666666645282,2.7733666666665915,-0.10138888888892006,3.895187499971549
3.5199999999999676,0.5149999999999757,2.8755666676977416,0.812916666666666,2.8998999975875113,0.013333333333311659,2.796799999999924,-0.0916666666666981,3.9293611112771423
3.5299999999999674,0.5224999999999755,2.902004166694702,0.8131249999999993,2.9006343749631736,0.019999999999978257,2.820299999999923,-0.08194444444447613,3.963631945264617
3.539999999999967,0.5299999999999754,2.9285166665836684,0.8133333333333327,2.9013708328978614,0.026666666666644856,2.8438666666665897,-0.07222222222225416,3.99799999977573
3.549999999999967,0.5374999999999752,2.9551041665945554,0.8135416666666659,2.9021093776957256,0.03333333333331123,2.8674999999999216,-0.0625000000000322,4.032465277775298
3.5599999999999667,0.5449999999999751,2.981766666672235,0.8137499999999993,2.902850000654722,0.03999999999997783,2.8911999999999214,-0.05277777777781023,4.0670277775275
3.5699999999999665,0.5524999999999749,3.008504166670468,0.8139583333333327,2.9035927083243447,0.04666666666664443,2.9149666666665874,-0.04305555555558804,4.101687501109376
3.5799999999999663,0.5599999999999747,3.03531666664338,0.8141666666666659,2.90433750003578,0.053333333333310806,2.9387999999999193,-0.03333333333336608,4.136444444356519
3.589999999999966,0.5674999999999746,3.0622041666596624,0.8143749999999993,2.905084375003684,0.059999999999977405,2.962699999999919,-0.023611111111144112,4.171298611040072
3.599999999999966,0.5749999999999744,3.0891666666665745,0.8145833333333327,2.905833333333331,0.066666666666644,2.986666666666585,-0.013888888888921924,4.206249999999882
3.6099999999999657,0.5824999999999743,3.1162041620827923,0.8147916666666659,2.9065843750083387,0.07333333333331038,3.010699999999917,-0.0041666666666999586,4.2412986111268856
3.6199999999999655,0.5899999999999741,3.1433166666391865,0.8149999999999993,2.9073374997746315,0.07999999999997698,3.0347999999999167,0.005555555555522007,4.276444444752969
3.6299999999999653,0.5974999999999739,3.170504166746695,0.8152083333333326,2.908092709970105,0.08666666666664358,3.058966666666583,0.015277777777743973,4.311687499983268
3.639999999999965,0.6049999999999738,3.197766666366157,0.8154166666666659,2.9088500000670523,0.09333333333330995,3.083199999999915,0.02499999999996594,4.347027777728999
3.649999999999965,0.6124999999999736,3.2251041666440528,0.8156249999999993,2.909609374999997,0.09999999999997655,3.107499999999914,0.034722222222187904,4.38246527772667
3.6599999999999646,0.6199999999999735,3.252516666864664,0.8158333333333326,2.9103708334833205,0.10666666666664315,3.13186666666658,0.04444444444441009,4.417999999719762
3.6699999999999644,0.6274999999999733,3.2800041666626627,0.8160416666666659,2.91113437489967,0.11333333333330953,3.1562999999999124,0.05416666666663206,4.453631944335347
3.679999999999964,0.6349999999999731,3.3075666668601467,0.8162499999999993,2.9118999999999975,0.11999999999997613,3.180799999999912,0.06388888888885402,4.4893611110864065
3.689999999999964,0.642499999999973,3.335204166661344,0.8164583333333326,2.9126677084959036,0.12666666666664272,3.2053666666665785,0.07361111111107621,4.525187500030322
3.6999999999999638,0.6499999999999728,3.3629166666332653,0.8166666666666659,2.9134374999477695,0.1333333333333091,3.2299999999999107,0.08333333333329818,4.561111110426521
3.7099999999999635,0.6574999999999727,3.3907041666703326,0.8168749999999992,2.9142093757084053,0.1399999999999757,3.2546999999999096,0.09305555555552014,4.597131944328806
3.7199999999999633,0.6649999999999725,3.418566666746044,0.8170833333333326,2.9149833251379587,0.1466666666666423,3.279466666666576,0.10277777777774211,4.6332499981308235
3.729999999999963,0.6724999999999723,3.446504166630014,0.8172916666666659,2.9157593750450395,0.15333333333330867,3.304299999999908,0.11249999999996407,4.669465277109866
3.739999999999963,0.6799999999999722,3.4745166665092047,0.8174999999999992,2.916537499928714,0.15999999999997527,3.329199999999908,0.12222222222218604,4.705777777625382
3.7499999999999627,0.687499999999972,3.5026041666665617,0.8177083333333326,2.9173177083333304,0.16666666666664187,3.3541666666665737,0.13194444444440823,4.742187499976643
3.7599999999999625,0.6883333333333302,3.505733333325211,0.8179166666666658,2.918100000016218,0.17333333333330825,3.3791999999999054,0.1416666666666302,4.778694444448535
3.7699999999999623,0.6891666666666635,3.508870831765708,0.8181249999999992,2.91888437508844,0.17999999999997485,3.404299999999905,0.15138888888885216,4.815298611766636
3.779999999999962,0.6899999999999968,3.5120166668017987,0.8183333333333326,2.919670833607258,0.18666666666664145,3.4294666666665714,0.16111111111107435,4.851999999410928
3.789999999999962,0.6908333333333302,3.5151708333492455,0.8185416666666658,2.920459367192235,0.19333333333330782,3.454699999999903,0.1708333333332963,4.888798611375984
3.7999999999999616,0.6916666666666634,3.5183333333333207,0.8187499999999992,2.921249999999997,0.19999999999997442,3.4799999999999027,0.18055555555551828,4.925694445428263
3.8099999999999614,0.6924999999999968,3.5215041665897573,0.8189583333333326,2.922042708942042,0.20666666666664102,3.5053666666665686,0.19027777777774024,4.962687500022538
3.819999999999961,0.6933333333333301,3.5246833332577956,0.8191666666666658,2.922837503081472,0.2133333333333074,3.5307999999999007,0.1999999999999622,4.999777777768203
3.829999999999961,0.6941666666666634,3.527870838256625,0.8193749999999992,2.9236343749911895,0.219999999999974,3.5562999999999003,0.20972222222218417,5.036965277775352
3.839999999999961,0.6949999999999967,3.531066666670438,0.8195833333333326,2.9244333376197615,0.2266666666666406,3.581866666666566,0.21944444444440636,5.074249999592002
3.8499999999999606,0.6958333333333301,3.534270832708265,0.8197916666666658,2.9252343749231224,0.23333333333330697,3.6074999999998982,0.22916666666662833,5.1116319444443885
3.8599999999999604,0.6966666666666633,3.5374833337062337,0.8199999999999992,2.926037499969608,0.23999999999997357,3.6331999999998974,0.2388888888888503,5.149111111108594
3.86999999999996,0.6974999999999967,3.5407041665834873,0.8202083333333325,2.926842708882475,0.24666666666664017,3.658966666666564,0.24861111111107248,5.186687498958558
3.87999999999996,0.69833333333333,3.5439333327089093,0.8204166666666658,2.9276499999781525,0.25333333333330654,3.684799999999896,0.25833333333329445,5.224361111107396
3.8899999999999597,0.6991666666666633,3.5471708332877885,0.8206249999999992,2.9284593754164816,0.25999999999997314,3.7106999999998953,0.2680555555555164,5.262131944431265
3.8999999999999595,0.6999999999999966,3.550416659405776,0.8208333333333325,2.9292708342688396,0.26666666666663974,3.7366666666665616,0.2777777777777384,5.300000000902865
3.9099999999999593,0.70083333333333,3.5536708333446825,0.8210416666666658,2.9300843442282756,0.2733333333333061,3.762699999999894,0.28749999999996034,5.3379652782014375
3.919999999999959,0.7016666666666632,3.55693333333332,0.8212499999999991,2.9308999999999967,0.2799999999999727,3.788799999999893,0.2972222222221823,5.376027777524505
3.929999999999959,0.7024999999999966,3.560204168313703,0.8214583333333325,2.931717708438878,0.2866666666666393,3.8149666666665594,0.3069444444444045,5.414187501528151
3.9399999999999586,0.7033333333333299,3.5634833332781253,0.8216666666666658,2.9325375006116996,0.2933333333333057,3.8411999999998914,0.31666666666662646,5.452444444424652
3.9499999999999584,0.7041666666666632,3.566770838483337,0.8218749999999991,2.9333593752557485,0.2999999999999723,3.8674999999998905,0.3263888888888484,5.490798611096489
3.959999999999958,0.7049999999999965,3.570066666136713,0.8220833333333325,2.9341833333273164,0.3066666666666389,3.8938666666665562,0.3361111111110706,5.529249997450796
3.969999999999958,0.7058333333333299,3.5733708332342276,0.8222916666666658,2.935009370449702,0.31333333333330526,3.9202999999998887,0.3458333333332926,5.567798608871877
3.979999999999958,0.7066666666666631,3.5766833338568707,0.8224999999999991,2.9358374999999963,0.31999999999997186,3.946799999999888,0.35555555555551455,5.606444444290139
3.9899999999999576,0.7074999999999965,3.5800041666578992,0.8227083333333325,2.936667708404149,0.32666666666663846,3.9733666666665544,0.3652777777777365,5.6451874999920895
3.9999999999999574,0.7083333333333298,3.583333333333319,0.8229166666666657,2.9374999999999964,0.33333333333330484,3.999999999999886,0.3749999999999585,5.6840277777776125
4.009999999999957,0.7091666666666631,3.586670833349583,0.8231249999999991,2.938334374904912,0.33999999999997144,4.026699999999885,0.38472222222218067,5.722965277687259
4.019999999999957,0.7099999999999964,3.59001666665142,0.8233333333333325,2.9391708333161883,0.34666666666663803,4.0534666666665515,0.3944444444444025,5.761999999985802
4.029999999999957,0.7108333333333298,3.5933708333120937,0.8235416666666657,2.9400093750168272,0.3533333333333044,4.080299999999884,0.4041666666666246,5.801131943904534
4.0399999999999565,0.711666666666663,3.596733333388917,0.8237499999999991,2.940850000023722,0.359999999999971,4.107199999999883,0.4138888888888467,5.840361110963615
4.049999999999956,0.7124999999999964,3.6001041665300364,0.8239583333333325,2.941692707006385,0.3666666666666376,4.134166666666549,0.42361111111106853,5.8796874996282185
4.059999999999956,0.7133333333333297,3.603483333722922,0.8241666666666657,2.942537499799662,0.373333333333304,4.161199999999881,0.4333333333332906,5.919111111069669
4.069999999999956,0.714166666666663,3.606870833315933,0.8243749999999991,2.9433843750482955,0.3799999999999706,4.18829999999988,0.4430555555555128,5.958631933593724
4.079999999999956,0.7149999999999963,3.6102666672762505,0.8245833333333324,2.94423333332699,0.3866666666666372,4.215466666666546,0.45277777777773454,5.998249999867992
4.0899999999999554,0.7158333333333297,3.6136708333259966,0.8247916666666657,2.945084374605774,0.39333333333330356,4.2426999999998785,0.4624999999999567,6.037965277619724
4.099999999999955,0.7166666666666629,3.6170833332333983,0.8249999999999991,2.9459374999999968,0.39999999999997016,4.269999999999878,0.4722222222221788,6.077777777596835
4.109999999999955,0.7174999999999963,3.6205041634296826,0.8252083333333324,2.9467927083358667,0.40666666666663676,4.297366666666544,0.48194444444440065,6.117687499953841
4.119999999999955,0.7183333333333296,3.623933333349708,0.8254166666666657,2.9476499993907197,0.41333333333330313,4.324799999999875,0.49166666666662273,6.157694444440807
4.129999999999955,0.7191666666666628,3.627370833133681,0.825624999999999,2.9485093745815143,0.41999999999996973,4.352299999999874,0.5013888888888448,6.19779861455658
4.139999999999954,0.7199999999999962,3.630816666910272,0.8258333333333324,2.949370833298715,0.42666666666663633,4.379866666666541,0.5111111111110667,6.237999999427374
4.149999999999954,0.7208333333333296,3.6342708596014672,0.8260416666666657,2.950234378424093,0.4333333333333027,4.407499999999873,0.5208333333332887,6.278298610340707
4.159999999999954,0.7216666666666628,3.6377333349889645,0.826249999999999,2.9511000000789114,0.4399999999999693,4.435199999999872,0.5305555555555109,6.318694444500041
4.169999999999954,0.7224999999999961,3.6412041673077042,0.8264583333333324,2.951967708495964,0.4466666666666359,4.462966666666539,0.5377777777777674,6.348766666651029
4.1799999999999535,0.7233333333333295,3.6446833334630355,0.8266666666666657,2.9528375000078517,0.4533333333333023,4.4907999999998705,0.5399999999999897,6.358044446426704
4.189999999999953,0.7241666666666627,3.6481708329560143,0.826874999999999,2.9537093747419316,0.4599999999999689,4.518699999999869,0.542222222222212,6.367344444457369
4.199999999999953,0.7249999999999961,3.6516666666516837,0.8270833333333324,2.954583333293046,0.4666666666666355,4.546666666666535,0.544444444444434,6.376666666643485
4.209999999999953,0.7258333333333294,3.6551708332766926,0.8272916666666656,2.9554593749499585,0.47333333333330185,4.574699999999868,0.5466666666666562,6.386011108948855
4.219999999999953,0.7266666666666627,3.658683332705853,0.827499999999999,2.956337500021344,0.47999999999996845,4.602799999999867,0.5488888888888784,6.395377777656888
4.2299999999999525,0.727499999999996,3.662204166582113,0.8277083333333324,2.9572177064004377,0.48666666666663505,4.630966666666533,0.5511111111111004,6.404766666867781
4.239999999999952,0.7283333333333294,3.665733333320488,0.8279166666666656,2.9580999997814232,0.4933333333333014,4.659199999999864,0.5533333333333227,6.414177777792472
4.249999999999952,0.7291666666666626,3.6692708333333157,0.828124999999999,2.9589843749999956,0.499999999999968,4.687499999999864,0.555555555555545,6.423611111054822
4.259999999999952,0.729999999999996,3.672816666961301,0.8283333333333324,2.95987083348969,0.5066666666666346,4.71586666666653,0.5577777777777669,6.4330666667081875
4.269999999999952,0.7308333333333293,3.676370830410125,0.8285416666666656,2.960759375020782,0.513333333333301,4.744299999999862,0.5599999999999893,6.442544444479081
4.279999999999951,0.7316666666666626,3.6799333334448185,0.828749999999999,2.961649999933247,0.5199999999999676,4.772799999999862,0.5622222222222115,6.452044452776083
4.289999999999951,0.7324999999999959,3.6835041666982904,0.8289583333333324,2.9625427086367933,0.5266666666666342,4.801366666666528,0.5644444444444335,6.461566618425239
4.299999999999951,0.7333333333333293,3.6870833334939785,0.8291666666666656,2.9634375005638995,0.5333333333333006,4.829999999999859,0.5666666666666558,6.471111111075658
4.309999999999951,0.7341666666666625,3.690670833136471,0.829374999999999,2.9643343750830367,0.5399999999999672,4.858699999999859,0.568888888888878,6.480677778619684
4.3199999999999505,0.7349999999999959,3.6942666666599457,0.8295833333333323,2.9652333333130674,0.5466666666666338,4.8874666666665245,0.5711111111111,6.490266667888019
4.32999999999995,0.7358333333333292,3.6978708332626273,0.8297916666666656,2.966134374710318,0.5533333333333001,4.916299999999857,0.5733333333333223,6.499877777134936
4.33999999999995,0.7366666666666625,3.7014833337822655,0.829999999999999,2.967037500013893,0.5599999999999667,4.945199999999856,0.5755555555555446,6.509511111018813
4.34999999999995,0.7374999999999958,3.7051041665481805,0.8302083333333323,2.967942708578484,0.5666666666666333,4.974166666666521,0.5777777777777665,6.5191666668016115
4.35999999999995,0.7383333333333292,3.7087333329862076,0.8304166666666656,2.968850000129116,0.5733333333332997,5.003199999999853,0.5799999999999889,6.528844443958729
4.3699999999999495,0.7391666666666624,3.7123708333528924,0.830624999999999,2.9697593748964373,0.5799999999999663,5.032299999999853,0.5822222222222111,6.5385444446457015
4.379999999999949,0.7399999999999958,3.7160166666083265,0.8308333333333323,2.9706708330238714,0.5866666666666329,5.061466666666518,0.5844444444444331,6.548266666532179
4.389999999999949,0.7408333333333291,3.7196708332520534,0.8310416666666656,2.9715843749419286,0.5933333333332993,5.090699999999851,0.5866666666666553,6.55801111103499
4.399999999999949,0.7416666666666624,3.723333333333315,0.8312499999999989,2.9724999999999953,0.5999999999999659,5.11999999999985,0.5888888888888776,6.567777777777728
4.409999999999949,0.7424999999999957,3.7270041666696856,0.8314583333333323,2.9734177082285553,0.6066666666666325,5.149366666666516,0.5911111111110996,6.5775666666489485
4.419999999999948,0.7433333333333291,3.730683335845767,0.8316666666666656,2.974337500192351,0.6133333333332989,5.178799999999848,0.5933333333333218,6.587377777964107
4.429999999999948,0.7441666666666623,3.734370833328019,0.8318749999999989,2.9752593749132052,0.6199999999999655,5.208299999999847,0.5955555555555442,6.597211110759244
4.439999999999948,0.7449999999999957,3.738066666442657,0.8320833333333323,2.9761833345950515,0.6266666666666321,5.2378666666665135,0.5977777777777661,6.607066666686225
4.449999999999948,0.745833333333329,3.741770833248686,0.8322916666666655,2.977109374669018,0.6333333333332984,5.267499999999845,0.5999999999999884,6.616944444281974
4.459999999999948,0.7466666666666623,3.745483333304441,0.8324999999999989,2.9780374998883357,0.639999999999965,5.297199999999844,0.6022222222222107,6.6268444442486505
4.469999999999947,0.7474999999999956,3.7492041668630702,0.8327083333333323,2.978967708476734,0.6466666666666316,5.32696666666651,0.6044444444444327,6.6367666665200895
4.479999999999947,0.748333333333329,3.752933332788805,0.8329166666666655,2.9798999999582034,0.653333333333298,5.356799999999842,0.6066666666666549,6.64671111131217
4.489999999999947,0.7491666666666622,3.75667083311648,0.8331249999999989,2.9808343752038384,0.6599999999999646,5.386699999999841,0.6088888888888772,6.656677777726258
4.499999999999947,0.7499999999999956,3.7604166666666465,0.8333333333333323,2.981770833333328,0.6666666666666312,5.416666666666507,0.6111111111110992,6.666666666666613
4.5099999999999465,0.7508333333333288,3.764170833218273,0.8335416666666655,2.9827093754018765,0.6733333333332976,5.446699999999839,0.6133333333333214,6.6766777779506485
4.519999999999946,0.7516666666666623,3.7679333331072664,0.8337499999999989,2.9836500000027626,0.6799999999999642,5.476799999999838,0.6155555555555438,6.68671111136985
4.529999999999946,0.7524999999999955,3.7717042265015053,0.8339583333333322,2.9845927082517134,0.6866666666666308,5.5069666666665045,0.6177777777777657,6.696766666378894
4.539999999999946,0.7533333333333287,3.7754833333154685,0.8341666666666655,2.985537501044242,0.6933333333332972,5.537199999999836,0.619999999999988,6.706844444221328
4.549999999999946,0.7541666666666622,3.77927083353438,0.8343749999999989,2.9864843750092316,0.6999999999999638,5.567499999999836,0.6222222222222102,6.716944444795717
4.559999999999945,0.7549999999999955,3.7830666666666457,0.8345833333333322,2.987433333333328,0.7066666666666304,5.597866666666501,0.6244444444444323,6.727066666666611
4.569999999999945,0.7558333333333287,3.7868708325870943,0.8347916666666655,2.9883843749864827,0.7133333333332967,5.628299999999832,0.6266666666666545,6.737211110973167
4.579999999999945,0.7566666666666622,3.7906833295967517,0.8349999999999989,2.9893375760517635,0.7199999999999633,5.658799999999832,0.6288888888888767,6.74737775998338
4.589999999999945,0.7574999999999954,3.7945041664585286,0.8352083333333322,2.9902927047434593,0.7266666666666299,5.689366666666498,0.6311111111110987,6.757566666678214
4.599999999999945,0.7583333333333286,3.7983333325876725,0.8354166666666655,2.9912499977511167,0.7333333333332963,5.71999999999983,0.633333333333321,6.767777778577008
4.609999999999944,0.7591666666666621,3.8021708330108606,0.8356249999999988,2.992209374993891,0.7399999999999629,5.750699999999829,0.6355555555555433,6.7780111112240755
4.619999999999944,0.7599999999999953,3.8060166667017636,0.8358333333333322,2.993170833598086,0.7466666666666295,5.781466666666495,0.6377777777777652,6.7882666667958595
4.629999999999944,0.7608333333333286,3.8098708368064376,0.8360416666666655,2.9941343749994367,0.7533333333332959,5.812299999999826,0.6399999999999876,6.7985444445089165
4.639999999999944,0.761666666666662,3.8137333328885146,0.8362499999999988,2.9950999999419867,0.7599999999999625,5.843199999999825,0.6422222222222098,6.8088444453979875
4.6499999999999435,0.7624999999999953,3.81760416673836,0.8364583333333322,2.9960677083697225,0.7666666666666291,5.874166666666492,0.6444444444444318,6.819166666476873
4.659999999999943,0.7633333333333285,3.821483334244406,0.8366666666666654,2.997037501685426,0.7733333333332955,5.905199999999824,0.6466666666666541,6.829511111829654
4.669999999999943,0.764166666666662,3.82537083324418,0.8368749999999988,2.9980093755014563,0.7799999999999621,5.9362999999998225,0.6488888888888763,6.839877794089153
4.679999999999943,0.7649999999999952,3.8292666668508177,0.8370833333333322,2.9989833332901696,0.7866666666666287,5.967466666666489,0.6511111111110983,6.850266666600685
4.689999999999943,0.7658333333333285,3.8331708330799485,0.8372916666666654,2.999959373387652,0.793333333333295,5.99869999999982,0.6533333333333206,6.860677777909693
4.6999999999999424,0.766666666666662,3.8370833326450677,0.8374999999999988,3.000937499999994,0.7999999999999616,6.02999999999982,0.6555555555555429,6.87111111158349
4.709999999999942,0.7674999999999952,3.841004166645528,0.8377083333333322,3.0019177079803283,0.8066666666666282,6.061366666666486,0.6577777777777648,6.8815666677345435
4.719999999999942,0.7683333333333284,3.844933333150224,0.8379166666666654,3.002899999999114,0.8133333333332946,6.0927999999998175,0.6599999999999872,6.892044444492892
4.729999999999942,0.7691666666666619,3.8488708332473345,0.8381249999999988,3.0038843752752364,0.8199999999999612,6.124299999999816,0.6622222222222094,6.90254444445972
4.739999999999942,0.7699999999999951,3.852816719622812,0.8383333333333322,3.0048708335622796,0.8266666666666278,6.1558666666664825,0.6644444444444314,6.913066668366402
4.749999999999941,0.7708333333333284,3.8567708333333095,0.8385416666666654,3.005859374785276,0.8333333333332942,6.187499999999814,0.6666666666666536,6.9236111111110485
4.759999999999941,0.7716666666666618,3.8607333333270866,0.8387499999999988,3.0068499992861173,0.8399999999999608,6.219199999999813,0.6688888888888759,6.93417777783209
4.769999999999941,0.7724999999999951,3.864704166798294,0.8389583333333321,3.007842709501234,0.8466666666666274,6.250966666666479,0.6711111111110979,6.9447666666152505
4.779999999999941,0.7733333333333283,3.868683332874772,0.8391666666666654,3.0088375012040607,0.8533333333332938,6.282799999999811,0.6733333333333201,6.955377777807119
4.7899999999999405,0.7741666666666618,3.872670833392746,0.8393749999999988,3.0098343750465952,0.8599999999999604,6.31469999999981,0.6755555555555425,6.96601111102367
4.79999999999994,0.774999999999995,3.876666666666643,0.8395833333333321,3.010833333333328,0.866666666666627,6.346666666666476,0.6777777777777644,6.976666666666608
4.80999999999994,0.7758333333333283,3.88067076228055,0.8397916666666654,3.0118343751867434,0.8733333333332933,6.3786999999998075,0.6799999999999867,6.987344444498048
4.81999999999994,0.7766666666666617,3.8846833348706706,0.8399999999999987,3.0128374999221337,0.8799999999999599,6.410799999999807,0.682222222222209,6.998044444615106
4.82999999999994,0.777499999999995,3.8887041666247573,0.8402083333333321,3.013842708271061,0.8866666666666265,6.442966666666472,0.684444444444431,7.008766665333252
4.8399999999999395,0.7783333333333282,3.8927333339449044,0.8404166666666654,3.0148500002243788,0.8933333333332929,6.475199999999805,0.6866666666666532,7.019511110172136
4.849999999999939,0.7791666666666617,3.8967708336791116,0.8406249999999987,3.0158593748337443,0.8999999999999595,6.507499999999803,0.6888888888888755,7.030277777709256
4.859999999999939,0.7799999999999949,3.9008166666368322,0.8408333333333321,3.0168708329471117,0.9066666666666261,6.5398666666664695,0.6911111111110975,7.041066666641345
4.869999999999939,0.7808333333333282,3.9048708331121076,0.8410416666666654,3.0178843748229953,0.9133333333332925,6.572299999999801,0.6933333333333197,7.051877777554013
4.879999999999939,0.7816666666666616,3.9089333333333083,0.8412499999999987,3.0188999999999937,0.9199999999999591,6.6047999999998,0.695555555555542,7.062711111113988
4.889999999999938,0.7824999999999949,3.913004167136026,0.8414583333333321,3.0199177083835864,0.9266666666666257,6.637366666666466,0.697777777777764,7.073566406380186
4.899999999999938,0.7833333333333281,3.9170833333004405,0.8416666666666653,3.0209374999325016,0.933333333333292,6.669999999999797,0.6999999999999863,7.084444444454804
4.909999999999938,0.7841666666666616,3.921170833644639,0.8418749999999987,3.0219593752907215,0.9399999999999586,6.702699999999798,0.7022222222222085,7.095344443883059
4.919999999999938,0.7849999999999948,3.9252666665969733,0.8420833333333321,3.0229833334001177,0.9466666666666252,6.735466666666463,0.7044444444444306,7.106266669808005
4.9299999999999375,0.785833333333328,3.929370833325004,0.8422916666666653,3.024009374997234,0.9533333333332916,6.768299999999795,0.7066666666666528,7.117211115480626
4.939999999999937,0.7866666666666615,3.93348332829348,0.8424999999999987,3.0250374973189658,0.9599999999999582,6.801199999999794,0.708888888888875,7.128177777534491
4.949999999999937,0.7874999999999948,3.937604166860384,0.8427083333333321,3.026067708227087,0.9666666666666248,6.8341666666664596,0.711111111111097,7.139166667029919
4.959999999999937,0.788333333333328,3.941733333543708,0.8429166666666653,3.027100000066624,0.9733333333332912,6.867199999999791,0.7133333333333193,7.150177777483222
4.969999999999937,0.7891666666666615,3.9458708334361243,0.8431249999999987,3.028134374576937,0.9799999999999578,6.90029999999979,0.7155555555555416,7.1612111097119975
4.9799999999999365,0.7899999999999947,3.9500166667486027,0.843333333333332,3.0291708331739495,0.9866666666666244,6.933466666666456,0.7177777777777635,7.1722666666463315
4.989999999999936,0.790833333333328,3.9541708335070793,0.8435416666666653,3.0302093746531384,0.9933333333332908,6.966699999999788,0.7199999999999859,7.183344444385375
4.999999999999936,0.7916666666666614,3.9583333333383286,0.8437499999999987,3.031249999999994,0.9999999999999574,6.999999999999787,0.7222222222222081,7.194444444444374


==> mech-fb-unif-5-15-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
5.0,-0.4375,0.3125,-0.203125,0.234375,-1.0,0.0,-1.4166666666666667,0.4166666666666661
5.1,-0.435,0.32512500000000016,-0.20249999999999999,0.23753125000000008,-0.98,0.10100000000000031,-1.4100000000000001,0.45033333333333303
5.199999999999999,-0.4325,0.338,-0.201875,0.2407499999999999,-0.9600000000000002,0.20399999999999935,-1.4033333333333333,0.4846666666666664
5.299999999999999,-0.43000000000000005,0.3511249999999996,-0.20125,0.24403124999999987,-0.9400000000000002,0.3089999999999988,-1.3966666666666667,0.5196666666666663
5.399999999999999,-0.42750000000000005,0.3644999999999998,-0.200625,0.24737499999999996,-0.9200000000000004,0.41599999999999787,-1.3900000000000001,0.5553333333333328
5.499999999999998,-0.42500000000000004,0.37812499999999977,-0.2,0.25078125,-0.9000000000000004,0.5249999999999981,-1.3833333333333335,0.591666666666666
5.599999999999998,-0.42250000000000004,0.3919999999999999,-0.19937500000000002,0.25425,-0.8800000000000003,0.6359999999999983,-1.376666666666667,0.6286666666666655
5.6999999999999975,-0.42000000000000004,0.40612499999999974,-0.19875000000000004,0.25778124999999985,-0.8600000000000005,0.7489999999999969,-1.37,0.6663333333333326
5.799999999999997,-0.4175000000000001,0.42049999999999926,-0.19812500000000002,0.2613749999999999,-0.8400000000000005,0.8639999999999968,-1.3633333333333335,0.7046666666666659
5.899999999999997,-0.4150000000000001,0.4351249999999995,-0.1975,0.26503124999999994,-0.8200000000000007,0.9809999999999955,-1.3416666666666677,0.8316666666734784
5.9999999999999964,-0.4125000000000001,0.44999999999999934,-0.19687500000000002,0.2687499999999998,-0.8000000000000007,1.0999999999999956,-1.312500000000001,1.005208333333327
6.099999999999996,-0.4100000000000001,0.4651249999999994,-0.19625000000000004,0.27253124999999967,-0.7800000000000007,1.220999999999996,-1.2833333333333345,1.181666666628703
6.199999999999996,-0.4075000000000001,0.4804999999999997,-0.19562500000000002,0.2763749999999999,-0.7600000000000009,1.3439999999999943,-1.2541666666666678,1.361041666711547
6.299999999999995,-0.395000000000001,0.5588749999313728,-0.195,0.2802812500000001,-0.7400000000000009,1.468999999999995,-1.2250000000000014,1.5433333333545385
6.399999999999995,-0.3725000000000011,0.7017500000937374,-0.19437500000000002,0.28424999999999995,-0.7200000000000011,1.5959999999999932,-1.1958333333333349,1.7285416673925762
6.499999999999995,-0.3500000000000012,0.8468749999999918,-0.19375000000000003,0.28828124999999977,-0.7000000000000011,1.724999999999993,-1.1666666666666683,1.9166666666666559
6.599999999999994,-0.3275000000000013,0.9942499999999912,-0.19312500000000005,0.29237499999999966,-0.680000000000001,1.855999999999993,-1.1375000000000017,2.1077083333333215
6.699999999999994,-0.3050000000000014,1.1438750000027094,-0.19250000000000003,0.2965312499999998,-0.6600000000000013,1.9889999999999919,-1.1083333333333352,2.3016666666256484
6.799999999999994,-0.2825000000000014,1.295750000064062,-0.19187500000000005,0.30074999999999963,-0.6400000000000012,2.1239999999999917,-1.0791666666666684,2.498541666759913
6.899999999999993,-0.2600000000000015,1.449874999861687,-0.18125000000000277,0.3739062322972695,-0.6200000000000014,2.26099999999999,-1.050000000000002,2.6983333332952015
6.999999999999993,-0.2375000000000016,1.606249999999989,-0.1406250000000029,0.6562499999999798,-0.6000000000000014,2.3999999999999897,-1.0208333333333355,2.901041666666652
7.0999999999999925,-0.2150000000000017,1.7648749999910707,-0.100000000000003,0.9426562499999787,-0.5800000000000014,2.54099999999999,-0.9916666666666689,3.1066666666483393
7.199999999999992,-0.19250000000000175,1.9257499996956566,-0.05937500000000318,1.2331249999923033,-0.5600000000000016,2.6839999999999886,-0.9625000000000022,3.3152083333013884
7.299999999999992,-0.17000000000000184,2.0888749983477792,-0.018750000000003327,1.5276562499870678,-0.5400000000000016,2.828999999999988,-0.9333333333333357,3.526666666677357
7.3999999999999915,-0.1475000000000019,2.254249999999986,0.021874999999996522,1.8262499999999742,-0.5200000000000018,2.9759999999999867,-0.9041666666666692,3.7410416667115345
7.499999999999991,-0.125000000000002,2.4218749999999853,0.062499999999996406,2.128906249999973,-0.5000000000000018,3.1249999999999867,-0.8750000000000027,3.958333333333313
7.599999999999991,-0.10250000000000209,2.5917499999313636,0.10312499999999626,2.4356249994034607,-0.4800000000000018,3.2759999999999865,-0.8458333333333361,4.178541666687853
7.69999999999999,-0.08000000000000215,2.763875000001735,0.1437499999999961,2.7464062500062822,-0.46000000000000196,3.4289999999999847,-0.8166666666666693,4.401666666563947
7.79999999999999,-0.057500000000002244,2.938250000093727,0.18437499999999593,3.0612499999879415,-0.44000000000000195,3.5839999999999854,-0.787500000000003,4.627708334059232
7.89999999999999,-0.03500000000000231,3.1148749999447625,0.22499999999999581,3.3801562499214666,-0.4200000000000021,3.7409999999999837,-0.7583333333333364,4.856666666076549
7.999999999999989,-0.012500000000002398,3.2937499999999806,0.26562499999999567,3.7031249999999654,-0.40000000000000213,3.8999999999999826,-0.7291666666666698,5.08854166666664
8.099999999999989,0.009999999999997511,3.4748749999747637,0.3062499999999955,4.030156250487071,-0.38000000000000217,4.060999999999983,-0.7000000000000033,5.323333333213764
8.199999999999989,0.03249999999999745,3.6582499999999794,0.3468749999999954,4.361249999999963,-0.3600000000000023,4.223999999999981,-0.6708333333333365,5.56104166666664
8.299999999999988,0.05499999999999736,3.8438749999240667,0.38749999999999524,4.696406250030028,-0.3400000000000023,4.388999999999981,-0.6416666666666702,5.801666666663682
8.399999999999988,0.0774999999999973,4.031750000002696,0.42812499999999515,5.035625002068301,-0.32000000000000245,4.55599999999998,-0.6125000000000036,6.0452083332922975
8.499999999999988,0.0999999999999972,4.221874999999976,0.46874999999999495,5.378906250073195,-0.3000000000000025,4.724999999999978,-0.5833333333333366,6.291666664883213
8.599999999999987,0.12249999999999711,4.414250000064047,0.5093749999999948,5.726249999999956,-0.2800000000000025,4.895999999999978,-0.5541666666666702,6.541041666759893
8.699999999999987,0.1449999999999971,4.6088750000404435,0.5499999999999947,6.07765625033848,-0.2600000000000027,5.068999999999977,-0.5250000000000039,6.793333330983343
8.799999999999986,0.167499999999997,4.805749999861671,0.5906249999999945,6.43312498229724,-0.24000000000000266,5.243999999999977,-0.49583333333333734,7.0485416679149075
8.899999999999986,0.18999999999999687,5.004875000020336,0.6312499999999944,6.792656250014809,-0.2200000000000028,5.420999999999975,-0.46666666666667056,7.30666666649377
8.999999999999986,0.2124999999999968,5.2062499999999705,0.6718749999999942,7.1562499999999485,-0.20000000000000284,5.599999999999975,-0.437500000000004,7.5677083333333
9.099999999999985,0.23499999999999674,5.409874999823289,0.712499999999994,7.5239062499016125,-0.18000000000000288,5.780999999999974,-0.40833333333333766,7.831666666301718
9.199999999999985,0.2574999999999966,5.615749999991052,0.7531249999999939,7.895624999999946,-0.16000000000000303,5.963999999999972,-0.37916666666667087,8.098541666648318
9.299999999999985,0.2799999999999966,5.823875000048585,0.7937499999999937,8.271406249966322,-0.140000000000003,6.1489999999999725,-0.3500000000000043,8.368333319315465
9.399999999999984,0.3024999999999965,6.034249999737955,0.8243749999999999,8.557374999862148,-0.12000000000000316,6.33599999999997,-0.32083333333333786,8.641041666634695
9.499999999999984,0.32499999999999646,6.246874999999967,0.825,8.563281250124762,-0.1000000000000032,6.52499999999997,-0.2916666666666714,8.916666664277786
9.599999999999984,0.3474999999999963,6.4617499983477575,0.8256249999999998,8.56925000000187,-0.08000000000000324,6.715999999999969,-0.26250000000000473,9.195208333343995
9.699999999999983,0.36999999999999617,6.678874999788702,0.8262499999999999,8.575281249867276,-0.060000000000003384,6.908999999999967,-0.23333333333333794,9.47666666663989
9.799999999999983,0.3924999999999962,6.898249999999964,0.8268749999999999,8.581375,-0.040000000000003366,7.103999999999967,-0.20416666666667171,9.761041666711506
9.899999999999983,0.41499999999999615,7.119874995951748,0.8274999999999999,8.587531250020186,-0.020000000000003515,7.300999999999965,-0.17500000000000515,10.048333314215455
9.999999999999982,0.437499999999996,7.34374999999996,0.8281249999999999,8.593749999999998,-3.552713678800501e-15,7.4999999999999645,-0.14583333333333837,10.338541666666615
10.099999999999982,0.45999999999999586,7.569874999917946,0.8287499999999999,8.600031250006888,0.019999999999996465,7.700999999999964,-0.1166666666666718,10.63166666556167
10.199999999999982,0.4824999999999958,7.798249999931336,0.8293749999999999,8.60637500178953,0.03999999999999626,7.903999999999963,-0.08750000000000524,10.92770833335449
10.299999999999981,0.5049999999999959,8.028874999980678,0.8299999999999998,8.61278125005839,0.05999999999999628,8.108999999999963,-0.05833333333333912,11.226666666640682
10.39999999999998,0.5274999999999956,8.261750000001706,0.8306249999999998,8.619249999614745,0.07999999999999607,8.31599999999996,-0.029166666666672114,11.528541667084973
10.49999999999998,0.5499999999999956,8.496874999975974,0.8312499999999998,8.62578125,0.09999999999999609,8.52499999999996,-5.329070518200751e-15,11.833333333248836
10.59999999999998,0.5724999999999956,8.734250000093697,0.8318749999999999,8.632374999987972,0.11999999999999611,8.735999999999958,0.02916666666666079,12.141041667392523
10.69999999999998,0.5949999999999954,8.973874999935909,0.8324999999999999,8.63903124983389,0.1399999999999959,8.948999999999955,0.05833333333332735,12.451666666680733
10.79999999999998,0.6174999999999954,9.21574999994473,0.8331249999999999,8.645749999957065,0.15999999999999592,9.163999999999955,0.08749999999999392,12.765208332743175
10.899999999999979,0.6399999999999952,9.459874999999354,0.8337499999999999,8.652531249950403,0.17999999999999572,9.380999999999954,0.11666666666666048,13.081666660642387
10.999999999999979,0.6624999999999952,9.706249999999947,0.8343749999999999,8.659374999999997,0.19999999999999574,9.599999999999953,0.14583333333332726,13.401041666736734
11.099999999999978,0.6849999999999952,9.954874999988576,0.8349999999999999,8.66628124999701,0.21999999999999575,9.820999999999952,0.17499999999999383,13.723333334095305
11.199999999999978,0.707499999999995,10.205749999974728,0.8356249999999998,8.673250000326819,0.23999999999999555,10.04399999999995,0.2041666666666604,14.048541666547052
11.299999999999978,0.7199999999999994,10.346125000555725,0.8362499999999998,8.680281249925505,0.25999999999999557,10.26899999999995,0.23333333333332695,14.376666666634339
11.399999999999977,0.7224999999999995,10.374499999999994,0.8368749999999998,8.687374999999998,0.27999999999999536,10.495999999999945,0.2624999999999936,14.70770833333326
11.499999999999977,0.7249999999999994,10.403124999999994,0.8374999999999999,8.694531250699034,0.2999999999999954,10.724999999999945,0.29166666666665975,15.041666668772962
11.599999999999977,0.7274999999999994,10.431999999998705,0.8381249999999999,8.70174999996851,0.3199999999999954,10.955999999999946,0.3208333333333264,15.378541666663631
11.699999999999976,0.7299999999999993,10.461125007295092,0.8387499999999999,8.709031249586783,0.3399999999999952,11.188999999999945,0.3499999999999934,15.718333333644539
11.799999999999976,0.7324999999999994,10.490499999999992,0.8393749999999999,8.716375000000015,0.3599999999999952,11.423999999999943,0.37916666666665955,16.061041666625577
11.899999999999975,0.7349999999999994,10.52012501300421,0.8399999999999999,8.723781242531018,0.379999999999995,11.66099999999994,0.4083333333333262,16.406666666699355
11.999999999999975,0.7374999999999994,10.549999999999992,0.8406249999999998,8.73124999992483,0.399999999999995,11.89999999999994,0.4374999999999928,16.75520833154982
12.099999999999975,0.7399999999999993,10.580125000259123,0.8412499999999998,8.738781236824554,0.41999999999999504,12.140999999999941,0.46666666666665946,17.10666665958536
12.199999999999974,0.7424999999999994,10.610499999999993,0.8418749999999998,8.746374999736947,0.43999999999999484,12.383999999999936,0.495833333333326,17.461041666759836
12.299999999999974,0.7449999999999994,10.641124998648264,0.8424999999999998,8.754031249962619,0.45999999999999486,12.628999999999936,0.5249999999999921,17.81833333359022
12.399999999999974,0.7474999999999994,10.67200000018856,0.8431249999999999,8.76174999999153,0.47999999999999465,12.875999999999932,0.5541666666666593,18.17854166431662
12.499999999999973,0.7499999999999993,10.703124999999991,0.8437499999999998,8.769531249999995,0.49999999999999467,13.124999999999936,0.5833333333333258,18.541666666666572
12.599999999999973,0.7524999999999993,10.734499999829305,0.8443749999999999,8.777374982513724,0.5199999999999947,13.375999999999932,0.5899999999999983,18.62533333622807
12.699999999999973,0.7549999999999993,10.766124998638508,0.8449999999999999,8.785281246243114,0.5399999999999945,13.628999999999929,0.5966666666666649,18.709666667646278
12.799999999999972,0.7574999999999993,10.798000000037668,0.8456249999999998,8.793249997829143,0.5599999999999945,13.88399999999993,0.6033333333333315,18.794666666682524
12.899999999999972,0.7599999999999992,10.830124999866905,0.8462499999999998,8.801281249798315,0.5799999999999943,14.140999999999929,0.6099999999999982,18.88033333343379
12.999999999999972,0.7624999999999993,10.862499999999992,0.8468749999999998,8.809374999999998,0.5999999999999943,14.399999999999926,0.6166666666666648,18.966666666666644
13.099999999999971,0.7649999999999993,10.895125000394387,0.8474999999999998,8.817531249551521,0.6199999999999943,14.660999999999923,0.6233333333333315,19.053666666604595
13.19999999999997,0.7674999999999993,10.927999997630328,0.8481249999999998,8.825750001300538,0.6399999999999941,14.923999999999923,0.6299999999999981,19.141333331751525
13.29999999999997,0.7699999999999992,10.961125000837837,0.8487499999999998,8.834031250740905,0.6599999999999941,15.188999999999924,0.6366666666666647,19.229666666819085
13.39999999999997,0.7724999999999993,10.994500000151696,0.8493749999999998,8.842374999999999,0.6799999999999939,15.45599999999992,0.6433333333333314,19.318666667975066
13.49999999999997,0.7749999999999992,11.028125000057868,0.8499999999999999,8.850781249999999,0.699999999999994,15.724999999999918,0.649999999999998,19.40833333381466
13.59999999999997,0.7774999999999992,11.062000002048665,0.8506249999999997,8.859249936784327,0.719999999999994,15.995999999999919,0.6566666666666645,19.498666652806335
13.699999999999969,0.7799999999999991,11.096125035076742,0.8512499999999998,8.867781250230248,0.7399999999999938,16.268999999999917,0.6633333333333311,19.589666665467192
13.799999999999969,0.7824999999999992,11.13050000002925,0.8518749999999998,8.876374999862149,0.7599999999999938,16.543999999999915,0.6699999999999978,19.681333336219904
13.899999999999968,0.7849999999999993,11.165125000394903,0.8524999999999998,8.885031247790474,0.7799999999999936,16.82099999999991,0.6766666666666644,19.773666667102543
13.999999999999968,0.7874999999999992,11.199999999999989,0.8531249999999998,8.89375,0.7999999999999936,17.099999999999913,0.6833333333333311,19.866666664125102
14.099999999999968,0.7899999999999991,11.235124999344537,0.8537499999999998,8.90253124995866,0.8199999999999936,17.38099999999991,0.6899999999999977,19.960333333774145
14.199999999999967,0.7924999999999992,11.270499998568038,0.8543749999999998,8.911375001070926,0.8399999999999934,17.663999999999906,0.6966666666666643,20.054666666793512
14.299999999999967,0.7949999999999993,11.30612499995341,0.8549999999999998,8.920281249930031,0.8599999999999934,17.948999999999906,0.703333333333331,20.149666667670118
14.399999999999967,0.7974999999999992,11.341999999824829,0.8556249999999997,8.929250000390578,0.8799999999999932,18.2359999999999,0.7099999999999976,20.245333333388047
14.499999999999966,0.7999999999999992,11.378125003415274,0.8562499999999997,8.938281250533388,0.8999999999999932,18.524999999999903,0.7166666666666643,20.34166666687559
14.599999999999966,0.8024999999999991,11.41449999998456,0.8568749999999998,8.947375000000001,0.9199999999999933,18.815999999999903,0.7233333333333309,20.438666666711516
14.699999999999966,0.8049999999999992,11.451124999492205,0.8574999999999998,8.956531248591116,0.9399999999999931,19.108999999999895,0.7299999999999975,20.536333336906452
14.799999999999965,0.8074999999999991,11.487999996137168,0.8581249999999998,8.965749998855927,0.9599999999999931,19.403999999999897,0.7366666666666642,20.634666647619962
14.899999999999965,0.809999999999999,11.52512500011604,0.8587499999999998,8.975031250066223,0.9799999999999929,19.700999999999897,0.7433333333333308,20.733666667266437
14.999999999999964,0.8124999999999991,11.562499999999986,0.8593749999999998,8.984374999999996,0.9999999999999929,19.999999999999893,0.7499999999999976,20.833333333333297


==> mech-unif-0.5-2-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
0.5,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.51,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.52,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.53,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.54,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.55,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.56,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.5700000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.5800000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.5900000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.6000000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.6100000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.6200000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.6300000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.6400000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.6500000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.6600000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.6700000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.6800000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.6900000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.7000000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.7100000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.7200000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.7300000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.7400000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.7500000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.7600000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.7700000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.7800000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.7900000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.8000000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.8100000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.8200000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.8300000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.8400000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.8500000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.8600000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.8700000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.8800000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.8900000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.9000000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.9100000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.9200000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.9300000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.9400000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.9500000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.9600000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.9700000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.9800000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
0.9900000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.0000000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.0100000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.0200000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.0300000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.0400000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.0500000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.0600000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.0700000000000005,0.0,0.0,0.27000000000000135,0.021325000000001454,-0.5,0.0,-1.0,0.0
1.0800000000000005,0.0,0.0,0.2966666666666681,0.04999166666666821,-0.5,0.0,-1.0,0.0
1.0900000000000005,0.0,0.0,0.3233333333333347,0.07892500000000147,-0.5,0.0,-1.0,0.0
1.1000000000000005,0.0,0.0,0.3500000000000014,0.10812500000000155,-0.5,0.0,-1.0,0.0
1.1100000000000005,0.0,0.0,0.37666666666666815,0.13759166666666833,-0.5,0.0,-1.0,0.0
1.1200000000000006,0.0,0.0,0.40333333333333476,0.16732500000000158,-0.5,0.0,-1.0,0.0
1.1300000000000006,0.006666666666667376,0.007516666666667468,0.4300000000000015,0.1973250000000017,-0.5,0.0,-1.0,0.0
1.1400000000000006,0.020000000000000795,0.022650000000000906,0.4566666666666682,0.22759166666666847,-0.5,0.0,-1.0,0.0
1.1500000000000006,0.0333333333333341,0.037916666666667556,0.48333333333333484,0.2581250000000017,-0.5,0.0,-1.0,0.0
1.1600000000000006,0.04666666666666741,0.05331666666666753,0.5100000000000016,0.2889250000000018,-0.5,0.0,-1.0,0.0
1.1700000000000006,0.06000000000000083,0.06885000000000097,0.5366666666666683,0.31999166666666856,-0.5,0.0,-1.0,0.0
1.1800000000000006,0.07333333333333414,0.08451666666666761,0.5633333333333349,0.35132500000000183,-0.5,0.0,-1.0,0.0
1.1900000000000006,0.08666666666666745,0.10031666666666761,0.5900000000000016,0.38292500000000196,-0.5,0.0,-1.0,0.0
1.2000000000000006,0.10000000000000087,0.11625000000000105,0.6166666666666684,0.4147916666666687,-0.5,0.0,-1.0,0.0
1.2100000000000006,0.11333333333333417,0.13231666666666766,0.643333333333335,0.44692500000000196,-0.5,0.0,-1.0,0.0
1.2200000000000006,0.12666666666666748,0.14851666666666766,0.6700000000000017,0.479325000000002,-0.5,0.0,-1.0,0.0
1.2300000000000006,0.1400000000000009,0.16485000000000113,0.6966666666666684,0.511991666666669,-0.5,0.0,-1.0,0.0
1.2400000000000007,0.1533333333333342,0.18131666666666774,0.723333333333335,0.5449250000000021,-0.5,0.0,-1.0,0.0

1.25,0.375,0.4583333333333333,0.84375,0.6953125,0.0,0.625,-0.125,1.09375
1.26,0.39,0.47715833333333335,0.8441666666666666,0.6958354166666667,0.01333333333333342,0.6417333333333335,-0.10999999999999988,1.112575
1.27,0.405,0.4961333333333334,0.8445833333333334,0.6963625,0.026666666666666616,0.6585999999999999,-0.09499999999999997,1.13155
1.28,0.42000000000000004,0.5152583333333334,0.845,0.6968937499999999,0.040000000000000036,0.6756,-0.08000000000000007,1.150675
1.29,0.43500000000000005,0.5345333333333333,0.8454166666666667,0.6974291666666667,0.053333333333333455,0.6927333333333334,-0.06499999999999995,1.16995
1.3,0.45000000000000007,0.5539583333333334,0.8458333333333333,0.69796875,0.06666666666666665,0.71,-0.04999999999999982,1.1893750000000003
1.31,0.4650000000000001,0.5735333333333333,0.8462500000000001,0.6985125000000001,0.08000000000000007,0.7274,-0.03499999999999992,1.2089500000000002
1.32,0.4800000000000002,0.5932583333333336,0.8466666666666667,0.6990604166666667,0.09333333333333349,0.7449333333333334,-0.020000000000000018,1.228675
1.33,0.4950000000000001,0.6131333333333335,0.8470833333333333,0.6996125,0.10666666666666669,0.7626,-0.004999999999999893,1.24855
1.34,0.51,0.6331583333333333,0.8475,0.70016875,0.1200000000000001,0.7804000000000002,0.010000000000000231,1.2685750000000002
1.35,0.5250000000000001,0.6533333333333335,0.8479166666666667,0.7007291666666666,0.13333333333333353,0.7983333333333336,0.025000000000000133,1.2887500000000003
1.36,0.5400000000000001,0.6736583333333336,0.8483333333333334,0.70129375,0.14666666666666672,0.8164,0.040000000000000036,1.309075
1.37,0.5550000000000002,0.6941333333333336,0.84875,0.7018625000000001,0.16000000000000014,0.8346000000000002,0.05500000000000016,1.3295500000000002
1.3800000000000001,0.5700000000000002,0.7147583333333336,0.8491666666666666,0.7024354166666666,0.17333333333333356,0.8529333333333337,0.07222222222222252,1.3532361111111115
1.3900000000000001,0.5850000000000002,0.7355333333333336,0.8495833333333334,0.7030124999999999,0.18666666666666676,0.8714000000000001,0.0916666666666669,1.380166666666667
1.4000000000000001,0.6000000000000002,0.7564583333333337,0.85,0.70359375,0.20000000000000018,0.8900000000000001,0.11111111111111127,1.4072916666666668
1.4100000000000001,0.6150000000000002,0.7775333333333336,0.8504166666666667,0.7041791666666666,0.2133333333333336,0.9087333333333337,0.13055555555555587,1.4346111111111117
1.4200000000000002,0.6300000000000002,0.7987583333333337,0.8508333333333333,0.7047687499999999,0.2266666666666668,0.9276000000000002,0.15000000000000036,1.4621250000000006
1.4300000000000002,0.6450000000000002,0.8201333333333337,0.85125,0.7053624999999999,0.2400000000000002,0.9466000000000003,0.16944444444444484,1.489833333333334
1.4400000000000002,0.6600000000000004,0.8416583333333338,0.8516666666666667,0.7059604166666666,0.25333333333333363,0.9657333333333338,0.1888888888888891,1.5177361111111114
1.4500000000000002,0.6750000000000003,0.8633333333333336,0.8520833333333333,0.7065625,0.26666666666666683,0.9850000000000002,0.2083333333333336,1.5458333333333336
1.4600000000000002,0.6900000000000002,0.8851583333333335,0.8525,0.7071687500000001,0.28000000000000025,1.0044000000000004,0.2277777777777783,1.5741250000000009
1.4700000000000002,0.7050000000000003,0.9071333333333338,0.8529166666666667,0.7077791666666665,0.29333333333333367,1.0239333333333338,0.24722222222222257,1.6026111111111114
1.4800000000000002,0.7200000000000003,0.9292583333333337,0.8533333333333334,0.7083937500000002,0.30666666666666687,1.0436000000000003,0.26666666666666694,1.6312916666666673
1.4900000000000002,0.7350000000000003,0.9515333333333339,0.85375,0.7090125,0.3200000000000003,1.0634000000000006,0.28611111111111154,1.6601666666666675
1.5000000000000002,0.75,0.9739583333333335,0.8541666666666666,0.7096354166666667,0.3333333333333337,1.083333333333334,0.30555555555555614,1.689236111111112
1.5100000000000002,0.7516666666666667,0.9764666666413611,0.8545833333333334,0.7102625,0.3466666666666669,1.1034000000000004,0.3250000000000004,1.7185000000000006
1.5200000000000002,0.7533333333333334,0.9789916666630305,0.855,0.7108937499999999,0.3600000000000003,1.1236000000000004,0.3444444444444449,1.747958333333334
1.5300000000000002,0.7550000000000001,0.9815333333034993,0.8554166666666667,0.7115291666666667,0.37333333333333374,1.143933333333334,0.3638888888888894,1.7776111111111121
1.5400000000000003,0.7566666666666666,0.9840916666813917,0.8558333333333333,0.7121687499999999,0.38666666666666694,1.1644000000000005,0.38333333333333386,1.8074583333333343
1.5500000000000003,0.7583333333333333,0.9866666666666666,0.8562500000000001,0.7128125000000002,0.40000000000000036,1.1850000000000005,0.40277777777777835,1.8375000000000008
1.5600000000000003,0.76,0.9892583333462935,0.8566666666666667,0.7134604166666667,0.4133333333333338,1.205733333333334,0.4222222222222226,1.8677361111111117
1.5700000000000003,0.7616666666666667,0.9918666666666668,0.8570833333333333,0.7141124999999999,0.42666666666666697,1.2266000000000004,0.4416666666666672,1.8981666666666674
1.5800000000000003,0.7633333333333334,0.9944916666836954,0.8575,0.7147687500000002,0.4400000000000004,1.2476000000000007,0.4611111111111118,1.9287916666666678
1.5900000000000003,0.7650000000000001,0.9971333333334451,0.8579166666666667,0.7154291666666668,0.4533333333333338,1.268733333333334,0.4805555555555562,1.959611111111112
1.6000000000000003,0.7666666666666668,0.999791666666667,0.8583333333333334,0.7160937500000001,0.466666666666667,1.2900000000000005,0.5000000000000004,1.9906250000000005
1.6100000000000003,0.7683333333333333,1.0024666666427269,0.85875,0.7167625,0.4800000000000004,1.3114000000000008,0.5194444444444452,2.0218333333333347
1.6200000000000003,0.77,1.0051583333547653,0.8591666666666666,0.7174354166666665,0.49333333333333385,1.3329333333333342,0.5388888888888896,2.0532361111111124
1.6300000000000003,0.7716666666666667,1.0078666646043464,0.8595833333333334,0.7181124999999999,0.506666666666667,1.3546000000000005,0.5583333333333339,2.0848333333333344
1.6400000000000003,0.7733333333333334,1.010591666655353,0.86,0.7187937500000001,0.5200000000000005,1.3764000000000007,0.5777777777777784,2.116625000000001
1.6500000000000004,0.7750000000000001,1.0133333333333336,0.8604166666666667,0.7194791666666669,0.5333333333333339,1.3983333333333343,0.5972222222222229,2.148611111111112
1.6600000000000004,0.7766666666666666,1.0160916667137816,0.8608333333333333,0.72016875,0.5466666666666671,1.4204000000000008,0.6166666666666675,2.1807916666666682
1.6700000000000004,0.7783333333333333,1.0188666662795094,0.86125,0.7208624999999997,0.5600000000000005,1.4426000000000005,0.6311111111111113,2.2048249998794507
1.6800000000000004,0.78,1.021658333174374,0.8616666666666667,0.7215604166666667,0.5733333333333339,1.464933333333334,0.6355555555555558,2.2122694445519375
1.6900000000000004,0.7816666666666667,1.0244666667321494,0.8620833333333333,0.7222625,0.5866666666666671,1.4874000000000007,0.6400000000000001,2.219758333333518
1.7000000000000004,0.7833333333333334,1.027291666666667,0.8625,0.7229687500000002,0.6000000000000005,1.510000000000001,0.6444444444444447,2.227291666668711
1.7100000000000004,0.7850000000000001,1.030133333773922,0.8629166666666667,0.7236791666666667,0.613333333333334,1.5327333333333344,0.6488888888888891,2.234869444375381
1.7200000000000004,0.7866666666666668,1.032991666488759,0.8633333333333334,0.7243937500000002,0.6266666666666671,1.5556000000000008,0.6533333333333334,2.2424916647015154
1.7300000000000004,0.7883333333333333,1.0358666666666665,0.86375,0.7251125,0.6400000000000006,1.5786000000000011,0.657777777777778,2.2501583333690527
1.7400000000000004,0.79,1.038758334412857,0.8641666666666666,0.7258354166666667,0.653333333333334,1.6017333333333346,0.6622222222222224,2.2578694445257312
1.7500000000000004,0.7916666666666667,1.041666666666667,0.8645833333333334,0.7265625,0.6666666666666672,1.6250000000000009,0.666666666666667,2.2656250000000004
1.7600000000000005,0.7933333333333334,1.0445916666885369,0.865,0.7272937499999999,0.6800000000000006,1.648400000000001,0.6711111111111112,2.2734250000309975
1.7700000000000005,0.7950000000000002,1.047533333308028,0.8654166666666667,0.7280291666666667,0.693333333333334,1.6719333333333346,0.6755555555555558,2.2812694444417803
1.7800000000000005,0.7966666666666666,1.050491666671808,0.8658333333333333,0.72876875,0.7066666666666672,1.695600000000001,0.6800000000000003,2.289158333139638
1.7900000000000005,0.7983333333333333,1.0534666666630306,0.8662500000000001,0.7295125,0.7200000000000006,1.7194000000000011,0.6844444444444445,2.2970916668699974
1.8000000000000005,0.8,1.0564583334099455,0.8666666666666667,0.7302604166666666,0.7333333333333341,1.7433333333333345,0.6888888888888891,2.3050694437315196
1.8100000000000005,0.8016666666666667,1.0594666666368326,0.8670833333333333,0.7310124999999998,0.7466666666666673,1.7674000000000012,0.6933333333333337,2.313091666674015
1.8200000000000005,0.8033333333333335,1.0624916660020944,0.8675,0.7317687500000001,0.7600000000000007,1.7916000000000012,0.6977777777777779,2.3211583328112364
1.8300000000000005,0.8050000000000002,1.0655333333480588,0.8679166666666667,0.7325291666666667,0.7733333333333341,1.8159333333333347,0.7022222222222224,2.3292694444361297
1.8400000000000005,0.8066666666666669,1.0685916667432958,0.8683333333333334,0.7332937500000001,0.7866666666666673,1.8404000000000011,0.706666666666667,2.3374249999782397
1.8500000000000005,0.8083333333333333,1.0716666666666665,0.86875,0.7340625,0.8000000000000007,1.8650000000000013,0.7111111111111112,2.3456250002809
1.8600000000000005,0.81,1.0747583337970927,0.8691666666666666,0.7348354166666666,0.8133333333333341,1.8897333333333348,0.7155555555555558,2.353869444677082
1.8700000000000006,0.8116666666666668,1.077866666679627,0.8695833333333334,0.7356125000000001,0.8266666666666673,1.9146000000000012,0.7200000000000003,2.3621583336161773
1.8800000000000006,0.8133333333333335,1.0809916666764332,0.87,0.7363937499999998,0.8400000000000007,1.9396000000000013,0.7244444444444446,2.3704916665877063
1.8900000000000006,0.8150000000000002,1.0841333333333336,0.8704166666666667,0.7371791666666668,0.8533333333333342,1.964733333333335,0.7288888888888891,2.3788694444567704
1.9000000000000006,0.8166666666666667,1.0872916686550371,0.8708333333333333,0.7379687500000002,0.8666666666666674,1.9900000000000015,0.7333333333333337,2.3872916666666675
1.9100000000000006,0.8183333333333334,1.0904666666836953,0.87125,0.7387625,0.8800000000000008,2.0154000000000014,0.737777777777778,2.3957583334809565
1.9200000000000006,0.8200000000000001,1.0936583334086891,0.8716666666666667,0.7395604166666668,0.8933333333333342,2.040933333333335,0.7422222222222224,2.4042694444479036
1.9300000000000006,0.8216666666666668,1.0968666666667783,0.8720833333333333,0.7403625,0.9066666666666674,2.0666000000000015,0.746666666666667,2.412825000042722
1.9400000000000006,0.8233333333333335,1.1000916666609561,0.8725,0.74116875,0.9200000000000008,2.092400000000002,0.7511111111111113,2.421424999874142
1.9500000000000006,0.8250000000000002,1.1033333333333335,0.8729166666666667,0.7419791666666667,0.9333333333333342,2.118333333333335,0.7555555555555559,2.4300694444176787
1.9600000000000006,0.8266666666666669,1.1065916666801296,0.8733333333333334,0.7427937499999999,0.9466666666666674,2.1444000000000014,0.7600000000000003,2.4387583334430567
1.9700000000000006,0.8283333333333334,1.109866666642727,0.87375,0.7436124999999999,0.9600000000000009,2.1706000000000016,0.7644444444444446,2.4474916667001554
1.9800000000000006,0.8300000000000001,1.1131583334684856,0.8741666666666666,0.7444354166666666,0.9733333333333343,2.1969333333333356,0.7688888888888892,2.456269444480402
1.9900000000000007,0.8316666666666668,1.116466666688099,0.8745833333333334,0.7452625,0.9866666666666675,2.2234000000000016,0.7733333333333338,2.465091666672797
2.000000000000001,0.8333333333333335,1.119791666666667,0.875,0.7460937500000002,1.0,2.25,0.7777777777777782,2.473958333393281


==> mech-unif-1-3-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
1.0,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.01,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.02,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.03,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.04,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.05,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.06,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.07,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.08,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.09,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.1,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.11,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.12,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.1300000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.1400000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.1500000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.1600000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.1700000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.1800000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.1900000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.2000000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.2100000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.2200000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.2300000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.2400000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.2500000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.2600000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.2700000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.2800000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.2900000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.3000000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.3100000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.3200000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.3300000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.3400000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.3500000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.3600000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.3700000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.3800000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.3900000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.4000000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.4100000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.4200000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.4300000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.4400000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.4500000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.4600000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.4700000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.4800000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.4900000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.5000000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.5100000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.5200000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.5300000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.5400000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.5500000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.5600000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.5700000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.5800000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.5900000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6000000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6100000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6200000000000006,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6300000000000006,0.0,0.0,0.2600000000000011,0.016275000000001816,-0.5,0.0,-1.0,0.0
1.6400000000000006,0.0,0.0,0.28000000000000114,0.04897500000000188,-0.5,0.0,-1.0,0.0
1.6500000000000006,0.0,0.0,0.30000000000000115,0.08187500000000195,-0.5,0.0,-1.0,0.0
1.6600000000000006,0.0,0.0,0.3200000000000012,0.11497500000000194,-0.5,0.0,-1.0,0.0
1.6700000000000006,0.0,0.0,0.3400000000000012,0.148275000000002,-0.5,0.0,-1.0,0.0
1.6800000000000006,0.0,0.0,0.3600000000000012,0.18177500000000202,-0.5,0.0,-1.0,0.0
1.6900000000000006,0.0,0.0,0.3800000000000012,0.2154750000000021,-0.5,0.0,-1.0,0.0
1.7000000000000006,0.0,0.0,0.40000000000000124,0.24937500000000212,-0.5,0.0,-1.0,0.0
1.7100000000000006,0.0,0.0,0.42000000000000126,0.28347500000000214,-0.5,0.0,-1.0,0.0
1.7200000000000006,0.0,0.0,0.4400000000000013,0.3177750000000022,-0.5,0.0,-1.0,0.0
1.7300000000000006,0.0,0.0,0.4600000000000013,0.3522750000000022,-0.5,0.0,-1.0,0.0
1.7400000000000007,0.0,0.0,0.4800000000000013,0.3869750000000023,-0.5,0.0,-1.0,0.0
1.7500000000000007,6.661338147750939e-16,1.1657341758564144e-15,0.5000000000000013,0.42187500000000233,-0.5,0.0,-1.0,0.0
1.7600000000000007,0.010000000000000675,0.017550000000001186,0.5200000000000014,0.45697500000000235,-0.5,0.0,-1.0,0.0
1.7700000000000007,0.020000000000000684,0.03520000000000121,0.5400000000000014,0.4922750000000024,-0.5,0.0,-1.0,0.0
1.7800000000000007,0.030000000000000693,0.05295000000000123,0.5600000000000014,0.5277750000000025,-0.5,0.0,-1.0,0.0
1.7900000000000007,0.0400000000000007,0.07080000000000125,0.5800000000000014,0.5634750000000024,-0.5,0.0,-1.0,0.0
1.8000000000000007,0.05000000000000071,0.08875000000000129,0.6000000000000014,0.5993750000000025,-0.5,0.0,-1.0,0.0
1.8100000000000007,0.06000000000000072,0.10680000000000131,0.6200000000000014,0.6354750000000026,-0.5,0.0,-1.0,0.0
1.8200000000000007,0.07000000000000073,0.12495000000000132,0.6400000000000015,0.6717750000000027,-0.5,0.0,-1.0,0.0
1.8300000000000007,0.08000000000000074,0.14320000000000135,0.6600000000000015,0.7082750000000025,-0.5,0.0,-1.0,0.0
1.8400000000000007,0.09000000000000075,0.1615500000000014,0.6800000000000015,0.7449750000000027,-0.5,0.0,-1.0,0.0
1.8500000000000008,0.10000000000000075,0.1800000000000014,0.7000000000000015,0.7818750000000028,-0.5,0.0,-1.0,0.0
1.8600000000000008,0.11000000000000076,0.19855000000000142,0.7200000000000015,0.8189750000000029,-0.5,0.0,-1.0,0.0
1.8700000000000008,0.12000000000000077,0.21720000000000145,0.7400000000000015,0.8562750000000028,-0.5,0.0,-1.0,0.0
1.8800000000000008,0.13000000000000078,0.23595000000000146,0.75,0.8750000000328051,-0.5,0.0,-1.0,0.0
1.8900000000000008,0.1400000000000008,0.2548000000000015,0.75,0.875000000007712,-0.5,0.0,-1.0,0.0
1.9000000000000008,0.1500000000000008,0.27375000000000155,0.75,0.8750000000095923,-0.5,0.0,-1.0,0.0
1.9100000000000008,0.1600000000000008,0.2928000000000015,0.75,0.875000000030494,-0.5,0.0,-1.0,0.0
1.9200000000000008,0.17000000000000082,0.31195000000000156,0.75,0.875000000114943,-0.5,0.0,-1.0,0.0
1.9300000000000008,0.18000000000000083,0.3312000000000016,0.75,0.8749999999717577,-0.5,0.0,-1.0,0.0
1.9400000000000008,0.19000000000000083,0.3505500000000016,0.75,0.8750000000146492,-0.5,0.0,-1.0,0.0
1.9500000000000008,0.20000000000000084,0.3700000000000016,0.75,0.8749999999125897,-0.5,0.0,-1.0,0.0
1.9600000000000009,0.21000000000000085,0.3895500000000017,0.75,0.8750000001130335,-0.5,0.0,-1.0,0.0
1.9700000000000009,0.22000000000000086,0.40920000000000173,0.75,0.8749999999914337,-0.5,0.0,-1.0,0.0
1.9800000000000009,0.23000000000000087,0.4289500000000017,0.75,0.8750000000201943,-0.5,0.0,-1.0,0.0
1.9900000000000009,0.24000000000000088,0.44880000000000175,0.75,0.8750000002027283,-0.5,0.0,-1.0,0.0

2.0,0.4375,0.84375,0.828125,1.03125,0.0,1.0,-0.0625,1.875
2.01,0.44874999999999976,0.8663062499999995,0.8284374999999999,1.0318765625,0.009999999999999787,1.0200499999999995,-0.05125000000000024,1.8975562499999996
2.0199999999999996,0.4599999999999995,0.888974999999999,0.82875,1.03250625,0.019999999999999574,1.0401999999999991,-0.04000000000000048,1.920224999999999
2.0299999999999994,0.4712499999999993,0.9117562499999986,0.8290625,1.0331390625,0.02999999999999936,1.0604499999999988,-0.02875000000000072,1.9430062499999985
2.039999999999999,0.48249999999999904,0.934649999999998,0.829375,1.0337749999999999,0.03999999999999915,1.0807999999999982,-0.01750000000000096,1.9658999999999982
2.049999999999999,0.4937499999999988,0.9576562499999974,0.8296874999999999,1.0344140624999998,0.049999999999998934,1.1012499999999978,-0.006250000000001199,1.9889062499999977
2.0599999999999987,0.5049999999999986,0.9807749999999971,0.83,1.03505625,0.05999999999999872,1.1217999999999972,0.004999999999998561,2.012024999999997
2.0699999999999985,0.5162499999999983,1.0040062499999964,0.8303125,1.0357015625000001,0.06999999999999851,1.1424499999999969,0.01624999999999832,2.035256249999996
2.0799999999999983,0.5274999999999981,1.027349999999996,0.830625,1.0363499999999999,0.0799999999999983,1.1631999999999965,0.02749999999999808,2.0585999999999958
2.089999999999998,0.5387499999999978,1.0508062499999955,0.8309374999999999,1.0370015624999998,0.08999999999999808,1.184049999999996,0.03874999999999784,2.0820562499999955
2.099999999999998,0.5499999999999976,1.074374999999995,0.8312499999999999,1.0376562499999997,0.09999999999999787,1.2049999999999956,0.0499999999999976,2.105624999999995
2.1099999999999977,0.5612499999999974,1.0980562499999944,0.8315625,1.0383140625,0.10999999999999766,1.226049999999995,0.06124999999999736,2.1293062499999946
2.1199999999999974,0.5724999999999971,1.121849999999994,0.8318749999999999,1.0389749999999998,0.11999999999999744,1.2471999999999945,0.07249999999999712,2.153099999999994
2.1299999999999972,0.5837499999999969,1.1457562499999934,0.8321874999999999,1.0396390624999998,0.12999999999999723,1.268449999999994,0.08374999999999688,2.177006249999993
2.139999999999997,0.5949999999999966,1.1697749999999927,0.8324999999999999,1.0403062499999998,0.13999999999999702,1.2897999999999936,0.09499999999999664,2.201024999999993
2.149999999999997,0.6062499999999964,1.1939062499999922,0.8328125,1.0409765625,0.1499999999999968,1.3112499999999931,0.1062499999999964,2.2251562499999924
2.1599999999999966,0.6174999999999962,1.2181499999999919,0.8331249999999999,1.0416499999999997,0.1599999999999966,1.3327999999999927,0.11749999999999616,2.2493999999999916
2.1699999999999964,0.6287499999999959,1.2425062499999913,0.8334374999999998,1.0423265625,0.16999999999999638,1.3544499999999922,0.12874999999999592,2.273756249999991
2.179999999999996,0.6399999999999957,1.2669749999999906,0.8337499999999999,1.04300625,0.17999999999999616,1.3761999999999917,0.13999999999999568,2.2982249999999906
2.189999999999996,0.6512499999999954,1.29155624999999,0.8340624999999999,1.0436890625,0.18999999999999595,1.3980499999999911,0.15124999999999544,2.32280624999999
2.1999999999999957,0.6624999999999952,1.3162499999999895,0.8343749999999999,1.0443749999999996,0.19999999999999574,1.4199999999999906,0.1624999999999952,2.3474999999999895
2.2099999999999955,0.673749999999995,1.341056249999989,0.8346874999999998,1.0450640624999998,0.20999999999999552,1.44204999999999,0.17374999999999496,2.3723062499999887
2.2199999999999953,0.6849999999999947,1.3659749999999882,0.8349999999999999,1.0457562499999997,0.2199999999999953,1.4641999999999897,0.18499999999999472,2.397224999999988
2.229999999999995,0.6962499999999945,1.3910062499999878,0.8353124999999999,1.0464515624999997,0.2299999999999951,1.486449999999989,0.19624999999999448,2.422256249999988
2.239999999999995,0.7074999999999942,1.4161499999999871,0.8356249999999998,1.0471499999999998,0.23999999999999488,1.5087999999999886,0.20749999999999424,2.447399999999987
2.2499999999999947,0.718749999999994,1.4414062499999865,0.8359374999999998,1.0478515624999996,0.24999999999999467,1.531249999999988,0.218749999999994,2.4726562499999867
2.2599999999999945,0.7199999999999993,1.4442250000400179,0.8362499999999998,1.0485562499999999,0.25999999999999446,1.5537999999999874,0.23333333333332518,2.505541666666648
2.2699999999999942,0.7212499999999993,1.447056249997271,0.8365624999999999,1.0492640624999996,0.26999999999999424,1.576449999999987,0.24791666666665835,2.5385729166666477
2.279999999999994,0.7224999999999993,1.4499000000192415,0.8368749999999998,1.0499749999999997,0.27999999999999403,1.5991999999999864,0.2624999999999913,2.57174999999998
2.289999999999994,0.7237499999999992,1.4527562500567104,0.8371874999999998,1.0506890624999994,0.2899999999999938,1.6220499999999858,0.27708333333332424,2.605072916666646
2.2999999999999936,0.7249999999999992,1.4556249999999982,0.8374999999999998,1.0514062499999999,0.2999999999999936,1.6449999999999854,0.2916666666666574,2.6385416666666455
2.3099999999999934,0.7262499999999992,1.4585062500097181,0.8378124999999998,1.0521265624999996,0.3099999999999934,1.6680499999999847,0.30624999999999036,2.672156249999978
2.319999999999993,0.7274999999999991,1.461399999999998,0.8381249999999998,1.0528499999999998,0.3199999999999932,1.6911999999999843,0.3208333333333233,2.7059166666666434
2.329999999999993,0.7287499999999991,1.4643062500127695,0.8384374999999997,1.0535765624999993,0.32999999999999297,1.7144499999999836,0.3354166666666565,2.739822916666643
2.3399999999999928,0.7299999999999991,1.4672250000000815,0.8387499999999998,1.0543062499999993,0.33999999999999275,1.7377999999999831,0.34999999999998943,2.7738749999999754
2.3499999999999925,0.7312499999999991,1.470156249882817,0.8390624999999998,1.0550390624999995,0.34999999999999254,1.7612499999999824,0.3645833333333224,2.808072916666641
2.3599999999999923,0.732499999999999,1.4730999999820429,0.8393749999999998,1.0557749999999995,0.3599999999999923,1.784799999999982,0.37916666666665555,2.8424166666666406
2.369999999999992,0.733749999999999,1.4760562500160717,0.8396874999999997,1.0565140624999994,0.3699999999999921,1.8084499999999812,0.3937499999999885,2.8769062499999727
2.379999999999992,0.734999999999999,1.4790249984532577,0.8399999999999997,1.0572562499999993,0.3799999999999919,1.8321999999999807,0.40833333333332145,2.911541666666638
2.3899999999999917,0.736249999999999,1.4820062499915119,0.8403124999999998,1.0580015624999994,0.3899999999999917,1.85604999999998,0.4229166666666546,2.946322916666638
2.3999999999999915,0.7374999999999989,1.4849999999999974,0.8406249999999997,1.0587499999999992,0.3999999999999915,1.8799999999999795,0.43749999999998757,2.98124999999997
2.4099999999999913,0.7387499999999989,1.4880062500353337,0.8409374999999997,1.0595015624999993,0.40999999999999126,1.904049999999979,0.4520833333333205,3.0163229166666357
2.419999999999991,0.7399999999999989,1.4910249997096297,0.8412499999999997,1.0602562499999997,0.41999999999999105,1.9281999999999784,0.4666666666666537,3.051541666666635
2.429999999999991,0.7412499999999989,1.4940562498807777,0.8415624999999998,1.0610140624999995,0.42999999999999083,1.9524499999999776,0.48124999999998663,3.0869062499999673
2.4399999999999906,0.7424999999999988,1.4971000000491088,0.8418749999999997,1.0617749999999992,0.4399999999999906,1.9767999999999772,0.4958333333333196,3.122416666666633
2.4499999999999904,0.7437499999999988,1.5001562499719427,0.8421874999999996,1.0625390624999993,0.4499999999999904,2.0012499999999767,0.5104166666666528,3.158072916666633
2.45999999999999,0.7449999999999988,1.5032250003304386,0.8424999999999997,1.063306249999999,0.4599999999999902,2.025799999999976,0.5249999999999857,3.1938749999999647
2.46999999999999,0.7462499999999987,1.506306251203224,0.8428124999999997,1.0640765624999995,0.46999999999999,2.0504499999999752,0.5395833333333186,3.2298229166666306
2.4799999999999898,0.7474999999999987,1.5093999999999972,0.8431249999999997,1.0648499999999992,0.47999999999998977,2.075199999999975,0.5541666666666518,3.2659166666666297
2.4899999999999896,0.7487499999999987,1.5125062508096396,0.8434374999999996,1.065626562499999,0.48999999999998956,2.1000499999999738,0.5687499999999848,3.302156249999962
2.4999999999999893,0.7499999999999987,1.5156249999999967,0.8437499999999997,1.0664062499999993,0.49999999999998934,2.1249999999999734,0.5833333333333177,3.338541666666628
2.509999999999989,0.7512499999999986,1.5187562500163994,0.8440624999999997,1.0671890624999991,0.5099999999999891,2.1500499999999727,0.5866666666666631,3.34689166671168
2.519999999999989,0.7524999999999986,1.5219000000400158,0.8443749999999997,1.0679749999999992,0.5199999999999889,2.175199999999972,0.5899999999999963,3.3552749999969227
2.5299999999999887,0.7537499999999986,1.5250562500038523,0.8446874999999996,1.068764062499999,0.5299999999999887,2.200449999999971,0.5933333333333295,3.363691666641484
2.5399999999999885,0.7549999999999986,1.5282249999972692,0.8449999999999996,1.069556249999999,0.5399999999999885,2.2257999999999707,0.5966666666666629,3.372141666730458
2.5499999999999883,0.7562499999999985,1.5314062500574555,0.8453124999999997,1.0703515624999989,0.5499999999999883,2.25124999999997,0.5999999999999961,3.38062499999999
2.559999999999988,0.7574999999999985,1.5346000000192392,0.8456249999999996,1.0711499999999992,0.5599999999999881,2.2767999999999695,0.6033333333333293,3.3891416666775918
2.569999999999988,0.7587499999999985,1.5378062500152432,0.8459374999999996,1.0719515624999987,0.5699999999999878,2.302449999999969,0.6066666666666627,3.3976916666666566
2.5799999999999876,0.7599999999999985,1.541025000056708,0.8462499999999996,1.072756249999999,0.5799999999999876,2.328199999999968,0.6099999999999959,3.4062750000143573
2.5899999999999874,0.7612499999999984,1.5442562500574675,0.8465624999999997,1.0735640624999991,0.5899999999999874,2.3540499999999676,0.6133333333333291,3.41489166666675
2.599999999999987,0.7624999999999984,1.5474999999999959,0.8468749999999996,1.074374999999999,0.5999999999999872,2.3799999999999666,0.6166666666666625,3.4235416666666563
2.609999999999987,0.7637499999999984,1.5507562503478152,0.8471874999999995,1.075189062499999,0.609999999999987,2.406049999999966,0.6199999999999957,3.4322249999797894
2.619999999999987,0.7649999999999983,1.5540250000097158,0.8474999999999996,1.0760062499999987,0.6199999999999868,2.4321999999999653,0.6233333333333289,3.440941666684738
2.6299999999999866,0.7662499999999983,1.5573062500073203,0.8478124999999996,1.0768265624999989,0.6299999999999866,2.4584499999999645,0.6266666666666623,3.449691664926573
2.6399999999999864,0.7674999999999983,1.5605999999999955,0.8481249999999996,1.0776499999999989,0.6399999999999864,2.484799999999964,0.6299999999999955,3.4584749999904423
2.649999999999986,0.7687499999999983,1.5639062514912732,0.8484374999999995,1.0784765624999986,0.6499999999999861,2.511249999999963,0.6333333333333286,3.4672916666666547
2.659999999999986,0.7699999999999982,1.5672250000127668,0.8487499999999996,1.079306249999999,0.6599999999999859,2.5377999999999625,0.636666666666662,3.4761416667064076
2.6699999999999857,0.7712499999999982,1.5705562500565118,0.8490624999999996,1.0801390624999991,0.6699999999999857,2.5644499999999617,0.6399999999999952,3.485024999673323
2.6799999999999855,0.7724999999999982,1.573900000000079,0.8493749999999995,1.080974999999999,0.6799999999999855,2.591199999999961,0.6433333333333284,3.493941666532532
2.6899999999999853,0.7737499999999982,1.577256249995712,0.8496874999999995,1.0818140624999986,0.6899999999999853,2.6180499999999602,0.6466666666666618,3.5028916667219043
2.699999999999985,0.7749999999999981,1.5806249999999948,0.8499999999999995,1.0826562499999988,0.6999999999999851,2.6449999999999596,0.649999999999995,3.5118749999684256
2.709999999999985,0.7762499999999981,1.584006250010092,0.8503124999999996,1.083501562499999,0.7099999999999849,2.6720499999999587,0.6533333333333282,3.5208916670383994
2.7199999999999847,0.7774999999999981,1.5873999999820398,0.8506249999999995,1.0843499999999988,0.7199999999999847,2.6991999999999585,0.6566666666666616,3.5299416665165406
2.7299999999999844,0.778749999999998,1.5908062498639963,0.8509374999999995,1.0852015624999989,0.7299999999999844,2.7264499999999576,0.6599999999999948,3.5390249999999854
2.7399999999999842,0.779999999999998,1.5942250000160687,0.8512499999999995,1.0860562499999986,0.7399999999999842,2.7537999999999565,0.663333333333328,3.5481416675775006
2.749999999999984,0.781249999999998,1.5976562499999947,0.8515624999999996,1.0869140624999991,0.749999999999984,2.781249999999956,0.6666666666666614,3.5572916666666523
2.759999999999984,0.782499999999998,1.6010999984532535,0.8518749999999995,1.0877749999999988,0.7599999999999838,2.8087999999999553,0.6699999999999946,3.5664750000184378
2.7699999999999836,0.783749999999998,1.6045562501243613,0.8521874999999994,1.0886390624999982,0.7699999999999836,2.836449999999955,0.6733333333333278,3.5756916667116734
2.7799999999999834,0.7849999999999979,1.6080249999915082,0.8524999999999995,1.0895062499999983,0.7799999999999834,2.8641999999999537,0.6766666666666612,3.5849416666709897
2.789999999999983,0.7862499999999979,1.6115062500259119,0.8528124999999995,1.0903765624999986,0.7899999999999832,2.8920499999999527,0.6799999999999944,3.594224999996916
2.799999999999983,0.7874999999999979,1.614999999999994,0.8531249999999995,1.0912499999999985,0.799999999999983,2.919999999999952,0.6833333333333276,3.6035416667312923
2.8099999999999827,0.7887499999999978,1.6185062500276344,0.8534374999999994,1.0921265624999985,0.8099999999999827,2.9480499999999514,0.686666666666661,3.6128916666414783
2.8199999999999825,0.7899999999999978,1.6220250000353305,0.8537499999999995,1.0930062499999984,0.8199999999999825,2.9761999999999507,0.6899999999999942,3.6222750000171366
2.8299999999999823,0.7912499999999978,1.6255562500175276,0.8540624999999995,1.0938890624999984,0.8299999999999823,3.0044499999999497,0.6933333333333274,3.631691666730451
2.839999999999982,0.7924999999999978,1.6290999997096254,0.8543749999999994,1.0947749999999985,0.8399999999999821,3.032799999999949,0.6966666666666608,3.6411416667313055
2.849999999999982,0.7937499999999977,1.6326562499791213,0.8546874999999994,1.0956640624999983,0.8499999999999819,3.0612499999999483,0.699999999999994,3.6506249999999825
2.8599999999999817,0.7949999999999977,1.636224999880774,0.8549999999999994,1.0965562499999986,0.8599999999999817,3.0897999999999475,0.7033333333333271,3.660141667057946
2.8699999999999815,0.7962499999999977,1.6398062501234503,0.8553124999999995,1.0974515624999988,0.8699999999999815,3.118449999999947,0.7066666666666606,3.669691666677584
2.8799999999999812,0.7974999999999977,1.6434000000491051,0.8556249999999994,1.0983499999999982,0.8799999999999812,3.147199999999946,0.7099999999999937,3.6792750000082224
2.889999999999981,0.7987499999999976,1.647006249272524,0.8559374999999994,1.099251562499998,0.889999999999981,3.176049999999945,0.7133333333333269,3.688891666666648
2.899999999999981,0.7999999999999976,1.650624999999993,0.8562499999999994,1.1001562499999986,0.8999999999999808,3.204999999999944,0.7166666666666603,3.6985416683443355
2.9099999999999806,0.8012499999999976,1.6542562501589524,0.8565624999999994,1.101064062499998,0.9099999999999806,3.2340499999999435,0.7199999999999935,3.708225000014349
2.9199999999999804,0.8024999999999975,1.657900000330434,0.8568749999999994,1.1019749999999982,0.9199999999999804,3.263199999999943,0.7233333333333267,3.7179416667302285
2.92999999999998,0.8037499999999975,1.6615562500478098,0.8571874999999993,1.1028890624999979,0.9299999999999802,3.292449999999942,0.7266666666666601,3.7276916666667415
2.93999999999998,0.8049999999999975,1.6652250012032201,0.8574999999999994,1.1038062499999983,0.93999999999998,3.321799999999941,0.7299999999999933,3.737474999995162
2.9499999999999797,0.8062499999999975,1.668906261064187,0.8578124999999994,1.1047265624999985,0.9499999999999797,3.3512499999999403,0.7333333333333265,3.747291666666647
2.9599999999999795,0.8074999999999974,1.672599999999992,0.8581249999999994,1.105649999999998,0.9599999999999795,3.3807999999999394,0.7366666666666599,3.757141666678006
2.9699999999999793,0.8087499999999974,1.676306250266547,0.8584374999999993,1.1065765624999981,0.9699999999999793,3.4104499999999387,0.7399999999999931,3.767024999979781
2.979999999999979,0.8099999999999974,1.6800250008096351,0.8587499999999993,1.1075062499999981,0.9799999999999791,3.4401999999999378,0.7433333333333263,3.7769416667806803
2.989999999999979,0.8112499999999974,1.6837562500011742,0.8590624999999994,1.108439062499998,0.9899999999999789,3.4700499999999366,0.7466666666666597,3.786891666684729
2.9999999999999787,0.8124999999999973,1.687499999999992,0.8593749999999993,1.1093749999999978,0.9999999999999787,3.499999999999936,0.7499999999999929,3.7968749999999787


==> mech-unif-1.5-4.5-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
1.5,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.51,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.52,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.53,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.54,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.55,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.56,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.57,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.58,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.59,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.61,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.62,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6300000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6400000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6500000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6600000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6700000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6800000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.6900000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.7000000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.7100000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.7200000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.7300000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.7400000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.7500000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.7600000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.7700000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.7800000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.7900000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.8000000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.8100000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.8200000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.8300000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.8400000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.8500000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.8600000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.8700000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.8800000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.8900000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.9000000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.9100000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.9200000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.9300000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.9400000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.9500000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.9600000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.9700000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.9800000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
1.9900000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0000000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0100000000000007,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0200000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0300000000000002,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0400000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0500000000000007,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0600000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0700000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0800000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0900000000000007,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1000000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1100000000000003,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1200000000000006,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.130000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1400000000000006,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1500000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1600000000000006,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.170000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1800000000000006,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1900000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2000000000000006,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.210000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2200000000000006,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2300000000000004,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2400000000000007,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.250000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2600000000000007,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2700000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2800000000000007,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.290000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3000000000000007,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3100000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3200000000000007,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.330000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3400000000000007,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3500000000000005,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3600000000000008,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.370000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.380000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3900000000000006,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.400000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.410000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.420000000000001,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.4300000000000006,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.440000000000001,0.0,0.0,0.2533333333333344,0.008129166666669324,-0.5,0.0,-1.0,0.0
2.450000000000001,0.0,0.0,0.26666666666666805,0.040729166666670036,-0.5,0.0,-1.0,0.0
2.460000000000001,0.0,0.0,0.28000000000000114,0.07346250000000284,-0.5,0.0,-1.0,0.0
2.4700000000000006,0.0,0.0,0.2933333333333342,0.10632916666666883,-0.5,0.0,-1.0,0.0
2.480000000000001,0.0,0.0,0.30666666666666786,0.1393291666666697,-0.5,0.0,-1.0,0.0
2.490000000000001,0.0,0.0,0.3200000000000015,0.1724625000000037,-0.5,0.0,-1.0,0.0
2.500000000000001,0.0,0.0,0.3333333333333345,0.20572916666666952,-0.5,0.0,-1.0,0.0
2.5100000000000007,0.0,0.0,0.34666666666666757,0.23912916666666895,-0.5,0.0,-1.0,0.0
2.520000000000001,0.0,0.0,0.3600000000000012,0.27266250000000297,-0.5,0.0,-1.0,0.0
2.530000000000001,0.0,0.0,0.37333333333333485,0.3063291666666705,-0.5,0.0,-1.0,0.0
2.540000000000001,0.0,0.0,0.38666666666666794,0.3401291666666699,-0.5,0.0,-1.0,0.0
2.5500000000000007,0.0,0.0,0.4000000000000009,0.3740625000000024,-0.5,0.0,-1.0,0.0
2.560000000000001,0.0,0.0,0.41333333333333455,0.4081291666666699,-0.5,0.0,-1.0,0.0
2.570000000000001,0.0,0.0,0.4266666666666682,0.44232916666667066,-0.5,0.0,-1.0,0.0
2.580000000000001,0.0,0.0,0.4400000000000013,0.4766625000000033,-0.5,0.0,-1.0,0.0
2.5900000000000007,0.0,0.0,0.45333333333333437,0.5111291666666693,-0.5,0.0,-1.0,0.0
2.600000000000001,0.0,0.0,0.466666666666668,0.5457291666666702,-0.5,0.0,-1.0,0.0
2.610000000000001,0.0,0.0,0.48000000000000165,0.5804625000000042,-0.5,0.0,-1.0,0.0
2.620000000000001,0.0,0.0,0.4933333333333346,0.6153291666666701,-0.5,0.0,-1.0,0.0
2.630000000000001,0.0033333333333338544,0.008758333333334704,0.5066666666666677,0.6503291666666694,-0.5,0.0,-1.0,0.0
2.640000000000001,0.010000000000000675,0.026325000000001784,0.5200000000000014,0.6854625000000035,-0.5,0.0,-1.0,0.0
2.6500000000000012,0.016666666666667496,0.043958333333335535,0.533333333333335,0.7207291666666711,-0.5,0.0,-1.0,0.0
2.660000000000001,0.023333333333333983,0.061658333333335064,0.5466666666666681,0.7561291666666705,-0.5,0.0,-1.0,0.0
2.670000000000001,0.030000000000000582,0.07942500000000155,0.560000000000001,0.7916625000000027,-0.5,0.0,-1.0,0.0
2.680000000000001,0.0366666666666674,0.0972583333333353,0.5733333333333347,0.8273291666666702,-0.5,0.0,-1.0,0.0
2.6900000000000013,0.04333333333333422,0.11515833333333574,0.5866666666666683,0.863129166666671,-0.5,0.0,-1.0,0.0
2.700000000000001,0.05000000000000071,0.13312500000000194,0.6000000000000014,0.8990625000000039,-0.5,0.0,-1.0,0.0
2.710000000000001,0.0566666666666672,0.15115833333333478,0.6133333333333345,0.9351291666666699,-0.5,0.0,-1.0,0.0
2.720000000000001,0.06333333333333402,0.1692583333333352,0.6266666666666681,0.9713291666666709,-0.5,0.0,-1.0,0.0
2.7300000000000013,0.07000000000000084,0.18742500000000228,0.6400000000000018,1.0076625000000048,-0.5,0.0,-1.0,0.0
2.740000000000001,0.07666666666666744,0.20565833333333544,0.6533333333333348,1.0441291666666705,-0.5,0.0,-1.0,0.0
2.750000000000001,0.08333333333333393,0.22395833333333498,0.6666666666666679,1.08072916666667,-0.5,0.0,-1.0,0.0
2.760000000000001,0.09000000000000075,0.24232500000000204,0.6800000000000015,1.117462500000004,-0.5,0.0,-1.0,0.0
2.7700000000000014,0.09666666666666757,0.26075833333333587,0.6933333333333351,1.1543291666666717,-0.5,0.0,-1.0,0.0
2.780000000000001,0.10333333333333405,0.27925833333333533,0.7066666666666682,1.1913291666666708,-0.5,0.0,-1.0,0.0
2.790000000000001,0.11000000000000065,0.29782500000000184,0.7200000000000012,1.2284625000000033,-0.5,0.0,-1.0,0.0
2.800000000000001,0.11666666666666747,0.3164583333333356,0.7333333333333348,1.2657291666666712,-0.5,0.0,-1.0,0.0
2.8100000000000014,0.1233333333333343,0.335158333333336,0.7466666666666685,1.3031291666666718,-0.5,0.0,-1.0,0.0
2.820000000000001,0.13000000000000078,0.3539250000000022,0.75,1.3125000000492077,-0.5,0.0,-1.0,0.0
2.830000000000001,0.13666666666666727,0.372758333333335,0.75,1.3124999999743492,-0.5,0.0,-1.0,0.0
2.840000000000001,0.1433333333333341,0.39165833333333544,0.75,1.3125000000112088,-0.5,0.0,-1.0,0.0
2.8500000000000014,0.1500000000000009,0.4106250000000026,0.75,1.3125000000143883,-0.5,0.0,-1.0,0.0
2.860000000000001,0.1566666666666675,0.42965833333333575,0.75,1.3125000000144857,-0.5,0.0,-1.0,0.0
2.870000000000001,0.163333333333334,0.4487583333333352,0.75,1.3125000001256346,-0.5,0.0,-1.0,0.0
2.8800000000000012,0.17000000000000082,0.4679250000000024,0.75,1.3125000000003575,-0.5,0.0,-1.0,0.0
2.8900000000000015,0.17666666666666764,0.48715833333333614,0.75,1.3124999999051354,-0.5,0.0,-1.0,0.0
2.9000000000000012,0.18333333333333413,0.5064583333333356,0.75,1.3125000006451866,-0.5,0.0,-1.0,0.0
2.910000000000001,0.19000000000000072,0.5258250000000021,0.75,1.31249999986921,-0.5,0.0,-1.0,0.0
2.9200000000000013,0.19666666666666754,0.5452583333333358,0.75,1.3125000000122233,-0.5,0.0,-1.0,0.0
2.9300000000000015,0.20333333333333437,0.5647583333333364,0.75,1.3125000045730495,-0.5,0.0,-1.0,0.0
2.9400000000000013,0.21000000000000085,0.5843250000000024,0.75,1.3125000001695502,-0.5,0.0,-1.0,0.0
2.950000000000001,0.21666666666666734,0.6039583333333354,0.75,1.3125000010798595,-0.5,0.0,-1.0,0.0
2.9600000000000013,0.22333333333333416,0.6236583333333358,0.75,1.3125000003205332,-0.5,0.0,-1.0,0.0
2.9700000000000015,0.23000000000000098,0.6434250000000029,0.75,1.3125000000302909,-0.5,0.0,-1.0,0.0
2.9800000000000013,0.23666666666666758,0.6632583333333361,0.75,1.3125000000984133,-0.5,0.0,-1.0,0.0
2.990000000000001,0.24333333333333407,0.6831583333333355,0.75,1.3125000000075993,-0.5,0.0,-1.0,0.0

3.0,0.4375,1.265625,0.828125,1.546875,0.0,1.5,-0.0625,2.8125
3.01,0.44499999999999984,1.2881624999999994,0.8283333333333334,1.5475010416666668,0.006666666666666599,1.5200333333333331,-0.05500000000000016,2.8350374999999994
3.0199999999999996,0.4524999999999997,1.310774999999999,0.8285416666666666,1.5481291666666668,0.013333333333332975,1.5401333333333322,-0.04750000000000032,2.8576499999999987
3.0299999999999994,0.4599999999999995,1.3334624999999984,0.82875,1.548759375,0.019999999999999574,1.5602999999999987,-0.04000000000000048,2.8803374999999987
3.039999999999999,0.46749999999999936,1.356224999999998,0.8289583333333334,1.5493916666666667,0.026666666666666172,1.580533333333332,-0.03250000000000064,2.903099999999998
3.049999999999999,0.4749999999999992,1.3790624999999976,0.8291666666666666,1.5500260416666667,0.03333333333333255,1.6008333333333309,-0.0250000000000008,2.9259374999999976
3.0599999999999987,0.48249999999999904,1.401974999999997,0.829375,1.5506624999999998,0.03999999999999915,1.6211999999999973,-0.01750000000000096,2.948849999999997
3.0699999999999985,0.4899999999999989,1.4249624999999966,0.8295833333333333,1.5513010416666666,0.046666666666665746,1.6416333333333304,-0.010000000000001119,2.971837499999997
3.0799999999999983,0.4974999999999987,1.448024999999996,0.8297916666666666,1.5519416666666663,0.05333333333333212,1.6621333333333297,-0.002500000000001279,2.994899999999996
3.089999999999998,0.5049999999999986,1.4711624999999955,0.83,1.5525843750000001,0.05999999999999872,1.682699999999996,0.004999999999998561,3.0180374999999957
3.099999999999998,0.5124999999999984,1.494374999999995,0.8302083333333333,1.5532291666666669,0.06666666666666532,1.7033333333333291,0.012499999999998401,3.041249999999995
3.1099999999999977,0.5199999999999982,1.5176624999999946,0.8304166666666666,1.5538760416666666,0.0733333333333317,1.7240333333333284,0.01999999999999824,3.064537499999995
3.1199999999999974,0.5274999999999981,1.5410249999999939,0.830625,1.5545249999999997,0.0799999999999983,1.7447999999999948,0.02749999999999808,3.087899999999994
3.1299999999999972,0.5349999999999979,1.5644624999999934,0.8308333333333333,1.5551760416666665,0.0866666666666649,1.7656333333333278,0.03499999999999792,3.111337499999993
3.139999999999997,0.5424999999999978,1.5879749999999928,0.8310416666666666,1.5558291666666666,0.09333333333333127,1.7865333333333269,0.04249999999999776,3.134849999999993
3.149999999999997,0.5499999999999976,1.6115624999999922,0.8312499999999999,1.556484375,0.09999999999999787,1.807499999999993,0.0499999999999976,3.1584374999999927
3.1599999999999966,0.5574999999999974,1.635224999999992,0.8314583333333333,1.5571416666666666,0.10666666666666447,1.8285333333333265,0.05749999999999744,3.182099999999992
3.1699999999999964,0.5649999999999973,1.6589624999999915,0.8316666666666666,1.5578010416666663,0.11333333333333084,1.8496333333333255,0.06499999999999728,3.2058374999999915
3.179999999999996,0.5724999999999971,1.6827749999999908,0.8318749999999999,1.5584624999999999,0.11999999999999744,1.8707999999999916,0.07249999999999712,3.2296499999999906
3.189999999999996,0.579999999999997,1.7066624999999902,0.8320833333333333,1.5591260416666664,0.12666666666666404,1.892033333333325,0.07999999999999696,3.2535374999999904
3.1999999999999957,0.5874999999999968,1.7306249999999896,0.8322916666666665,1.5597916666666667,0.13333333333333042,1.913333333333324,0.0874999999999968,3.2774999999999896
3.2099999999999955,0.5949999999999966,1.7546624999999891,0.8324999999999999,1.5604593749999995,0.13999999999999702,1.9346999999999905,0.09499999999999664,3.301537499999989
3.2199999999999953,0.6024999999999965,1.7787749999999887,0.8327083333333333,1.5611291666666667,0.14666666666666361,1.9561333333333235,0.10249999999999648,3.325649999999989
3.229999999999995,0.6099999999999963,1.802962499999988,0.8329166666666665,1.5618010416666663,0.15333333333333,1.9776333333333227,0.10999999999999632,3.349837499999988
3.239999999999995,0.6174999999999962,1.8272249999999877,0.8331249999999999,1.5624749999999998,0.1599999999999966,1.999199999999989,0.11749999999999616,3.3740999999999874
3.2499999999999947,0.624999999999996,1.851562499999987,0.8333333333333333,1.5631510416666663,0.1666666666666632,2.020833333333322,0.124999999999996,3.3984374999999867
3.2599999999999945,0.6324999999999958,1.8759749999999866,0.8335416666666665,1.5638291666666662,0.17333333333332956,2.0425333333333207,0.13249999999999584,3.4228499999999866
3.2699999999999942,0.6399999999999957,1.900462499999986,0.8337499999999999,1.5645093749999994,0.17999999999999616,2.0642999999999874,0.13999999999999568,3.447337499999986
3.279999999999994,0.6474999999999955,1.9250249999999853,0.8339583333333332,1.5651916666666665,0.18666666666666276,2.0861333333333203,0.14749999999999552,3.4718999999999856
3.289999999999994,0.6549999999999954,1.949662499999985,0.8341666666666665,1.5658760416666662,0.19333333333332914,2.1080333333333194,0.15499999999999536,3.496537499999985
3.2999999999999936,0.6624999999999952,1.974374999999984,0.8343749999999999,1.5665624999999996,0.19999999999999574,2.1299999999999857,0.1624999999999952,3.5212499999999842
3.3099999999999934,0.669999999999995,1.9991624999999837,0.8345833333333332,1.5672510416666665,0.20666666666666234,2.152033333333319,0.16999999999999504,3.5460374999999837
3.319999999999993,0.6774999999999949,2.024024999999983,0.8347916666666665,1.5679416666666663,0.2133333333333287,2.174133333333318,0.17749999999999488,3.570899999999983
3.329999999999993,0.6849999999999947,2.0489624999999827,0.8349999999999999,1.5686343749999996,0.2199999999999953,2.1962999999999844,0.18499999999999472,3.5958374999999823
3.3399999999999928,0.6924999999999946,2.0739749999999817,0.8352083333333332,1.5693291666666667,0.2266666666666619,2.2185333333333173,0.19249999999999456,3.6208499999999817
3.3499999999999925,0.6999999999999944,2.0990624999999814,0.8354166666666665,1.570026041666666,0.23333333333332829,2.2408333333333164,0.1999999999999944,3.645937499999981
3.3599999999999923,0.7074999999999942,2.124224999999981,0.8356249999999998,1.5707249999999995,0.23999999999999488,2.2631999999999826,0.20749999999999424,3.6710999999999805
3.369999999999992,0.7149999999999941,2.1494624999999803,0.8358333333333332,1.5714260416666666,0.24666666666666148,2.285633333333316,0.21499999999999408,3.6963374999999803
3.379999999999992,0.719166666666666,2.1635166678468454,0.8360416666666665,1.572129166666666,0.25333333333332786,2.308133333333315,0.22361111111110332,3.7254027777777514
3.3899999999999917,0.7199999999999993,2.1663374999715286,0.8362499999999998,1.5728343749999996,0.25999999999999446,2.330699999999981,0.2333333333333253,3.758312499999973
3.3999999999999915,0.7208333333333327,2.1691666666666642,0.8364583333333332,1.5735416666666662,0.26666666666666106,2.3533333333333144,0.24305555555554725,3.791319444444416
3.4099999999999913,0.7216666666666659,2.1720041664004803,0.8366666666666664,1.5742510416666662,0.27333333333332743,2.3760333333333135,0.25277777777776933,3.824423611111082
3.419999999999991,0.7224999999999993,2.1748499999664337,0.8368749999999998,1.5749624999999994,0.27999999999999403,2.3987999999999796,0.2624999999999913,3.8576249999999703
3.429999999999991,0.7233333333333326,2.1777041708719636,0.8370833333333332,1.5756760416666664,0.28666666666666063,2.4216333333333124,0.27222222222221326,3.8909236111110803
3.4399999999999906,0.7241666666666658,2.1805666666524095,0.8372916666666664,1.5763916666666662,0.293333333333327,2.4445333333333115,0.28194444444443534,3.9243194444444134
3.4499999999999904,0.7249999999999992,2.1834374999999975,0.8374999999999998,1.5771093749999994,0.2999999999999936,2.467499999999978,0.2916666666666573,3.9578124999999678
3.45999999999999,0.7258333333333326,2.1863166667841343,0.8377083333333332,1.5778291666666664,0.3066666666666602,2.490533333333311,0.30138888888887927,3.9914027777777443
3.46999999999999,0.7266666666666658,2.18920416666938,0.8379166666666664,1.5785510416666657,0.3133333333333266,2.51363333333331,0.31111111111110146,4.025090277777744
3.4799999999999898,0.7274999999999991,2.1920999999999973,0.8381249999999998,1.5792749999999993,0.3199999999999932,2.5367999999999764,0.3208333333333234,4.058874999999965
3.4899999999999896,0.7283333333333325,2.1950041668120166,0.8383333333333332,1.580001041666666,0.3266666666666598,2.560033333333309,0.3305555555555454,4.0927569444444085
3.4999999999999893,0.7291666666666657,2.1979166666666634,0.8385416666666664,1.580729166666666,0.33333333333332615,2.583333333333308,0.34027777777776747,4.126736111111075
3.509999999999989,0.7299999999999991,2.200837500000122,0.8387499999999998,1.5814593749999994,0.33999999999999275,2.6066999999999747,0.34999999999998943,4.160812499999963
3.519999999999989,0.7308333333333324,2.2037666666384865,0.8389583333333331,1.582191666666666,0.34666666666665935,2.6301333333333075,0.3597222222222114,4.194986111111073
3.5299999999999887,0.7316666666666657,2.2067041669700367,0.8391666666666664,1.582926041666666,0.3533333333333257,2.6536333333333064,0.3694444444444335,4.229256944444406
3.5399999999999885,0.732499999999999,2.2096499999730645,0.8393749999999998,1.5836624999999993,0.3599999999999923,2.677199999999973,0.37916666666665544,4.26362499999996
3.5499999999999883,0.7333333333333324,2.212604166690002,0.8395833333333331,1.584401041666666,0.3666666666666589,2.7008333333333057,0.3888888888888774,4.298090277777737
3.559999999999988,0.7341666666666656,2.215566666616666,0.8397916666666664,1.5851416666666658,0.3733333333333253,2.7245333333333046,0.3986111111110996,4.332652777777737
3.569999999999988,0.734999999999999,2.218537497679886,0.8399999999999997,1.5858843749999993,0.3799999999999919,2.748299999999971,0.40833333333332156,4.367312499999958
3.5799999999999876,0.7358333333333323,2.221516666647626,0.8402083333333331,1.5866291666666663,0.3866666666666585,2.772133333333304,0.4180555555555435,4.402069444444401
3.5899999999999874,0.7366666666666656,2.2245041660574154,0.8404166666666664,1.5873760416666658,0.3933333333333249,2.796033333333303,0.4277777777777656,4.436923611111068
3.599999999999987,0.7374999999999989,2.2274999999999965,0.8406249999999997,1.5881249999999991,0.3999999999999915,2.819999999999969,0.43749999999998757,4.471874999999955
3.609999999999987,0.7383333333333323,2.2305041668242946,0.8408333333333331,1.5888760416666663,0.40666666666665807,2.8440333333333028,0.44722222222220953,4.506923611111065
3.619999999999987,0.7391666666666655,2.2335166666566453,0.8410416666666664,1.589629166666666,0.41333333333332445,2.868133333333301,0.4569444444444316,4.542069444444398
3.6299999999999866,0.7399999999999989,2.2365374995644443,0.8412499999999997,1.590384374999999,0.41999999999999105,2.8922999999999677,0.4666666666666536,4.577312499999953
3.6399999999999864,0.7408333333333322,2.2395666666666623,0.8414583333333331,1.591141666666666,0.42666666666665765,2.9165333333333003,0.47638888888887554,4.612652777777729
3.649999999999986,0.7416666666666655,2.242604166895398,0.8416666666666663,1.591901041666666,0.433333333333324,2.940833333333299,0.4861111111110977,4.6480902777777295
3.659999999999986,0.7424999999999988,2.2456500000736637,0.8418749999999997,1.5926624999999988,0.4399999999999906,2.9651999999999656,0.4958333333333197,4.68362499999995
3.6699999999999857,0.7433333333333322,2.248704166697211,0.8420833333333331,1.593426041666666,0.4466666666666572,2.9896333333332987,0.5055555555555417,4.7192569444443935
3.6799999999999855,0.7441666666666654,2.25176666666351,0.8422916666666663,1.5941916666666656,0.4533333333333236,3.014133333333297,0.5152777777777637,4.75498611111106
3.6899999999999853,0.7449999999999988,2.2548375004956576,0.8424999999999997,1.594959374999999,0.4599999999999902,3.038699999999964,0.5249999999999857,4.790812499999947
3.699999999999985,0.7458333333333321,2.2579166666716737,0.8427083333333331,1.595729166666666,0.4666666666666568,3.0633333333332966,0.5347222222222077,4.826736111111058
3.709999999999985,0.7466666666666654,2.2610041659022952,0.8429166666666663,1.5965010416666654,0.47333333333332317,3.088033333333296,0.5444444444444297,4.86275694444439
3.7199999999999847,0.7474999999999987,2.2640999999999956,0.8431249999999997,1.5972749999999991,0.47999999999998977,3.112799999999962,0.5541666666666517,4.898874999999944
3.7299999999999844,0.7483333333333321,2.267204166645235,0.843333333333333,1.5980510416666658,0.48666666666665637,3.1376333333332953,0.5638888888888737,4.935090277777721
3.7399999999999842,0.7491666666666653,2.2703166669826063,0.8435416666666663,1.5988291666666654,0.49333333333332274,3.1625333333332937,0.5736111111110959,4.971402777777721
3.749999999999984,0.7499999999999987,2.273437499999995,0.8437499999999997,1.599609374999999,0.49999999999998934,3.18749999999996,0.5833333333333178,5.007812499999941
3.759999999999984,0.7508333333333319,2.276566667846842,0.843958333333333,1.6003916666666653,0.5066666666666559,3.212533333333293,0.585555555555552,5.016156944221022
3.7699999999999836,0.7516666666666654,2.2797041664680755,0.8441666666666663,1.6011760416666656,0.5133333333333223,3.2376333333332914,0.5877777777777741,5.024523611116775
3.7799999999999834,0.7524999999999986,2.2828499999715257,0.8443749999999997,1.6019624999999988,0.5199999999999889,3.262799999999958,0.5899999999999963,5.032912499995384
3.789999999999983,0.7533333333333319,2.2860041666717086,0.844583333333333,1.6027510416666655,0.5266666666666555,3.288033333333291,0.5922222222222185,5.041323611119879
3.799999999999983,0.7541666666666653,2.2891666666666617,0.8447916666666663,1.6035416666666655,0.5333333333333219,3.31333333333329,0.5944444444444406,5.049756946185029
3.8099999999999827,0.7549999999999986,2.2923374999959036,0.8449999999999996,1.604334374999999,0.5399999999999885,3.338699999999956,0.5966666666666628,5.058212500018622
3.8199999999999825,0.7558333333333318,2.295516666400477,0.845208333333333,1.6051291666666654,0.5466666666666551,3.3641333333332892,0.5988888888888851,5.066690277908068
3.8299999999999823,0.7566666666666653,2.2987041666744674,0.8454166666666663,1.6059260416666652,0.5533333333333215,3.389633333333288,0.601111111111107,5.075190277756866
3.839999999999982,0.7574999999999985,2.301899999966431,0.8456249999999996,1.6067249999999988,0.5599999999999881,3.4151999999999543,0.6033333333333294,5.083712500016388
3.849999999999982,0.7583333333333317,2.3051041666896657,0.845833333333333,1.6075260416666655,0.5666666666666547,3.4408333333332872,0.6055555555555516,5.09225694443684
3.8599999999999817,0.7591666666666652,2.3083166708719607,0.8460416666666662,1.608329166666665,0.573333333333321,3.4665333333332855,0.6077777777777736,5.1008236111504965
3.8699999999999815,0.7599999999999985,2.3115375000165597,0.8462499999999996,1.6091343749999985,0.5799999999999876,3.492299999999952,0.6099999999999959,5.109412500021536
3.8799999999999812,0.7608333333333317,2.314766666652406,0.846458333333333,1.6099416666666653,0.5866666666666542,3.518133333333285,0.6122222222222181,5.118023611146679
3.889999999999981,0.7616666666666652,2.3180041667824876,0.8466666666666662,1.610751041666665,0.5933333333333206,3.544033333333284,0.6144444444444401,5.126656944546835
3.899999999999981,0.7624999999999984,2.321249999999994,0.8468749999999996,1.6115624999999987,0.5999999999999872,3.56999999999995,0.6166666666666624,5.1353124999999835
3.9099999999999806,0.7633333333333316,2.3245041666480852,0.847083333333333,1.6123760416666653,0.6066666666666538,3.596033333333283,0.6188888888888847,5.143990277805774
3.9199999999999804,0.7641666666666651,2.3277666667841306,0.8472916666666662,1.6131916666666652,0.6133333333333202,3.6221333333332817,0.6211111111111066,5.152690277919317
3.92999999999998,0.7649999999999983,2.3310375000145735,0.8474999999999996,1.6140093749999986,0.6199999999999868,3.6482999999999484,0.623333333333329,5.161412500027108
3.93999999999998,0.7658333333333316,2.3343166666693764,0.847708333333333,1.6148291666666654,0.6266666666666534,3.674533333333281,0.6255555555555512,5.170156944888171
3.9499999999999797,0.766666666666665,2.337604166659914,0.8479166666666662,1.6156510416666652,0.6333333333333198,3.70083333333328,0.6277777777777732,5.178923611209565
3.9599999999999795,0.7674999999999983,2.3408999999999933,0.8481249999999996,1.6164749999999983,0.6399999999999864,3.7271999999999457,0.6299999999999955,5.187712499985664
3.9699999999999793,0.7683333333333315,2.344204166701683,0.8483333333333329,1.6173010416666653,0.646666666666653,3.753633333333279,0.6322222222222177,5.196523611294708
3.979999999999979,0.769166666666665,2.3475166668120133,0.8485416666666662,1.6181291666666648,0.6533333333333193,3.7801333333332776,0.6344444444444397,5.205356944423891
3.989999999999979,0.7699999999999982,2.35083750001915,0.8487499999999996,1.6189593749999982,0.6599999999999859,3.806699999999944,0.6366666666666619,5.214212500059611
3.9999999999999787,0.7708333333333315,2.3541666666666594,0.8489583333333329,1.6197916666666654,0.6666666666666525,3.8333333333332766,0.6388888888888843,5.223090277777759
4.0099999999999785,0.771666666666665,2.35750416669829,0.8491666666666662,1.6206260416666647,0.6733333333333189,3.8600333333332757,0.6411111111111062,5.231990278112693
4.019999999999978,0.7724999999999982,2.3608500000001182,0.8493749999999995,1.6214624999999983,0.6799999999999855,3.8867999999999414,0.6433333333333285,5.240912499798796
4.029999999999978,0.7733333333333314,2.3642041667576876,0.8495833333333329,1.6223010416666652,0.6866666666666521,3.9136333333332747,0.6455555555555508,5.249856944567208
4.039999999999978,0.7741666666666649,2.367566667629275,0.8497916666666662,1.6231416666666652,0.6933333333333185,3.9405333333332733,0.6477777777777728,5.258823611102462
4.049999999999978,0.7749999999999981,2.3709374999999926,0.8499999999999995,1.623984374999998,0.6999999999999851,3.9674999999999394,0.649999999999995,5.267812499999979
4.059999999999977,0.7758333333333314,2.3743166669700324,0.8502083333333329,1.6248291666666648,0.7066666666666517,3.9945333333332727,0.6522222222222173,5.276823611053661
4.069999999999977,0.7766666666666648,2.3777041666915593,0.8504166666666662,1.6256760416666645,0.713333333333318,4.021633333333271,0.6544444444444393,5.2858569449913695
4.079999999999977,0.7774999999999981,2.38109999997306,0.8506249999999995,1.626524999999998,0.7199999999999847,4.048799999999937,0.6566666666666615,5.2949124997748065
4.089999999999977,0.7783333333333313,2.3845041667924862,0.8508333333333329,1.627376041666665,0.7266666666666513,4.07603333333327,0.6588888888888839,5.3039902780807004
4.0999999999999766,0.7791666666666648,2.387916666689998,0.8510416666666661,1.6282291666666644,0.7333333333333176,4.103333333333269,0.6611111111111058,5.313090277724365
4.109999999999976,0.779999999999998,2.391337500026494,0.8512499999999995,1.6290843749999981,0.7399999999999842,4.130699999999935,0.6633333333333281,5.322212501366251
4.119999999999976,0.7808333333333313,2.3947666666166607,0.8514583333333329,1.6299416666666648,0.7466666666666508,4.158133333333268,0.6655555555555503,5.331356944453244
4.129999999999976,0.7816666666666647,2.398204167061097,0.8516666666666661,1.6308010416666645,0.7533333333333172,4.185633333333267,0.6677777777777724,5.340523611200618
4.139999999999976,0.782499999999998,2.401649997679881,0.8518749999999995,1.631662499999998,0.7599999999999838,4.213199999999933,0.6699999999999946,5.349712500027657
4.1499999999999755,0.7833333333333312,2.405104166754189,0.8520833333333329,1.632526041666665,0.7666666666666504,4.240833333333266,0.6722222222222168,5.358923611777407
4.159999999999975,0.7841666666666647,2.408566666647621,0.8522916666666661,1.6333916666666648,0.7733333333333168,4.268533333333265,0.6744444444444389,5.368156944429993
4.169999999999975,0.7849999999999979,2.4120374999872625,0.8524999999999995,1.6342593749999976,0.7799999999999834,4.296299999999931,0.6766666666666611,5.377412500006484
4.179999999999975,0.7858333333333312,2.4155166660574103,0.8527083333333328,1.6351291666666647,0.78666666666665,4.324133333333264,0.6788888888888834,5.38669027778406
4.189999999999975,0.7866666666666646,2.4190041668298714,0.8529166666666661,1.6360010416666644,0.7933333333333163,4.352033333333262,0.6811111111111053,5.395990277790274
4.199999999999974,0.7874999999999979,2.422499999999991,0.8531249999999995,1.6368749999999979,0.799999999999983,4.379999999999929,0.6833333333333277,5.405312500008069
4.209999999999974,0.7883333333333311,2.4260041666484042,0.8533333333333328,1.6377510416666647,0.8066666666666495,4.408033333333261,0.6855555555555499,5.414656944450268
4.219999999999974,0.7891666666666646,2.42951666682429,0.8535416666666661,1.6386291666666641,0.8133333333333159,4.4361333333332595,0.6877777777777719,5.424023609966768
4.229999999999974,0.7899999999999978,2.433037500052995,0.8537499999999995,1.6395093749999978,0.8199999999999825,4.464299999999926,0.6899999999999942,5.433412500025705
4.239999999999974,0.7908333333333311,2.4365666666566397,0.8539583333333328,1.640391666666664,0.8266666666666491,4.492533333333259,0.6922222222222164,5.442823611181756
4.249999999999973,0.7916666666666645,2.440104166666658,0.8541666666666661,1.6412760416666645,0.8333333333333155,4.5208333333332575,0.6944444444444384,5.452256944444419
4.259999999999973,0.7924999999999978,2.4436499995644385,0.8543749999999994,1.642162499999998,0.8399999999999821,4.5491999999999235,0.6966666666666607,5.461712500096958
4.269999999999973,0.793333333333331,2.4472041669216056,0.8545833333333328,1.643051041666664,0.8466666666666487,4.577633333333257,0.698888888888883,5.4711902778028945
4.279999999999973,0.7941666666666645,2.450766666666657,0.8547916666666661,1.6439416666666642,0.8533333333333151,4.606133333333254,0.7011111111111049,5.48069027772439
4.2899999999999725,0.7949999999999977,2.4543374998211607,0.8549999999999994,1.6448343749999974,0.8599999999999817,4.634699999999921,0.7033333333333273,5.490212500586919
4.299999999999972,0.795833333333331,2.4579166668953922,0.8552083333333328,1.645729166666665,0.8666666666666483,4.663333333333254,0.7055555555555495,5.499756941519519
4.309999999999972,0.7966666666666644,2.461504166775797,0.855416666666666,1.646626041666664,0.8733333333333146,4.692033333333253,0.7077777777777715,5.509323611054348
4.319999999999972,0.7974999999999977,2.4651000000736576,0.8556249999999994,1.6475249999999975,0.8799999999999812,4.720799999999919,0.7099999999999937,5.518912500012334
4.329999999999972,0.7983333333333309,2.468704166658987,0.8558333333333328,1.6484260416666643,0.8866666666666478,4.749633333333252,0.712222222222216,5.528523628424404
4.339999999999971,0.7991666666666644,2.472316666697205,0.856041666666666,1.649329166666664,0.8933333333333142,4.77853333333325,0.714444444444438,5.538156944423857
4.349999999999971,0.7999999999999976,2.47593749999999,0.8562499999999994,1.6502343749999977,0.8999999999999808,4.807499999999917,0.7166666666666602,5.5478125025165035
4.359999999999971,0.8008333333333308,2.479566666663504,0.8564583333333328,1.6511416666666643,0.9066666666666474,4.836533333333249,0.7188888888888826,5.557490280350089
4.369999999999971,0.8016666666666643,2.483204166615608,0.856666666666666,1.6520510416666638,0.9133333333333138,4.865633333333248,0.7211111111111045,5.56719027771126
4.379999999999971,0.8024999999999975,2.486850000495651,0.8568749999999994,1.6529624999999977,0.9199999999999804,4.894799999999914,0.7233333333333268,5.576912500095344
4.38999999999997,0.8033333333333308,2.49050416715283,0.8570833333333328,1.6538760416666645,0.926666666666647,4.924033333333247,0.7255555555555491,5.586656944425016
4.39999999999997,0.8041666666666643,2.494166666671668,0.857291666666666,1.6547916666666638,0.9333333333333134,4.953333333333245,0.7277777777777711,5.596423611718503
4.40999999999997,0.8049999999999975,2.4978374997998167,0.8574999999999994,1.655709374999997,0.93999999999998,4.9826999999999115,0.7299999999999933,5.606212499992743
4.41999999999997,0.8058333333333307,2.5015166659022885,0.8577083333333327,1.6566291666666644,0.9466666666666466,5.012133333333245,0.7322222222222156,5.616023611291381
4.4299999999999695,0.8066666666666642,2.5052041666516924,0.857916666666666,1.657551041666664,0.9533333333333129,5.041633333333243,0.7344444444444376,5.625856944492623
4.439999999999969,0.8074999999999974,2.508899999999988,0.8581249999999994,1.6584749999999973,0.9599999999999795,5.071199999999909,0.7366666666666598,5.635712500017009
4.449999999999969,0.8083333333333307,2.512604166619196,0.8583333333333327,1.659401041666664,0.9666666666666461,5.100833333333242,0.7388888888888822,5.645590277955763
4.459999999999969,0.8091666666666641,2.516316666645228,0.858541666666666,1.6603291666666637,0.9733333333333125,5.130533333333241,0.7411111111111041,5.655490277817975
4.469999999999969,0.8099999999999974,2.5200375012144525,0.8587499999999993,1.661259374999997,0.9799999999999791,5.160299999999907,0.7433333333333264,5.665412500171021
4.4799999999999685,0.8108333333333306,2.523766666982599,0.8589583333333327,1.6621916666666636,0.9866666666666457,5.19013333333324,0.7455555555555486,5.675356944448688
4.489999999999968,0.8116666666666641,2.527504166674497,0.859166666666666,1.6631260416666636,0.9933333333333121,5.220033333333238,0.7477777777777707,5.685323610690779
4.499999999999968,0.8124999999999973,2.5312499999999885,0.8593749999999993,1.664062499999997,0.9999999999999787,5.249999999999904,0.7499999999999929,5.695312499999968


==> mech-unif-2-3-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
2.0,0.0,0.0,0.75,1.0,-0.5,0.0,-1.0,0.0
2.01,0.019999999999999574,0.04009999999999914,0.75,1.0,-0.5,0.0,-1.0,0.0
2.0199999999999996,0.03999999999999915,0.08039999999999828,0.75,1.0,-0.5,0.0,-1.0,0.0
2.0299999999999994,0.05999999999999872,0.12089999999999741,0.75,1.0,-0.5,0.0,-1.0,0.0
2.039999999999999,0.0799999999999983,0.16159999999999652,0.75,1.0,-0.5,0.0,-1.0,0.0
2.049999999999999,0.09999999999999787,0.20249999999999563,0.75,1.0,-0.5,0.0,-1.0,0.0
2.0599999999999987,0.11999999999999744,0.24359999999999474,0.75,1.0,-0.5,0.0,-1.0,0.0
2.0699999999999985,0.13999999999999702,0.2848999999999938,0.75,1.0,-0.5,0.0,-1.0,0.0
2.0799999999999983,0.1599999999999966,0.3263999999999929,0.75,1.0,-0.5,0.0,-1.0,0.0
2.089999999999998,0.17999999999999616,0.368099999999992,0.75,1.0,-0.5,0.0,-1.0,0.0
2.099999999999998,0.19999999999999574,0.40999999999999104,0.75,1.0,-0.5,0.0,-1.0,0.0
2.1099999999999977,0.2199999999999953,0.45209999999999007,0.75,1.0,-0.5,0.0,-1.0,0.0
2.1199999999999974,0.23999999999999488,0.49439999999998924,0.75,1.0,-0.5,0.0,-1.0,0.0
2.1299999999999972,0.25999999999999446,0.5368999999999883,0.75,1.0,-0.5,0.0,-1.0,0.0
2.139999999999997,0.27999999999999403,0.5795999999999872,0.75,1.0,-0.5,0.0,-1.0,0.0
2.149999999999997,0.2999999999999936,0.6224999999999862,0.75,1.0,-0.5,0.0,-1.0,0.0
2.1599999999999966,0.3199999999999932,0.6655999999999852,0.75,1.0,-0.5,0.0,-1.0,0.0
2.1699999999999964,0.33999999999999275,0.7088999999999842,0.75,1.0,-0.5,0.0,-1.0,0.0
2.179999999999996,0.3599999999999923,0.7523999999999832,0.75,1.0,-0.5,0.0,-1.0,0.0
2.189999999999996,0.3799999999999919,0.7960999999999823,0.75,1.0,-0.5,0.0,-1.0,0.0
2.1999999999999957,0.3999999999999915,0.8399999999999813,0.75,1.0,-0.5,0.0,-1.0,0.0
2.2099999999999955,0.41999999999999105,0.8840999999999802,0.75,1.0,-0.5,0.0,-1.0,0.0
2.2199999999999953,0.4399999999999906,0.9283999999999792,0.75,1.0,-0.5,0.0,-1.0,0.0
2.229999999999995,0.4599999999999902,0.9728999999999781,0.75,1.0,-0.5,0.0,-1.0,0.0
2.239999999999995,0.47999999999998977,1.0175999999999772,0.75,1.0,-0.5,0.0,-1.0,0.0
2.2499999999999947,0.49999999999998934,1.062499999999976,0.75,1.0,-0.5,0.0,-1.0,0.0
2.2599999999999945,0.5,1.0624999999620413,0.75,1.0,-0.5,0.0,-1.0,0.0
2.2699999999999942,0.5,1.0624999999253941,0.75,1.0,-0.5,0.0,-1.0,0.0
2.279999999999994,0.5,1.062500000038486,0.75,1.0,-0.5,0.0,-1.0,0.0
2.289999999999994,0.5,1.0625000000220879,0.75,1.0,-0.5,0.0,-1.0,0.0
2.2999999999999936,0.5,1.0625,0.75,1.0,-0.5,0.0,-1.0,0.0
2.3099999999999934,0.5,1.0625000000235274,0.75,1.0,-0.5,0.0,-1.0,0.0
2.319999999999993,0.5,1.0625,0.75,1.0,-0.5,0.0,-1.0,0.0
2.329999999999993,0.5,1.0625000000303646,0.75,1.0,-0.5,0.0,-1.0,0.0
2.3399999999999928,0.5,1.0625000000001672,0.75,1.0,-0.5,0.0,-1.0,0.0
2.3499999999999925,0.5,1.0625,0.75,1.0,-0.5,0.0,-1.0,0.0
2.3599999999999923,0.5,1.0624999999640905,0.75,1.0,-0.5,0.0,-1.0,0.0
2.369999999999992,0.5,1.0625000000353366,0.75,1.0,-0.5,0.0,-1.0,0.0
2.379999999999992,0.5,1.06249999690652,0.75,1.0,-0.5,0.0,-1.0,0.0
2.3899999999999917,0.5,1.0624999999918547,0.75,1.0,-0.5,0.0,-1.0,0.0
2.3999999999999915,0.5,1.0625,0.75,1.0,-0.5,0.0,-1.0,0.0
2.4099999999999913,0.5,1.0625000000706726,0.75,1.0,-0.5,0.0,-1.0,0.0
2.419999999999991,0.5,1.0624999994192643,0.75,1.0,-0.5,0.0,-1.0,0.0
2.429999999999991,0.5,1.062499999761561,0.75,1.0,-0.5,0.0,-1.0,0.0
2.4399999999999906,0.5,1.0625000003747362,0.75,1.0,-0.5,0.0,-1.0,0.0
2.4499999999999904,0.5,1.0625,0.75,1.0,-0.5,0.0,-1.0,0.0
2.45999999999999,0.5,1.062500000660883,0.75,1.0,-0.5,0.0,-1.0,0.0
2.46999999999999,0.5,1.0624999997331326,0.75,1.0,-0.5,0.0,-1.0,0.0
2.4799999999999898,0.5,1.0625,0.75,1.0,-0.5,0.0,-1.0,0.0
2.4899999999999896,0.5,1.0625000016192856,0.75,1.0,-0.5,0.0,-1.0,0.0

2.5,0.5,1.0625,0.75,1.0,0.0,1.25,0.5,3.75
2.51,0.5025,1.0687624999999998,0.75,1.0,0.019999999999999574,1.300099999999999,0.5,3.75
2.5199999999999996,0.5049999999999999,1.0750499999999996,0.75,1.0,0.03999999999999915,1.3503999999999978,0.5,3.75
2.5299999999999994,0.5074999999999998,1.0813624999999996,0.75,1.0,0.05999999999999872,1.4008999999999967,0.5,3.75
2.539999999999999,0.5099999999999998,1.0876999999999994,0.75,1.0,0.0799999999999983,1.4515999999999956,0.5,3.75
2.549999999999999,0.5124999999999997,1.0940624999999993,0.75,1.0,0.09999999999999787,1.5024999999999946,0.5,3.75
2.5599999999999987,0.5149999999999997,1.100449999999999,0.75,1.0,0.11999999999999744,1.5535999999999934,0.5,3.75
2.5699999999999985,0.5174999999999996,1.1068624999999992,0.75,1.0,0.13999999999999702,1.6048999999999922,0.5,3.75
2.5799999999999983,0.5199999999999996,1.1132999999999988,0.75,1.0,0.1599999999999966,1.6563999999999912,0.5,3.75
2.589999999999998,0.5224999999999995,1.1197624999999989,0.75,1.0,0.17999999999999616,1.7080999999999902,0.5,3.75
2.599999999999998,0.5249999999999995,1.1262499999999986,0.75,1.0,0.19999999999999574,1.759999999999989,0.5,3.75
2.6099999999999977,0.5274999999999994,1.1327624999999983,0.75,1.0,0.2199999999999953,1.8120999999999878,0.5,3.75
2.6199999999999974,0.5299999999999994,1.1392999999999982,0.75,1.0,0.23999999999999488,1.8643999999999867,0.5,3.75
2.6299999999999972,0.5324999999999993,1.1458624999999982,0.75,1.0,0.25999999999999446,1.9168999999999854,0.5,3.75
2.639999999999997,0.5349999999999993,1.152449999999998,0.75,1.0,0.27999999999999403,1.9695999999999843,0.5,3.75
2.649999999999997,0.5374999999999992,1.1590624999999979,0.75,1.0,0.2999999999999936,2.022499999999983,0.5,3.75
2.6599999999999966,0.5399999999999991,1.1656999999999977,0.75,1.0,0.3199999999999932,2.075599999999982,0.5,3.75
2.6699999999999964,0.5424999999999991,1.1723624999999975,0.75,1.0,0.33999999999999275,2.1288999999999807,0.5,3.75
2.679999999999996,0.544999999999999,1.1790499999999973,0.75,1.0,0.3599999999999923,2.1823999999999795,0.5,3.75
2.689999999999996,0.547499999999999,1.1857624999999974,0.75,1.0,0.3799999999999919,2.236099999999978,0.5,3.75
2.6999999999999957,0.5499999999999989,1.1924999999999972,0.75,1.0,0.3999999999999915,2.289999999999977,0.5,3.75
2.7099999999999955,0.5524999999999989,1.199262499999997,0.75,1.0,0.41999999999999105,2.3440999999999756,0.5,3.75
2.7199999999999953,0.5549999999999988,1.206049999999997,0.75,1.0,0.4399999999999906,2.3983999999999743,0.5,3.75
2.729999999999995,0.5574999999999988,1.2128624999999966,0.75,1.0,0.4599999999999902,2.452899999999973,0.5,3.75
2.739999999999995,0.5599999999999987,1.2196999999999965,0.75,1.0,0.47999999999998977,2.507599999999972,0.5,3.75
2.7499999999999947,0.5624999999999987,1.2265624999999964,0.75,1.0,0.49999999999998934,2.5624999999999707,0.5,3.75
2.7599999999999945,0.5649999999999986,1.2334499999999962,0.75,1.0,0.5199999999999889,2.6175999999999693,0.5,3.75
2.7699999999999942,0.5674999999999986,1.240362499999996,0.75,1.0,0.5399999999999885,2.672899999999968,0.5,3.75
2.779999999999994,0.5699999999999985,1.2472999999999959,0.75,1.0,0.5599999999999881,2.728399999999967,0.5,3.75
2.789999999999994,0.5724999999999985,1.2542624999999958,0.75,1.0,0.5799999999999876,2.7840999999999654,0.5,3.75
2.7999999999999936,0.5749999999999984,1.2612499999999955,0.75,1.0,0.5999999999999872,2.8399999999999643,0.5,3.75
2.8099999999999934,0.5774999999999983,1.2682624999999954,0.75,1.0,0.6199999999999868,2.896099999999963,0.5,3.75
2.819999999999993,0.5799999999999983,1.2752999999999952,0.75,1.0,0.6399999999999864,2.9523999999999613,0.5,3.75
2.829999999999993,0.5824999999999982,1.2823624999999952,0.75,1.0,0.6599999999999859,3.00889999999996,0.5,3.75
2.8399999999999928,0.5849999999999982,1.2894499999999949,0.75,1.0,0.6799999999999855,3.0655999999999586,0.5,3.75
2.8499999999999925,0.5874999999999981,1.2965624999999947,0.75,1.0,0.6999999999999851,3.1224999999999574,0.5,3.75
2.8599999999999923,0.5899999999999981,1.3036999999999945,0.75,1.0,0.7199999999999847,3.179599999999956,0.5,3.75
2.869999999999992,0.592499999999998,1.3108624999999945,0.75,1.0,0.7399999999999842,3.236899999999955,0.5,3.75
2.879999999999992,0.594999999999998,1.3180499999999942,0.75,1.0,0.7599999999999838,3.2943999999999534,0.5,3.75
2.8899999999999917,0.5974999999999979,1.325262499999994,0.75,1.0,0.7799999999999834,3.3520999999999517,0.5,3.75
2.8999999999999915,0.5999999999999979,1.3324999999999938,0.75,1.0,0.799999999999983,3.409999999999951,0.5,3.75
2.9099999999999913,0.6024999999999978,1.3397624999999938,0.75,1.0,0.8199999999999825,3.468099999999949,0.5,3.75
2.919999999999991,0.6049999999999978,1.3470499999999934,0.75,1.0,0.8399999999999821,3.526399999999948,0.5,3.75
2.929999999999991,0.6074999999999977,1.3543624999999933,0.75,1.0,0.8599999999999817,3.584899999999946,0.5,3.75
2.9399999999999906,0.6099999999999977,1.3616999999999932,0.75,1.0,0.8799999999999812,3.643599999999945,0.5,3.75
2.9499999999999904,0.6124999999999976,1.369062499999993,0.75,1.0,0.8999999999999808,3.7024999999999437,0.5,3.75
2.95999999999999,0.6149999999999975,1.3764499999999928,0.75,1.0,0.9199999999999804,3.761599999999942,0.5,3.75
2.96999999999999,0.6174999999999975,1.3838624999999927,0.75,1.0,0.93999999999998,3.8208999999999405,0.5,3.75
2.9799999999999898,0.6199999999999974,1.3912999999999924,0.75,1.0,0.9599999999999795,3.880399999999939,0.5,3.75
2.9899999999999896,0.6224999999999974,1.3987624999999921,0.75,1.0,0.9799999999999791,3.9400999999999375,0.5,3.75
2.9999999999999893,0.6249999999999973,1.406249999999992,0.75,1.0,0.9999999999999787,3.999999999999936,0.5,3.75


==> mech-unif-2-5-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
2.0,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.01,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0199999999999996,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0299999999999994,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.039999999999999,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.049999999999999,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0599999999999987,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0699999999999985,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.0799999999999983,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.089999999999998,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.099999999999998,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1099999999999977,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1199999999999974,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1299999999999972,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.139999999999997,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.149999999999997,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1599999999999966,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1699999999999964,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.179999999999996,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.189999999999996,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.1999999999999957,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2099999999999955,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2199999999999953,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.229999999999995,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.239999999999995,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2499999999999947,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2599999999999945,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2699999999999942,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.279999999999994,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.289999999999994,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.2999999999999936,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3099999999999934,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.319999999999993,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.329999999999993,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3399999999999928,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3499999999999925,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3599999999999923,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.369999999999992,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.379999999999992,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3899999999999917,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.3999999999999915,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.4099999999999913,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.419999999999991,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.429999999999991,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.4399999999999906,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.4499999999999904,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.45999999999999,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.46999999999999,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.4799999999999898,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.4899999999999896,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.4999999999999893,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.509999999999989,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.519999999999989,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.5299999999999887,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.5399999999999885,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.5499999999999883,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.559999999999988,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.569999999999988,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.5799999999999876,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.5899999999999874,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.599999999999987,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.609999999999987,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.619999999999987,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.6299999999999866,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.6399999999999864,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.649999999999986,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.659999999999986,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.6699999999999857,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.6799999999999855,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.6899999999999853,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.699999999999985,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.709999999999985,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.7199999999999847,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.7299999999999844,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.7399999999999842,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.749999999999984,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
2.759999999999984,0.0,0.0,0.26333333333331177,0.03673333333327378,-0.5,0.0,-1.0,0.0
2.7699999999999836,0.0,0.0,0.27666666666664474,0.07359999999993924,-0.5,0.0,-1.0,0.0
2.7799999999999834,0.0,0.0,0.28999999999997783,0.11059999999993836,-0.5,0.0,-1.0,0.0
2.789999999999983,0.0,0.0,0.3033333333333109,0.14773333333327077,-0.5,0.0,-1.0,0.0
2.799999999999983,0.0,0.0,0.3166666666666439,0.18499999999993627,-0.5,0.0,-1.0,0.0
2.8099999999999827,0.0,0.0,0.329999999999977,0.22239999999993532,-0.5,0.0,-1.0,0.0
2.8199999999999825,0.0,0.0,0.34333333333331006,0.2599333333332677,-0.5,0.0,-1.0,0.0
2.8299999999999823,0.0,0.0,0.35666666666664304,0.29759999999993314,-0.5,0.0,-1.0,0.0
2.839999999999982,0.0,0.0,0.3699999999999761,0.3353999999999322,-0.5,0.0,-1.0,0.0
2.849999999999982,0.0,0.0,0.3833333333333092,0.37333333333326457,-0.5,0.0,-1.0,0.0
2.8599999999999817,0.0,0.0,0.3966666666666422,0.41139999999993004,-0.5,0.0,-1.0,0.0
2.8699999999999815,0.0,0.0,0.4099999999999753,0.44959999999992906,-0.5,0.0,-1.0,0.0
2.8799999999999812,0.0,0.0,0.42333333333330836,0.4879333333332614,-0.5,0.0,-1.0,0.0
2.889999999999981,0.0,0.0,0.43666666666664133,0.5263999999999268,-0.5,0.0,-1.0,0.0
2.899999999999981,0.0,0.0,0.4499999999999744,0.5649999999999258,-0.5,0.0,-1.0,0.0
2.9099999999999806,0.0,0.0,0.4633333333333075,0.6037333333332582,-0.5,0.0,-1.0,0.0
2.9199999999999804,0.0,0.0,0.4766666666666405,0.6425999999999236,-0.5,0.0,-1.0,0.0
2.92999999999998,0.0,0.0,0.48999999999997357,0.6815999999999226,-0.5,0.0,-1.0,0.0
2.93999999999998,0.0,0.0,0.5033333333333067,0.7207333333332548,-0.5,0.0,-1.0,0.0
2.9499999999999797,0.0,0.0,0.5166666666666396,0.7599999999999203,-0.5,0.0,-1.0,0.0
2.9599999999999795,0.0,0.0,0.5299999999999727,0.7993999999999193,-0.5,0.0,-1.0,0.0
2.9699999999999793,0.0,0.0,0.5433333333333058,0.8389333333332516,-0.5,0.0,-1.0,0.0
2.979999999999979,0.0,0.0,0.5566666666666388,0.8785999999999168,-0.5,0.0,-1.0,0.0
2.989999999999979,0.0,0.0,0.5699999999999719,0.9183999999999158,-0.5,0.0,-1.0,0.0
2.9999999999999787,0.0,0.0,0.583333333333305,0.9583333333332482,-0.5,0.0,-1.0,0.0
3.0099999999999785,0.006666666666652277,0.020033333333290018,0.5966666666666379,0.9983999999999135,-0.5,0.0,-1.0,0.0
3.0199999999999783,0.013333333333318875,0.040133333333289674,0.609999999999971,1.0385999999999125,-0.5,0.0,-1.0,0.0
3.029999999999978,0.019999999999985363,0.06029999999995565,0.6233333333333041,1.0789333333332447,-0.5,0.0,-1.0,0.0
3.039999999999978,0.02666666666665185,0.08053333333328828,0.6366666666666371,1.11939999999991,-0.5,0.0,-1.0,0.0
3.0499999999999776,0.03333333333331845,0.10083333333328794,0.6499999999999702,1.159999999999909,-0.5,0.0,-1.0,0.0
3.0599999999999774,0.039999999999984936,0.12119999999995391,0.6633333333333032,1.200733333333241,-0.5,0.0,-1.0,0.0
3.069999999999977,0.046666666666651424,0.14163333333328654,0.6766666666666362,1.2415999999999063,-0.5,0.0,-1.0,0.0
3.079999999999977,0.05333333333331802,0.1621333333332862,0.6899999999999693,1.2825999999999054,-0.5,0.0,-1.0,0.0
3.0899999999999768,0.05999999999998451,0.18269999999995215,0.7033333333333024,1.3237333333332375,-0.5,0.0,-1.0,0.0
3.0999999999999766,0.066666666666651,0.20333333333328477,0.7166666666666354,1.364999999999903,-0.5,0.0,-1.0,0.0
3.1099999999999763,0.0733333333333176,0.2240333333332844,0.7299999999999685,1.406399999999902,-0.5,0.0,-1.0,0.0
3.119999999999976,0.07999999999998408,0.24479999999995034,0.7433333333333015,1.4479333333332343,-0.5,0.0,-1.0,0.0
3.129999999999976,0.08666666666665057,0.26563333333328293,0.75,1.4687500023603617,-0.5,0.0,-1.0,0.0
3.1399999999999757,0.09333333333331717,0.28653333333328257,0.75,1.4687500000411724,-0.5,0.0,-1.0,0.0
3.1499999999999755,0.09999999999998366,0.3074999999999485,0.75,1.46875,-0.5,0.0,-1.0,0.0
3.1599999999999753,0.10666666666665015,0.32853333333328116,0.75,1.4687499999588667,-0.5,0.0,-1.0,0.0
3.169999999999975,0.11333333333331674,0.3496333333332808,0.75,1.4687499999328733,-0.5,0.0,-1.0,0.0
3.179999999999975,0.11999999999998323,0.3707999999999467,0.75,1.468750008410599,-0.5,0.0,-1.0,0.0
3.1899999999999746,0.12666666666664972,0.3920333333332793,0.75,1.4687499999714915,-0.5,0.0,-1.0,0.0
3.1999999999999744,0.13333333333331632,0.4133333333332789,0.75,1.46875,-0.5,0.0,-1.0,0.0
3.209999999999974,0.1399999999999828,0.4346999999999448,0.75,1.4687500002349403,-0.5,0.0,-1.0,0.0
3.219999999999974,0.1466666666666493,0.4561333333332774,0.75,1.468750000005433,-0.5,0.0,-1.0,0.0
3.229999999999974,0.1533333333333159,0.47763333333327695,0.75,1.46875,-0.5,0.0,-1.0,0.0
3.2399999999999736,0.15999999999998238,0.4991999999999429,0.75,1.468750000290706,-0.5,0.0,-1.0,0.0
3.2499999999999734,0.16666666666664887,0.5208333333332754,0.75,1.46875,-0.5,0.0,-1.0,0.0
3.259999999999973,0.17333333333331546,0.5425333333332751,0.75,1.468750000000251,-0.5,0.0,-1.0,0.0
3.269999999999973,0.17999999999998195,0.564299999999941,0.75,1.468749999943645,-0.5,0.0,-1.0,0.0
3.2799999999999727,0.18666666666664844,0.5861333333332736,0.75,1.4687500000016949,-0.5,0.0,-1.0,0.0
3.2899999999999725,0.19333333333331504,0.6080333333332731,0.75,1.4687499999461355,-0.5,0.0,-1.0,0.0
3.2999999999999723,0.19999999999998153,0.629999999999939,0.75,1.4687500001023164,-0.5,0.0,-1.0,0.0
3.309999999999972,0.206666666666648,0.6520333333332715,0.75,1.4687499999000058,-0.5,0.0,-1.0,0.0
3.319999999999972,0.2133333333333146,0.6741333333332712,0.75,1.4687499953597798,-0.5,0.0,-1.0,0.0
3.3299999999999716,0.2199999999999811,0.6962999999999371,0.75,1.4687499999030935,-0.5,0.0,-1.0,0.0
3.3399999999999714,0.2266666666666476,0.7185333333332696,0.75,1.468749998781505,-0.5,0.0,-1.0,0.0
3.3499999999999712,0.23333333333331419,0.7408333333332692,0.75,1.46875,-0.5,0.0,-1.0,0.0
3.359999999999971,0.23999999999998067,0.763199999999935,0.75,1.4687500003152643,-0.5,0.0,-1.0,0.0
3.369999999999971,0.24666666666664716,0.7856333333332677,0.75,1.4687499999462532,-0.5,0.0,-1.0,0.0
3.3799999999999706,0.25333333333331376,0.8081333333332671,0.75,1.468750000054499,-0.5,0.0,-1.0,0.0
3.3899999999999704,0.25999999999998025,0.830699999999933,0.75,1.46875,-0.5,0.0,-1.0,0.0
3.39999999999997,0.26666666666664673,0.8533333333332656,0.75,1.4687499999779863,-0.5,0.0,-1.0,0.0
3.40999999999997,0.27333333333331333,0.876033333333265,0.75,1.4687500000672158,-0.5,0.0,-1.0,0.0
3.4199999999999697,0.2799999999999798,0.898799999999931,0.75,1.468750000061097,-0.5,0.0,-1.0,0.0
3.4299999999999695,0.2866666666666463,0.9216333333332635,0.75,1.468749999724221,-0.5,0.0,-1.0,0.0
3.4399999999999693,0.2933333333333129,0.944533333333263,0.75,1.4687500009913244,-0.5,0.0,-1.0,0.0
3.449999999999969,0.2999999999999794,0.9674999999999288,0.75,1.4687500000100224,-0.5,0.0,-1.0,0.0
3.459999999999969,0.3066666666666459,0.9905333333332613,0.75,1.4687500000278573,-0.5,0.0,-1.0,0.0
3.4699999999999687,0.3133333333333125,1.013633333333261,0.75,1.4687500000000002,-0.5,0.0,-1.0,0.0
3.4799999999999685,0.31999999999997897,1.0367999999999267,0.75,1.4687499999571456,-0.5,0.0,-1.0,0.0
3.4899999999999682,0.32666666666664546,1.0600333333332592,0.75,1.4687500000392621,-0.5,0.0,-1.0,0.0

3.5,0.5,1.6666666666666667,0.8125,1.6875,0.0,1.75,0.0,3.5
3.51,0.5074999999999998,1.692954166666666,0.8127083333333334,1.6882302083333336,0.006666666666666599,1.7733666666666665,0.00749999999999984,3.5262874999999996
3.5199999999999996,0.5149999999999997,1.7193166666666655,0.8129166666666666,1.6889624999999997,0.013333333333332975,1.7967999999999988,0.01499999999999968,3.552649999999999
3.5299999999999994,0.5224999999999995,1.745754166666665,0.813125,1.689696875,0.019999999999999574,1.8202999999999985,0.02249999999999952,3.579087499999998
3.539999999999999,0.5299999999999994,1.7722666666666642,0.8133333333333334,1.6904333333333335,0.026666666666666172,1.843866666666665,0.02999999999999936,3.6055999999999977
3.549999999999999,0.5374999999999992,1.7988541666666638,0.8135416666666666,1.6911718749999998,0.03333333333333255,1.8674999999999973,0.0374999999999992,3.632187499999997
3.5599999999999987,0.544999999999999,1.8255166666666633,0.81375,1.6919125,0.03999999999999915,1.8911999999999969,0.04499999999999904,3.6588499999999966
3.5699999999999985,0.5524999999999989,1.8522541666666628,0.8139583333333333,1.6926552083333335,0.046666666666665746,1.9149666666666634,0.05249999999999888,3.685587499999996
3.5799999999999983,0.5599999999999987,1.8790666666666622,0.8141666666666666,1.6933999999999996,0.05333333333333212,1.9387999999999956,0.05999999999999872,3.7123999999999953
3.589999999999998,0.5674999999999986,1.9059541666666615,0.814375,1.694146875,0.05999999999999872,1.9626999999999954,0.06749999999999856,3.739287499999995
3.599999999999998,0.5749999999999984,1.932916666666661,0.8145833333333333,1.6948958333333333,0.06666666666666532,1.9866666666666617,0.0749999999999984,3.766249999999994
3.6099999999999977,0.5824999999999982,1.9599541666666602,0.8147916666666666,1.695646875,0.0733333333333317,2.010699999999994,0.08249999999999824,3.7932874999999937
3.6199999999999974,0.5899999999999981,1.9870666666666599,0.815,1.6963999999999997,0.0799999999999983,2.034799999999994,0.08999999999999808,3.820399999999993
3.6299999999999972,0.5974999999999979,2.0142541666666594,0.8152083333333333,1.6971552083333332,0.0866666666666649,2.0589666666666604,0.09749999999999792,3.8475874999999924
3.639999999999997,0.6049999999999978,2.0415166666666584,0.8154166666666666,1.6979124999999997,0.09333333333333127,2.0831999999999926,0.10499999999999776,3.874849999999992
3.649999999999997,0.6124999999999976,2.068854166666658,0.8156249999999999,1.698671875,0.09999999999999787,2.107499999999992,0.1124999999999976,3.9021874999999913
3.6599999999999966,0.6199999999999974,2.0962666666666574,0.8158333333333333,1.6994333333333334,0.10666666666666447,2.131866666666659,0.11999999999999744,3.929599999999991
3.6699999999999964,0.6274999999999973,2.1237541666666564,0.8160416666666666,1.7001968749999996,0.11333333333333084,2.156299999999991,0.12749999999999728,3.95708749999999
3.679999999999996,0.6349999999999971,2.151316666666656,0.8162499999999999,1.7009624999999997,0.11999999999999744,2.1807999999999903,0.13499999999999712,3.9846499999999896
3.689999999999996,0.642499999999997,2.1789541666666556,0.8164583333333333,1.7017302083333328,0.12666666666666404,2.205366666666657,0.14249999999999696,4.012287499999989
3.6999999999999957,0.6499999999999968,2.206666666666655,0.8166666666666665,1.7024999999999992,0.13333333333333042,2.2299999999999893,0.1499999999999968,4.039999999999988
3.7099999999999955,0.6574999999999966,2.234454166666654,0.8168749999999999,1.7032718749999995,0.13999999999999702,2.254699999999989,0.15749999999999664,4.067787499999987
3.7199999999999953,0.6649999999999965,2.2623166666666537,0.8170833333333333,1.7040458333333328,0.14666666666666361,2.2794666666666554,0.16499999999999648,4.095649999999987
3.729999999999995,0.6724999999999963,2.290254166666653,0.8172916666666665,1.7048218749999993,0.15333333333333,2.3042999999999876,0.17249999999999632,4.123587499999987
3.739999999999995,0.6799999999999962,2.3182666666666525,0.8174999999999999,1.7055999999999996,0.1599999999999966,2.3291999999999873,0.17999999999999616,4.151599999999985
3.7499999999999947,0.687499999999996,2.346354166666652,0.8177083333333333,1.7063802083333333,0.1666666666666632,2.3541666666666536,0.187499999999996,4.179687499999985
3.7599999999999945,0.6883333333333329,2.3494833358784457,0.8179166666666665,1.7071624999999995,0.17333333333332956,2.3791999999999858,0.19499999999999584,4.2078499999999845
3.7699999999999942,0.6891666666666662,2.352620833331513,0.8181249999999999,1.7079468749999993,0.17999999999999616,2.4042999999999854,0.20249999999999568,4.236087499999984
3.779999999999994,0.6899999999999995,2.3557666666794934,0.8183333333333332,1.708733333333333,0.18666666666666276,2.429466666666652,0.20999999999999552,4.264399999999983
3.789999999999994,0.6908333333333329,2.3589208334850746,0.8185416666666665,1.7095218749999992,0.19333333333332914,2.454699999999984,0.21749999999999536,4.292787499999982
3.7999999999999936,0.6916666666666661,2.3620833333333313,0.8187499999999999,1.7103124999999997,0.19999999999999574,2.4799999999999836,0.2249999999999952,4.321249999999981
3.8099999999999934,0.6924999999999994,2.3652541666731444,0.8189583333333332,1.7111052083333327,0.20666666666666234,2.5053666666666503,0.23249999999999504,4.349787499999981
3.819999999999993,0.6933333333333328,2.3684333333333316,0.8191666666666665,1.7118999999999995,0.2133333333333287,2.5307999999999824,0.23999999999999488,4.3783999999999805
3.829999999999993,0.694166666666666,2.3716208333418454,0.8193749999999999,1.7126968749999996,0.2199999999999953,2.556299999999982,0.24749999999999472,4.40708749999998
3.8399999999999928,0.6949999999999994,2.3748166667255575,0.8195833333333332,1.713495833333333,0.2266666666666619,2.5818666666666483,0.25499999999999456,4.435849999999979
3.8499999999999925,0.6958333333333327,2.378020833333331,0.8197916666666665,1.7142968749999992,0.23333333333332829,2.6074999999999804,0.2624999999999944,4.464687499999979
3.8599999999999923,0.696666666666666,2.3812333333213607,0.8199999999999998,1.7150999999999992,0.23999999999999488,2.63319999999998,0.26999999999999424,4.493599999999978
3.869999999999992,0.6974999999999993,2.38445416667738,0.8202083333333332,1.7159052083333328,0.24666666666666148,2.6589666666666467,0.2774999999999941,4.522587499999977
3.879999999999992,0.6983333333333327,2.3876833323021707,0.8204166666666665,1.716712499999999,0.25333333333332786,2.6847999999999788,0.2849999999999939,4.551649999999976
3.8899999999999917,0.6991666666666659,2.390920833327674,0.8206249999999998,1.7175218749999992,0.25999999999999446,2.7106999999999783,0.29249999999999376,4.580787499999976
3.8999999999999915,0.6999999999999993,2.394166666666664,0.8208333333333332,1.7183333333333326,0.26666666666666106,2.736666666666645,0.2999999999999936,4.609999999999975
3.9099999999999913,0.7008333333333326,2.397420833379566,0.8210416666666664,1.7191468749999994,0.27333333333332743,2.7626999999999766,0.30749999999999345,4.639287499999974
3.919999999999991,0.7016666666666659,2.400683333379944,0.8212499999999998,1.7199624999999994,0.27999999999999403,2.7887999999999766,0.3149999999999933,4.668649999999973
3.929999999999991,0.7024999999999992,2.403954166632265,0.8214583333333332,1.7207802083333326,0.28666666666666063,2.814966666666643,0.3224999999999931,4.698087499999973
3.9399999999999906,0.7033333333333326,2.407233333366072,0.8216666666666664,1.7215999999999991,0.293333333333327,2.841199999999975,0.32999999999999297,4.727599999999972
3.9499999999999904,0.7041666666666658,2.41052083333333,0.8218749999999998,1.722421874999999,0.2999999999999936,2.867499999999975,0.3374999999999928,4.757187499999972
3.95999999999999,0.7049999999999992,2.413816666886958,0.8220833333333332,1.7232458333333327,0.3066666666666602,2.893866666666641,0.34499999999999265,4.786849999999971
3.96999999999999,0.7058333333333325,2.4171208341354813,0.8222916666666664,1.7240718749999993,0.3133333333333266,2.920299999999973,0.3524999999999925,4.8165874999999705
3.9799999999999898,0.7066666666666658,2.42043333333333,0.8224999999999998,1.7248999999999994,0.3199999999999932,2.946799999999973,0.3599999999999923,4.846399999999969
3.9899999999999896,0.7074999999999991,2.423754167206425,0.8227083333333332,1.7257302083333328,0.3266666666666598,2.9733666666666387,0.36749999999999217,4.876287499999968
3.9999999999999893,0.7083333333333325,2.42708333333333,0.8229166666666664,1.726562499999999,0.33333333333332615,2.999999999999971,0.374999999999992,4.906249999999968
4.009999999999989,0.7091666666666657,2.430420833344265,0.8231249999999998,1.7273968749999993,0.33999999999999275,3.026699999999971,0.38472222222221175,4.945187499999958
4.019999999999989,0.7099999999999991,2.433766669211777,0.8233333333333331,1.7282333333333328,0.34666666666665935,3.053466666666637,0.3944444444444336,4.984222222222178
4.029999999999989,0.7108333333333324,2.43712083380148,0.8235416666666664,1.729071874999999,0.3533333333333257,3.080299999999969,0.4041666666666557,5.023354166666622
4.0399999999999885,0.7116666666666657,2.4404833333315112,0.8237499999999998,1.7299124999999993,0.3599999999999923,3.107199999999969,0.41388888888887776,5.062583333333288
4.049999999999988,0.712499999999999,2.443854166704969,0.8239583333333331,1.7307552083333326,0.3666666666666589,3.1341666666666352,0.4236111111110996,5.101909722222176
4.059999999999988,0.7133333333333324,2.447233333346158,0.8241666666666664,1.7315999999999987,0.3733333333333253,3.161199999999967,0.4333333333333217,5.141333333333286
4.069999999999988,0.7141666666666656,2.450620833000456,0.8243749999999997,1.732446874999999,0.3799999999999919,3.188299999999967,0.4430555555555439,5.180854166666619
4.079999999999988,0.714999999999999,2.4540166668184056,0.8245833333333331,1.7332958333333324,0.3866666666666585,3.2154666666666336,0.4527777777777656,5.220472222222172
4.089999999999987,0.7158333333333323,2.4574208333716436,0.8247916666666664,1.7341468749999989,0.3933333333333249,3.2426999999999655,0.4624999999999878,5.26018749999995
4.099999999999987,0.7166666666666656,2.460833333333329,0.8249999999999997,1.7349999999999988,0.3999999999999915,3.269999999999965,0.4722222222222099,5.299999999999949
4.109999999999987,0.7174999999999989,2.464254166898542,0.8252083333333331,1.7358552083333323,0.40666666666665807,3.2973666666666315,0.48194444444443174,5.33990972222217
4.119999999999987,0.7183333333333323,2.467683333339809,0.8254166666666664,1.7367124999999985,0.41333333333332445,3.3247999999999633,0.4916666666666538,5.379916666666614
4.129999999999987,0.7191666666666655,2.4711208333382118,0.8256249999999997,1.737571874999999,0.41999999999999105,3.352299999999963,0.5013888888888759,5.420020833333281
4.139999999999986,0.7199999999999989,2.474566666666662,0.8258333333333331,1.7384333333333324,0.42666666666665765,3.3798666666666293,0.5111111111110977,5.460222222222167
4.149999999999986,0.7208333333333322,2.478020834327514,0.8260416666666663,1.7392968749999986,0.433333333333324,3.407499999999961,0.5208333333333198,5.500520833333277
4.159999999999986,0.7216666666666655,2.4814833333418425,0.8262499999999997,1.740162499999999,0.4399999999999906,3.435199999999961,0.530555555555542,5.54091666666661
4.169999999999986,0.7224999999999988,2.484954168691498,0.8264583333333331,1.7410302083333322,0.4466666666666572,3.4629666666666274,0.5377777777777745,5.570988888894343
4.1799999999999855,0.7233333333333322,2.4884333333922215,0.8266666666666663,1.7418999999999987,0.4533333333333236,3.4907999999999593,0.5399999999999968,5.580266666654219
4.189999999999985,0.7241666666666654,2.491920834149031,0.8268749999999997,1.7427718749999985,0.4599999999999902,3.5186999999999586,0.542222222222219,5.58956666650051
4.199999999999985,0.7249999999999988,2.495416666666661,0.8270833333333331,1.7436458333333322,0.4666666666666568,3.546666666666625,0.5444444444444411,5.598888888888874
4.209999999999985,0.7258333333333321,2.4989208331779844,0.8272916666666663,1.7445218749999984,0.47333333333332317,3.574699999999957,0.5466666666666633,5.608233333294925
4.219999999999985,0.7266666666666654,2.502433333321358,0.8274999999999997,1.7453999999999987,0.47999999999998977,3.602799999999957,0.5488888888888855,5.617599999969576
4.229999999999984,0.7274999999999987,2.5059541665759957,0.827708333333333,1.746280208333332,0.48666666666665637,3.630966666666623,0.5511111111111076,5.626988889296725
4.239999999999984,0.7283333333333321,2.509483333344044,0.8279166666666663,1.7471624999999984,0.49333333333332274,3.659199999999955,0.5533333333333298,5.636400000010928
4.249999999999984,0.7291666666666653,2.5130208333333277,0.8281249999999997,1.7480468749999987,0.49999999999998934,3.6874999999999547,0.5555555555555521,5.645833333333319
4.259999999999984,0.7299999999999986,2.516566665635501,0.828333333333333,1.7489333333333323,0.5066666666666559,3.715866666666621,0.557777777777774,5.655288888888933
4.269999999999984,0.730833333333332,2.5201208334162386,0.8285416666666663,1.7498218749999985,0.5133333333333223,3.744299999999953,0.5599999999999964,5.66476666661087
4.279999999999983,0.7316666666666652,2.523683333327671,0.8287499999999997,1.7507124999999988,0.5199999999999889,3.7727999999999526,0.5622222222222186,5.674266666689958
4.289999999999983,0.7324999999999986,2.527254166683939,0.828958333333333,1.751605208333332,0.5266666666666555,3.801366666666619,0.5644444444444406,5.683788888967552
4.299999999999983,0.733333333333332,2.530833333333327,0.8291666666666663,1.7524999999999982,0.5333333333333219,3.8299999999999503,0.5666666666666629,5.693333333333317
4.309999999999983,0.7341666666666652,2.5344208333607137,0.8293749999999996,1.7533968749999984,0.5399999999999885,3.85869999999995,0.5688888888888851,5.702899999995598
4.3199999999999825,0.7349999999999985,2.5380166667128954,0.829583333333333,1.754295833333332,0.5466666666666551,3.887466666666617,0.5711111111111071,5.712488888888872
4.329999999999982,0.7358333333333319,2.5416208333450165,0.8297916666666663,1.7551968749999982,0.5533333333333215,3.916299999999948,0.5733333333333294,5.722099999436055
4.339999999999982,0.7366666666666651,2.54523333337994,0.8299999999999996,1.7560999999999982,0.5599999999999881,3.9451999999999483,0.5755555555555517,5.731733333338784
4.349999999999982,0.7374999999999985,2.5488541666666604,0.830208333333333,1.7570052083333318,0.5666666666666547,3.9741666666666147,0.5777777777777736,5.741388889126661
4.359999999999982,0.7383333333333318,2.5524833332989276,0.8304166666666662,1.757912499999998,0.573333333333321,4.003199999999946,0.579999999999996,5.751066666654214
4.3699999999999815,0.7391666666666651,2.556120833415631,0.8306249999999996,1.7588218749999982,0.5799999999999876,4.032299999999946,0.5822222222222182,5.760766666979976
4.379999999999981,0.7399999999999984,2.5597666666994012,0.830833333333333,1.7597333333333318,0.5866666666666542,4.061466666666612,0.5844444444444402,5.770488888722728
4.389999999999981,0.7408333333333318,2.5634208328483474,0.8310416666666662,1.7606468749999982,0.5933333333333206,4.090699999999944,0.5866666666666625,5.780233333380217
4.399999999999981,0.741666666666665,2.5670833333146232,0.8312499999999996,1.7615624999999984,0.5999999999999872,4.119999999999944,0.5888888888888847,5.789999999999981
4.409999999999981,0.7424999999999984,2.570754166772632,0.831458333333333,1.762480208333332,0.6066666666666538,4.14936666666661,0.5911111111111067,5.799788888937525
4.41999999999998,0.7433333333333317,2.5744333335536207,0.8316666666666662,1.763399999999998,0.6133333333333202,4.178799999999942,0.5933333333333289,5.80959999997742
4.42999999999998,0.744166666666665,2.5781208333652037,0.8318749999999996,1.764321874999998,0.6199999999999868,4.208299999999942,0.5955555555555513,5.819433335202358
4.43999999999998,0.7449999999999983,2.5818166674688103,0.832083333333333,1.7652458333333316,0.6266666666666534,4.237866666666608,0.5977777777777732,5.829288888858458
4.44999999999998,0.7458333333333317,2.5855208407094556,0.8322916666666662,1.7661718749999982,0.6333333333333198,4.26749999999994,0.5999999999999955,5.839166665682686
4.4599999999999795,0.7466666666666649,2.5892333333333255,0.8324999999999996,1.7670999999999981,0.6399999999999864,4.297199999999939,0.6022222222222178,5.8490666670744975
4.469999999999979,0.7474999999999983,2.5929541668443616,0.8327083333333329,1.7680302083333315,0.646666666666653,4.326966666666605,0.6044444444444398,5.858988888892432
4.479999999999979,0.7483333333333316,2.5966833338730875,0.8329166666666662,1.7689624999999978,0.6533333333333193,4.356799999999938,0.606666666666662,5.868933333344257
4.489999999999979,0.7491666666666649,2.600420833334114,0.8331249999999996,1.7698968749999981,0.6599999999999859,4.386699999999937,0.6088888888888843,5.878900002549022
4.499999999999979,0.7499999999999982,2.6041666666666585,0.8333333333333329,1.7708333333333315,0.6666666666666525,4.416666666666603,0.6111111111111063,5.888888888888867
4.5099999999999785,0.7508333333333315,2.6079208334813644,0.8335416666666662,1.7717718749999976,0.6733333333333189,4.446699999999935,0.6133333333333285,5.898900000147305
4.519999999999978,0.7516666666666649,2.6116833333442604,0.8337499999999995,1.7727124999999981,0.6799999999999855,4.476799999999934,0.6155555555555509,5.908933333510319
4.529999999999978,0.7524999999999982,2.6154541666791338,0.8339583333333329,1.7736552083333312,0.6866666666666521,4.5069666666666,0.6177777777777728,5.918988888892323
4.539999999999978,0.7533333333333314,2.6192333358784388,0.8341666666666662,1.774599999999998,0.6933333333333185,4.537199999999933,0.6199999999999951,5.929066666610863
4.549999999999978,0.7541666666666649,2.6230208338089054,0.8343749999999995,1.7755468749999976,0.6999999999999851,4.567499999999932,0.6222222222222173,5.939166666688098
4.559999999999977,0.7549999999999981,2.6268166671348085,0.8345833333333329,1.7764958333333312,0.7066666666666517,4.597866666666598,0.6244444444444394,5.9492888889121724
4.569999999999977,0.7558333333333314,2.6306208349789926,0.8347916666666662,1.7774468749999977,0.713333333333318,4.62829999999993,0.6266666666666616,5.959433333284684
4.579999999999977,0.7566666666666648,2.634433333331507,0.8349999999999995,1.778399999999998,0.7199999999999847,4.658799999999929,0.6288888888888838,5.969600000078655
4.589999999999977,0.7574999999999981,2.63825416674159,0.8352083333333329,1.7793552083333313,0.7266666666666513,4.689366666666596,0.6311111111111058,5.979788889692093
4.5999999999999766,0.7583333333333313,2.6420833333716303,0.8354166666666661,1.7803124999999977,0.7333333333333176,4.719999999999928,0.6333333333333281,5.989999999999976
4.609999999999976,0.7591666666666648,2.6459208339599796,0.8356249999999995,1.7812718749999976,0.7399999999999842,4.750699999999927,0.6355555555555504,6.000233333317968
4.619999999999976,0.759999999999998,2.649766666679486,0.8358333333333329,1.7822333333333313,0.7466666666666508,4.781466666666594,0.6377777777777723,6.010488888884477
4.629999999999976,0.7608333333333313,2.653620833337542,0.8360416666666661,1.7831968749999976,0.7533333333333172,4.812299999999925,0.6399999999999947,6.020766666661775
4.639999999999976,0.7616666666666647,2.657483333000451,0.8362499999999995,1.7841624999999974,0.7599999999999838,4.843199999999925,0.6422222222222169,6.031066666666643
4.6499999999999755,0.762499999999998,2.661354166850204,0.8364583333333329,1.7851302083333314,0.7666666666666504,4.874166666666591,0.6444444444444389,6.041388889458916
4.659999999999975,0.7633333333333312,2.6652333334850664,0.8366666666666661,1.7860999999999978,0.7733333333333168,4.9051999999999225,0.6466666666666612,6.051733332409106
4.669999999999975,0.7641666666666647,2.66912083337942,0.8368749999999995,1.7870718749999974,0.7799999999999834,4.936299999999923,0.6488888888888834,6.06209999995847
4.679999999999975,0.7649999999999979,2.673016666704971,0.8370833333333328,1.7880458333333311,0.78666666666665,4.9674666666665885,0.6511111111111054,6.0724888888943305
4.689999999999975,0.7658333333333311,2.676920833936322,0.8372916666666661,1.7890218749999975,0.7933333333333163,4.99869999999992,0.6533333333333277,6.082900000016697
4.699999999999974,0.7666666666666646,2.680833333333324,0.8374999999999995,1.7899999999999978,0.799999999999983,5.02999999999992,0.65555555555555,6.093333333571098
4.709999999999974,0.7674999999999979,2.6847541656742977,0.8377083333333328,1.7909802083333308,0.8066666666666495,5.061366666666586,0.6577777777777719,6.103788889833024
4.719999999999974,0.7683333333333311,2.6886833335652027,0.8379166666666661,1.791962499999997,0.8133333333333159,5.092799999999918,0.6599999999999943,6.1142666666542045
4.729999999999974,0.7691666666666646,2.6926208334306327,0.8381249999999995,1.7929468749999973,0.8199999999999825,5.124299999999917,0.6622222222222165,6.124766688260689
4.739999999999974,0.7699999999999978,2.6965666666731365,0.8383333333333328,1.793933333333331,0.8266666666666491,5.155866666666584,0.6644444444444385,6.1352888892021875
4.749999999999973,0.770833333333331,2.7005208333333224,0.8385416666666661,1.7949218749999973,0.8333333333333155,5.187499999999915,0.6666666666666607,6.145833333318693
4.759999999999973,0.7716666666666645,2.7044833333382066,0.8387499999999994,1.7959124999999976,0.8399999999999821,5.219199999999915,0.668888888888883,6.1563999998338295
4.769999999999973,0.7724999999999977,2.708454166661273,0.8389583333333328,1.7969052083333306,0.8466666666666487,5.250966666666581,0.671111111111105,6.166988889142751
4.779999999999973,0.773333333333331,2.712433333333322,0.8391666666666661,1.7978999999999974,0.8533333333333151,5.282799999999913,0.6733333333333272,6.177600000046873
4.7899999999999725,0.7741666666666644,2.7164208370714107,0.8393749999999994,1.7988968749999976,0.8599999999999817,5.314699999999912,0.6755555555555496,6.188233333421113
4.799999999999972,0.7749999999999977,2.7204166676608406,0.8395833333333328,1.799895833333331,0.8666666666666483,5.346666666666578,0.6777777777777715,6.198888888888859
4.809999999999972,0.7758333333333309,2.7244208333467497,0.839791666666666,1.8008968749999972,0.8733333333333146,5.3786999999999106,0.6799999999999938,6.209566666357991
4.819999999999972,0.7766666666666644,2.7284333333418367,0.8399999999999994,1.801899999999997,0.8799999999999812,5.4107999999999095,0.6822222222222161,6.2202666667152915
4.829999999999972,0.7774999999999976,2.732454166659135,0.8402083333333328,1.8029052083333312,0.8866666666666478,5.442966666666576,0.6844444444444381,6.23098888916897
4.839999999999971,0.7783333333333309,2.736483335358158,0.840416666666666,1.8039124999999965,0.8933333333333142,5.475199999999907,0.6866666666666603,6.241733333335745
4.849999999999971,0.7791666666666643,2.7405208339703453,0.8406249999999994,1.804921874999997,0.8999999999999808,5.507499999999907,0.6888888888888826,6.252500000684431
4.859999999999971,0.7799999999999976,2.744566666725548,0.8408333333333328,1.8059333333333303,0.9066666666666474,5.539866666666573,0.6911111111111046,6.2632888907579005
4.869999999999971,0.7808333333333308,2.748620833292258,0.841041666666666,1.8069468749999966,0.9133333333333138,5.572299999999905,0.6933333333333268,6.274100000152228
4.879999999999971,0.7816666666666643,2.752683334149025,0.8412499999999994,1.807962499999997,0.9199999999999804,5.604799999999904,0.6955555555555492,6.284933333323641
4.88999999999997,0.7824999999999975,2.756754166582018,0.8414583333333328,1.8089802083333308,0.926666666666647,5.63736666666657,0.6977777777777711,6.295788889477789
4.89999999999997,0.7833333333333308,2.7608333332552,0.841666666666666,1.8099999999999967,0.9333333333333134,5.669999999999902,0.6999999999999934,6.306666666985146
4.90999999999997,0.7841666666666642,2.7649208333404496,0.8418749999999994,1.8110218749999965,0.93999999999998,5.7026999999999015,0.7022222222222156,6.317566666676065
4.91999999999997,0.7849999999999975,2.7690166665113103,0.8420833333333327,1.81204583333333,0.9466666666666466,5.735466666666568,0.7044444444444377,6.328488889296707
4.9299999999999695,0.7858333333333307,2.773120833358081,0.842291666666666,1.813071874999997,0.9533333333333129,5.768299999999899,0.7066666666666599,6.339433333335668
4.939999999999969,0.7866666666666642,2.7772333333213517,0.8424999999999994,1.8140999999999965,0.9599999999999795,5.801199999999898,0.7088888888888821,6.350400000003531
4.949999999999969,0.7874999999999974,2.781354166646326,0.8427083333333327,1.8151302083333305,0.9666666666666461,5.834166666666565,0.7111111111111041,6.361388887985838
4.959999999999969,0.7883333333333307,2.785483333686479,0.842916666666666,1.816162499999997,0.9733333333333125,5.8671999999998965,0.7133333333333264,6.372399999993981
4.969999999999969,0.7891666666666641,2.789620838431408,0.8431249999999993,1.817196874999997,0.9799999999999791,5.900299999999897,0.7155555555555487,6.383433333347597
4.9799999999999685,0.7899999999999974,2.79376666667737,0.8433333333333327,1.8182333333333303,0.9866666666666457,5.933466666666563,0.7177777777777706,6.394488891437896
4.989999999999968,0.7908333333333306,2.797920834259166,0.843541666666666,1.8192718749999965,0.9933333333333121,5.966699999999894,0.719999999999993,6.405566666820773
4.999999999999968,0.7916666666666641,2.8020833333333206,0.8437499999999993,1.8203124999999967,0.9999999999999787,5.999999999999893,0.7222222222222152,6.416666666666631


==> mech-unif-5-15-pmax-0.5.dat <==
value,share0.5,pay0.5,share0.25,pay0.25,share1,pay1,share1.5,pay1.5
5.0,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
5.1,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
5.199999999999999,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
5.299999999999999,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
5.399999999999999,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
5.499999999999998,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
5.599999999999998,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
5.6999999999999975,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
5.799999999999997,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
5.899999999999997,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
5.9999999999999964,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
6.099999999999996,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
6.199999999999996,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
6.299999999999995,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
6.399999999999995,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
6.499999999999995,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
6.599999999999994,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
6.699999999999994,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
6.799999999999994,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
6.899999999999993,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
6.999999999999993,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
7.0999999999999925,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
7.199999999999992,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
7.299999999999992,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
7.3999999999999915,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
7.499999999999991,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
7.599999999999991,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
7.69999999999999,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
7.79999999999999,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
7.89999999999999,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
7.999999999999989,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
8.099999999999989,0.0,0.0,0.25,0.0,-0.5,0.0,-1.0,0.0
8.199999999999989,0.0,0.0,0.2799999999999955,0.2448749999999631,-0.5,0.0,-1.0,0.0
8.299999999999988,0.0,0.0,0.3199999999999953,0.5748749999999607,-0.5,0.0,-1.0,0.0
8.399999999999988,0.0,0.0,0.3599999999999952,0.9088749999999599,-0.5,0.0,-1.0,0.0
8.499999999999988,0.0,0.0,0.399999999999995,1.246874999999958,-0.5,0.0,-1.0,0.0
8.599999999999987,0.0,0.0,0.43999999999999484,1.5888749999999556,-0.5,0.0,-1.0,0.0
8.699999999999987,0.0,0.0,0.47999999999999476,1.934874999999954,-0.5,0.0,-1.0,0.0
8.799999999999986,0.009999999999997344,0.08774999999997664,0.5199999999999946,2.2848749999999525,-0.5,0.0,-1.0,0.0
8.899999999999986,0.02999999999999725,0.26474999999997556,0.5599999999999945,2.6388749999999512,-0.5,0.0,-1.0,0.0
8.999999999999986,0.04999999999999716,0.4437499999999744,0.5999999999999943,2.9968749999999487,-0.5,0.0,-1.0,0.0
9.099999999999985,0.06999999999999706,0.6247499999999733,0.6399999999999941,3.358874999999947,-0.5,0.0,-1.0,0.0
9.199999999999985,0.08999999999999697,0.8077499999999721,0.679999999999994,3.7248749999999458,-0.5,0.0,-1.0,0.0
9.299999999999985,0.10999999999999699,0.9927499999999722,0.7199999999999939,4.094874999999943,-0.5,0.0,-1.0,0.0
9.399999999999984,0.1299999999999969,1.179749999999971,0.75,4.375000000164025,-0.5,0.0,-1.0,0.0
9.499999999999984,0.1499999999999968,1.3687499999999695,0.75,4.37500000004796,-0.5,0.0,-1.0,0.0
9.599999999999984,0.1699999999999967,1.5597499999999684,0.75,4.375000000001191,-0.5,0.0,-1.0,0.0
9.699999999999983,0.18999999999999662,1.7527499999999674,0.75,4.374999999564032,-0.5,0.0,-1.0,0.0
9.799999999999983,0.20999999999999663,1.947749999999967,0.75,4.374999999934326,-0.5,0.0,-1.0,0.0
9.899999999999983,0.22999999999999654,2.1447499999999655,0.75,4.37500000010097,-0.5,0.0,-1.0,0.0

10.0,0.4375,4.21875,0.828125,5.15625,0.0,5.0,-0.0625,9.375
10.1,0.45999999999999996,4.444875,0.82875,5.162531249999999,0.020000000000000018,5.2010000000000005,-0.04000000000000015,9.601124999999998
10.2,0.4824999999999998,4.673249999999999,0.829375,5.168875,0.039999999999999813,5.403999999999998,-0.01750000000000007,9.8295
10.299999999999999,0.5049999999999998,4.903874999999998,0.83,5.17528125,0.05999999999999983,5.608999999999998,0.004999999999999893,10.060125
10.399999999999999,0.5274999999999996,5.136749999999996,0.830625,5.18175,0.07999999999999963,5.815999999999995,0.027499999999999858,10.293
10.499999999999998,0.5499999999999996,5.371874999999996,0.83125,5.18828125,0.09999999999999964,6.024999999999997,0.04999999999999938,10.528124999999992
10.599999999999998,0.5724999999999996,5.609249999999995,0.8318749999999999,5.194874999999999,0.11999999999999966,6.235999999999997,0.07249999999999934,10.765499999999992
10.699999999999998,0.5949999999999993,5.8488749999999925,0.8325,5.20153125,0.13999999999999946,6.4489999999999945,0.09499999999999975,11.005124999999998
10.799999999999997,0.6174999999999994,6.090749999999994,0.833125,5.2082500000000005,0.15999999999999948,6.663999999999994,0.11749999999999927,11.246999999999993
10.899999999999997,0.6399999999999993,6.334874999999993,0.83375,5.215031249999999,0.17999999999999927,6.880999999999992,0.13999999999999924,11.491124999999991
10.999999999999996,0.6624999999999992,6.581249999999991,0.834375,5.221874999999999,0.1999999999999993,7.0999999999999925,0.1624999999999992,11.73749999999999
11.099999999999996,0.684999999999999,6.82987499999999,0.835,5.228781249999999,0.2199999999999993,7.320999999999993,0.18499999999999917,11.98612499999999
11.199999999999996,0.707499999999999,7.080749999999989,0.835625,5.2357499999999995,0.2399999999999991,7.54399999999999,0.20749999999999913,12.236999999999991
11.299999999999995,0.72,7.22112500006862,0.8362499999999999,5.242781249999998,0.2599999999999991,7.7689999999999895,0.23333333333333162,12.527708333333315
11.399999999999995,0.7224999999999999,7.249499999906256,0.8368749999999999,5.249874999999999,0.2799999999999989,7.995999999999988,0.2624999999999986,12.858749999999985
11.499999999999995,0.7249999999999999,7.278124999999998,0.8374999999999999,5.257031249999999,0.29999999999999893,8.224999999999987,0.2916666666666653,13.192708333333318
11.599999999999994,0.7274999999999998,7.306999999999997,0.838125,5.2642500000000005,0.31999999999999895,8.455999999999987,0.3208333333333314,13.52958333333331
11.699999999999994,0.7299999999999999,7.336125000000416,0.83875,5.271531250000001,0.33999999999999875,8.688999999999986,0.3499999999999981,13.869374999999977
11.799999999999994,0.7324999999999998,7.365499999935924,0.839375,5.278874999999999,0.35999999999999877,8.923999999999985,0.37916666666666465,14.21208333333331
11.899999999999993,0.7349999999999998,7.395124992266296,0.84,5.286281249999998,0.37999999999999856,9.160999999999984,0.4083333333333312,14.55770833333331
11.999999999999993,0.7374999999999998,7.424999999999997,0.840625,5.293749999999999,0.3999999999999986,9.399999999999983,0.4374999999999979,14.906249999999975
12.099999999999993,0.7399999999999999,7.455125000090831,0.8412499999999999,5.301281250000001,0.4199999999999986,9.640999999999984,0.46666666666666445,15.257708333333305
12.199999999999992,0.7424999999999998,7.485500000112024,0.8418749999999999,5.3088750000000005,0.4399999999999984,9.88399999999998,0.4958333333333311,15.612083333333306
12.299999999999992,0.7449999999999998,7.516125001652205,0.8424999999999999,5.316531249999999,0.4599999999999984,10.12899999999998,0.5249999999999977,15.969374999999971
12.399999999999991,0.7474999999999998,7.546999999999998,0.8431249999999999,5.324249999999999,0.4799999999999982,10.375999999999976,0.5541666666666643,16.329583333333304
12.499999999999991,0.7499999999999998,7.578124999999998,0.84375,5.33203125,0.4999999999999982,10.624999999999977,0.5833333333333305,16.692708333333297
12.59999999999999,0.7524999999999997,7.6094999999051,0.844375,5.339875,0.5199999999999982,10.875999999999978,0.5899999999999993,16.776374999984654
12.69999999999999,0.7549999999999997,7.6411250000004465,0.845,5.34778125,0.539999999999998,11.128999999999975,0.596666666666666,16.860708333395447
12.79999999999999,0.7574999999999997,7.672999999906252,0.845625,5.35575,0.559999999999998,11.383999999999975,0.6033333333333326,16.945708333387998
12.89999999999999,0.7599999999999998,7.705125000055217,0.84625,5.36378125,0.5799999999999979,11.640999999999973,0.6099999999999992,17.03137500007183
12.99999999999999,0.7624999999999997,7.737499999999997,0.8468749999999999,5.371874999999998,0.5999999999999979,11.899999999999972,0.6166666666666659,17.117708332950478
13.099999999999989,0.7649999999999997,7.770125000058814,0.8474999999999999,5.380031249999999,0.6199999999999979,12.160999999999973,0.6233333333333325,17.20470833342374
13.199999999999989,0.7674999999999997,7.802999999999996,0.8481249999999999,5.388249999999998,0.6399999999999977,12.423999999999968,0.6299999999999992,17.292374999952262
13.299999999999988,0.7699999999999998,7.836125000075911,0.8487499999999999,5.396531249999998,0.6599999999999977,12.688999999999968,0.6366666666666658,17.380708333532088
13.399999999999988,0.7724999999999997,7.869500000000415,0.849375,5.404875,0.6799999999999975,12.955999999999966,0.6433333333333324,17.469708332662712
13.499999999999988,0.7749999999999997,7.903124999999996,0.8499999999999999,5.413281249999998,0.6999999999999975,13.224999999999968,0.6499999999999991,17.55937499999999
13.599999999999987,0.7774999999999996,7.936999999910221,0.850625,5.4217499999999985,0.7199999999999975,13.495999999999967,0.656666666666666,17.64970833258274
13.699999999999987,0.7799999999999997,7.971125000088337,0.85125,5.430281250000001,0.7399999999999973,13.768999999999963,0.6633333333333326,17.740708337887565
13.799999999999986,0.7824999999999996,8.005499992266296,0.8518749999999999,5.438874999999999,0.7599999999999973,14.043999999999963,0.6699999999999993,17.832375000092256
13.899999999999986,0.7849999999999996,8.040124999979634,0.8524999999999999,5.44753125,0.7799999999999971,14.32099999999996,0.6766666666666659,17.92470833335501
13.999999999999986,0.7874999999999996,8.074999999999996,0.8531249999999999,5.45625,0.7999999999999972,14.59999999999996,0.6833333333333325,18.0177083333603
14.099999999999985,0.7899999999999997,8.110125000176676,0.8537499999999999,5.465031249999998,0.8199999999999972,14.88099999999996,0.6899999999999992,18.11137500008575
14.199999999999985,0.7924999999999996,8.145499998548155,0.8543749999999999,5.473874999999999,0.839999999999997,15.163999999999957,0.6966666666666658,18.2057083336566
14.299999999999985,0.7949999999999996,8.181124999403895,0.8549999999999999,5.4827812499999995,0.859999999999997,15.448999999999957,0.7033333333333325,18.300708335289805
14.399999999999984,0.7974999999999997,8.217000000245553,0.8556249999999999,5.491749999999997,0.8799999999999968,15.735999999999954,0.7099999999999991,18.39637500004119
14.499999999999984,0.7999999999999996,8.253124999899882,0.85625,5.50078125,0.8999999999999968,16.024999999999952,0.7166666666666657,18.492708341721755
14.599999999999984,0.8024999999999995,8.2895000016522,0.8568749999999998,5.509874999999998,0.9199999999999968,16.315999999999953,0.7233333333333324,18.589708333651227
14.699999999999983,0.8049999999999995,8.326124999332794,0.8574999999999999,5.5190312499999985,0.9399999999999966,16.608999999999952,0.729999999999999,18.687374999975894
14.799999999999983,0.8074999999999996,8.362999999999994,0.8581249999999999,5.528249999999999,0.9599999999999966,16.90399999999995,0.7366666666666657,18.785708333390115
14.899999999999983,0.8099999999999996,8.400125004048208,0.8587499999999999,5.53753125,0.9799999999999964,17.200999999999944,0.7433333333333323,18.884708333903493
14.999999999999982,0.8124999999999996,8.437499999999993,0.8593749999999999,5.546874999999997,0.9999999999999964,17.499999999999947,0.7499999999999989,18.984374999999986


==> payment_25.csv <==
v,p
0.0,0.0
0.00500250125062531,0.0
0.0100050025012506,0.0
0.0150075037518759,0.0
0.0200100050025013,0.0
0.0250125062531266,0.0
0.0300150075037519,0.0
0.0350175087543772,0.0
0.0400200100050025,0.0
0.0450225112556278,0.0
0.0500250125062531,0.0
0.0550275137568784,1.73472347597681e-18
0.0600300150075038,0.0
0.0650325162581291,0.0
0.0700350175087544,0.0
0.0750375187593797,3.46944695195361e-18
0.080040020010005,0.0
0.0850425212606303,0.0
0.0900450225112556,0.0
0.0950475237618809,0.0
0.100050025012506,0.0
0.105052526263132,0.0
0.110055027513757,3.46944695195361e-18
0.115057528764382,0.0
0.120060030015008,0.0
0.125062531265633,0.0
0.130065032516258,0.0
0.135067533766883,0.0
0.140070035017509,0.0
0.145072536268134,0.0
0.150075037518759,6.93889390390723e-18
0.155077538769385,0.0
0.16008004002001,0.0
0.165082541270635,0.0
0.170085042521261,0.0
0.175087543771886,6.93889390390723e-18
0.180090045022511,0.0
0.185092546273137,0.0
0.190095047523762,0.0
0.195097548774387,6.93889390390723e-18
0.200100050025013,0.0
0.205102551275638,0.0
0.210105052526263,0.0
0.215107553776888,0.0
0.220110055027514,6.93889390390723e-18
0.225112556278139,0.0
0.230115057528764,0.0
0.23511755877939,0.0
0.240120060030015,0.0
0.24512256128064,6.93889390390723e-18
0.250125062531266,0.0
0.255127563781891,0.0
0.260130065032516,0.0
0.265132566283142,0.0
0.270135067533767,0.0
0.275137568784392,1.38777878078145e-17
0.280140070035018,0.0
0.285142571285643,0.0
0.290145072536268,0.0
0.295147573786893,0.0
0.300150075037519,1.38777878078145e-17
0.305152576288144,0.0
0.310155077538769,0.0
0.315157578789395,0.0
0.32016008004002,0.0
0.325162581290645,1.38777878078145e-17
0.330165082541271,0.0
0.335167583791896,0.0
0.340170085042521,0.0
0.345172586293147,0.0
0.350175087543772,1.38777878078145e-17
0.355177588794397,0.0
0.360180090045023,0.0
0.365182591295648,0.0
0.370185092546273,0.0
0.375187593796898,0.0
0.380190095047524,0.0
0.385192596298149,0.0
0.390195097548774,1.38777878078145e-17
0.3951975987994,0.0
0.400200100050025,0.0
0.40520260130065,0.0
0.410205102551276,0.0
0.415207603801901,1.38777878078145e-17
0.420210105052526,0.0
0.425212606303152,0.0
0.430215107553777,0.0
0.435217608804402,0.0
0.440220110055028,1.38777878078145e-17
0.445222611305653,0.0
0.450225112556278,0.0
0.455227613806903,0.0
0.460230115057529,0.0
0.465232616308154,1.38777878078145e-17
0.470235117558779,0.0
0.475237618809405,0.0
0.48024012006003,0.0
0.485242621310655,0.0
0.490245122561281,1.38777878078145e-17
0.495247623811906,0.0
0.500250125062531,0.0
0.505252626313157,0.0
0.510255127563782,0.0
0.515257628814407,0.0
0.520260130065033,0.0
0.525262631315658,0.0
0.530265132566283,0.0
0.535267633816909,0.0
0.540270135067534,0.0
0.545272636318159,0.0
0.550275137568784,2.77555756156289e-17
0.55527763881941,0.0
0.560280140070035,0.0
0.56528264132066,0.0
0.570285142571286,0.0
0.575287643821911,2.77555756156289e-17
0.580290145072536,0.0
0.585292646323162,0.0
0.590295147573787,0.0
0.595297648824412,0.0
0.600300150075038,2.77555756156289e-17
0.605302651325663,0.0
0.610305152576288,0.0
0.615307653826913,0.0
0.620310155077539,0.0
0.625312656328164,2.77555756156289e-17
0.630315157578789,0.0
0.635317658829415,0.0
0.64032016008004,0.0
0.645322661330665,0.0
0.650325162581291,2.77555756156289e-17
0.655327663831916,0.0
0.660330165082541,0.0
0.665332666333167,0.0
0.670335167583792,0.0
0.675337668834417,2.77555756156289e-17
0.680340170085043,0.0
0.685342671335668,0.0
0.690345172586293,0.0
0.695347673836918,0.104824898548731
0.700350175087544,0.104911773314646
0.705352676338169,0.104999159259161
0.710355177588794,0.105087054968784
0.71535767883942,0.105175459032753
0.720360180090045,0.105264370043039
0.72536268134067,0.105353786594339
0.730365182591296,0.105443707284068
0.735367683841921,0.105534130712361
0.740370185092546,0.105625055482063
0.745372686343172,0.105716480198724
0.750375187593797,0.105808403470601
0.755377688844422,0.105900823908645
0.760380190095048,0.105993740126502
0.765382691345673,0.106087150740508
0.770385192596298,0.10618105436968
0.775387693846923,0.106275449635719
0.780390195097549,0.106370335162997
0.785392696348174,0.106465709578559
0.790395197598799,0.106561571512116
0.795397698849425,0.106657919596041
0.80040020010005,0.106754752465362
0.805402701350675,0.106852068757761
0.810405202601301,0.106949867113569
0.815407703851926,0.107048146175759
0.820410205102551,0.107146904589944
0.825412706353177,0.107246141004371
0.830415207603802,0.107345854069917
0.835417708854427,0.107446042440087
0.840420210105053,0.107546704771003
0.845422711355678,0.107647839721408
0.850425212606303,0.107749445952656
0.855427713856929,0.107851522128706
0.860430215107554,0.107954066916125
0.865432716358179,0.108057078984077
0.870435217608804,0.10816055700432
0.87543771885943,0.108264499651203
0.880440220110055,0.108368905601661
0.88544272136068,0.10847377353521
0.890445222611306,0.108579102133944
0.895447723861931,0.108684890082528
0.900450225112556,0.108791136068196
0.905452726363182,0.108897838780748
0.910455227613807,0.109004996912541
0.915457728864432,0.109112609158487
0.920460230115058,0.109220674216051
0.925462731365683,0.113339210142948
0.930465232616308,0.122585089961795
0.935467733866934,0.131698556097995
0.940470235117559,0.140681285511794
0.945472736368184,0.149534940815844
0.950475237618809,0.158261170185098
0.955477738869435,0.16686160727591
0.96048024012006,0.175337871154011
0.965482741370685,0.18369156623103
0.970485242621311,0.191924282209267
0.975487743871936,0.200037594034395
0.980490245122561,0.208033061855827
0.985492746373187,0.215912230994423
0.990495247623812,0.223676631917308
0.995497748874437,0.231327780219491
1.00050025012506,0.238867176612053
1.00550275137569,0.246296306916635
1.01050525262631,0.253616642065992
1.01550775387694,0.260829638110364
1.02051025512756,0.267936736229444
1.02551275637819,0.274939362749712
1.03051525762881,0.281838929166915
1.03551775887944,0.288636832173499
1.04052026013007,0.295334453690758
1.04552276138069,0.301933160905536
1.05052526263132,0.308434306311264
1.05552776388194,0.314839227753157
1.06053026513257,0.32114924847739
1.06553276638319,0.32736567718407
1.07053526763382,0.333489808083849
1.07553776888444,0.339522920957991
1.08054027013507,0.345466281221759
1.08554277138569,0.35132113999095
1.09054527263632,0.357088734151427
1.09554777388694,0.362770286431517
1.10055027513757,0.368367005477127
1.10555277638819,0.373880085929429
1.11055527763882,0.379310708505012
1.11555777888944,0.384660040078341
1.12056028014007,0.389929233766425
1.1255627813907,0.395119429015554
1.13056528264132,0.40023175169001
1.13556778389195,0.405267314162623
1.14057028514257,0.410227215407069
1.1455727863932,0.415112541091815
1.15057528764382,0.419924363675588
1.15557778889445,0.424663742504301
1.16058029014507,0.42933172390931
1.1655827913957,0.433929341306929
1.17058529264632,0.438457615299117
1.17558779389695,0.442917553775234
1.18059029514757,0.447310152014806
1.1855927963982,0.451636392791204
1.19059529764882,0.45589724647616
1.19559779889945,0.460093671145061
1.20060030015008,0.464226612682932
1.2056028014007,0.468297004891047
1.21060530265133,0.47230576959410697
1.21560780390195,0.476253816747906
1.22061030515258,0.480142044547437
1.2256128064032,0.483971339535379
1.23061530765383,0.487742576710887
1.23561780890445,0.491456619638665
1.24062031015508,0.495114320558232
1.2456228114057,0.498716520493357
1.25062531265633,0.502264049361601
1.25562781390695,0.505757726083917
1.26063031515758,0.509198358694278
1.2656328164082,0.512586744449263
1.27063531765883,0.51592366993759
1.27563781890945,0.519209911189527
1.28064032016008,0.522446233786164
1.28564282141071,0.525633392968498
1.29064532266133,0.528772133746293
1.29564782391196,0.531863191006694
1.30065032516258,0.534907289622545
1.30565282641321,0.537905144560396
1.31065532766383,0.540857460988158
1.31565782891446,0.543764934382383
1.32066033016508,0.546628250635138
1.32566283141571,0.549448086160448
1.33066533266633,0.55222510800029
1.33566783391696,0.554959973930098
1.34067033516758,0.557653332563778
1.34567283641821,0.560305823458192
1.35067533766883,0.562918077217097
1.35567783891946,0.56549071559453
1.36068034017009,0.568024351597605
1.36568284142071,0.570519589588708
1.37068534267134,0.572977025387087
1.37568784392196,0.575397246369798
1.38069034517259,0.577780831572015
1.38569284642321,0.580128351786675
1.39069534767384,0.582440369663447
1.39569784892446,0.584717439807024
1.40070035017509,0.586960108874707
1.40570285142571,0.589168915673287
1.41070535267634,0.591344391255208
1.41570785392696,0.593487059013996
1.42071035517759,0.595597434778962
1.42571285642821,0.597676026909147
1.43071535767884,0.599723336386523
1.43571785892946,0.601739856908429
1.44072036018009,0.603726074979242
1.44572286143072,0.605682470001278
1.45072536268134,0.60760951436491
1.45572786393197,0.609507673537911
1.46073036518259,0.611377406153998
1.46573286643322,0.613219164100598
1.47073536768384,0.615033392605814
1.47573786893447,0.616820530324588
1.48074037018509,0.618581009424079
1.48574287143572,0.62031525566822
1.49074537268634,0.622023688501488
1.49574787393697,0.62370672113186
1.50075037518759,0.625364760612965
1.50575287643822,0.626998207925427
1.51075537768884,0.628607458057409
1.51575787893947,0.63019290008434
1.5207603801901,0.63175491724784
1.52576288144072,0.633293887033843
1.53076538269135,0.634810181249907
1.53576788394197,0.636304166101727
1.5407703851926,0.637776202268841
1.54577288644322,0.639226644979543
1.55077538769385,0.640655844084985
1.55577788894447,0.642064144132498
1.5607803901951,0.643451884438104
1.56578289144572,0.644819399158251
1.57078539269635,0.64616701736075
1.57578789394697,0.647495063094929
1.5807903951976,0.648803855461011
1.58579289644822,0.650093708678704
1.59079539769885,0.651364932155023
1.59579789894947,0.652617830551339
1.6008004002001,0.653852703849663
1.60580290145073,0.655069847418162
1.61080540270135,0.65626955207592
1.61580790395198,0.657452104156943
1.6208104052026,0.65861778557342
1.62581290645323,0.659766873878227
1.63081540770385,0.660899642326698
1.63581790895448,0.662016359937663
1.6408204102051,0.663117291553746
1.64582291145573,0.664202697900944
1.65082541270635,0.665272835647486
1.65582791395698,0.666327957461968
1.6608304152076,0.667368312070786
1.66583291645823,0.668394144314864
1.67083541770885,0.669405695205674
1.67583791895948,0.670403201980567
1.68084042021011,0.671386898157424
1.68584292146073,0.672357013588603
1.69084542271136,0.67331377451423
1.69584792396198,0.674257403614805
1.70085042521261,0.675188120063145
1.70585292646323,0.676106139575671
1.71085542771386,0.677011674463033
1.71585792896448,0.67790493368009
1.72086043021511,0.67878612287525
1.72586293146573,0.679655444439167
1.73086543271636,0.680513097552811
1.73586793396698,0.681359278234908
1.74087043521761,0.682194179388771
1.74587293646823,0.683017990848501
1.75087543771886,0.683830899424595
1.75587793896948,0.68463308894895
1.76088044022011,0.685424740319258
1.76588294147074,0.686206031542833
1.77088544272136,0.686977137779836
1.77588794397199,0.68773823138593
1.78089044522261,0.688489481954363
1.78589294647324,0.689231056357483
1.79089544772386,0.689963118787692
1.79589794897449,0.690685830797852
1.80090045022511,0.691399351341133
1.80590295147574,0.6921038368103269
1.81090545272636,0.692799441076619
1.81590795397699,0.693486315527834
1.82091045522761,0.694164609106152
1.82591295647824,0.694834468345307
1.83091545772886,0.695496037407276
1.83591795897949,0.696149458118452
1.84092046023012,0.696794870005324
1.84592296148074,0.697432410329653
1.85092546273137,0.698062214123165
1.85592796398199,0.698684414221752
1.86093046523262,0.699299141299197
1.86593296648324,0.699906523900426
1.87093546773387,0.700506688474289
1.87593796898449,0.701099759405882
1.88094047023512,0.701685859048406
1.88594297148574,0.702265107754581
1.89094547273637,0.702837623907608
1.89594797398699,0.703403523951693
1.90095047523762,0.703962922422131
1.90595297648824,0.70451593197497
1.91095547773887,0.705062663416234
1.91595797898949,0.705603225730738
1.92096048024012,0.706137726110487
1.92596298149075,0.706666269982657
1.93096548274137,0.707188961037184
1.935967983992,0.707705901253937
1.94097048524262,0.708217190929518
1.94597298649325,0.708722928703648
1.95097548774387,0.709223211585188
1.9559779889945,0.709718134977774
1.96098049024512,0.710207792705065
1.96598299149575,0.710692277035646
1.97098549274637,0.711171678707539
1.975987993997,0.711646086952372
1.98099049524762,0.712115589519183
1.98599299649825,0.712580272697873
1.99099549774887,0.713040221342318
1.9959979989995,0.713495518893131
2.00100050025013,0.713946247400092
2.00600300150075,0.714392487544239
2.01100550275138,0.714834318659637
2.016008004002,0.71527181875482
2.02101050525263,0.715705064533902
2.02601300650325,0.716134131417394
2.03101550775388,0.716559093562689
2.0360180090045,0.716980023884249
2.04102051025513,0.717396994073486
2.04602301150575,0.717810074618343
2.05102551275638,0.718219334822584
2.056028014007,0.718624842824789
2.06103051525763,0.71902666561706
2.06603301650825,0.719424869063446
2.07103551775888,0.719819517918091
2.0760380190095,0.720210675843103
2.08104052026013,0.720598405426149
2.08604302151076,0.720982768197789
2.09104552276138,0.721363824648537
2.09604802401201,0.72174163424567
2.10105052526263,0.722116255449773
2.10605302651326,0.722487745731032
2.11105552776388,0.722856161585281
2.11605802901451,0.723221558549799
2.12106053026513,0.723583991218862
2.12606303151576,0.723943513259061
2.13106553276638,0.724300177424382
2.13606803401701,0.724654035571048
2.14107053526763,0.725005138672138
2.14607303651826,0.725353536831979
2.15107553776888,0.725699279300311
2.15607803901951,0.726042414486235
2.16108054027014,0.726382989971945
2.16608304152076,0.726721052526244
2.17108554277139,0.727056648117852
2.17608804402201,0.727389821928505
2.18109054527264,0.727720618365848
2.18609304652326,0.728049081076132
2.19109554777389,0.728375252956707
2.19609804902451,0.728699176168316
2.20110055027514,0.729020892147214
2.20610305152576,0.729340441617071
2.21110555277639,0.729657864600706
2.21610805402701,0.729973200431634
2.22111055527764,0.730286487765426
2.22611305652826,0.730597764590891
2.23111555777889,0.730907068241086
2.23611805902952,0.731214435404147
2.24112056028014,0.731519902133952
2.24612306153077,0.731823503860613
2.25112556278139,0.732125275400802
2.25612806403202,0.732425250967915
2.26113056528264,0.732723464182076
2.26613306653327,0.733019948079973
2.27113556778389,0.733314735124548
2.27613806903452,0.733607857214528
2.28114057028514,0.733899345693807
2.28614307153577,0.734189231360672
2.29114557278639,0.734477544476885
2.29614807403702,0.734764314776625
2.30115057528764,0.735049571475278
2.30615307653827,0.735333343278093
2.31115557778889,0.735615658388694
2.31615807903952,0.735896544517461
2.32116058029015,0.736176028889773
2.32616308154077,0.736454138254114
2.3311655827914,0.736730898890061
2.33616808404202,0.737006336616133
2.34117058529265,0.737280476797512
2.34617308654327,0.73755334435365
2.3511755877939,0.737824963765743
2.35617808904452,0.738095359084091
2.36118059029515,0.738364553935333
2.36618309154577,0.738632571529571
2.3711855927964,0.738899434667373
2.37618809404702,0.739165165746668
2.38119059529765,0.73942978676952
2.38619309654827,0.739693319348809
2.3911955977989,0.73995578471478
2.39619809904952,0.740217203721509
2.40120060030015,0.740477596853243
2.40620310155078,0.740736984230654
2.4112056028014,0.740995385616982
2.41620810405203,0.741252820424073
2.42121060530265,0.741509307718336
2.42621310655328,0.741764866226579
2.4312156078039,0.742019514341771
2.43621810905453,0.742273270128696
2.44122061030515,0.742526151329519
2.44622311155578,0.742778175369264
2.4512256128064,0.743029359361195
2.45622811405703,0.743279720112113
2.46123061530765,0.743529274127569
2.46623311655828,0.743778037616982
2.4712356178089,0.744026026498682
2.47623811905953,0.744273256404869
2.48124062031016,0.744519742686482
2.48624312156078,0.744765500417998
2.49124562281141,0.745010544402145
2.49624812406203,0.74525488917454
2.50125062531266,0.745498549008252
2.50625312656328,0.745741537918284
2.51125562781391,0.745983869665987
2.51625812906453,0.746225557763398
2.52126063031516,0.746466615477505
2.52626313156578,0.746707055834445
2.53126563281641,0.746946891623626
2.53626813406703,0.747186135401792
2.54127063531766,0.747424799497005
2.54627313656828,0.747662896012573
2.55127563781891,0.74790043683091
2.55627813906954,0.748137433617329
2.56128064032016,0.74837389782377
2.56628314157079,0.748609840692477
2.57128564282141,0.748845273259599
2.57628814407204,0.749080206358738
2.58129064532266,0.749314650624443
2.58629314657329,0.749548616495635
2.59129564782391,0.749782114218984
2.59629814907454,0.750015153852222
2.60130065032516,0.750247745267405
2.60630315157579,0.750479898154122
2.61130565282641,0.750711622022646
2.61630815407704,0.750942926207031
2.62131065532766,0.751173819868167
2.62631315657829,0.751404311996769
2.63131565782891,0.751634411416329
2.63631815907954,0.751864126786012
2.64132066033017,0.752093466603501
2.64632316158079,0.752322439207801
2.65132566283142,0.752551052781993
2.65632816408204,0.752779315355935
2.66133066533267,0.75300723480893
2.66633316658329,0.75323481887234
2.67133566783392,0.753462075132157
2.67633816908454,0.753689011031533
2.68134067033517,0.753915633873266
2.68634317158579,0.754141950822247
2.69134567283642,0.754367968907856
2.69634817408704,0.754593695026332
2.70135067533767,0.75481913594309
2.70635317658829,0.755044298295007
2.71135567783892,0.755269188592664
2.71635817908954,0.755493813222556
2.72136068034017,0.755718178449256
2.7263631815908,0.75594229041755
2.73136568284142,0.756166155154532
2.73636818409205,0.756389778571668
2.74137068534267,0.756613166466812
2.7463731865933,0.756836324526209
2.75137568784392,0.757059258326443
2.75637818909455,0.757281973336363
2.76138069034517,0.757504474918977
2.7663831915958,0.757726768333308
2.77138569284642,0.757948858736219
2.77638819409705,0.758170751184216
2.78139069534767,0.758392450635204
2.7863931965983,0.758613961950232
2.79139569784892,0.75883528989519
2.79639819909955,0.759056439142491
2.80140070035018,0.759277414272719
2.8064032016008,0.759498219776241
2.81140570285143,0.759718860054809
2.81640820410205,0.75993933942312
2.82141070535268,0.760159662110353
2.8264132066033,0.760379832261682
2.83141570785393,0.760599853939761
2.83641820910455,0.760819731126187
2.84142071035518,0.761039467722929
2.8464232116058,0.761259067553745
2.85142571285643,0.761478534365566
2.85642821410705,0.761697871829855
2.86143071535768,0.761917083543953
2.8664332166083,0.762136173032388
2.87143571785893,0.762355143748174
2.87643821910955,0.762573999074079
2.88144072036018,0.762792742323876
2.88644322161081,0.763011376743568
2.89144572286143,0.763229905512599
2.89644822411206,0.763448331745036
2.90145072536268,0.763666658490736
2.90645322661331,0.763884888736492
2.91145572786393,0.764103025407157
2.91645822911456,0.764321071366751
2.92146073036518,0.764539029419548
2.92646323161581,0.764756902311145
2.93146573286643,0.764974692729508
2.93646823411706,0.765192403306009
2.94147073536768,0.765410036616436
2.94647323661831,0.765627595181991
2.95147573786893,0.765845081470267
2.95647823911956,0.766062497896213
2.96148074037019,0.766279846823077
2.96648324162081,0.766497130563336
2.97148574287144,0.766714351379606
2.97648824412206,0.766931511485543
2.98149074537269,0.767148613046726
2.98649324662331,0.767365658181515
2.99149574787394,0.767582648961907
2.99649824912456,0.767799587414377
3.00150075037519,0.768016475520692
3.00650325162581,0.768233315218722
3.01150575287644,0.768450108403231
3.01650825412706,0.768666856926662
3.02151075537769,0.768883562599897
3.02651325662831,0.769100227193013
3.03151575787894,0.76931685243602
3.03651825912957,0.769533440019591
3.04152076038019,0.76974999159577
3.04652326163082,0.769966508778678
3.05152576288144,0.770182993145203
3.05652826413207,0.770399446235674
3.06153076538269,0.770615869554529
3.06653326663332,0.770832264570966
3.07153576788394,0.771048632719589
3.07653826913457,0.771264975401036
3.08154077038519,0.771481293982601
3.08654327163582,0.771697589798843
3.09154577288644,0.771913864152184
3.09654827413707,0.772130118313497
3.10155077538769,0.772346353522685
3.10655327663832,0.772562570989246
3.11155577788894,0.772778771892835
3.11655827913957,0.772994957383807
3.1215607803902,0.773211128583761
3.12656328164082,0.773427286586062
3.13156578289145,0.773643432456368
3.13656828414207,0.773859567233133
3.1415707853927,0.774075691928116
3.14657328664332,0.774291807526866
3.15157578789395,0.774507914989214
3.15657828914457,0.774724015249743
3.1615807903952,0.774940109218255
3.16658329164582,0.775156197780233
3.17158579289645,0.77537228179729
3.17658829414707,0.775588362107612
3.1815907953977,0.775804439526395
3.18659329664832,0.776020514846267
3.19159579789895,0.776236588837716
3.19659829914957,0.776452662249497
3.2016008004002,0.776668735809034
3.20660330165083,0.776884810222828
3.21160580290145,0.77710088617684
3.21660830415208,0.777316964336877
3.2216108054027,0.777533045348969
3.22661330665333,0.777749129839743
3.23161580790395,0.777965218416781
3.23661830915458,0.778181311668985
3.2416208104052,0.77839741016692
3.24662331165583,0.778613514463167
3.25162581290645,0.778829625092657
3.25662831415708,0.779045742573006
3.2616308154077,0.779261867404839
3.26663331665833,0.779478000072117
3.27163581790895,0.779694141042447
3.27663831915958,0.779910290767397
3.28164082041021,0.780126449682793
3.28664332166083,0.780342618209029
3.29164582291146,0.780558796751347
3.29664832416208,0.78077498570014
3.30165082541271,0.780991185431224
3.30665332666333,0.781207396306124
3.31165582791396,0.781423618672341
3.31665832916458,0.781639852863625
3.32166083041521,0.781856099200238
3.32666333166583,0.782072357989212
3.33166583291646,0.782288629524604
3.33666833416708,0.782504914087746
3.34167083541771,0.782721211947488
3.34667333666833,0.782937523360447
3.35167583791896,0.783153848571232
3.35667833916959,0.783370187812686
3.36168084042021,0.783586541306109
3.36668334167084,0.783802909261487
3.37168584292146,0.784019291877708
3.37668834417209,0.78423568934278
3.38169084542271,0.784452101834042
3.38669334667334,0.784668529518379
3.39169584792396,0.784884972552417
3.39669834917459,0.785101431082731
3.40170085042521,0.785317905246042
3.40670335167584,0.785534395169411
3.41170585292646,0.785750900970425
3.41670835417709,0.785967422757392
3.42171085542771,0.78618396062952
3.42671335667834,0.786400514677098
3.43171585792896,0.786617084981673
3.43671835917959,0.786833671616228
3.44172086043022,0.787050274645345
3.44672336168084,0.787266894125383
3.45172586293147,0.787483530104637
3.45672836418209,0.787700182623499
3.46173086543272,0.787916851714619
3.46673336668334,0.788133537403062
3.47173586793397,0.788350239706462
3.47673836918459,0.788566958635168
3.48174087043522,0.788783694192396
3.48674337168584,0.789000446374375
3.49174587293647,0.789217215170484
3.49674837418709,0.7894340005634
3.50175087543772,0.789650802529228
3.50675337668834,0.789867621037643
3.51175587793897,0.790084456052013
3.51675837918959,0.79030130752954
3.52176088044022,0.790518175421383
3.52676338169085,0.790735059672779
3.53176588294147,0.790951960223174
3.5367683841921,0.791168877006342
3.54177088544272,0.791385809950497
3.54677338669335,0.791602758978421
3.55177588794397,0.791819724007568
3.5567783891946,0.792036704950185
3.56178089044522,0.792253701713415
3.56678339169585,0.792470714199411
3.57178589294647,0.792687742305439
3.5767883941971,0.792904785923986
3.58179089544772,0.793121844942858
3.58679339669835,0.793338919245284
3.59179589794897,0.793556008710016
3.5967983991996,0.793773113211421
3.60180090045023,0.793990232619582
3.60680340170085,0.794207366800387
3.61180590295148,0.794424515615626
3.6168084042021,0.794641678923076
3.62181090545273,0.794858856576592
3.62681340670335,0.795076048426195
3.63181590795398,0.795293254318154
3.6368184092046,0.795510474095075
3.64182091045523,0.795727707595977
3.64682341170585,0.795944954656378
3.65182591295648,0.796162215108372
3.6568284142071,0.796379488780707
3.66183091545773,0.79659677549886
3.66683341670835,0.796814075085117
3.67183591795898,0.797031387358639
3.67683841920961,0.797248712135541
3.68184092046023,0.797466049228957
3.68684342171086,0.797683398449119
3.69184592296148,0.797900759603414
3.69684842421211,0.798118132496459
3.70185092546273,0.798335516930162
3.70685342671336,0.798552912703792
3.71185592796398,0.798770319614037
3.71685842921461,0.798987737455069
3.72186093046523,0.799205166018606
3.72686343171586,0.79942260509397
3.73186593296648,0.799640054468147
3.73686843421711,0.799857513925842
3.74187093546773,0.800074983249544
3.74687343671836,0.80029246221957
3.75187593796898,0.80050995061413
3.75687843921961,0.800727448209373
3.76188094047024,0.800944954779445
3.76688344172086,0.801162470096537
3.77188594297149,0.80137999393094
3.77688844422211,0.801597526051087
3.78189094547274,0.801815066223613
3.78689344672336,0.802032614213392
3.79189594797399,0.802250169783593
3.79689844922461,0.802467732695717
3.80190095047524,0.802685302709652
3.80690345172586,0.802902879583711
3.81190595297649,0.803120463074675
3.81690845422711,0.803338052937844
3.82191095547774,0.803555648927067
3.82691345672836,0.803773250794792
3.83191595797899,0.803990858292107
3.83691845922961,0.80420847116877
3.84192096048024,0.80442608917326
3.84692346173087,0.804643712052807
3.85192596298149,0.804861339553434
3.85692846423212,0.805078971419992
3.86193096548274,0.805296607396193
3.86693346673337,0.805514247224651
3.87193596798399,0.805731890646915
3.87693846923462,0.805949537403501
3.88194097048524,0.806167187233926
3.88694347173587,0.806384839876744
3.89194597298649,0.806602495069574
3.89694847423712,0.806820152549134
3.90195097548774,0.80703781205127
3.90695347673837,0.807255473310991
3.91195597798899,0.807473136062493
3.91695847923962,0.80769080003919
3.92196098049025,0.807908464973746
3.92696348174087,0.8081261305981
3.9319659829915,0.808343796643491
3.93696848424212,0.808561462840494
3.94197098549275,0.808779128919037
3.94697348674337,0.80899679460843
3.951975987994,0.809214459637397
3.95697848924462,0.809432123734088
3.96198099049525,0.809649786626117
3.96698349174587,0.809867448040579
3.9719859929965,0.810085107704073
3.97698849424712,0.810302765342727
3.98199099549775,0.810520420682224
3.98699349674837,0.810738073447818
3.991995997999,0.810955723364361
3.99699849924963,0.81117337015632
4.00200100050025,0.811391013547803
4.00700350175088,0.811608653262576
4.0120060030015,0.811826289024083
4.01700850425213,0.812043920555469
4.02201100550275,0.812261547579599
4.02701350675338,0.812479169819069
4.032016008004,0.81269678699624
4.03701850925463,0.812914398833241
4.04202101050525,0.813132005051996
4.04702351175588,0.813349605374241
4.0520260130065,0.813567199521534
4.05702851425713,0.813784787215285
4.06203101550775,0.814002368176757
4.06703351675838,0.814219942127097
4.07203601800901,0.814437508787341
4.07703851925963,0.814655067878434
4.08204102051026,0.814872619121247
4.08704352176088,0.815090162236589
4.09204602301151,0.815307696945222
4.09704852426213,0.815525222967878
4.10205102551276,0.815742740025271
4.10705352676338,0.815960247838107
4.11205602801401,0.816177746127109
4.11705852926463,0.816395234613016
4.12206103051526,0.816612713016609
4.12706353176588,0.816830181058713
4.13206603301651,0.817047638460218
4.13706853426713,0.817265084942084
4.14207103551776,0.817482520225359
4.14707353676838,0.817699944031189
4.15207603801901,0.817917356080826
4.15707853926963,0.818134756095643
4.16208104052026,0.818352143797146
4.16708354177089,0.818569518906983
4.17208604302151,0.818786881146951
4.17708854427214,0.819004230239011
4.18209104552276,0.819221565905302
4.18709354677339,0.819438887868139
4.19209604802401,0.819656195850034
4.19709854927464,0.819873489573703
4.20210105052526,0.820090768762069
4.20710355177589,0.820308033138278
4.21210605302651,0.820525282425705
4.21710855427714,0.820742516347968
4.22211105552776,0.820959734628925
4.22711355677839,0.821176936992696
4.23211605802902,0.82139412316366
4.23711855927964,0.821611292866471
4.24212106053027,0.821828445826061
4.24712356178089,0.82204558176765
4.25212606303152,0.822262700416754
4.25712856428214,0.822479801499189
4.26213106553277,0.822696884741085
4.26713356678339,0.822913949868882
4.27213606803402,0.823130996609348
4.27713856928464,0.823348024689582
4.28214107053527,0.823565033837018
4.28714357178589,0.823782023779432
4.29214607303652,0.823998994244954
4.29714857428714,0.824215944962067
4.30215107553777,0.824432875659617
4.30715357678839,0.824649786066815
4.31215607803902,0.824866675913249
4.31715857928965,0.825083544928887
4.32216108054027,0.825300392844078
4.3271635817909,0.825517219389564
4.33216608304152,0.825734024296483
4.33716858429215,0.82595080729637
4.34217108554277,0.826167568121171
4.3471735867934,0.826384306503238
4.35217608804402,0.82660102217534
4.35717858929465,0.826817714870667
4.36218109054527,0.827034384322834
4.3671835917959,0.827251030265883
4.37218609304652,0.82746765243429
4.37718859429715,0.82768425056297
4.38219109554777,0.82790082438728
4.3871935967984,0.828117373643022
4.39219609804902,0.828333898066449
4.39719859929965,0.828550397394267
4.40220110055028,0.82876687136364
4.4072036018009,0.828983319712193
4.41220610305153,0.829199742178015
4.41720860430215,0.829416138499668
4.42221110555278,0.82963250841618
4.4272136068034,0.829848851667058
4.43221610805403,0.830065167992285
4.43721860930465,0.830281457132328
4.44222111055528,0.830497718828134
4.4472236118059,0.830713952821145
4.45222611305653,0.830930158853286
4.45722861430715,0.831146336666981
4.46223111555778,0.831362486005149
4.46723361680841,0.831578606611207
4.47223611805903,0.831794698229071
4.47723861930966,0.832010760603165
4.48224112056028,0.832226793478419
4.48724362181091,0.83244279660027
4.49224612306153,0.832658769714668
4.49724862431216,0.832874712568076
4.50225112556278,0.833090624907475
4.50725362681341,0.833306506480357
4.51225612806403,0.833522357034744
4.51725862931466,0.833738176319172
4.52226113056528,0.833953964082706
4.52726363181591,0.834169720074933
4.53226613306653,0.834385444045972
4.53726863431716,0.834601135746468
4.54227113556778,0.834816794927599
4.54727363681841,0.835032421341078
4.55227613806903,0.835248014739149
4.55727863931966,0.835463574874593
4.56228114057029,0.835679101500731
4.56728364182091,0.835894594371424
4.57228614307154,0.836110053241069
4.57728864432216,0.836325477864608
4.58229114557279,0.836540867997528
4.58729364682341,0.836756223395857
4.59229614807404,0.836971543816174
4.59729864932466,0.837186829015599
4.60230115057529,0.837402078751806
4.60730365182591,0.837617292783015
4.61230615307654,0.837832470867997
4.61730865432716,0.838047612766074
4.62231115557779,0.838262718237124
4.62731365682841,0.838477787041576
4.63231615807904,0.838692818940411
4.63731865932967,0.838907813695168
4.64232116058029,0.839122771067942
4.64732366183092,0.839337690821384
4.65232616308154,0.839552572718705
4.65732866433217,0.83976741652367
4.66233116558279,0.839982222000606
4.66733366683342,0.840196988914402
4.67233616808404,0.840411717030499
4.67733866933467,0.840626406114907
4.68234117058529,0.840841055934196
4.68734367183592,0.841055666255493
4.69234617308654,0.841270236846496
4.69734867433717,0.841484767475456
4.70235117558779,0.841699257911197
4.70735367683842,0.841913707923097
4.71235617808905,0.842128117281106
4.71735867933967,0.842342485755734
4.7223611805903,0.842556813118059
4.72736368184092,0.842771099139723
4.73236618309155,0.84298534359293
4.73736868434217,0.843199546250455
4.7423711855928,0.843413706885633
4.74737368684342,0.843627825272371
4.75237618809405,0.843841901185136
4.75737868934467,0.844055934398969
4.7623811905953,0.844269924689468
4.76738369184592,0.844483871832806
4.77238619309655,0.844697775605717
4.77738869434717,0.844911635785503
4.7823911955978,0.845125452150032
4.78739369684842,0.845339224477741
4.79239619809905,0.845552952547634
4.79739869934967,0.845766636139277
4.8024012006003,0.845980275032807
4.80740370185093,0.846193869008927
4.81240620310155,0.846407417848901
4.81740870435218,0.846620921334567
4.8224112056028,0.846834379248323
4.82741370685343,0.847047791373138
4.83241620810405,0.847261157492542
4.83741870935468,0.847474477390636
4.8424212106053,0.847687750852078
4.84742371185593,0.847900977662102
4.85242621310655,0.848114157606497
4.85742871435718,0.848327290471623
4.8624312156078,0.848540376044403
4.86743371685843,0.848753414112323
4.87243621810906,0.848966404463433
4.87743871935968,0.849179346886348
4.88244122061031,0.849392241170246
4.88744372186093,0.849605087104865
4.89244622311156,0.84981788448051
4.89744872436218,0.850030633088043
4.90245122561281,0.850243332718895
4.90745372686343,0.850455983165051
4.91245622811406,0.85066858421906
4.91745872936468,0.850881135674034
4.92246123061531,0.85109363732364
4.92746373186593,0.851306088962109
4.93246623311656,0.85151849038423
4.93746873436718,0.851730841385351
4.94247123561781,0.851943141761377
4.94747373686843,0.852155391308771
4.95247623811906,0.852367589824555
4.95747873936969,0.852579737106308
4.96248124062031,0.852791832952163
4.96748374187094,0.85300387716081
4.97248624312156,0.853215869531494
4.97748874437219,0.853427809864016
4.98249124562281,0.853639697958728
4.98749374687344,0.85385153361654
4.99249624812406,0.854063316638913
4.99749874937469,0.854275046827858
5.00250125062531,0.854486723985942
5.00750375187594,0.85469834791628
5.01250625312656,0.85490991842254
5.01750875437719,0.855121435308937
5.02251125562781,0.855332898380238
5.02751375687844,0.855544307441758
5.03251625812906,0.855755662299362
5.03751875937969,0.855966962759459
5.04252126063032,0.856178208629008
5.04752376188094,0.856389399715509
5.05252626313157,0.856600535827015
5.05752876438219,0.856811616772119
5.06253126563282,0.857022642359958
5.06753376688344,0.857233612400215
5.07253626813407,0.857444526703114
5.07753876938469,0.857655385079421
5.08254127063532,0.857866187340445
5.08754377188594,0.858076933298034
5.09254627313657,0.858287622764577
5.09754877438719,0.858498255553
5.10255127563782,0.858708831476773
5.10755377688844,0.858919350349895
5.11255627813907,0.859129811986911
5.1175587793897,0.859340216202898
5.12256128064032,0.859550562813467
5.12756378189095,0.85976085163477
5.13256628314157,0.859971082483484
5.1375687843922,0.860181255176828
5.14257128564282,0.860391369532547
5.14757378689345,0.860601425368922
5.15257628814407,0.860811422504764
5.1575787893947,0.861021360759412
5.16258129064532,0.861231239952739
5.16758379189595,0.861441059905141
5.17258629314657,0.861650820437546
5.1775887943972,0.861860521371409
5.18259129564782,0.862070162528709
5.18759379689845,0.86227974373195
5.19259629814907,0.862489264804165
5.1975987993997,0.862698725568907
5.20260130065033,0.862908125850257
5.20760380190095,0.863117465472809
5.21260630315158,0.863326744261687
5.2176088044022,0.863535962042532
5.22261130565283,0.863745118641506
5.22761380690345,0.863954213885291
5.23261630815408,0.864163247601083
5.2376188094047,0.864372219616601
5.24262131065533,0.864581129760077
5.24762381190595,0.864789977860259
5.25262631315658,0.864998763746408
5.2576288144072,0.865207487248306
5.26263131565783,0.86541614819624
5.26763381690846,0.865624746421014
5.27263631815908,0.865833281753945
5.27763881940971,0.866041754026854
5.28264132066033,0.866250163072079
5.28764382191096,0.86645850872246
5.29264632316158,0.866666790811355
5.29764882441221,0.866875009172619
5.30265132566283,0.86708316364062
5.30765382691346,0.867291254050228
5.31265632816408,0.867499280236819
5.31765882941471,0.867707242036274
5.32266133066533,0.867915139284976
5.32766383191596,0.868122971819809
5.33266633316658,0.868330739478161
5.33766883441721,0.868538442097919
5.34267133566783,0.868746079517468
5.34767383691846,0.868953651575693
5.35267633816908,0.86916115811198
5.35767883941971,0.869368598966203
5.36268134067034,0.869575973978745
5.36768384192096,0.869783282990473
5.37268634317159,0.869990525842755
5.37768884442221,0.870197702377448
5.38269134567284,0.870404812436904
5.38769384692346,0.870611855863968
5.39269634817409,0.870818832501975
5.39769884942471,0.871025742194747
5.40270135067534,0.8712325847866
5.40770385192596,0.871439360122333
5.41270635317659,0.871646068047237
5.41770885442721,0.871852708407088
5.42271135567784,0.872059281048147
5.42771385692846,0.87226578581716
5.43271635817909,0.872472222561358
5.43771885942972,0.872678591128453
5.44272136068034,0.87288489136664
5.44772386193097,0.873091123124596
5.45272636318159,0.873297286251475
5.45772886443222,0.873503380596918
5.46273136568284,0.873709406011038
5.46773386693347,0.873915362344425
5.47273636818409,0.874121249448153
5.47773886943472,0.874327067173766
5.48274137068534,0.874532815373282
5.48774387193597,0.8747384938992
5.49274637318659,0.874944102604483
5.49774887443722,0.875149641342578
5.50275137568784,0.875355109967392
5.50775387693847,0.87556050833331
5.5127563781891,0.875765836295186
5.51775887943972,0.87597109370834
5.52276138069035,0.87617628042856
5.52776388194097,0.876381396312108
5.5327663831916,0.876586441215703
5.53776888444222,0.876791414996538
5.54277138569285,0.876996317512262
5.54777388694347,0.877201148620996
5.5527763881941,0.877405908181316
5.55777888944472,0.877610596052266
5.56278139069535,0.877815212093351
5.56778389194597,0.878019756164532
5.5727863931966,0.878224228126231
5.57778889444722,0.878428627839329
5.58279139569785,0.878632955165165
5.58779389694847,0.878837209965535
5.5927963981991,0.87904139210269
5.59779889944972,0.879245501439333
5.60280140070035,0.879449537838629
5.60780390195098,0.879653501164186
5.6128064032016,0.879857391280073
5.61780890445223,0.880061208050806
5.62281140570285,0.880264951341354
5.62781390695348,0.880468621017132
5.6328164082041,0.880672216944007
5.63781890945473,0.880875738988297
5.64282141070535,0.881079187016758
5.64782391195598,0.8812825608966
5.6528264132066,0.881485860495476
5.65782891445723,0.881689085681484
5.66283141570785,0.881892236323164
5.66783391695848,0.882095312289502
5.67283641820911,0.882298313449923
5.67783891945973,0.882501239674293
5.68284142071036,0.882704090832919
5.68784392196098,0.88290686679655
5.69284642321161,0.88310956743637
5.69784892446223,0.883312192624001
5.70285142571286,0.883514742231504
5.70785392696348,0.883717216131373
5.71285642821411,0.88391961419654
5.71785892946473,0.884121936300367
5.72286143071536,0.884324182316655
5.72786393196598,0.884526352119635
5.73286643321661,0.884728445583966
5.73786893446723,0.884930462584744
5.74287143571786,0.885132402997489
5.74787393696848,0.885334266698155
5.75287643821911,0.885536053563121
5.75787893946974,0.885737763469198
5.76288144072036,0.885939396293615
5.76788394197099,0.886140951914037
5.77288644322161,0.886342430208545
5.77788894447224,0.886543831055651
5.78289144572286,0.886745154334283
5.78789394697349,0.886946399923798
5.79289644822411,0.887147567703971
5.79789894947474,0.887348657554997
5.80290145072536,0.887549669357496
5.80790395197599,0.887750602992499
5.81290645322661,0.88795145834146
5.81790895447724,0.888152235286251
5.82291145572786,0.888352933709159
5.82791395697849,0.888553553492884
5.83291645822911,0.888754094520547
5.83791895947974,0.888954556675676
5.84292146073037,0.889154939842216
5.84792396198099,0.889355243904524
5.85292646323162,0.88955546874737
5.85792896448224,0.889755614255929
5.86293146573287,0.889955680315794
5.86793396698349,0.890155666812957
5.87293646823412,0.890355573633828
5.87793896948474,0.890555400665219
5.88294147073537,0.890755147794347
5.88794397198599,0.89095481490884
5.89294647323662,0.891154401896726
5.89794897448724,0.89135390864644
5.90295147573787,0.891553335046819
5.9079539769885,0.891752680987104
5.91295647823912,0.891951946356933
5.91795897948975,0.892151131046349
5.92296148074037,0.892350234945796
5.927963981991,0.892549257946111
5.93296648324162,0.892748199938538
5.93796898449225,0.89294706081471
5.94297148574287,0.893145840466662
5.9479739869935,0.893344538786823
5.95297648824412,0.893543155668018
5.95797898949475,0.893741691003466
5.96298149074537,0.893940144686777
5.967983991996,0.894138516611958
5.97298649324662,0.894336806673407
5.97798899449725,0.894535014765908
5.98299149574787,0.894733140784642
5.9879939969985,0.894931184625175
5.99299649824912,0.895129146183463
5.99799899949975,0.895327025355853
6.00300150075038,0.895524822039072
6.008004002001,0.895722536130241
6.01300650325163,0.89592016752686
6.01800900450225,0.896117716126818
6.02301150575288,0.896315181828387
6.0280140070035,0.896512564530218
6.03301650825413,0.896709864131354
6.03801900950475,0.896907080531208
6.04302151075538,0.897104213629581
6.048024012006,0.897301263326654
6.05302651325663,0.897498229522983
6.05802901450725,0.897695112119505
6.06303151575788,0.897891911017536
6.0680340170085,0.898088626118764
6.07303651825913,0.898285257325258
6.07803901950976,0.898481804539459
6.08304152076038,0.898678267664187
6.08804402201101,0.89887464660263
6.09304652326163,0.899070941258353
6.09804902451226,0.899267151535291
6.10305152576288,0.899463277337752
6.10805402701351,0.899659318570413
6.11305652826413,0.899855275138321
6.11805902951476,0.900051146946894
6.12306153076538,0.900246933901917
6.12806403201601,0.900442635909542
6.13306653326663,0.900638252876289
6.13806903451726,0.900833784709042
6.14307153576788,0.901029231315054
6.14807403701851,0.901224592601938
6.15307653826914,0.901419868477674
6.15807903951976,0.901615058850603
6.16308154077039,0.901810163629432
6.16808404202101,0.902005182723224
6.17308654327164,0.902200116041406
6.17808904452226,0.902394963493765
6.18309154577289,0.902589724990444
6.18809404702351,0.90278440044195
6.19309654827414,0.902978989759143
6.19809904952476,0.903173492853243
6.20310155077539,0.903367909635824
6.20810405202601,0.903562240018816
6.21310655327664,0.903756483914505
6.21810905452726,0.903950641235527
6.22311155577789,0.904144711894878
6.22811405702851,0.904338695805901
6.23311655827914,0.904532592882293
6.23811905952977,0.904726403038102
6.24312156078039,0.904920126187724
6.24812406203102,0.905113762245907
6.25312656328164,0.905307311127747
6.25812906453227,0.90550077274869
6.26313156578289,0.905694147024525
6.26813406703352,0.90588743387139
6.27313656828414,0.906080633205773
6.27813906953477,0.906273744944499
6.28314157078539,0.906466769004741
6.28814407203602,0.906659705304018
6.29314657328664,0.90685255376019
6.29814907453727,0.907045314291461
6.30315157578789,0.90723798681637
6.30815407703852,0.907430571253808
6.31315657828915,0.907623067522994
6.31815907953977,0.907815475543495
6.3231615807904,0.908007795235212
6.32816408204102,0.908200026518389
6.33316658329165,0.908392169313601
6.33816908454227,0.908584223541761
6.3431715857929,0.908776189124123
6.34817408704352,0.908968065982268
6.35317658829415,0.90915985403812
6.35817908954477,0.909351553213926
6.3631815907954,0.909543163432277
6.36818409204602,0.909734684616089
6.37318659329665,0.909926116688611
6.37818909454727,0.910117459573425
6.3831915957979,0.910308713194441
6.38819409704852,0.910499877475898
6.39319659829915,0.910690952342366
6.39819909954978,0.910881937718743
6.4032016008004,0.911072833530248
6.40820410205103,0.911263639702438
6.41320660330165,0.911454356161182
6.41820910455228,0.911644982832687
6.4232116058029,0.911835519643478
6.42821410705353,0.912025966520404
6.43321660830415,0.912216323390637
6.43821910955478,0.912406590181676
6.4432216108054,0.912596766821336
6.44822411205603,0.912786853237753
6.45322661330665,0.912976849359388
6.45822911455728,0.913166755115019
6.4632316158079,0.913356570433742
6.46823411705853,0.913546295244974
6.47323661830916,0.91373592947845
6.47823911955978,0.913925473064216
6.48324162081041,0.914114925932639
6.48824412206103,0.914304288014402
6.49324662331166,0.914493559240502
6.49824912456228,0.914682739542248
6.50325162581291,0.914871828851267
6.50825412706353,0.915060827099499
6.51325662831416,0.915249734219185
6.51825912956478,0.915438550142895
6.52326163081541,0.915627274803495
6.52826413206603,0.915815908134168
6.53326663331666,0.916004450068408
6.53826913456728,0.916192900540015
6.54327163581791,0.916381259483098
6.54827413706853,0.91656952683207
6.55327663831916,0.916757702521658
6.55827913956979,0.916945786486889
6.56328164082041,0.917133778663097
6.56828414207104,0.917321678985923
6.57328664332166,0.917509487391313
6.57828914457229,0.917697203815511
6.58329164582291,0.917884828195067
6.58829414707354,0.918072360466835
6.59329664832416,0.918259800567968
6.59829914957479,0.918447148435923
6.60330165082541,0.918634404008452
6.60830415207604,0.918821567223613
6.61330665332666,0.91900863801976
6.61830915457729,0.919195616335541
6.62331165582791,0.919382502109909
6.62831415707854,0.919569295282109
6.63331665832916,0.919755995791686
6.63831915957979,0.919942603578478
6.64332166083042,0.92012911858262
6.64832416208104,0.920315540744539
6.65332666333167,0.920501870004957
6.65832916458229,0.92068810630489
6.66333166583292,0.920874249585647
6.66833416708354,0.921060299788825
6.67333666833417,0.921246256856318
6.67833916958479,0.921432120730306
6.68334167083542,0.921617891353261
6.68834417208604,0.921803568667944
6.69334667333667,0.921989152617404
6.69834917458729,0.922174643144979
6.70335167583792,0.922360040194294
6.70835417708855,0.922545343709262
6.71335667833917,0.92273055363408
6.7183591795898,0.922915669913233
6.72336168084042,0.923100692491487
6.72836418209105,0.923285621313899
6.73336668334167,0.923470456325803
6.7383691845923,0.923655197472817
6.74337168584292,0.923839844700849
6.74837418709355,0.924024397956076
6.75337668834417,0.924208857184968
6.7583791895948,0.924393222334269
6.76338169084542,0.924577493351006
6.76838419209605,0.92476167018248
6.77338669334667,0.924945752776282
6.7783891945973,0.925129741080268
6.78339169584792,0.925313635042579
6.78839419709855,0.925497434611631
6.79339669834917,0.925681139736118
6.7983991995998,0.925864750365007
6.80340170085043,0.926048266447544
6.80840420210105,0.926231687933244
6.81340670335168,0.926415014771899
6.8184092046023,0.926598246913574
6.82341170585293,0.926781384308608
6.82841420710355,0.926964426907611
6.83341670835418,0.92714737466146
6.8384192096048,0.927330227521312
6.84342171085543,0.927512985438585
6.84842421210605,0.927695648364975
6.85342671335668,0.927878216252438
6.8584292146073,0.928060689053208
6.86343171585793,0.928243066719779
6.86843421710855,0.928425349204917
6.87343671835918,0.928607536461652
6.87843921960981,0.928789628443283
6.88344172086043,0.928971625103369
6.88844422211106,0.929153526395742
6.89344672336168,0.929335332274488
6.89844922461231,0.929517042693968
6.90345172586293,0.9296986576088
6.90845422711356,0.929880176973865
6.91345672836418,0.930061600744303
6.91845922961481,0.930242928875519
6.92346173086543,0.930424161323182
6.92846423211606,0.930605298043216
6.93346673336668,0.930786338991802
6.93846923461731,0.93096728412539
6.94347173586793,0.931148133400683
6.94847423711856,0.931328886774636
6.95347673836919,0.931509544204468
6.95847923961981,0.931690105647657
6.96348174087044,0.931870571061933
6.96848424212106,0.932050940405281
6.97348674337169,0.932231213635942
6.97848924462231,0.932411390712412
6.98349174587294,0.932591471593441
6.98849424712356,0.932771456238032
6.99349674837419,0.932951344605441
6.99849924962481,0.933131136655176
7.00350175087544,0.933310832346995
7.00850425212606,0.933490431640912
7.01350675337669,0.933669934497182
7.01850925462731,0.933849340876322
7.02351175587794,0.934028650739087
7.02851425712856,0.934207864046491
7.03351675837919,0.934386980759787
7.03851925962981,0.934566000840483
7.04352176088044,0.934744924250328
7.04852426213107,0.934923750951324
7.05352676338169,0.935102480905713
7.05852926463232,0.935281114075985
7.06353176588294,0.935459650424877
7.06853426713357,0.935638089915366
7.07353676838419,0.935816432510674
7.07853926963482,0.935994678174273
7.08354177088544,0.936172826869864
7.08854427213607,0.936350878561403
7.09354677338669,0.93652883321308
7.09854927463732,0.936706690789331
7.10355177588794,0.936884451254828
7.10855427713857,0.937062114574487
7.1135567783892,0.93723968071346
7.11855927963982,0.937417149637139
7.12356178089045,0.937594521311154
7.12856428214107,0.937771795701377
7.1335667833917,0.937948972773909
7.13856928464232,0.938126052495097
7.14357178589295,0.938303034831514
7.14857428714357,0.938479919749979
7.1535767883942,0.938656707217536
7.15857928964482,0.938833397201472
7.16358179089545,0.939009989669303
7.16858429214607,0.939186484588782
7.1735867933967,0.939362881927892
7.17858929464732,0.939539181654849
7.18359179589795,0.939715383738102
7.18859429714857,0.939891488146331
7.1935967983992,0.940067494848445
7.19859929964983,0.940243403813586
7.20360180090045,0.940419215011124
7.20860430215108,0.940594928410659
7.2136068034017,0.940770543982018
7.21860930465233,0.94094606169526
7.22361180590295,0.941121481520667
7.22861430715358,0.941296803428752
7.2336168084042,0.941472027390253
7.23861930965483,0.941647153376133
7.24362181090545,0.941822181357582
7.24862431215608,0.941997111306017
7.2536268134067,0.942171943193075
7.25862931465733,0.94234667699062
7.26363181590795,0.942521312670738
7.26863431715858,0.942695850205738
7.2736368184092,0.942870289568158
7.27863931965983,0.943044630730745
7.28364182091046,0.94321887366648
7.28864432216108,0.943393018348557
7.29364682341171,0.943567064750394
7.29864932466233,0.943741012845628
7.30365182591296,0.943914862608116
7.30865432716358,0.944088614011934
7.31365682841421,0.944262267031371
7.31865932966483,0.944435821640947
7.32366183091546,0.944609277815384
7.32866433216608,0.944782635529631
7.33366683341671,0.944955894758849
7.33866933466733,0.94512905547842
7.34367183591796,0.945302117663935
7.34867433716858,0.945475081291201
7.35367683841921,0.945647946336242
7.35867933966984,0.945820712775295
7.36368184092046,0.945993380584812
7.36868434217109,0.946165949741453
7.37368684342171,0.946338420222096
7.37868934467234,0.94651079200383
7.38369184592296,0.946683065063949
7.38869434717359,0.946855239379966
7.39369684842421,0.947027314929601
7.39869934967484,0.947199291690784
7.40370185092546,0.947371169641653
7.40870435217609,0.947542948760559
7.41370685342671,0.947714629026057
7.41870935467734,0.947886210416914
7.42371185592796,0.9480576929121
7.42871435717859,0.948229076490796
7.43371685842921,0.948400361132388
7.43871935967984,0.948571546816468
7.44372186093047,0.948742633522837
7.44872436218109,0.948913621231491
7.45372686343172,0.949084509922641
7.45872936468234,0.949255299576699
7.46373186593297,0.94942599017428
7.46873436718359,0.9495965816962
7.47373686843422,0.949767074123481
7.47873936968484,0.94993746743735
7.48374187093547,0.950107761619226
7.48874437218609,0.950277956650739
7.49374687343672,0.950448052513713
7.49874937468734,0.950618049190179
7.50375187593797,0.950787946662361
7.5087543771886,0.950957744912685
7.51375687843922,0.951127443923778
7.51875937968985,0.951297043678466
7.52376188094047,0.951466544159766
7.5287643821911,0.951635945350899
7.53376688344172,0.951805247235282
7.53876938469235,0.951974449796526
7.54377188594297,0.952143553018444
7.5487743871936,0.952312556885035
7.55377688844422,0.952481461380502
7.55877938969485,0.952650266489238
7.56378189094547,0.952818972195833
7.5687843921961,0.952987578485067
7.57378689344672,0.953156085341918
7.57878939469735,0.953324492751555
7.58379189594797,0.953492800699337
7.5887943971986,0.953661009170817
7.59379689844923,0.953829118151741
7.59879939969985,0.953997127628042
7.60380190095048,0.954165037585845
7.6088044022011,0.954332848011472
7.61380690345173,0.954500558891422
7.61880940470235,0.954668170212393
7.62381190595298,0.95483568196127
7.6288144072036,0.955003094125122
7.63381690845423,0.955170406691211
7.63881940970485,0.955337619646983
7.64382191095548,0.955504732980073
7.6488244122061,0.955671746678303
7.65382691345673,0.955838660729676
7.65882941470735,0.956005475122388
7.66383191595798,0.956172189844814
7.6688344172086,0.956338804885519
7.67383691845923,0.956505320233247
7.67883941970986,0.956671735876932
7.68384192096048,0.956838051805685
7.68884442221111,0.957004268008801
7.69384692346173,0.957170384475762
7.69884942471236,0.95733640119623
7.70385192596298,0.957502318160048
7.70885442721361,0.957668135357237
7.71385692846423,0.957833852778006
7.71885942971486,0.957999470412738
7.72386193096548,0.958164988251999
7.72886443221611,0.958330406286533
7.73386693346673,0.958495724507265
7.73886943471736,0.958660942905296
7.74387193596798,0.95882606147191
7.74887443721861,0.958991080198559
7.75387693846924,0.959155999076883
7.75887943971986,0.959320818098692
7.76388194097049,0.959485537255977
7.76888444222111,0.959650156540901
7.77388694347174,0.959814675945807
7.77888944472236,0.959979095463209
7.78389194597299,0.960143415085796
7.78889444722361,0.960307634806433
7.79389694847424,0.960471754618158
7.79889944972486,0.960635774514187
7.80390195097549,0.960799694487902
7.80890445222611,0.960963514532859
7.81390695347674,0.961127234642792
7.81890945472736,0.961290854811598
7.82391195597799,0.961454375033352
7.82891445722861,0.961617795302299
7.83391695847924,0.961781115612851
7.83891945972987,0.961944335959595
7.84392196098049,0.962107456337285
7.84892446223112,0.962270476740839
7.85392696348174,0.962433397165357
7.85892946473237,0.962596217606095
7.86393196598299,0.962758938058482
7.86893446723362,0.962921558518118
7.87393696848424,0.963084078980761
7.87893946973487,0.963246499442346
7.88394197098549,0.963408819898967
7.88894447223612,0.963571040346888
7.89394697348674,0.963733160782536
7.89894947473737,0.963895181202505
7.90395197598799,0.964057101603553
7.90895447723862,0.964218921982604
7.91395697848925,0.964380642336745
7.91895947973987,0.96454226266322
7.9239619809905,0.964703782959449
7.92896448224112,0.964865203223004
7.93396698349175,0.965026523451624
7.93896948474237,0.965187743643209
7.943971985993,0.965348863795821
7.94897448724362,0.965509883907682
7.95397698849425,0.965670803977176
7.95897948974487,0.965831624002846
7.9639819909955,0.965992343983396
7.96898449224612,0.966152963917689
7.97398699349675,0.966313483804744
7.97898949474737,0.966473903643751
7.983991995998,0.96663422343404
7.98899449724862,0.966794443175111
7.99399699849925,0.966954562866621
7.99899949974988,0.96711458250838
8.0040020010005,0.967274502100358
8.00900450225113,0.967434321642676
8.01400700350175,0.96759404113562
8.01900950475238,0.967753660579625
8.024012006003,0.967913179975282
8.02901450725363,0.968072599323339
8.03401700850425,0.968231918624694
8.03901950975488,0.968391137880407
8.0440220110055,0.968550257091683
8.04902451225613,0.968709276259885
8.05402701350675,0.968868195386525
8.05902951475738,0.969027014473276
8.06403201600801,0.969185733521955
8.06903451725863,0.96934435253453
8.07403701850926,0.969502871513128
8.07903951975988,0.96966129046002
8.08404202101051,0.969819609377631
8.08904452226113,0.969977828268533
8.09404702351176,0.970135947135455
8.09904952476238,0.970293965981266
8.10405202601301,0.970451884808992
8.10905452726363,0.970609703621801
8.11405702851426,0.970767422423013
8.11905952976488,0.970925041216098
8.12406203101551,0.971082560004668
8.12906453226613,0.97123997879249
8.13406703351676,0.971397297583468
8.13906953476738,0.971554516381658
8.14407203601801,0.971711635191266
8.14907453726863,0.971868654016634
8.15407703851926,0.972025572862259
8.15907953976988,0.972182391732773
8.16408204102051,0.972339110632966
8.16908454227114,0.97249572956776
8.17408704352176,0.972652248542222
8.17908954477239,0.972808667561572
8.18409204602301,0.972964986631163
8.18909454727364,0.973121205756495
8.19409704852426,0.973277324943212
8.19909954977489,0.973433344197092
8.20410205102551,0.97358926352407
8.20910455227614,0.973745082930203
8.21410705352676,0.973900802421711
8.21910955477739,0.974056422004928
8.22411205602801,0.974211941686352
8.22911455727864,0.974367361472611
8.23411705852926,0.974522681370469
8.23911955977989,0.974677901386839
8.24412206103052,0.974833021528759
8.24912456228114,0.974988041803421
8.25412706353177,0.975142962218143
8.25912956478239,0.975297782780385
8.26413206603302,0.975452503497747
8.26913456728364,0.97560712437796
8.27413706853427,0.9757616454289
8.27913956978489,0.975916066658566
8.28414207103552,0.97607038807511
8.28914457228614,0.976224609686805
8.29414707353677,0.976378731502069
8.29914957478739,0.976532753529448
8.30415207603802,0.976686675777623
8.30915457728865,0.976840498255423
8.31415707853927,0.976994220971786
8.3191595797899,0.977147843935804
8.32416208104052,0.977301367156691
8.32916458229115,0.977454790643802
8.33416708354177,0.977608114406619
8.3391695847924,0.977761338454758
8.34417208604302,0.977914462797964
8.34917458729365,0.978067487446112
8.35417708854427,0.978220412409221
8.3591795897949,0.978373237697422
8.36418209104552,0.978525963320993
8.36918459229615,0.978678589290333
8.37418709354677,0.978831115615965
8.3791895947974,0.978983542308558
8.38419209604802,0.979135869378895
8.38919459729865,0.979288096837897
8.39419709854927,0.979440224696607
8.3991995997999,0.979592252966202
8.40420210105053,0.979744181657981
8.40920460230115,0.97989601078337
8.41420710355178,0.980047740353929
8.4192096048024,0.980199370381339
8.42421210605303,0.980350900877408
8.42921460730365,0.980502331854073
8.43421710855428,0.980653663323389
8.4392196098049,0.980804895297547
8.444222111055531,0.980956027788853
8.44922461230615,0.981107060809746
8.45422711355678,0.981257994372784
8.4592296148074,0.98140882849065
8.46423211605803,0.981559563176154
8.46923461730865,0.98171019844222
8.47423711855928,0.981860734301906
8.4792396198099,0.982011170768388
8.48424212106053,0.982161507854966
8.48924462231116,0.982311745575055
8.49424712356178,0.982461883942206
8.49924962481241,0.982611922970076
8.50425212606303,0.982761862672451
8.50925462731366,0.982911703063232
8.51425712856428,0.983061444156453
8.51925962981491,0.983211085966256
8.52426213106553,0.983360628506906
8.52926463231616,0.983510071792788
8.53426713356678,0.983659415838408
8.53926963481741,0.983808660658387
8.54427213606803,0.983957806267467
8.54927463731866,0.984106852680506
8.55427713856929,0.984255799912485
8.55927963981991,0.984404647978495
8.56428214107054,0.984553396893752
8.56928464232116,0.984702046673583
8.57428714357179,0.984850597333432
8.57928964482241,0.984999048888862
8.58429214607304,0.985147401355551
8.58929464732366,0.985295654749293
8.59429714857429,0.985443809085993
8.59929964982491,0.985591864381682
8.60430215107554,0.985739820652492
8.60930465232616,0.985887677914675
8.61430715357679,0.986035436184603
8.61930965482741,0.986183095478754
8.62431215607804,0.98633065581372
8.62931465732867,0.986478117206214
8.63431715857929,0.986625479673048
8.63931965982992,0.986772743231159
8.64432216108054,0.986919907897589
8.64932466233117,0.987066973689498
8.65432716358179,0.987213940624153
8.65932966483242,0.987360808718933
8.66433216608304,0.987507577991328
8.66933466733367,0.987654248458939
8.67433716858429,0.987800820139479
8.67933966983492,0.987947293050768
8.68434217108554,0.988093667210737
8.68934467233617,0.988239942637427
8.69434717358679,0.98838611934899
8.69934967483742,0.98853219736368
8.70435217608804,0.98867817669987
8.70935467733867,0.988824057376033
8.71435717858929,0.988969839410751
8.71935967983992,0.989115522822718
8.72436218109055,0.989261107630731
8.72936468234117,0.989406593853697
8.7343671835918,0.989551981510629
8.73936968484242,0.98969727062064
8.74437218609305,0.989842461202962
8.74937468734367,0.989987553276923
8.7543771885943,0.990132546861961
8.75937968984492,0.990277441977614
8.76438219109555,0.990422238643538
8.76938469234617,0.990566936879474
8.7743871935968,0.990711536705284
8.77938969484742,0.990856038140926
8.78439219609805,0.991000441206462
8.78939469734868,0.991144745922068
8.7943971985993,0.991288952308001
8.79939969984993,0.991433060384647
8.80440220110055,0.991577070172477
8.80940470235118,0.99172098169207
8.8144072036018,0.991864794964109
8.81940970485243,0.992008510009373
8.82441220610305,0.992152126848749
8.82941470735368,0.992295645503221
8.8344172086043,0.99243906599388
8.83941970985493,0.992582388341904
8.84442221110555,0.992725612568588
8.84942471235618,0.992868738695317
8.8544272136068,0.993011766743578
8.85942971485743,0.993154696734957
8.86443221610806,0.993297528691145
8.86943471735868,0.993440262633921
8.87443721860931,0.993582898585172
8.87943971985993,0.993725436566878
8.88444222111056,0.993867876601123
8.88944472236118,0.994010218710083
8.89444722361181,0.994152462916033
8.89944972486243,0.994294609241345
8.90445222611306,0.994436657708493
8.90945472736368,0.994578608340041
8.91445722861431,0.994720461158653
8.91945972986493,0.994862216187088
8.92446223111556,0.995003873448198
8.92946473236618,0.995145432964942
8.93446723361681,0.99528689476036
8.93946973486743,0.995428258857595
8.94447223611806,0.995569525279883
8.94947473736868,0.99571069405055
8.95447723861931,0.995851765193033
8.95947973986993,0.995992738730839
8.96448224112056,0.996133614687586
8.96948474237119,0.99627439308698
8.97448724362181,0.996415073952819
8.97948974487244,0.996555657308996
8.98449224612306,0.996696143179494
8.98949474737369,0.996836531588393
8.99449724862431,0.996976822559861
8.99949974987494,0.997117016118159
9.00450225112556,0.997257112287639
9.00950475237619,0.997397111092747
9.01450725362681,0.997537012558016
9.01950975487744,0.99767681670807
9.02451225612806,0.997816523567631
9.02951475737869,0.997956133161501
9.03451725862932,0.998095645514578
9.03951975987994,0.998235060651849
9.04452226113057,0.998374378598385
9.04952476238119,0.998513599379358
9.05452726363182,0.998652723020015
9.05952976488244,0.998791749545703
9.06453226613307,0.99893067898185
9.06953476738369,0.999069511353975
9.07453726863432,0.999208246687687
9.07953976988494,0.999346885008677
9.08454227113557,0.999485426342732
9.08954477238619,0.999623870715714
9.09454727363682,0.999762218153584
9.09954977488745,0.999900468682385
9.10455227613807,1.00003862232824
9.1095547773887,1.00017667911736
9.11455727863932,1.00031463907606
9.11955977988995,1.00045250223072
9.12456228114057,1.00059026860781
9.1295647823912,1.00072793823388
9.13456728364182,1.00086551113558
9.13956978489245,1.00100298733964
9.14457228614307,1.00114036687285
9.1495747873937,1.00127764976212
9.15457728864432,1.00141483603443
9.15957978989495,1.00155192571683
9.16458229114557,1.00168891883648
9.1695847923962,1.00182581542059
9.17458729364682,1.00196261549648
9.17958979489745,1.00209931909154
9.18459229614807,1.00223592623325
9.1895947973987,1.00237243694916
9.19459729864932,1.00250885126692
9.19959979989995,1.00264516921424
9.20460230115058,1.00278139081893
9.2096048024012,1.00291751610887
9.21460730365183,1.00305354511201
9.21960980490245,1.00318947785642
9.22461230615308,1.00332531437021
9.2296148074037,1.00346105468158
9.23461730865433,1.00359669881882
9.23961980990495,1.0037322468103
9.24462231115558,1.00386769868446
9.2496248124062,1.00400305446982
9.25462731365683,1.00413831419497
9.25962981490745,1.00427347788861
9.26463231615808,1.00440854557949
9.2696348174087,1.00454351729645
9.27463731865933,1.0046783930684
9.27963981990996,1.00481317292433
9.28464232116058,1.00494785689332
9.28964482241121,1.0050824450045
9.29464732366183,1.0052169372871
9.29964982491246,1.00535133377043
9.30465232616308,1.00548563448386
9.30965482741371,1.00561983945684
9.31465732866433,1.0057539487189
9.31965982991496,1.00588796229964
9.32466233116558,1.00602188022876
9.32966483241621,1.00615570253599
9.33466733366683,1.00628942925117
9.33966983491746,1.00642306040421
9.34467233616809,1.00655659602509
9.34967483741871,1.00669003614385
9.35467733866934,1.00682338079064
9.35967983991996,1.00695662999564
9.36468234117059,1.00708978378914
9.36968484242121,1.00722284220149
9.37468734367184,1.0073558052631
9.37968984492246,1.00748867300448
9.38469234617309,1.00762144545618
9.38969484742371,1.00775412264886
9.39469734867434,1.00788670461323
9.39969984992496,1.00801919138006
9.40470235117559,1.00815158298022
9.40970485242621,1.00828387944462
9.41470735367684,1.00841608080429
9.41970985492746,1.00854818709028
9.42471235617809,1.00868019833373
9.42971485742871,1.00881211456586
9.43471735867934,1.00894393581795
9.43971985992997,1.00907566212135
9.44472236118059,1.00920729350749
9.44972486243122,1.00933883000786
9.45472736368184,1.00947027165401
9.45972986493247,1.00960161847759
9.46473236618309,1.00973287051029
9.46973486743372,1.00986402778389
9.47473736868434,1.00999509033021
9.47973986993497,1.01012605818117
9.48474237118559,1.01025693136875
9.48974487243622,1.01038770992497
9.49474737368684,1.01051839388197
9.49974987493747,1.0106489832719
9.50475237618809,1.01077947812702
9.50975487743872,1.01090987847965
9.51475737868934,1.01104018436216
9.51975987993997,1.01117039580699
9.5247623811906,1.01130051284666
9.52976488244122,1.01143053551375
9.53476738369185,1.0115604638409
9.53976988494247,1.01169029786083
9.5447723861931,1.01182003760631
9.54977488744372,1.01194968311018
9.55477738869435,1.01207923440535
9.55977988994497,1.01220869152479
9.5647823911956,1.01233805450154
9.56978489244622,1.01246732336869
9.57478739369685,1.01259649815942
9.57978989494747,1.01272557890696
9.5847923961981,1.01285456564459
9.58979489744873,1.01298345840567
9.59479739869935,1.01311225722363
9.59979989994998,1.01324096213195
9.6048024012006,1.01336957316418
9.60980490245123,1.01349809035392
9.61480740370185,1.01362651373485
9.61980990495248,1.0137548433407
9.6248124062031,1.01388307920528
9.62981490745373,1.01401122136243
9.63481740870435,1.01413926984608
9.63981990995498,1.01426722469021
9.6448224112056,1.01439508592887
9.64982491245623,1.01452285359616
9.65482741370685,1.01465052772624
9.65982991495748,1.01477810835335
9.6648324162081,1.01490559551177
9.66983491745873,1.01503298923585
9.67483741870936,1.01516028956
9.67983991995998,1.01528749651868
9.68484242121061,1.01541461014642
9.68984492246123,1.01554163047781
9.69484742371186,1.0156685575475
9.69984992496248,1.01579539139018
9.70485242621311,1.01592213204063
9.70985492746373,1.01604877953367
9.71485742871436,1.01617533390418
9.71985992996498,1.01630179518709
9.72486243121561,1.01642816341742
9.72986493246623,1.01655443863021
9.73486743371686,1.01668062086057
9.73986993496748,1.01680671014369
9.74487243621811,1.01693270651478
9.74987493746873,1.01705861000914
9.75487743871936,1.0171844206621
9.75987993996998,1.01731013850907
9.76488244122061,1.0174357635855
9.76988494247124,1.0175612959269
9.77488744372186,1.01768673556884
9.77988994497249,1.01781208254696
9.78489244622311,1.01793733689692
9.78989494747374,1.01806249865446
9.79489744872436,1.01818756785537
9.79989994997499,1.01831254453551
9.80490245122561,1.01843742873077
9.80990495247624,1.0185622204771
9.81490745372686,1.01868691981053
9.81990995497749,1.0188115267671
9.82491245622811,1.01893604138295
9.82991495747874,1.01906046369425
9.83491745872937,1.01918479373722
9.83991995997999,1.01930903154814
9.84492246123062,1.01943317716335
9.84992496248124,1.01955723061924
9.85492746373187,1.01968119195224
9.85992996498249,1.01980506119885
9.86493246623312,1.01992883839561
9.86993496748374,1.02005252357913
9.87493746873437,1.02017611678605
9.87993996998499,1.02029961805308
9.88494247123562,1.02042302741698
9.88994497248624,1.02054634491454
9.89494747373687,1.02066957058263
9.8999499749875,1.02079270445816
9.90495247623812,1.02091574657808
9.90995497748875,1.02103869697942
9.91495747873937,1.02116155569922
9.91995997999,1.02128432277461
9.92496248124062,1.02140699824275
9.92996498249125,1.02152958214086
9.93496748374187,1.02165207450619
9.9399699849925,1.02177447537606
9.94497248624312,1.02189678478784
9.94997498749375,1.02201900277893
9.95497748874437,1.0221411293868
9.959979989995,1.02226316464896
9.96498249124562,1.02238510860298
9.96998499249625,1.02250696128646
9.97498749374687,1.02262872273706
9.9799899949975,1.02275039299248
9.98499249624812,1.02287197209048
9.98999499749875,1.02299346006887
9.99499749874937,1.02311485696549
10.0,1.02323616281825


==> payment_50.csv <==
v,p
0.0,0.0
0.00500250125062531,0.0
0.0100050025012506,0.0
0.0150075037518759,0.0
0.0200100050025013,0.0
0.0250125062531266,0.0
0.0300150075037519,0.0
0.0350175087543772,0.0
0.0400200100050025,0.0
0.0450225112556278,0.0
0.0500250125062531,0.0
0.0550275137568784,0.0
0.0600300150075038,0.0
0.0650325162581291,0.0
0.0700350175087544,0.0
0.0750375187593797,0.0
0.080040020010005,0.0
0.0850425212606303,0.0
0.0900450225112556,0.0
0.0950475237618809,0.0
0.100050025012506,0.0
0.105052526263132,0.0
0.110055027513757,0.0
0.115057528764382,0.0
0.120060030015008,0.0
0.125062531265633,0.0
0.130065032516258,0.0
0.135067533766883,0.0
0.140070035017509,0.0
0.145072536268134,0.0
0.150075037518759,0.0
0.155077538769385,0.0
0.16008004002001,0.0
0.165082541270635,0.0
0.170085042521261,0.0
0.175087543771886,0.0
0.180090045022511,0.0
0.185092546273137,0.0
0.190095047523762,0.0
0.195097548774387,0.0
0.200100050025013,0.0
0.205102551275638,0.0
0.210105052526263,0.0
0.215107553776888,0.0
0.220110055027514,0.0
0.225112556278139,0.0
0.230115057528764,0.0
0.23511755877939,0.0
0.240120060030015,0.0
0.24512256128064,0.0
0.250125062531266,0.0
0.255127563781891,0.0
0.260130065032516,0.0
0.265132566283142,0.0
0.270135067533767,0.0
0.275137568784392,0.0
0.280140070035018,0.0
0.285142571285643,0.0
0.290145072536268,0.0
0.295147573786893,0.0
0.300150075037519,0.0
0.305152576288144,0.0
0.310155077538769,0.0
0.315157578789395,0.0
0.32016008004002,0.0
0.325162581290645,0.0
0.330165082541271,0.0
0.335167583791896,0.0
0.340170085042521,0.0
0.345172586293147,0.0
0.350175087543772,0.0
0.355177588794397,0.0
0.360180090045023,0.0
0.365182591295648,0.0
0.370185092546273,0.0
0.375187593796898,0.0
0.380190095047524,0.0
0.385192596298149,0.0
0.390195097548774,0.0
0.3951975987994,0.0
0.400200100050025,0.0
0.40520260130065,0.0
0.410205102551276,0.0
0.415207603801901,0.0
0.420210105052526,0.0
0.425212606303152,0.0
0.430215107553777,0.0
0.435217608804402,0.0
0.440220110055028,0.0
0.445222611305653,0.0
0.450225112556278,0.0
0.455227613806903,0.0
0.460230115057529,0.0
0.465232616308154,0.0
0.470235117558779,0.0
0.475237618809405,0.0
0.48024012006003,0.0
0.485242621310655,0.0
0.490245122561281,0.0
0.495247623811906,0.0
0.500250125062531,0.0
0.505252626313157,0.0
0.510255127563782,0.0
0.515257628814407,0.0
0.520260130065033,0.0
0.525262631315658,0.0
0.530265132566283,0.0
0.535267633816909,0.0
0.540270135067534,0.0
0.545272636318159,0.0
0.550275137568784,0.0
0.55527763881941,0.0
0.560280140070035,0.0
0.56528264132066,0.0
0.570285142571286,0.0
0.575287643821911,0.0
0.580290145072536,0.0
0.585292646323162,0.0
0.590295147573787,0.0
0.595297648824412,0.0
0.600300150075038,0.0
0.605302651325663,0.0
0.610305152576288,0.0
0.615307653826913,0.0
0.620310155077539,0.0
0.625312656328164,0.0
0.630315157578789,0.0
0.635317658829415,0.0
0.64032016008004,0.0
0.645322661330665,0.0
0.650325162581291,0.0
0.655327663831916,0.0
0.660330165082541,0.0
0.665332666333167,0.0
0.670335167583792,0.0
0.675337668834417,0.0
0.680340170085043,0.0
0.685342671335668,0.0
0.690345172586293,0.0
0.695347673836918,0.197297086052465
0.700350175087544,0.197669174446868
0.705352676338169,0.198043003525617
0.710355177588794,0.198418562269752
0.71535767883942,0.198795839704503
0.720360180090045,0.19917482489914
0.72536268134067,0.199555506966818
0.730365182591296,0.199937875064428
0.735367683841921,0.200321918392449
0.740370185092546,0.200707626194791
0.745372686343172,0.201094987758654
0.750375187593797,0.20148399241437
0.755377688844422,0.201874629535263
0.760380190095048,0.202266888537495
0.765382691345673,0.202660758879918
0.770385192596298,0.203056230063931
0.775387693846923,0.203453291633331
0.780390195097549,0.203851933174165
0.785392696348174,0.204252144314586
0.790395197598799,0.204653914724709
0.795397698849425,0.205057234116462
0.80040020010005,0.205462092243446
0.805402701350675,0.205868478900787
0.810405202601301,0.206276383924997
0.815407703851926,0.206685797193825
0.820410205102551,0.207096708626121
0.825412706353177,0.207509108181688
0.830415207603802,0.207922985861146
0.835417708854427,0.208338331705783
0.840420210105053,0.208755135797423
0.845422711355678,0.20917338825828
0.850425212606303,0.212836818542118
0.855427713856929,0.21745849746331
0.860430215107554,0.222064241483804
0.865432716358179,0.226653970111942
0.870435217608804,0.231227606024738
0.87543771885943,0.235785075012453
0.880440220110055,0.240326305923964
0.88544272136068,0.244851230612913
0.890445222611306,0.249359783884631
0.895447723861931,0.253851903443813
0.900450225112556,0.258327529842955
0.905452726363182,0.262786606431523
0.910455227613807,0.267229079305861
0.915457728864432,0.271654897259813
0.920460230115058,0.276064011736062
0.925462731365683,0.280456376778174
0.930465232616308,0.28483194898333
0.935467733866934,0.289190687455748
0.940470235117559,0.293532553760781
0.945472736368184,0.297857511879674
0.950475237618809,0.302165528164993
0.955477738869435,0.30645657129669
0.96048024012006,0.310730612238819
0.965482741370685,0.314987624196879
0.970485242621311,0.319227582575785
0.975487743871936,0.323450464938452
0.980490245122561,0.327656250964992
0.985492746373187,0.331844922412503
0.990495247623812,0.33601646307546
0.995497748874437,0.340170858746681
1.00050025012506,0.344308097178877
1.00550275137569,0.348428168046769
1.01050525262631,0.352531062909763
1.01550775387694,0.356616775175183
1.02051025512756,0.360685300062049
1.02551275637819,0.364736634565398
1.03051525762881,0.368770777421127
1.03551775887944,0.37278772907138
1.04052026013007,0.37678749163043
1.04552276138069,0.380770068851093
1.05052526263132,0.384735466091634
1.05552776388194,0.388683690283175
1.06053026513257,0.392614749897596
1.06553276638319,0.396528654915916
1.07053526763382,0.400425416797158
1.07553776888444,0.40430504844768
1.08054027013507,0.408167564190974
1.08554277138569,0.412012979737928
1.09054527263632,0.415841312157536
1.09554777388694,0.419652579848053
1.10055027513757,0.4234468025086
1.10555277638819,0.427224001111196
1.11055527763882,0.430984197873222
1.11555777888944,0.434727416230309
1.12056028014007,0.438453680809644
1.1255627813907,0.442163017403685
1.13056528264132,0.445855452944286
1.13556778389195,0.449531015477224
1.14057028514257,0.453189734137115
1.1455727863932,0.456831639122731
1.15057528764382,0.46045676167269
1.15557778889445,0.464065134041534
1.16058029014507,0.46765678947618
1.1655827913957,0.471231762192737
1.17058529264632,0.474790087353695
1.17558779389695,0.478331801045464
1.18059029514757,0.481856940256272
1.1855927963982,0.485365542854418
1.19059529764882,0.488857647566861
1.19559779889945,0.492333293958155
1.20060030015008,0.495792522409716
1.2056028014007,0.499235374099423
1.21060530265133,0.502661890981548
1.21560780390195,0.506072115766998
1.22061030515258,0.509466091903886
1.2256128064032,0.512843863558408
1.23061530765383,0.516205475596032
1.23561780890445,0.51955097356299
1.24062031015508,0.522880403668072
1.2456228114057,0.526193812764715
1.25062531265633,0.529491248333383
1.25562781390695,0.532772758464241
1.26063031515758,0.536038391840104
1.2656328164082,0.539288197719673
1.27063531765883,0.542522225921047
1.27563781890945,0.545740526805503
1.28064032016008,0.548943151261548
1.28564282141071,0.552130150689237
1.29064532266133,0.555301576984748
1.29564782391196,0.55845748252522
1.30065032516258,0.561597920153839
1.30565282641321,0.564722943165178
1.31065532766383,0.567832605290785
1.31565782891446,0.570926960685013
1.32066033016508,0.574006063911085
1.32566283141571,0.577069969927405
1.33066533266633,0.580118734074096
1.33566783391696,0.583152412059771
1.34067033516758,0.586171059948525
1.34567283641821,0.589174734147159
1.35067533766883,0.592163491392618
1.35567783891946,0.595137388739651
1.36068034017009,0.598096483548677
1.36568284142071,0.601040833473875
1.37068534267134,0.603970496451467
1.37568784392196,0.606885530688222
1.38069034517259,0.609785994650145
1.38569284642321,0.612671947051384
1.39069534767384,0.615543446843313
1.39569784892446,0.618400553203832
1.40070035017509,0.621243325526834
1.40570285142571,0.624071823411877
1.41070535267634,0.626886106654037
1.41570785392696,0.629686235233937
1.42071035517759,0.632472269307969
1.42571285642821,0.635244269198681
1.43071535767884,0.638002295385345
1.43571785892946,0.640746408494698
1.44072036018009,0.643476669291851
1.44572286143072,0.646193138671365
1.45072536268134,0.648895877648493
1.45572786393197,0.651584947350586
1.46073036518259,0.654260409008655
1.46573286643322,0.656922323949097
1.47073536768384,0.65957075358557
1.47573786893447,0.662205759411026
1.48074037018509,0.664827402989893
1.48574287143572,0.667435745950405
1.49074537268634,0.670030849977082
1.49574787393697,0.672612776803353
1.50075037518759,0.675181588204315
1.50575287643822,0.677737345989645
1.51075537768884,0.680280111996638
1.51575787893947,0.682809948083388
1.5207603801901,0.685326916122101
1.52576288144072,0.68783107799254
1.53076538269135,0.6903224955756
1.53576788394197,0.69280123074701
1.5407703851926,0.695267345371166
1.54577288644322,0.697720901295081
1.55077538769385,0.700161960342465
1.55577788894447,0.702590584307921
1.5607803901951,0.705006834951256
1.56578289144572,0.707410773991923
1.57078539269635,0.709802463103561
1.57578789394697,0.712181963908661
1.5807903951976,0.714549337973336
1.58579289644822,0.716904646802208
1.59079539769885,0.719247951833396
1.59579789894947,0.721579314433621
1.6008004002001,0.723898795893399
1.60580290145073,0.72620645742236
1.61080540270135,0.728502360144647
1.61580790395198,0.730786565094431
1.6208104052026,0.733059133211519
1.62581290645323,0.735320125337056
1.63081540770385,0.737569602209331
1.63581790895448,0.739807624459667
1.6408204102051,0.742034252608413
1.64582291145573,0.744249547061024
1.65082541270635,0.746453568104227
1.65582791395698,0.748646375902283
1.6608304152076,0.750828030493329
1.66583291645823,0.752998591785811
1.67083541770885,0.755158119555
1.67583791895948,0.757306673439588
1.68084042021011,0.759444312938371
1.68584292146073,0.761571097407007
1.69084542271136,0.76368708605486
1.69584792396198,0.765792337941913
1.70085042521261,0.767886911975766
1.70585292646323,0.769970866908709
1.71085542771386,0.772044261334858
1.71585792896448,0.774107153687379
1.72086043021511,0.776159602235778
1.72586293146573,0.778201665083257
1.73086543271636,0.780233400164148
1.73586793396698,0.782254865241407
1.74087043521761,0.784266117904183
1.74587293646823,0.78626721556545
1.75087543771886,0.788258215459701
1.75587793896948,0.790239174640714
1.76088044022011,0.79221014997937
1.76588294147074,0.794171198161546
1.77088544272136,0.796122375686058
1.77588794397199,0.798063738862669
1.78089044522261,0.799995343810158
1.78589294647324,0.80191724645444
1.79089544772386,0.803829502526752
1.79589794897449,0.805732167561888
1.80090045022511,0.807625296896489
1.80590295147574,0.8095089456674
1.81090545272636,0.811383168810056
1.81590795397699,0.813248021056945
1.82091045522761,0.815103556936113
1.82591295647824,0.816949830769708
1.83091545772886,0.818786896672598
1.83591795897949,0.820614808551016
1.84092046023012,0.822433620101264
1.84592296148074,0.824243384808464
1.85092546273137,0.82604415594535
1.85592796398199,0.827835986571113
1.86093046523262,0.829618929530284
1.86593296648324,0.831393037451664
1.87093546773387,0.833158362747299
1.87593796898449,0.834914957611497
1.88094047023512,0.836662874019883
1.88594297148574,0.838402163728498
1.89094547273637,0.840132878272941
1.89594797398699,0.841855068967546
1.90095047523762,0.843568786904597
1.90595297648824,0.845274082953589
1.91095547773887,0.846971007760519
1.91595797898949,0.848659611747214
1.92096048024012,0.850339945110703
1.92596298149075,0.852012057822613
1.93096548274137,0.853675999628611
1.935967983992,0.855331820047871
1.94097048524262,0.856979568372581
1.94597298649325,0.858619293667483
1.95097548774387,0.860251044769435
1.9559779889945,0.861874870287024
1.96098049024512,0.863490818600191
1.96598299149575,0.865098937859897
1.97098549274637,0.866699275987818
1.975987993997,0.868291880676067
1.98099049524762,0.869876799386948
1.98599299649825,0.871454079352731
1.99099549774887,0.873023767575469
1.9959979989995,0.874585910826825
2.00100050025013,0.876140555647939
2.00600300150075,0.877687748349316
2.01100550275138,0.879227535010741
2.016008004002,0.880759961481216
2.02101050525263,0.882285073378924
2.02601300650325,0.883802916091222
2.03101550775388,0.885313534774649
2.0360180090045,0.886816974354961
2.04102051025513,0.888313279527193
2.04602301150575,0.889802494755734
2.05102551275638,0.891284664274438
2.056028014007,0.892759832086738
2.06103051525763,0.894228041965798
2.06603301650825,0.895689337454675
2.07103551775888,0.897143761866506
2.0760380190095,0.898591358284713
2.08104052026013,0.90003216956323
2.08604302151076,0.901466238326741
2.09104552276138,0.902893606970946
2.09604802401201,0.904314317662843
2.10105052526263,0.905728412341023
2.10605302651326,0.907135932715982
2.11105552776388,0.908536920270461
2.11605802901451,0.90993141625979
2.12106053026513,0.911319461712253
2.12606303151576,0.912701097429468
2.13106553276638,0.914076363986789
2.13606803401701,0.915445301733709
2.14107053526763,0.916807950794294
2.14607303651826,0.918164351067618
2.15107553776888,0.919514542228224
2.15607803901951,0.920858563726584
2.16108054027014,0.922196454789592
2.16608304152076,0.923528254421051
2.17108554277139,0.924854001402183
2.17608804402201,0.926173734292154
2.18109054527264,0.927487491428603
2.18609304652326,0.928795310928187
2.19109554777389,0.930097230687139
2.19609804902451,0.931393288381837
2.20110055027514,0.932683521469383
2.20610305152576,0.933967967188189
2.21110555277639,0.935246662558581
2.21610805402701,0.936519644383411
2.22111055527764,0.937786949248675
2.22611305652826,0.939048613524145
2.23111555777889,0.940304673364006
2.23611805902952,0.94155516470751
2.24112056028014,0.94280012327963
2.24612306153077,0.94403958459173
2.25112556278139,0.945273583942239
2.25612806403202,0.946502156417332
2.26113056528264,0.947725336891625
2.26613306653327,0.948943160028876
2.27113556778389,0.950155660282684
2.27613806903452,0.951362871897215
2.28114057028514,0.952564828907912
2.28614307153577,0.953761565142231
2.29114557278639,0.954953114220373
2.29614807403702,0.956139509556025
2.30115057528764,0.957320784357109
2.30615307653827,0.958496971626535
2.31115557778889,0.959668104162963
2.31615807903952,0.960834214561564
2.32116058029015,0.961995335214795
2.32616308154077,0.963151498313173
2.3311655827914,0.964302735846058
2.33616808404202,0.965449079602438
2.34117058529265,0.966590561171719
2.34617308654327,0.967727211944523
2.3511755877939,0.968859063113488
2.35617808904452,0.969986145674069
2.36118059029515,0.97110849042535
2.36618309154577,0.972226127970858
2.3711855927964,0.973339088719369
2.37618809404702,0.974447402885742
2.38119059529765,0.97555110049173
2.38619309654827,0.976650211366814
2.3911955977989,0.977744765149029
2.39619809904952,0.978834791285796
2.40120060030015,0.979920319034762
2.40620310155078,0.981001377464631
2.4112056028014,0.982077995456013
2.41620810405203,0.983150201702257
2.42121060530265,0.984218024710309
2.42621310655328,0.985281492801547
2.4312156078039,0.986340634112641
2.43621810905453,0.987395476596396
2.44122061030515,0.988446048022611
2.44622311155578,0.989492375978933
2.4512256128064,0.990534487871713
2.45622811405703,0.991572410926863
2.46123061530765,0.992606172190718
2.46623311655828,0.993635798530894
2.4712356178089,0.994661316637148
2.47623811905953,0.995682753022248
2.48124062031016,0.996700134022828
2.48624312156078,0.997713485800257
2.49124562281141,0.998722834341501
2.49624812406203,0.999728205459995
2.50125062531266,1.0007296247965
2.50625312656328,1.00172711781997
2.51125562781391,1.00272070982844
2.51625812906453,1.00371042594985
2.52126063031516,1.00469629114295
2.52626313156578,1.00567833019816
2.53126563281641,1.00665656773841
2.53626813406703,1.00763102822005
2.54127063531766,1.00860173593369
2.54627313656828,1.00956871500505
2.55127563781891,1.01053198939586
2.55627813906954,1.01149158290472
2.56128064032016,1.01244751916794
2.56628314157079,1.01339982166041
2.57128564282141,1.0143485136965
2.57628814407204,1.01529361843087
2.58129064532266,1.01623515885937
2.58629314657329,1.01717315781987
2.59129564782391,1.01810763799316
2.59629814907454,1.01903862190376
2.60130065032516,1.01996613192082
2.60630315157579,1.02089019025894
2.61130565282641,1.02181081897906
2.61630815407704,1.02272803998928
2.62131065532766,1.02364187504574
2.62631315657829,1.02455234575346
2.63131565782891,1.02545947356718
2.63631815907954,1.0263632797922
2.64132066033017,1.02726378558528
2.64632316158079,1.02816101195542
2.65132566283142,1.02905497976473
2.65632816408204,1.02994570972927
2.66133066533267,1.03083322241989
2.66633316658329,1.03171753826306
2.67133566783392,1.03259867754172
2.67633816908454,1.0334766603961
2.68134067033517,1.03435150682454
2.68634317158579,1.03522323668436
2.69134567283642,1.03609186969264
2.69634817408704,1.03695742542707
2.70135067533767,1.03781992332677
2.70635317658829,1.03867938269311
2.71135567783892,1.03953582269053
2.71635817908954,1.04038926234734
2.72136068034017,1.04123972055655
2.7263631815908,1.0420872160767
2.73136568284142,1.04293176753261
2.73636818409205,1.04377339341624
2.74137068534267,1.04461211208749
2.7463731865933,1.04544794177497
2.75137568784392,1.04628090057682
2.75637818909455,1.0471110064615
2.76138069034517,1.04793827726859
2.7663831915958,1.04876273070958
2.77138569284642,1.04958438436866
2.77638819409705,1.05040325570349
2.78139069534767,1.05121936204599
2.7863931965983,1.05203272060315
2.79139569784892,1.05284334845775
2.79639819909955,1.0536512625692
2.80140070035018,1.05445647977425
2.8064032016008,1.0552590167878
2.81140570285143,1.05605889020366
2.81640820410205,1.05685611649529
2.82141070535268,1.0576507120165899
2.8264132066033,1.05844269300264
2.83141570785393,1.05923207557047
2.83641820910455,1.06001887571979
2.84142071035518,1.06080310933375
2.8464232116058,1.06158479217969
2.85142571285643,1.06236393990988
2.85642821410705,1.06314056806225
2.86143071535768,1.06391469206114
2.8664332166083,1.06468632721803
2.87143571785893,1.06545548873226
2.87643821910955,1.06622219169178
2.88144072036018,1.06698645107384
2.88644322161081,1.06774828174576
2.89144572286143,1.06850769846559
2.89644822411206,1.06926471588287
2.90145072536268,1.07001934853933
2.90645322661331,1.07077161086958
2.91145572786393,1.07152151720186
2.91645822911456,1.07226908175867
2.92146073036518,1.07301431865755
2.92646323161581,1.07375724191173
2.93146573286643,1.07449786543082
2.93646823411706,1.07523620302152
2.94147073536768,1.0759722683883
2.94647323661831,1.07670607513407
2.95147573786893,1.07743763676089
2.95647823911956,1.07816696667061
2.96148074037019,1.07889407816558
2.96648324162081,1.07961898444927
2.97148574287144,1.08034169862702
2.97648824412206,1.0810622337066
2.98149074537269,1.08178060259896
2.98649324662331,1.08249681811884
2.99149574787394,1.08321089298544
2.99649824912456,1.08392283982306
3.00150075037519,1.08463267116176
3.00650325162581,1.08534039943801
3.01150575287644,1.08604603699529
3.01650825412706,1.08674959608479
3.02151075537769,1.087451088866
3.02651325662831,1.08815052740736
3.03151575787894,1.08884792368688
3.03651825912957,1.08954328959277
3.04152076038019,1.09023663692405
3.04652326163082,1.09092797739121
3.05152576288144,1.09161732261675
3.05652826413207,1.09230468413588
3.06153076538269,1.09299007339705
3.06653326663332,1.09367350176261
3.07153576788394,1.0943549805094
3.07653826913457,1.09503452082932
3.08154077038519,1.09571213382997
3.08654327163582,1.0963878305352
3.09154577288644,1.09706162188575
3.09654827413707,1.09773351873978
3.10155077538769,1.09840353187348
3.10655327663832,1.09907167198168
3.11155577788894,1.09973794967836
3.11655827913957,1.10040237549729
3.1215607803902,1.10106495989255
3.12656328164082,1.10172571323912
3.13156578289145,1.10238464583346
3.13656828414207,1.10304176789403
3.1415707853927,1.10369708956187
3.14657328664332,1.10435062090118
3.15157578789395,1.10500237189981
3.15657828914457,1.10565235246988
3.1615807903952,1.10630057244825
3.16658329164582,1.10694704159714
3.17158579289645,1.1075917696046
3.17658829414707,1.10823476608508
3.1815907953977,1.10887604057997
3.18659329664832,1.1095156025581
3.19159579789895,1.11015346141631
3.19659829914957,1.1107896264799
3.2016008004002,1.11142410700325
3.20660330165083,1.11205691217024
3.21160580290145,1.11268805109482
3.21660830415208,1.11331753282153
3.2216108054027,1.11394536632596
3.22661330665333,1.11457156051529
3.23161580790395,1.11519612422877
3.23661830915458,1.11581906623826
3.2416208104052,1.11644039524868
3.24662331165583,1.11706011989851
3.25162581290645,1.1176782487603
3.25662831415708,1.11829479034116
3.2616308154077,1.11890975308321
3.26663331665833,1.1195231453641
3.27163581790895,1.12013497549744
3.27663831915958,1.12074525173333
3.28164082041021,1.1213539822588
3.28664332166083,1.12196117519829
3.29164582291146,1.1225668386141
3.29664832416208,1.12317098050687
3.30165082541271,1.12377360881605
3.30665332666333,1.12437473142031
3.31165582791396,1.12497435613806
3.31665832916458,1.12557249072785
3.32166083041521,1.12616914288886
3.32666333166583,1.12676432026129
3.33166583291646,1.12735803042687
3.33666833416708,1.12795028090926
3.34167083541771,1.12854107917448
3.34667333666833,1.12913043263138
3.35167583791896,1.12971834863204
3.35667833916959,1.13030483447223
3.36168084042021,1.1308898973918
3.36668334167084,1.13147354457513
3.37168584292146,1.13205578315155
3.37668834417209,1.13263662019574
3.38169084542271,1.13321606272817
3.38669334667334,1.13379411771549
3.39169584792396,1.13437079207096
3.39669834917459,1.13494609265485
3.40170085042521,1.13552002627482
3.40670335167584,1.13609259968639
3.41170585292646,1.13666381959326
3.41670835417709,1.13723369264775
3.42171085542771,1.1378022254512
3.42671335667834,1.13836942455433
3.43171585792896,1.13893529645765
3.43671835917959,1.13949984761187
3.44172086043022,1.14006308441822
3.44672336168084,1.14062501322891
3.45172586293147,1.14118564034743
3.45672836418209,1.14174497202899
3.46173086543272,1.14230301448086
3.46673336668334,1.14285977386276
3.47173586793397,1.14341525628721
3.47673836918459,1.1439694678199
3.48174087043522,1.14452241448008
3.48674337168584,1.14507410224087
3.49174587293647,1.14562453702968
3.49674837418709,1.14617372472852
3.50175087543772,1.14672167117437
3.50675337668834,1.14726838215954
3.51175587793897,1.14781386343201
3.51675837918959,1.14835812069576
3.52176088044022,1.14890115961116
3.52676338169085,1.14944298579528
3.53176588294147,1.1499836048222
3.5367683841921,1.15052302222344
3.54177088544272,1.15106124348818
3.54677338669335,1.15159827406368
3.55177588794397,1.15213411935558
3.5567783891946,1.15266878472823
3.56178089044522,1.15320227550499
3.56678339169585,1.1537345969686
3.57178589294647,1.15426575436149
3.5767883941971,1.15479575288605
3.58179089544772,1.15532459770503
3.58679339669835,1.15585229394177
3.59179589794897,1.15637884668057
3.5967983991996,1.15690426096699
3.60180090045023,1.15742854180814
3.60680340170085,1.157951694173
3.61180590295148,1.15847372299272
3.6168084042021,1.15899463316091
3.62181090545273,1.15951442953398
3.62681340670335,1.16003311693137
3.63181590795398,1.16055070013592
3.6368184092046,1.1610671838941
3.64182091045523,1.16158257291634
3.64682341170585,1.1620968718773
3.65182591295648,1.16261008541618
3.6568284142071,1.16312221813697
3.66183091545773,1.16363327460874
3.66683341670835,1.16414325936598
3.67183591795898,1.16465217690877
3.67683841920961,1.16516003170316
3.68184092046023,1.16566682818138
3.68684342171086,1.16617257074214
3.69184592296148,1.1666772637509
3.69684842421211,1.16718091154013
3.70185092546273,1.16768351840957
3.70685342671336,1.16818508862654
3.71185592796398,1.16868562642611
3.71685842921461,1.16918513601148
3.72186093046523,1.16968362155414
3.72686343171586,1.17018108719417
3.73186593296648,1.17067753704051
3.73686843421711,1.17117297517118
3.74187093546773,1.17166740563354
3.74687343671836,1.17216083244456
3.75187593796898,1.17265325959104
3.75687843921961,1.17314469102989
3.76188094047024,1.17363513068833
3.76688344172086,1.17412458246417
3.77188594297149,1.17461305022603
3.77688844422211,1.1751005378136
3.78189094547274,1.17558704903783
3.78689344672336,1.17607258768125
3.79189594797399,1.17655715749811
3.79689844922461,1.17704076221466
3.80190095047524,1.17752340552938
3.80690345172586,1.17800509111321
3.81190595297649,1.17848582260976
3.81690845422711,1.17896560363554
3.82191095547774,1.1794444377802
3.82691345672836,1.17992232860673
3.83191595797899,1.18039927965168
3.83691845922961,1.1808752944254
3.84192096048024,1.18135037641224
3.84692346173087,1.18182452907078
3.85192596298149,1.18229775583401
3.85692846423212,1.18277006010957
3.86193096548274,1.18324144527997
3.86693346673337,1.18371191470277
3.87193596798399,1.1841814717108
3.87693846923462,1.18465011961237
3.88194097048524,1.18511786169145
3.88694347173587,1.18558470120793
3.89194597298649,1.18605064139774
3.89694847423712,1.18651568547311
3.90195097548774,1.18697983662277
3.90695347673837,1.18744309801208
3.91195597798899,1.1879054727833
3.91695847923962,1.18836696405576
3.92196098049025,1.18882757492602
3.92696348174087,1.1892873084681
3.9319659829915,1.18974616773366
3.93696848424212,1.19020415575216
3.94197098549275,1.19066127553108
3.94697348674337,1.1911175300561
3.951975987994,1.19157292229126
3.95697848924462,1.19202745517917
3.96198099049525,1.19248113164116
3.96698349174587,1.19293395457749
3.9719859929965,1.1933859268675
3.97698849424712,1.19383705136981
3.98199099549775,1.19428733092248
3.98699349674837,1.19473676834318
3.991995997999,1.19518536642939
3.99699849924963,1.19563312795851
4.00200100050025,1.19608005568812
4.00700350175088,1.19652615235604
4.0120060030015,1.19697142068061
4.01700850425213,1.19741586336075
4.02201100550275,1.1978594830762
4.02701350675338,1.19830228248766
4.032016008004,1.19874426423692
4.03701850925463,1.19918543094708
4.04202101050525,1.19962578522265
4.04702351175588,1.20006532964974
4.0520260130065,1.20050406679621
4.05702851425713,1.20094199921185
4.06203101550775,1.20137912942847
4.06703351675838,1.20181545996011
4.07203601800901,1.20225099330318
4.07703851925963,1.20268573193661
4.08204102051026,1.20311967832196
4.08704352176088,1.20355283490364
4.09204602301151,1.20398520410899
4.09704852426213,1.20441678834848
4.10205102551276,1.2048475900158
4.10705352676338,1.20527761148804
4.11205602801401,1.20570685512585
4.11705852926463,1.20613532327352
4.12206103051526,1.20656301825917
4.12706353176588,1.20698994239486
4.13206603301651,1.20741609797678
4.13706853426713,1.2078414872853
4.14207103551776,1.20826611258517
4.14707353676838,1.20868997612566
4.15207603801901,1.20911308014063
4.15707853926963,1.20953542684875
4.16208104052026,1.20995701845354
4.16708354177089,1.21037785714357
4.17208604302151,1.21079794509256
4.17708854427214,1.21121728445951
4.18209104552276,1.21163587738882
4.18709354677339,1.21205372601044
4.19209604802401,1.21247083243997
4.19709854927464,1.21288719877878
4.20210105052526,1.21330282711419
4.20710355177589,1.21371771951949
4.21210605302651,1.21413187805416
4.21710855427714,1.21454530476393
4.22211105552776,1.21495800168094
4.22711355677839,1.2153699708238
4.23211605802902,1.21578121419777
4.23711855927964,1.21619173379485
4.24212106053027,1.21660153159388
4.24712356178089,1.21701060956067
4.25212606303152,1.21741896964812
4.25712856428214,1.21782661379632
4.26213106553277,1.21823354393266
4.26713356678339,1.21863976197196
4.27213606803402,1.21904526981654
4.27713856928464,1.21945006935638
4.28214107053527,1.21985416246918
4.28714357178589,1.22025755102051
4.29214607303652,1.22066023686388
4.29714857428714,1.22106222184086
4.30215107553777,1.22146350778118
4.30715357678839,1.22186409650286
4.31215607803902,1.22226398981226
4.31715857928965,1.22266318950422
4.32216108054027,1.22306169736218
4.3271635817909,1.2234595151582
4.33216608304152,1.22385664465316
4.33716858429215,1.22425308759678
4.34217108554277,1.22464884572777
4.3471735867934,1.22504392077387
4.35217608804402,1.22543831445201
4.35717858929465,1.22583202846838
4.36218109054527,1.22622506451848
4.3671835917959,1.22661742428729
4.37218609304652,1.22700910944931
4.37718859429715,1.22740012166868
4.38219109554777,1.22779046259923
4.3871935967984,1.22818013388463
4.39219609804902,1.22856913715843
4.39719859929965,1.22895747404418
4.40220110055028,1.22934514615549
4.4072036018009,1.22973215509615
4.41220610305153,1.23011850246019
4.41720860430215,1.23050418983198
4.42221110555278,1.2308892187863
4.4272136068034,1.23127359088845
4.43221610805403,1.23165730769431
4.43721860930465,1.23204037075044
4.44222111055528,1.23242278159415
4.4472236118059,1.23280454175357
4.45222611305653,1.23318565274779
4.45722861430715,1.23356611608686
4.46223111555778,1.23394593327191
4.46723361680841,1.23432510579524
4.47223611805903,1.23470363514038
4.47723861930966,1.23508152278217
4.48224112056028,1.23545877018683
4.48724362181091,1.23583537881207
4.49224612306153,1.23621135010712
4.49724862431216,1.23658668551283
4.50225112556278,1.23696138646174
4.50725362681341,1.23733545437815
4.51225612806403,1.23770889067821
4.51725862931466,1.23808169676996
4.52226113056528,1.23845387405345
4.52726363181591,1.23882542392075
4.53226613306653,1.23919634775607
4.53726863431716,1.23956664693581
4.54227113556778,1.23993632282864
4.54727363681841,1.24030537679554
4.55227613806903,1.24067381018991
4.55727863931966,1.24104162435761
4.56228114057029,1.24140882063703
4.56728364182091,1.24177540035916
4.57228614307154,1.24214136484766
4.57728864432216,1.24250671541893
4.58229114557279,1.24287145338215
4.58729364682341,1.24323558003936
4.59229614807404,1.24359909668554
4.59729864932466,1.24396200460864
4.60230115057529,1.24432430508968
4.60730365182591,1.24468599940276
4.61230615307654,1.24504708881519
4.61730865432716,1.24540757458748
4.62231115557779,1.24576745797345
4.62731365682841,1.24612674022028
4.63231615807904,1.24648542256855
4.63731865932967,1.24684350625231
4.64232116058029,1.24720099249917
4.64732366183092,1.24755788253028
4.65232616308154,1.24791417756047
4.65732866433217,1.24826987879826
4.66233116558279,1.24862498744594
4.66733366683342,1.24897950469959
4.67233616808404,1.24933343174919
4.67733866933467,1.24968676977861
4.68234117058529,1.25003951996572
4.68734367183592,1.25039168348243
4.69234617308654,1.25074326149471
4.69734867433717,1.25109425516268
4.70235117558779,1.25144466564065
4.70735367683842,1.25179449407718
4.71235617808905,1.25214374161512
4.71735867933967,1.25249240939166
4.7223611805903,1.25284049853839
4.72736368184092,1.25318801018134
4.73236618309155,1.25353494544104
4.73736868434217,1.25388130543256
4.7423711855928,1.25422709126558
4.74737368684342,1.25457230404441
4.75237618809405,1.25491694486803
4.75737868934467,1.25526101483019
4.7623811905953,1.25560451501941
4.76738369184592,1.25594744651904
4.77238619309655,1.25628981040731
4.77738869434717,1.25663160775736
4.7823911955978,1.25697283963732
4.78739369684842,1.25731350711033
4.79239619809905,1.25765361123456
4.79739869934967,1.25799315306332
4.8024012006003,1.25833213364505
4.80740370185093,1.25867055402337
4.81240620310155,1.25900841523714
4.81740870435218,1.25934571832049
4.8224112056028,1.25968246430289
4.82741370685343,1.26001865420915
4.83241620810405,1.26035428905947
4.83741870935468,1.26068936986951
4.8424212106053,1.26102389765041
4.84742371185593,1.26135787340882
4.85242621310655,1.26169129814698
4.85742871435718,1.26202417286269
4.8624312156078,1.26235649854944
4.86743371685843,1.26268827619636
4.87243621810906,1.26301950678833
4.87743871935968,1.26335019130597
4.88244122061031,1.26368033072569
4.88744372186093,1.26400992601975
4.89244622311156,1.26433897815626
4.89744872436218,1.26466748809927
4.90245122561281,1.26499545680874
4.90745372686343,1.26532288524061
4.91245622811406,1.26564977434687
4.91745872936468,1.26597612507552
4.92246123061531,1.26630193837067
4.92746373186593,1.26662721517255
4.93246623311656,1.26695195641753
4.93746873436718,1.26727616303819
4.94247123561781,1.26759983596331
4.94747373686843,1.26792297611795
4.95247623811906,1.26824558442345
4.95747873936969,1.26856766179748
4.96248124062031,1.26888920915405
4.96748374187094,1.26921022740357
4.97248624312156,1.26953071745287
4.97748874437219,1.26985068020524
4.98249124562281,1.27017011656044
4.98749374687344,1.27048902741475
4.99249624812406,1.27080741366099
4.99749874937469,1.27112527618858
5.00250125062531,1.27144261588352
5.00750375187594,1.27175943362846
5.01250625312656,1.27207573030271
5.01750875437719,1.27239150678228
5.02251125562781,1.27270676393991
5.02751375687844,1.27302150264509
5.03251625812906,1.27333572376409
5.03751875937969,1.27364942815999
5.04252126063032,1.27396261669272
5.04752376188094,1.27427529021906
5.05252626313157,1.27458744959271
5.05752876438219,1.27489909566428
5.06253126563282,1.27521022928131
5.06753376688344,1.27552085128835
5.07253626813407,1.27583096252693
5.07753876938469,1.27614056383562
5.08254127063532,1.27644965605005
5.08754377188594,1.2767582400029
5.09254627313657,1.277066316524
5.09754877438719,1.27737388644028
5.10255127563782,1.27768095057585
5.10755377688844,1.27798750975198
5.11255627813907,1.27829356478717
5.1175587793897,1.27859911649713
5.12256128064032,1.27890416569483
5.12756378189095,1.27920871319054
5.13256628314157,1.27951275979181
5.1375687843922,1.27981630630352
5.14257128564282,1.2801193535279
5.14757378689345,1.28042190226457
5.15257628814407,1.28072395331052
5.1575787893947,1.28102550746018
5.16258129064532,1.2813265655054
5.16758379189595,1.28162712823552
5.17258629314657,1.28192719643732
5.1775887943972,1.28222677089515
5.18259129564782,1.28252585239083
5.18759379689845,1.28282444170376
5.19259629814907,1.2831225396109
5.1975987993997,1.28342014688682
5.20260130065033,1.28371726430367
5.20760380190095,1.28401389263125
5.21260630315158,1.28431003263703
5.2176088044022,1.28460568508613
5.22261130565283,1.28490085074136
5.22761380690345,1.28519553036327
5.23261630815408,1.28548972471011
5.2376188094047,1.28578343453791
5.24262131065533,1.28607666060045
5.24762381190595,1.28636940364931
5.25262631315658,1.28666166443388
5.2576288144072,1.28695344370137
5.26263131565783,1.28724474219686
5.26763381690846,1.28753556066325
5.27263631815908,1.28782589984137
5.27763881940971,1.28811576046991
5.28264132066033,1.28840514328551
5.28764382191096,1.28869404902272
5.29264632316158,1.28898247841406
5.29764882441221,1.28927043219002
5.30265132566283,1.28955791107907
5.30765382691346,1.28984491580768
5.31265632816408,1.29013144710035
5.31765882941471,1.29041750567961
5.32266133066533,1.29070309226606
5.32766383191596,1.29098820757835
5.33266633316658,1.29127285233322
5.33766883441721,1.29155702724552
5.34267133566783,1.29184073302821
5.34767383691846,1.2921239703924
5.35267633816908,1.29240674004732
5.35767883941971,1.29268904270038
5.36268134067034,1.29297087905718
5.36768384192096,1.2932522498215
5.37268634317159,1.29353315569533
5.37768884442221,1.29381359737888
5.38269134567284,1.29409357557061
5.38769384692346,1.29437309096722
5.39269634817409,1.29465214426369
5.39769884942471,1.29493073615327
5.40270135067534,1.29520886732751
5.40770385192596,1.29548653847627
5.41270635317659,1.29576375028773
5.41770885442721,1.2960405034484
5.42271135567784,1.29631679864315
5.42771385692846,1.29659263655521
5.43271635817909,1.29686801786618
5.43771885942972,1.29714294325605
5.44272136068034,1.29741741340323
5.44772386193097,1.29769142898451
5.45272636318159,1.29796499067513
5.45772886443222,1.29823809914878
5.46273136568284,1.29851075507757
5.46773386693347,1.2987829591321
5.47273636818409,1.29905471198144
5.47773886943472,1.29932601429314
5.48274137068534,1.29959686673327
5.48774387193597,1.29986726996638
5.49274637318659,1.30013722465557
5.49774887443722,1.30040673146247
5.50275137568784,1.30067579104726
5.50775387693847,1.30094440406865
5.5127563781891,1.30121257118396
5.51775887943972,1.30148029304907
5.52276138069035,1.30174757031844
5.52776388194097,1.30201440364515
5.5327663831916,1.30228079368088
5.53776888444222,1.30254674107594
5.54277138569285,1.30281224647928
5.54777388694347,1.30307731053848
5.5527763881941,1.30334193389978
5.55777888944472,1.30360611720808
5.56278139069535,1.30386986110697
5.56778389194597,1.3041331662387
5.5727863931966,1.30439603324424
5.57778889444722,1.30465846276324
5.58279139569785,1.30492045543408
5.58779389694847,1.30518201189386
5.5927963981991,1.30544313277842
5.59779889944972,1.30570381872231
5.60280140070035,1.30596407035887
5.60780390195098,1.30622388832018
5.6128064032016,1.3064832732371
5.61780890445223,1.30674222573926
5.62281140570285,1.30700074645507
5.62781390695348,1.30725883601176
5.6328164082041,1.30751649503534
5.63781890945473,1.30777372415065
5.64282141070535,1.30803052398135
5.64782391195598,1.30828689514991
5.6528264132066,1.30854283827767
5.65782891445723,1.3087983539848
5.66283141570785,1.30905344289032
5.66783391695848,1.30930810561213
5.67283641820911,1.30956234276698
5.67783891945973,1.30981615497051
5.68284142071036,1.31006954283726
5.68784392196098,1.31032250698063
5.69284642321161,1.31057504801297
5.69784892446223,1.31082716654549
5.70285142571286,1.31107886318835
5.70785392696348,1.31133013855062
5.71285642821411,1.31158099324031
5.71785892946473,1.31183142786437
5.72286143071536,1.31208144302868
5.72786393196598,1.3123310393381
5.73286643321661,1.31258021739642
5.73786893446723,1.31282897780642
5.74287143571786,1.31307732116986
5.74787393696848,1.31332524808744
5.75287643821911,1.3135727591589
5.75787893946974,1.31381985498295
5.76288144072036,1.31406653615728
5.76788394197099,1.31431280327863
5.77288644322161,1.31455865694272
5.77788894447224,1.31480409774431
5.78289144572286,1.31504912627717
5.78789394697349,1.31529374313412
5.79289644822411,1.31553794890701
5.79789894947474,1.31578174418673
5.80290145072536,1.31602512956322
5.80790395197599,1.3162681056255
5.81290645322661,1.31651067296163
5.81790895447724,1.31675283215874
5.82291145572786,1.31699458380304
5.82791395697849,1.31723592847982
5.83291645822911,1.31747686677345
5.83791895947974,1.3177173992674
5.84292146073037,1.31795752654423
5.84792396198099,1.31819724918561
5.85292646323162,1.31843656777231
5.85792896448224,1.31867548288421
5.86293146573287,1.31891399510031
5.86793396698349,1.31915210499874
5.87293646823412,1.31938981315676
5.87793896948474,1.31962712015075
5.88294147073537,1.31986402655624
5.88794397198599,1.3201005329479
5.89294647323662,1.32033663989955
5.89794897448724,1.32057234798416
5.90295147573787,1.32080765777386
5.9079539769885,1.32104256983994
5.91295647823912,1.32127708475287
5.91795897948975,1.32151120308227
5.92296148074037,1.32174492539696
5.927963981991,1.32197825226493
5.93296648324162,1.32221118425335
5.93796898449225,1.32244372192859
5.94297148574287,1.32267586585621
5.9479739869935,1.32290761660098
5.95297648824412,1.32313897472685
5.95797898949475,1.323369940797
5.96298149074537,1.32360051537381
5.967983991996,1.32383069901888
5.97298649324662,1.32406049229303
5.97798899449725,1.32428989575631
5.98299149574787,1.32451890996797
5.9879939969985,1.32474753548654
5.99299649824912,1.32497577286973
5.99799899949975,1.32520362267455
6.00300150075038,1.32543108545719
6.008004002001,1.32565816177314
6.01300650325163,1.32588485217712
6.01800900450225,1.3261111572231
6.02301150575288,1.32633707746431
6.0280140070035,1.32656261345325
6.03301650825413,1.32678776574168
6.03801900950475,1.32701253488063
6.04302151075538,1.3272369214204
6.048024012006,1.32746092591057
6.05302651325663,1.32768454890001
6.05802901450725,1.32790779093684
6.06303151575788,1.3281306525685
6.0680340170085,1.3283531343417
6.07303651825913,1.32857523680245
6.07803901950976,1.32879696049605
6.08304152076038,1.32901830596711
6.08804402201101,1.32923927375953
6.09304652326163,1.32945986441652
6.09804902451226,1.32968007848061
6.10305152576288,1.32989991649361
6.10805402701351,1.33011937899667
6.11305652826413,1.33033846653026
6.11805902951476,1.33055717963415
6.12306153076538,1.33077551884744
6.12806403201601,1.33099348470857
6.13306653326663,1.33121107775529
6.13806903451726,1.33142829852469
6.14307153576788,1.3316451475532
6.14807403701851,1.33186162537656
6.15307653826914,1.33207773252988
6.15807903951976,1.33229346954761
6.16308154077039,1.33250883696352
6.16808404202101,1.33272383531074
6.17308654327164,1.33293846512176
6.17808904452226,1.33315272692842
6.18309154577289,1.33336662126189
6.18809404702351,1.33358014865273
6.19309654827414,1.33379330963084
6.19809904952476,1.33400610472548
6.20310155077539,1.3342185344653
6.20810405202601,1.33443059937827
6.21310655327664,1.33464229999178
6.21810905452726,1.33485363683256
6.22311155577789,1.33506461042672
6.22811405702851,1.33527522129974
6.23311655827914,1.33548546997649
6.23811905952977,1.33569535698122
6.24312156078039,1.33590488283754
6.24812406203102,1.33611404806848
6.25312656328164,1.33632285319642
6.25812906453227,1.33653129874315
6.26313156578289,1.33673938522985
6.26813406703352,1.33694711317708
6.27313656828414,1.33715448310481
6.27813906953477,1.33736149553238
6.28314157078539,1.33756815097857
6.28814407203602,1.33777444996152
6.29314657328664,1.33798039299879
6.29814907453727,1.33818598060734
6.30315157578789,1.33839121330354
6.30815407703852,1.33859609160317
6.31315657828915,1.33880061602141
6.31815907953977,1.33900478707284
6.3231615807904,1.33920860527149
6.32816408204102,1.33941207113077
6.33316658329165,1.33961518516352
6.33816908454227,1.339817947882
6.3431715857929,1.34002035979787
6.34817408704352,1.34022242142223
6.35317658829415,1.34042413326561
6.35817908954477,1.34062549583795
6.3631815907954,1.34082650964861
6.36818409204602,1.34102717520639
6.37318659329665,1.34122749301952
6.37818909454727,1.34142746359564
6.3831915957979,1.34162708744184
6.38819409704852,1.34182636506466
6.39319659829915,1.34202529697003
6.39819909954978,1.34222388366335
6.4032016008004,1.34242212564945
6.40820410205103,1.34262002343259
6.41320660330165,1.34281757751649
6.41820910455228,1.34301478840428
6.4232116058029,1.34321165659857
6.42821410705353,1.34340818260138
6.43321660830415,1.34360436691421
6.43821910955478,1.34380021003797
6.4432216108054,1.34399571247305
6.44822411205603,1.34419087471927
6.45322661330665,1.34438569727591
6.45822911455728,1.34458018064169
6.4632316158079,1.34477432531479
6.46823411705853,1.34496813179286
6.47323661830916,1.34516160057298
6.47823911955978,1.3453547321517
6.48324162081041,1.34554752702502
6.48824412206103,1.34573998568841
6.49324662331166,1.34593210863679
6.49824912456228,1.34612389636454
6.50325162581291,1.34631534936551
6.50825412706353,1.34650646813301
6.51325662831416,1.34669725315981
6.51825912956478,1.34688770493815
6.52326163081541,1.34707782395973
6.52826413206603,1.34726761071572
6.53326663331666,1.34745706569677
6.53826913456728,1.34764618939297
6.54327163581791,1.34783498229392
6.54827413706853,1.34802344488865
6.55327663831916,1.3482115776657
6.55827913956979,1.34839938111304
6.56328164082041,1.34858685571815
6.56828414207104,1.34877400196797
6.57328664332166,1.34896082034892
6.57828914457229,1.34914731134689
6.58329164582291,1.34933347544725
6.58829414707354,1.34951931313485
6.59329664832416,1.34970482489402
6.59829914957479,1.34989001120856
6.60330165082541,1.35007487256176
6.60830415207604,1.35025940943638
6.61330665332666,1.35044362231469
6.61830915457729,1.35062751167841
6.62331165582791,1.35081107800876
6.62831415707854,1.35099432178644
6.63331665832916,1.35117724349164
6.63831915957979,1.35135984360402
6.64332166083042,1.35154212260275
6.64832416208104,1.35172408096647
6.65332666333167,1.35190571917331
6.65832916458229,1.35208703770089
6.66333166583292,1.35226803702634
6.66833416708354,1.35244871762624
6.67333666833417,1.35262907997668
6.67833916958479,1.35280912455326
6.68334167083542,1.35298885183104
6.68834417208604,1.35316826228459
6.69334667333667,1.35334735638797
6.69834917458729,1.35352613461474
6.70335167583792,1.35370459743794
6.70835417708855,1.3538827453301
6.71335667833917,1.35406057876328
6.7183591795898,1.35423809820901
6.72336168084042,1.35441530413831
6.72836418209105,1.35459219702171
6.73336668334167,1.35476877732923
6.7383691845923,1.35494504553041
6.74337168584292,1.35512100209426
6.74837418709355,1.35529664748931
6.75337668834417,1.35547198218356
6.7583791895948,1.35564700664455
6.76338169084542,1.3558217213393
6.76838419209605,1.35599612673434
6.77338669334667,1.35617022329567
6.7783891945973,1.35634401148885
6.78339169584792,1.35651749177888
6.78839419709855,1.35669066463031
6.79339669834917,1.35686353050717
6.7983991995998,1.35703608987301
6.80340170085043,1.35720834319087
6.80840420210105,1.35738029092329
6.81340670335168,1.35755193353234
6.8184092046023,1.35772327147958
6.82341170585293,1.35789430522607
6.82841420710355,1.35806503523239
6.83341670835418,1.35823546195862
6.8384192096048,1.35840558586435
6.84342171085543,1.35857540740868
6.84842421210605,1.35874492705021
6.85342671335668,1.35891414524704
6.8584292146073,1.35908306245682
6.86343171585793,1.35925167913666
6.86843421710855,1.35941999574321
6.87343671835918,1.35958801273262
6.87843921960981,1.35975573056055
6.88344172086043,1.35992314968218
6.88844422211106,1.36009027055218
6.89344672336168,1.36025709362476
6.89844922461231,1.36042361935362
6.90345172586293,1.36058984819197
6.90845422711356,1.36075578059256
6.91345672836418,1.36092141700762
6.91845922961481,1.36108675788891
6.92346173086543,1.3612518036877
6.92846423211606,1.36141655485478
6.93346673336668,1.36158101184044
6.93846923461731,1.36174517509449
6.94347173586793,1.36190904506626
6.94847423711856,1.3620726222046
6.95347673836919,1.36223590695786
6.95847923961981,1.3623988997739
6.96348174087044,1.36256160110013
6.96848424212106,1.36272401138343
6.97348674337169,1.36288613107024
6.97848924462231,1.36304796060648
6.98349174587294,1.36320950043761
6.98849424712356,1.3633707510086
6.99349674837419,1.36353171276393
6.99849924962481,1.36369238614761
7.00350175087544,1.36385277160317
7.00850425212606,1.36401286957363
7.01350675337669,1.36417268050155
7.01850925462731,1.36433220482902
7.02351175587794,1.36449144299763
7.02851425712856,1.36465039544848
7.03351675837919,1.36480906262222
7.03851925962981,1.36496744495899
7.04352176088044,1.36512554289847
7.04852426213107,1.36528335687984
7.05352676338169,1.36544088734181
7.05852926463232,1.36559813472262
7.06353176588294,1.36575509946002
7.06853426713357,1.36591178199127
7.07353676838419,1.36606818275317
7.07853926963482,1.36622430218203
7.08354177088544,1.36638014071369
7.08854427213607,1.36653569878349
7.09354677338669,1.36669097682632
7.09854927463732,1.36684597527658
7.10355177588794,1.36700069456818
7.10855427713857,1.36715513513456
7.1135567783892,1.36730929740869
7.11855927963982,1.36746318182305
7.12356178089045,1.36761678880966
7.12856428214107,1.36777011880004
7.1335667833917,1.36792317222524
7.13856928464232,1.36807594951586
7.14357178589295,1.36822845110197
7.14857428714357,1.36838067741321
7.1535767883942,1.36853262887873
7.15857928964482,1.36868430592719
7.16358179089545,1.36883570898679
7.16858429214607,1.36898683848524
7.1735867933967,1.36913769484979
7.17858929464732,1.36928827850721
7.18359179589795,1.36943858988379
7.18859429714857,1.36958862940533
7.1935967983992,1.36973839749718
7.19859929964983,1.3698878945842
7.20360180090045,1.37003712109079
7.20860430215108,1.37018607744086
7.2136068034017,1.37033476405785
7.21860930465233,1.37048318136472
7.22361180590295,1.37063132978396
7.22861430715358,1.37077920973759
7.2336168084042,1.37092682164716
7.23861930965483,1.37107416593372
7.24362181090545,1.37122124301788
7.24862431215608,1.37136805331975
7.2536268134067,1.37151459725898
7.25862931465733,1.37166087525475
7.26363181590795,1.37180688772574
7.26863431715858,1.3719526350902
7.2736368184092,1.37209811776586
7.27863931965983,1.37224333617001
7.28364182091046,1.37238829071946
7.28864432216108,1.37253298183054
7.29364682341171,1.37267740991911
7.29864932466233,1.37282157540056
7.30365182591296,1.3729654786898
7.30865432716358,1.37310912020128
7.31365682841421,1.37325250034896
7.31865932966483,1.37339561954636
7.32366183091546,1.37353847820649
7.32866433216608,1.37368107674191
7.33366683341671,1.37382341556471
7.33866933466733,1.37396549508648
7.34367183591796,1.37410731571839
7.34867433716858,1.37424887787108
7.35367683841921,1.37439018195477
7.35867933966984,1.37453122837916
7.36368184092046,1.37467201755353
7.36868434217109,1.37481254988666
7.37368684342171,1.37495282578684
7.37868934467234,1.37509284566194
7.38369184592296,1.37523260991931
7.38869434717359,1.37537211896587
7.39369684842421,1.37551137320803
7.39869934967484,1.37565037305176
7.40370185092546,1.37578911890255
7.40870435217609,1.37592761116542
7.41370685342671,1.37606585024491
7.41870935467734,1.37620383654511
7.42371185592796,1.37634157046963
7.42871435717859,1.3764790524216
7.43371685842921,1.37661628280369
7.43871935967984,1.37675326201811
7.44372186093047,1.37688999046658
7.44872436218109,1.37702646855038
7.45372686343172,1.37716269667028
7.45872936468234,1.37729867522662
7.46373186593297,1.37743440461924
7.46873436718359,1.37756988524754
7.47373686843422,1.37770511751043
7.47873936968484,1.37784010180635
7.48374187093547,1.3779748385333
7.48874437218609,1.37810932808877
7.49374687343672,1.37824357086982
7.49874937468734,1.37837756727301
7.50375187593797,1.37851131769445
7.5087543771886,1.37864482252978
7.51375687843922,1.37877808217418
7.51875937968985,1.37891109702233
7.52376188094047,1.37904386746849
7.5287643821911,1.37917639390641
7.53376688344172,1.37930867672939
7.53876938469235,1.37944071633027
7.54377188594297,1.37957251310142
7.5487743871936,1.37970406743472
7.55377688844422,1.37983537972161
7.55877938969485,1.37996645035306
7.56378189094547,1.38009727971956
7.5687843921961,1.38022786821115
7.57378689344672,1.38035821621737
7.57878939469735,1.38048832412735
7.58379189594797,1.38061819232969
7.5887943971986,1.38074782121257
7.59379689844923,1.38087721116369
7.59879939969985,1.38100636257028
7.60380190095048,1.3811352758191
7.6088044022011,1.38126395129646
7.61380690345173,1.38139238938818
7.61880940470235,1.38152059047965
7.62381190595298,1.38164855495576
7.6288144072036,1.38177628320095
7.63381690845423,1.3819037755992
7.63881940970485,1.38203103253401
7.64382191095548,1.38215805438842
7.6488244122061,1.38228484154502
7.65382691345673,1.38241139438592
7.65882941470735,1.38253771329276
7.66383191595798,1.38266379864673
7.6688344172086,1.38278965082855
7.67383691845923,1.38291527021847
7.67883941970986,1.3830406571963
7.68384192096048,1.38316581214134
7.68884442221111,1.38329073543247
7.69384692346173,1.38341542744809
7.69884942471236,1.38353988856613
7.70385192596298,1.38366411916407
7.70885442721361,1.3837881196189
7.71385692846423,1.38391189030719
7.71885942971486,1.38403543160501
7.72386193096548,1.38415874388798
7.72886443221611,1.38428182753126
7.73386693346673,1.38440468290954
7.73886943471736,1.38452731039705
7.74387193596798,1.38464971036756
7.74887443721861,1.38477188319438
7.75387693846924,1.38489382925035
7.75887943971986,1.38501554890785
7.76388194097049,1.3851370425388
7.76888444222111,1.38525831051467
7.77388694347174,1.38537935320644
7.77888944472236,1.38550017098466
7.78389194597299,1.38562076421939
7.78889444722361,1.38574113328024
7.79389694847424,1.38586127853638
7.79889944972486,1.38598120035648
7.80390195097549,1.38610089910878
7.80890445222611,1.38622037516105
7.81390695347674,1.38633962888059
7.81890945472736,1.38645866063426
7.82391195597799,1.38657747078843
7.82891445722861,1.38669605970903
7.83391695847924,1.38681442776154
7.83891945972987,1.38693257531096
7.84392196098049,1.38705050272183
7.84892446223112,1.38716821035824
7.85392696348174,1.38728569858383
7.85892946473237,1.38740296776177
7.86393196598299,1.38752001825475
7.86893446723362,1.38763685042504
7.87393696848424,1.38775346463443
7.87893946973487,1.38786986124424
7.88394197098549,1.38798604061536
7.88894447223612,1.38810200310821
7.89394697348674,1.38821774908273
7.89894947473737,1.38833327889844
7.90395197598799,1.38844859291437
7.90895447723862,1.38856369148912
7.91395697848925,1.3886785749808
7.91895947973987,1.38879324374709
7.9239619809905,1.38890769814521
7.92896448224112,1.3890219385319
7.93396698349175,1.38913596526347
7.93896948474237,1.38924977869577
7.943971985993,1.38936337918417
7.94897448724362,1.38947676708361
7.95397698849425,1.38958994274857
7.95897948974487,1.38970290653305
7.9639819909955,1.38981565879063
7.96898449224612,1.38992819987441
7.97398699349675,1.39004053013703
7.97898949474737,1.3901526499307
7.983991995998,1.39026455960716
7.98899449724862,1.39037625951769
7.99399699849925,1.39048775001312
7.99899949974988,1.39059903144382
8.0040020010005,1.39071010415973
8.00900450225113,1.39082096851031
8.01400700350175,1.39093162484457
8.01900950475238,1.39104207351107
8.024012006003,1.39115231485792
8.02901450725363,1.39126234923277
8.03401700850425,1.39137217698281
8.03901950975488,1.39148179845481
8.0440220110055,1.39159121399504
8.04902451225613,1.39170042394935
8.05402701350675,1.39180942866312
8.05902951475738,1.3919182284813
8.06403201600801,1.39202682374837
8.06903451725863,1.39213521480836
8.07403701850926,1.39224340200484
8.07903951975988,1.39235138568094
8.08404202101051,1.39245916617935
8.08904452226113,1.39256674384229
8.09404702351176,1.39267411901153
8.09904952476238,1.3927812920284
8.10405202601301,1.39288826323377
8.10905452726363,1.39299503296806
8.11405702851426,1.39310160157125
8.11905952976488,1.39320796938285
8.12406203101551,1.39331413674195
8.12906453226613,1.39342010398716
8.13406703351676,1.39352587145666
8.13906953476738,1.39363143948818
8.14407203601801,1.39373680841898
8.14907453726863,1.39384197858591
8.15407703851926,1.39394695032533
8.15907953976988,1.39405172397318
8.16408204102051,1.39415629986494
8.16908454227114,1.39426067833565
8.17408704352176,1.39436485971988
8.17908954477239,1.39446884435179
8.18409204602301,1.39457263256507
8.18909454727364,1.39467622469295
8.19409704852426,1.39477962106825
8.19909954977489,1.3948828220233
8.20410205102551,1.39498582789002
8.20910455227614,1.39508863899987
8.21410705352676,1.39519125568386
8.21910955477739,1.39529367827256
8.22411205602801,1.39539590709609
8.22911455727864,1.39549794248413
8.23411705852926,1.39559978476591
8.23911955977989,1.39570143427023
8.24412206103052,1.39580289132542
8.24912456228114,1.39590415625938
8.25412706353177,1.39600522939957
8.25912956478239,1.396106111073
8.26413206603302,1.3962068016062399
8.26913456728364,1.39630730132541
8.27413706853427,1.3964076105562
8.27913956978489,1.39650772962384
8.28414207103552,1.39660765885313
8.28914457228614,1.39670739856842
8.29414707353677,1.39680694909363
8.29914957478739,1.39690631075222
8.30415207603802,1.39700548386722
8.30915457728865,1.39710446876123
8.31415707853927,1.39720326575638
8.3191595797899,1.39730187517437
8.32416208104052,1.39740029733648
8.32916458229115,1.39749853256353
8.33416708354177,1.3975965811759
8.3391695847924,1.39769444349353
8.34417208604302,1.39779211983593
8.34917458729365,1.39788961052216
8.35417708854427,1.39798691587085
8.3591795897949,1.39808403620018
8.36418209104552,1.3981809718279
8.36918459229615,1.39827772307133
8.37418709354677,1.39837429024732
8.3791895947974,1.39847067367232
8.38419209604802,1.39856687366232
8.38919459729865,1.39866289053289
8.39419709854927,1.39875872459913
8.3991995997999,1.39885437617574
8.40420210105053,1.39894984557697
8.40920460230115,1.39904513311661
8.41420710355178,1.39914023910807
8.4192096048024,1.39923516386426
8.42421210605303,1.39932990769769
8.42921460730365,1.39942447092045
8.43421710855428,1.39951885384415
8.4392196098049,1.39961305678
8.444222111055531,1.39970708003876
8.44922461230615,1.39980092393077
8.45422711355678,1.39989458876592
8.4592296148074,1.39998807485367
8.46423211605803,1.40008138250307
8.46923461730865,1.40017451202269
8.47423711855928,1.40026746372071
8.4792396198099,1.40036023790487
8.48424212106053,1.40045283488245
8.48924462231116,1.40054525496032
8.49424712356178,1.40063749844493
8.49924962481241,1.40072956564228
8.50425212606303,1.40082145685794
8.50925462731366,1.40091317239706
8.51425712856428,1.40100471256433
8.51925962981491,1.40109607766407
8.52426213106553,1.4011872680001
8.52926463231616,1.40127828387585
8.53426713356678,1.40136912559432
8.53926963481741,1.40145979345807
8.54427213606803,1.40155028776924
8.54927463731866,1.40164060882953
8.55427713856929,1.40173075694023
8.55927963981991,1.40182073240217
8.56428214107054,1.40191053551579
8.56928464232116,1.40200016658108
8.57428714357179,1.40208962589761
8.57928964482241,1.40217891376453
8.58429214607304,1.40226803048054
8.58929464732366,1.40235697634393
8.59429714857429,1.40244575165258
8.59929964982491,1.40253435670391
8.60430215107554,1.40262279179495
8.60930465232616,1.40271105722227
8.61430715357679,1.40279915328205
8.61930965482741,1.40288708027001
8.62431215607804,1.40297483848148
8.62931465732867,1.40306242821135
8.63431715857929,1.40314984975408
8.63931965982992,1.40323710340372
8.64432216108054,1.40332418945389
8.64932466233117,1.40341110819779
8.65432716358179,1.40349785992819
8.65932966483242,1.40358444493745
8.66433216608304,1.40367086351751
8.66933466733367,1.40375711595988
8.67433716858429,1.40384320255564
8.67933966983492,1.40392912359547
8.68434217108554,1.40401487936963
8.68934467233617,1.40410047016792
8.69434717358679,1.40418589627979
8.69934967483742,1.4042711579942
8.70435217608804,1.40435625559973
8.70935467733867,1.40444118938454
8.71435717858929,1.40452595963636
8.71935967983992,1.40461056664251
8.72436218109055,1.40469501068989
8.72936468234117,1.40477929206497
8.7343671835918,1.40486341105383
8.73936968484242,1.40494736794211
8.74437218609305,1.40503116301504
8.74937468734367,1.40511479655744
8.7543771885943,1.4051982688537
8.75937968984492,1.40528158018781
8.76438219109555,1.40536473084334
8.76938469234617,1.40544772110344
8.7743871935968,1.40553055125085
8.77938969484742,1.4056132215679
8.78439219609805,1.40569573233649
8.78939469734868,1.40577808383812
8.7943971985993,1.40586027635388
8.79939969984993,1.40594231016444
8.80440220110055,1.40602418555005
8.80940470235118,1.40610590279056
8.8144072036018,1.40618746216541
8.81940970485243,1.40626886395362
8.82441220610305,1.4063501084338
8.82941470735368,1.40643119588415
8.8344172086043,1.40651212658247
8.83941970985493,1.40659290080612
8.84442221110555,1.40667351883208
8.84942471235618,1.40675398093692
8.8544272136068,1.40683428739677
8.85942971485743,1.40691443848739
8.86443221610806,1.40699443448411
8.86943471735868,1.40707427566185
8.87443721860931,1.40715396229514
8.87943971985993,1.40723349465807
8.88444222111056,1.40731287302437
8.88944472236118,1.4073920976673
8.89444722361181,1.40747116885979
8.89944972486243,1.40755008687429
8.90445222611306,1.40762885198289
8.90945472736368,1.40770746445727
8.91445722861431,1.40778592456869
8.91945972986493,1.40786423258801
8.92446223111556,1.40794238878569
8.92946473236618,1.40802039343179
8.93446723361681,1.40809824679595
8.93946973486743,1.40817594914743
8.94447223611806,1.40825350075506
8.94947473736868,1.40833090188728
8.95447723861931,1.40840815281214
8.95947973986993,1.40848525379727
8.96448224112056,1.40856220510992
8.96948474237119,1.4086390070169
8.97448724362181,1.40871565978466
8.97948974487244,1.40879216367922
8.98449224612306,1.40886851896622
8.98949474737369,1.4089447259109
8.99449724862431,1.40902078477808
8.99949974987494,1.4090966958322
9.00450225112556,1.4091724593373
9.00950475237619,1.40924807555701
9.01450725362681,1.40932354475456
9.01950975487744,1.40939886719281
9.02451225612806,1.40947404313419
9.02951475737869,1.40954907284075
9.03451725862932,1.40962395657415
9.03951975987994,1.40969869459563
9.04452226113057,1.40977328716605
9.04952476238119,1.40984773454588
9.05452726363182,1.40992203699518
9.05952976488244,1.40999619477362
9.06453226613307,1.41007020814049
9.06953476738369,1.41014407735467
9.07453726863432,1.41021780267464
9.07953976988494,1.41029138435851
9.08454227113557,1.41036482266398
9.08954477238619,1.41043811784835
9.09454727363682,1.41051127016856
9.09954977488745,1.41058427988112
9.10455227613807,1.41065714724217
9.1095547773887,1.41072987250746
9.11455727863932,1.41080245593234
9.11955977988995,1.41087489777177
9.12456228114057,1.41094719828033
9.1295647823912,1.4110193577122
9.13456728364182,1.41109137632117
9.13956978489245,1.41116325436065
9.14457228614307,1.41123499208366
9.1495747873937,1.41130658974283
9.15457728864432,1.41137804759039
9.15957978989495,1.4114493658782
9.16458229114557,1.41152054485773
9.1695847923962,1.41159158478006
9.17458729364682,1.41166248589587
9.17958979489745,1.41173324845549
9.18459229614807,1.41180387270882
9.1895947973987,1.4118743589054
9.19459729864932,1.4119447072944
9.19959979989995,1.41201491812456
9.20460230115058,1.41208499164429
9.2096048024012,1.41215492810157
9.21460730365183,1.41222472774404
9.21960980490245,1.4122943908189
9.22461230615308,1.41236391757303
9.2296148074037,1.41243330825289
9.23461730865433,1.41250256310456
9.23961980990495,1.41257168237375
9.24462231115558,1.41264066630578
9.2496248124062,1.41270951514561
9.25462731365683,1.41277822913779
9.25962981490745,1.4128468085265
9.26463231615808,1.41291525355555
9.2696348174087,1.41298356446837
9.27463731865933,1.413051741508
9.27963981990996,1.41311978491711
9.28464232116058,1.413187694938
9.28964482241121,1.41325547181256
9.29464732366183,1.41332311578234
9.29964982491246,1.4133906270885
9.30465232616308,1.41345800597182
9.30965482741371,1.4135252526727
9.31465732866433,1.41359236743117
9.31965982991496,1.4136593504869
9.32466233116558,1.41372620207915
9.32966483241621,1.41379292244684
9.33466733366683,1.41385951182849
9.33966983491746,1.41392597046227
9.34467233616809,1.41399229858595
9.34967483741871,1.41405849643696
9.35467733866934,1.41412456425232
9.35967983991996,1.41419050226871
9.36468234117059,1.41425631072242
9.36968484242121,1.41432198984937
9.37468734367184,1.41438753988512
9.37968984492246,1.41445296106484
9.38469234617309,1.41451825362335
9.38969484742371,1.41458341779509
9.39469734867434,1.41464845381414
9.39969984992496,1.41471336191419
9.40470235117559,1.41477814232858
9.40970485242621,1.41484279529027
9.41470735367684,1.41490732103187
9.41970985492746,1.4149717197856
9.42471235617809,1.41503599178333
9.42971485742871,1.41510013725656
9.43471735867934,1.41516415643642
9.43971985992997,1.41522804955366
9.44472236118059,1.41529181683869
9.44972486243122,1.41535545852154
9.45472736368184,1.41541897483189
9.45972986493247,1.41548236599903
9.46473236618309,1.41554563225191
9.46973486743372,1.41560877381911
9.47473736868434,1.41567179092883
9.47973986993497,1.41573468380893
9.48474237118559,1.41579745268691
9.48974487243622,1.41586009778987
9.49474737368684,1.4159226193446
9.49974987493747,1.41598501757749
9.50475237618809,1.41604729271459
9.50975487743872,1.41610944498158
9.51475737868934,1.41617147460378
9.51975987993997,1.41623338180616
9.5247623811906,1.41629516681332
9.52976488244122,1.4163568298495
9.53476738369185,1.4164183711386
9.53976988494247,1.41647979090413
9.5447723861931,1.41654108936928
9.54977488744372,1.41660226675685
9.55477738869435,1.4166633232893
9.55977988994497,1.41672425918873
9.5647823911956,1.41678507467689
9.56978489244622,1.41684576997517
9.57478739369685,1.41690634530459
9.57978989494747,1.41696680088584
9.5847923961981,1.41702713693924
9.58979489744873,1.41708735368477
9.59479739869935,1.41714745134202
9.59979989994998,1.41720743013028
9.6048024012006,1.41726729026845
9.60980490245123,1.41732703197509
9.61480740370185,1.41738665546841
9.61980990495248,1.41744616096624
9.6248124062031,1.41750554868612
9.62981490745373,1.41756481884518
9.63481740870435,1.41762397166022
9.63981990995498,1.4176830073477
9.6448224112056,1.41774192612371
9.64982491245623,1.41780072820402
9.65482741370685,1.41785941380402
9.65982991495748,1.41791798313877
9.6648324162081,1.41797643642298
9.66983491745873,1.418034773871
9.67483741870936,1.41809299569686
9.67983991995998,1.4181511021142
9.68484242121061,1.41820909333637
9.68984492246123,1.41826696957631
9.69484742371186,1.41832473104667
9.69984992496248,1.41838237795973
9.70485242621311,1.41843991052742
9.70985492746373,1.41849732896133
9.71485742871436,1.41855463347272
9.71985992996498,1.41861182427249
9.72486243121561,1.4186689015712
9.72986493246623,1.41872586557907
9.73486743371686,1.41878271650598
9.73986993496748,1.41883945456146
9.74487243621811,1.41889607995471
9.74987493746873,1.41895259289458
9.75487743871936,1.41900899358957
9.75987993996998,1.41906528224786
9.76488244122061,1.41912145907728
9.76988494247124,1.41917752428533
9.77488744372186,1.41923347807914
9.77988994497249,1.41928932066554
9.78489244622311,1.419345052251
9.78989494747374,1.41940067304166
9.79489744872436,1.41945618324331
9.79989994997499,1.41951158306142
9.80490245122561,1.41956687270112
9.80990495247624,1.41962205236719
9.81490745372686,1.41967712226408
9.81990995497749,1.41973208259591
9.82491245622811,1.41978693356647
9.82991495747874,1.4198416753792
9.83491745872937,1.41989630823721
9.83991995997999,1.41995083234329
9.84492246123062,1.42000524789988
9.84992496248124,1.42005955510908
9.85492746373187,1.42011375417269
9.85992996498249,1.42016784529215
9.86493246623312,1.42022182866858
9.86993496748374,1.42027570450274
9.87493746873437,1.42032947299512
9.87993996998499,1.42038313434581
9.88494247123562,1.42043668875462
9.88994497248624,1.420490136421
9.89494747373687,1.4205434775441
9.8999499749875,1.42059671232271
9.90495247623812,1.4206498409553
9.90995497748875,1.42070286364003
9.91495747873937,1.4207557805747
9.91995997999,1.42080859195682
9.92496248124062,1.42086129798355
9.92996498249125,1.42091389885172
9.93496748374187,1.42096639475784
9.9399699849925,1.42101878589811
9.94497248624312,1.42107107246837
9.94997498749375,1.42112325466417
9.95497748874437,1.42117533268071
9.959979989995,1.42122730671288
9.96498249124562,1.42127917695524
9.96998499249625,1.42133094360204
9.97498749374687,1.42138260684717
9.9799899949975,1.42143416688425
9.98499249624812,1.42148562390653
9.98999499749875,1.42153697810698
9.99499749874937,1.4215882296782
10.0,1.42163937881253


==> sections/test.dat <==
x,y,f
0.0,0.001,1.0
0.0,0.101,1.0
0.0,0.201,1.0
0.0,0.30100000000000005,1.0
0.0,0.401,1.0
0.0,0.501,1.0
0.0,0.6010000000000001,1.0
0.0,0.7010000000000001,1.0
0.0,0.801,1.0
0.0,0.901,1.0
0.0,1.001,1.0
0.0,1.101,1.0
0.0,1.201,1.0
0.0,1.301,1.0
0.0,1.401,1.0
0.0,1.501,1.0
0.0,1.601,1.0
0.0,1.701,1.0
0.0,1.801,1.0
0.0,1.901,1.0
0.0,2.001,1.0
0.0,2.101,1.0
0.0,2.201,1.0
0.0,2.301,1.0
0.0,2.4010000000000002,1.0
0.0,2.501,1.0
0.0,2.601,1.0
0.0,2.701,1.0
0.0,2.801,1.0
0.0,2.9010000000000002,1.0
0.0,3.001,1.0
0.0,3.101,1.0
0.0,3.201,1.0
0.0,3.301,1.0
0.0,3.4010000000000002,1.0
0.0,3.501,1.0
0.0,3.601,1.0
0.0,3.701,0.9767250288392959
0.0,3.801,0.9016457983981898
0.0,3.9010000000000002,0.8340685028428593
0.0,4.001,0.7730790742510909
0.0,4.101000000000001,0.7178939017872027
0.0,4.2010000000000005,0.7023319615912207
0.0,4.301,0.7023319615912207
0.0,4.401000000000001,0.7023319615912207
0.0,4.501,0.7023319615912207
0.0,4.601000000000001,0.7023319615912207
0.0,4.7010000000000005,0.7023319615912207
0.0,4.801000000000001,0.7023319615912207
0.0,4.901000000000001,0.7023319615912207
0.0,5.001,0.7023319615912207
0.0,5.101000000000001,0.7023319615912207
0.0,5.2010000000000005,0.7023319615912207
0.0,5.301000000000001,0.7023319615912207
0.0,5.401000000000001,0.7023319615912207
0.0,5.501,0.7023319615912207
0.0,5.601000000000001,0.7023319615912207
0.0,5.7010000000000005,0.7023319615912207
0.0,5.801000000000001,0.7023319615912207
0.0,5.901000000000001,0.7023319615912207
0.0,6.001,0.7023319615912207
0.0,6.101000000000001,0.7023319615912207
0.0,6.2010000000000005,0.7023319615912207
0.0,6.301000000000001,0.7023319615912207
0.0,6.401000000000001,0.7023319615912207
0.0,6.501,0.7023319615912207
0.0,6.601000000000001,0.7023319615912207
0.0,6.7010000000000005,0.7023319615912207
0.0,6.801000000000001,0.7023319615912207
0.0,6.901000000000001,0.7023319615912207
0.0,7.001,0.7023319615912207
0.0,7.101000000000001,0.7023319615912207
0.0,7.2010000000000005,0.7023319615912207
0.0,7.301000000000001,0.7023319615912207
0.0,7.401000000000001,0.7023319615912207
0.0,7.501,0.7023319615912207
0.0,7.601000000000001,0.7023319615912207
0.0,7.7010000000000005,0.7023319615912207
0.0,7.801000000000001,0.7023319615912207
0.0,7.901000000000001,0.7023319615912207
0.0,8.001,0.7023319615912207
0.0,8.100999999999999,0.7023319615912207
0.0,8.201,0.7023319615912207
0.0,8.301,0.7023319615912207
0.0,8.401,0.7023319615912207
0.0,8.501,0.7023319615912207
0.0,8.600999999999999,0.7023319615912207
0.0,8.701,0.7023319615912207
0.0,8.801,0.7023319615912207
0.0,8.901,0.7023319615912207
0.0,9.001,0.7023319615912207
0.0,9.100999999999999,0.7023319615912207
0.0,9.201,0.7023319615912207
0.0,9.301,0.7023319615912207
0.0,9.401,0.7023319615912207
0.0,9.501,0.7023319615912207
0.0,9.601,0.7023319615912207
0.0,9.701,0.7023319615912207
0.0,9.801,0.7023319615912207
0.0,9.901,0.7023319615912207
0.0,10.001,0.7023319615912207
0.0,10.101,0.7023319615912207
0.0,10.201,0.7023319615912207
0.0,10.301,0.7023319615912207
0.0,10.401,0.7023319615912207
0.0,10.501,0.7023319615912207
0.0,10.601,0.7023319615912207
0.0,10.701,0.7023319615912207
0.0,10.801,0.7023319615912207
0.0,10.901,0.7023319615912207
0.0,11.001,0.7023319615912207
0.0,11.101,0.7023319615912207
0.0,11.201,0.7023319615912207
0.0,11.301,0.7023319615912207
0.0,11.401,0.7023319615912207
0.0,11.501,0.7023319615912207
0.0,11.601,0.7023319615912207
0.0,11.701,0.7023319615912207
0.0,11.801,0.7023319615912207
0.0,11.901,0.7023319615912207
0.0,12.001,0.7023319615912207
0.0,12.101,0.7023319615912207
0.0,12.201,0.7023319615912207
0.0,12.301,0.7023319615912207
0.0,12.401,0.7023319615912207
0.0,12.501,0.7023319615912207
0.0,12.601,0.7023319615912207
0.0,12.701,0.7023319615912207
0.0,12.801,0.7023319615912207
0.0,12.901,0.7023319615912207
0.0,13.001,0.7023319615912207
0.0,13.101,0.7023319615912207
0.0,13.201,0.7023319615912207
0.0,13.301,0.7023319615912207
0.0,13.401,0.7023319615912207
0.0,13.501,0.7023319615912207
0.0,13.601,0.7023319615912207
0.0,13.701,0.7023319615912207
0.0,13.801,0.7023319615912207
0.0,13.901,0.7023319615912207
0.0,14.001,0.7023319615912207
0.0,14.101,0.7023319615912207
0.0,14.201,0.7023319615912207
0.0,14.301,0.7023319615912207
0.0,14.401,0.7023319615912207
0.0,14.501,0.7023319615912207
0.0,14.601,0.7023319615912207
0.0,14.701,0.7023319615912207
0.0,14.801,0.7023319615912207
0.0,14.901,0.7023319615912207

0.1,0.001,1.0
0.1,0.101,1.0
0.1,0.201,1.0
0.1,0.30100000000000005,1.0
0.1,0.401,1.0
0.1,0.501,1.0
0.1,0.6010000000000001,1.0
0.1,0.7010000000000001,1.0
0.1,0.801,1.0
0.1,0.901,1.0
0.1,1.001,1.0
0.1,1.101,1.0
0.1,1.201,1.0
0.1,1.301,1.0
0.1,1.401,1.0
0.1,1.501,1.0
0.1,1.601,1.0
0.1,1.701,1.0
0.1,1.801,1.0
0.1,1.901,1.0
0.1,2.001,1.0
0.1,2.101,1.0
0.1,2.201,1.0
0.1,2.301,1.0
0.1,2.4010000000000002,1.0
0.1,2.501,1.0
0.1,2.601,1.0
0.1,2.701,1.0
0.1,2.801,1.0
0.1,2.9010000000000002,1.0
0.1,3.001,1.0
0.1,3.101,1.0
0.1,3.201,1.0
0.1,3.301,1.0
0.1,3.4010000000000002,1.0
0.1,3.501,1.0
0.1,3.601,0.9760838889009644
0.1,3.701,0.8990818970372236
0.1,3.801,0.8299709651577548
0.1,3.9010000000000002,0.767765614326586
0.1,4.001,0.7116244389308183
0.1,4.101000000000001,0.6959293152602679
0.1,4.2010000000000005,0.6960812689749493
0.1,4.301,0.696226177316844
0.1,4.401000000000001,0.6963645191722067
0.1,4.501,0.696496730988096
0.1,4.601000000000001,0.69662321137169
0.1,4.7010000000000005,0.6967443251041523
0.1,4.801000000000001,0.6968604066541932
0.1,4.901000000000001,0.6969717632625918
0.1,5.001,0.6970786776575862
0.1,5.101000000000001,0.6971814104516584
0.1,5.2010000000000005,0.6972802022624889
0.1,5.301000000000001,0.6973752755944246
0.1,5.401000000000001,0.6974668365114168
0.1,5.501,0.6975550761279122
0.1,5.601000000000001,0.69764017194039
0.1,5.7010000000000005,0.697722289019076
0.1,5.801000000000001,0.6978015810766609
0.1,5.901000000000001,0.6978781914285894
0.1,6.001,0.6979522538575358
0.1,6.101000000000001,0.6980238933930386
0.1,6.2010000000000005,0.698093227015854
0.1,6.301000000000001,0.6981603642953716
0.1,6.401000000000001,0.698225407967399
0.1,6.501,0.6982884544587243
0.1,6.601000000000001,0.6983495943640894
0.1,6.7010000000000005,0.6984089128805356
0.1,6.801000000000001,0.6984664902035025
0.1,6.901000000000001,0.6985224018885485
0.1,7.001,0.6985767191821298
0.1,7.101000000000001,0.6986295093244782
0.1,7.2010000000000005,0.6986808358272867
0.1,7.301000000000001,0.6987307587286142
0.1,7.401000000000001,0.6987793348271614
0.1,7.501,0.6988266178978357
0.1,7.601000000000001,0.698872658890332
0.1,7.7010000000000005,0.6989175061122632
0.1,7.801000000000001,0.6989612053982317
0.1,7.901000000000001,0.6990038002660784
0.1,8.001,0.6990453320614373
0.1,8.100999999999999,0.6990858400915949
0.1,8.201,0.6991253617495777
0.1,8.301,0.6991639326292777
0.1,8.401,0.6992015866323731
0.1,8.501,0.6992383560677095
0.1,8.600999999999999,0.6992742717437626
0.1,8.701,0.6993093630547306
0.1,8.801,0.6993436580607676
0.1,8.901,0.6993771835628159
0.1,9.001,0.6994099651724563
0.1,9.100999999999999,0.6994420273771615
0.1,9.201,0.6994733936012971
0.1,9.301,0.6995040862631966
0.1,9.401,0.6995341268285954
0.1,9.501,0.6995635358606963
0.1,9.601,0.6995923330671102
0.1,9.701,0.6996205373438973
0.1,9.801,0.6996481668169148
0.1,9.901,0.6996752388806635
0.1,10.001,0.6997017702348063
0.1,10.101,0.6997277769185194
0.1,10.201,0.6997532743428263
0.1,10.301,0.6997782773210499
0.1,10.401,0.6998028000975125
0.1,10.501,0.699826856374594
0.1,10.601,0.6998504593382638
0.1,10.701,0.699873621682182
0.1,10.801,0.6998963556304608
0.1,10.901,0.6999186729591791
0.1,11.001,0.6999405850167214
0.1,11.101,0.6999621027430197
0.1,11.201,0.6999832366877661
0.1,11.301,0.7000039970276599
0.1,11.401,0.7000243935827463
0.1,11.501,0.7000444358319062
0.1,11.601,0.700064132927544
0.1,11.701,0.7000834937095223
0.1,11.801,0.7001025267183918
0.1,11.901,0.7001212402079516
0.1,12.001,0.7001396421571848
0.1,12.101,0.700157740281601
0.1,12.201,0.7001755420440237
0.1,12.301,0.7001930546648482
0.1,12.401,0.7002102851318098
0.1,12.501,0.7002272402092767
0.1,12.601,0.7002439264471069
0.1,12.701,0.7002603501890828
0.1,12.801,0.7002765175809534
0.1,12.901,0.7002924345781015
0.1,13.001,0.700308106952858
0.1,13.101,0.7003235403014815
0.1,13.201,0.7003387400508208
0.1,13.301,0.7003537114646771
0.1,13.401,0.7003684596498819
0.1,13.501,0.7003829895621049
0.1,13.601,0.7003973060114056
0.1,13.701,0.7004114136675421
0.1,13.801,0.7004253170650508
0.1,13.901,0.7004390206081035
0.1,14.001,0.7004525285751616
0.1,14.101,0.7004658451234266
0.1,14.201,0.7004789742931083
0.1,14.301,0.7004919200115105
0.1,14.401,0.7005046860969474
0.1,14.501,0.700517276262498
0.1,14.601,0.7005296941196087
0.1,14.701,0.7005419431815447
0.1,14.801,0.700554026866705
0.1,14.901,0.700565948501803

0.2,0.001,1.0
0.2,0.101,1.0
0.2,0.201,1.0
0.2,0.30100000000000005,1.0
0.2,0.401,1.0
0.2,0.501,1.0
0.2,0.6010000000000001,1.0
0.2,0.7010000000000001,1.0
0.2,0.801,1.0
0.2,0.901,1.0
0.2,1.001,1.0
0.2,1.101,1.0
0.2,1.201,1.0
0.2,1.301,1.0
0.2,1.401,1.0
0.2,1.501,1.0
0.2,1.601,1.0
0.2,1.701,1.0
0.2,1.801,1.0
0.2,1.901,1.0
0.2,2.001,1.0
0.2,2.101,1.0
0.2,2.201,1.0
0.2,2.301,1.0
0.2,2.4010000000000002,1.0
0.2,2.501,1.0
0.2,2.601,1.0
0.2,2.701,1.0
0.2,2.801,1.0
0.2,2.9010000000000002,1.0
0.2,3.001,1.0
0.2,3.101,1.0
0.2,3.201,1.0
0.2,3.301,1.0
0.2,3.4010000000000002,1.0
0.2,3.501,0.9754064279952273
0.2,3.601,0.8963808740370951
0.2,3.701,0.8256665496288368
0.2,3.801,0.7621989335478159
0.2,3.9010000000000002,0.7050730170340105
0.2,4.001,0.6892486207203009
0.2,4.101000000000001,0.6895656998147236
0.2,4.2010000000000005,0.6898677738956596
0.2,4.301,0.6901558834344301
0.2,4.401000000000001,0.6904309748804739
0.2,4.501,0.6906939110468224
0.2,4.601000000000001,0.6909454801487678
0.2,4.7010000000000005,0.6911864036951694
0.2,4.801000000000001,0.6914173433988006
0.2,4.901000000000001,0.6916389072451042
0.2,5.001,0.691851654836561
0.2,5.101000000000001,0.6920561021115694
0.2,5.2010000000000005,0.6922527255216178
0.2,5.301000000000001,0.6924419657379228
0.2,5.401000000000001,0.692624230948245
0.2,5.501,0.6927998997957747
0.2,5.601000000000001,0.6929693240046279
0.2,5.7010000000000005,0.6931328307302538
0.2,5.801000000000001,0.6932907246678054
0.2,5.901000000000001,0.6934432899470586
0.2,6.001,0.693590791838674
0.2,6.101000000000001,0.6937334782933553
0.2,6.2010000000000005,0.6938715813326919
0.2,6.301000000000001,0.6940053183080948
0.2,6.401000000000001,0.6941348930421927
0.2,6.501,0.694260496865298
0.2,6.601000000000001,0.6943823095580223
0.2,6.7010000000000005,0.694500500209814
0.2,6.801000000000001,0.6946152280020323
0.2,6.901000000000001,0.6947266429231925
0.2,7.001,0.6948348864231302
0.2,7.101000000000001,0.6949400920120934
0.2,7.2010000000000005,0.6950423858100901
0.2,7.301000000000001,0.6951418870512491
0.2,7.401000000000001,0.695238708547429
0.2,7.501,0.695332957114873
0.2,7.601000000000001,0.6954247339672923
0.2,7.7010000000000005,0.695514135078428
0.2,7.801000000000001,0.6956012515168164
0.2,7.901000000000001,0.6956861697552128
0.2,8.001,0.6957689719568866
0.2,8.100999999999999,0.6958497362407762
0.2,8.201,0.695928536927306
0.2,8.301,0.6960054447664906
0.2,8.401,0.6960805271497937
0.2,8.501,0.6961538483070807
0.2,8.600999999999999,0.6962254694898734
0.2,8.701,0.696295449142002
0.2,8.801,0.6963638430586585
0.2,8.901,0.6964307045347571
0.2,9.001,0.6964960845034357
0.2,9.100999999999999,0.6965600316654489
0.2,9.201,0.6966225926101477
0.2,9.301,0.6966838119286761
0.2,9.401,0.6967437323199631
0.2,9.501,0.6968023946900369
0.2,9.601,0.6968598382451509
0.2,9.701,0.6969161005791651
0.2,9.801,0.6969712177555899
0.2,9.901,0.6970252243846735
0.2,10.001,0.6970781536958729
0.2,10.101,0.6971300376060341
0.2,10.201,0.69718090678357
0.2,10.301,0.6972307907089103
0.2,10.401,0.697279717731471
0.2,10.501,0.6973277151233799
0.2,10.601,0.6973748091301649
0.2,10.701,0.6974210250186099
0.2,10.801,0.6974663871219555
0.2,10.901,0.6975109188826212
0.2,11.001,0.6975546428925997
0.2,11.101,0.6975975809316745
0.2,11.201,0.6976397540035939
0.2,11.301,0.6976811823703308
0.2,11.401,0.6977218855845402
0.2,11.501,0.6977618825203303
0.2,11.601,0.6978011914024438
0.2,11.701,0.697839829833946
0.2,11.801,0.6978778148225098
0.2,11.901,0.6979151628053761
0.2,12.001,0.6979518896730704
0.2,12.101,0.6979880107919458
0.2,12.201,0.6980235410256189
0.2,12.301,0.6980584947553633
0.2,12.401,0.6980928858995176
0.2,12.501,0.6981267279319638
0.2,12.601,0.6981600338997282
0.2,12.701,0.698192816439753
0.2,12.801,0.6982250877948799
0.2,12.901,0.6982568598290977
0.2,13.001,0.6982881440420816
0.2,13.101,0.6983189515830719
0.2,13.201,0.6983492932641214
0.2,13.301,0.6983791795727465
0.2,13.401,0.698408620684014
0.2,13.501,0.6984376264720894
0.2,13.601,0.6984662065212798
0.2,13.701,0.698494370136591
0.2,13.801,0.6985221263538292
0.2,13.901,0.6985494839492659
0.2,14.001,0.6985764514488888
0.2,14.101,0.6986030371372622
0.2,14.201,0.6986292490660105
0.2,14.301,0.6986550950619498
0.2,14.401,0.6986805827348781
0.2,14.501,0.6987057194850458
0.2,14.601,0.6987305125103195
0.2,14.701,0.6987549688130529
0.2,14.801,0.6987790952066807
0.2,14.901,0.6988028983220473

0.30000000000000004,0.001,1.0
0.30000000000000004,0.101,1.0
0.30000000000000004,0.201,1.0
0.30000000000000004,0.30100000000000005,1.0
0.30000000000000004,0.401,1.0
0.30000000000000004,0.501,1.0
0.30000000000000004,0.6010000000000001,1.0
0.30000000000000004,0.7010000000000001,1.0
0.30000000000000004,0.801,1.0
0.30000000000000004,0.901,1.0
0.30000000000000004,1.001,1.0
0.30000000000000004,1.101,1.0
0.30000000000000004,1.201,1.0
0.30000000000000004,1.301,1.0
0.30000000000000004,1.401,1.0
0.30000000000000004,1.501,1.0
0.30000000000000004,1.601,1.0
0.30000000000000004,1.701,1.0
0.30000000000000004,1.801,1.0
0.30000000000000004,1.901,1.0
0.30000000000000004,2.001,1.0
0.30000000000000004,2.101,1.0
0.30000000000000004,2.201,1.0
0.30000000000000004,2.301,1.0
0.30000000000000004,2.4010000000000002,1.0
0.30000000000000004,2.501,1.0
0.30000000000000004,2.601,1.0
0.30000000000000004,2.701,1.0
0.30000000000000004,2.801,1.0
0.30000000000000004,2.9010000000000002,1.0
0.30000000000000004,3.001,1.0
0.30000000000000004,3.101,1.0
0.30000000000000004,3.201,1.0
0.30000000000000004,3.301,1.0
0.30000000000000004,3.4010000000000002,0.9746894699011764
0.30000000000000004,3.501,0.8935314387235586
0.30000000000000004,3.601,0.821139239023516
0.30000000000000004,3.701,0.7563606296014496
0.30000000000000004,3.801,0.6982204444626388
0.30000000000000004,3.9010000000000002,0.6822716590696801
0.30000000000000004,4.001,0.6827683265662237
0.30000000000000004,4.101000000000001,0.6832409959232758
0.30000000000000004,4.2010000000000005,0.683691365342438
0.30000000000000004,4.301,0.6841209764975762
0.30000000000000004,4.401000000000001,0.6845312321621689
0.30000000000000004,4.501,0.6849234115071193
0.30000000000000004,4.601000000000001,0.6852986834204475
0.30000000000000004,4.7010000000000005,0.6856581181409648
0.30000000000000004,4.801000000000001,0.6860026974497643
0.30000000000000004,4.901000000000001,0.6863333236238783
0.30000000000000004,5.001,0.6866508273240132
0.30000000000000004,5.101000000000001,0.6869559745615232
0.30000000000000004,5.2010000000000005,0.6872494728676247
0.30000000000000004,5.301000000000001,0.6875319767694223
0.30000000000000004,5.401000000000001,0.687804092661943
0.30000000000000004,5.501,0.6880663831524946
0.30000000000000004,5.601000000000001,0.688319370942843
0.30000000000000004,5.7010000000000005,0.6885635423055682
0.30000000000000004,5.801000000000001,0.6887993502032446
0.30000000000000004,5.901000000000001,0.6890272170925374
0.30000000000000004,6.001,0.6892475374497337
0.30000000000000004,6.101000000000001,0.6894606800494625
0.30000000000000004,6.2010000000000005,0.6896669900242985
0.30000000000000004,6.301000000000001,0.6898667907294365
0.30000000000000004,6.401000000000001,0.6900603854336292
0.30000000000000004,6.501,0.6902480588549832
0.30000000000000004,6.601000000000001,0.6904300785579696
0.30000000000000004,6.7010000000000005,0.6906066962260621
0.30000000000000004,6.801000000000001,0.6907781488227354
0.30000000000000004,6.901000000000001,0.6909446596520787
0.30000000000000004,7.001,0.6911064393290137
0.30000000000000004,7.101000000000001,0.6912636866679717
0.30000000000000004,7.2010000000000005,0.6914165894979212
0.30000000000000004,7.301000000000001,0.691565325410766
0.30000000000000004,7.401000000000001,0.6917100624493847
0.30000000000000004,7.501,0.6918509597409132
0.30000000000000004,7.601000000000001,0.6919881680802918
0.30000000000000004,7.7010000000000005,0.692121830468571
0.30000000000000004,7.801000000000001,0.6922520826100174
0.30000000000000004,7.901000000000001,0.6923790533716517
0.30000000000000004,8.001,0.6925028652084928
0.30000000000000004,8.100999999999999,0.6926236345574498
0.30000000000000004,8.201,0.692741472202535
0.30000000000000004,8.301,0.6928564836137977
0.30000000000000004,8.401,0.6929687692621629
0.30000000000000004,8.501,0.6930784249121462
0.30000000000000004,8.600999999999999,0.6931855418942426
0.30000000000000004,8.701,0.6932902073586122
0.30000000000000004,8.801,0.6933925045115469
0.30000000000000004,8.901,0.6934925128360644
0.30000000000000004,9.001,0.6935903082978624
0.30000000000000004,9.100999999999999,0.6936859635377487
0.30000000000000004,9.201,0.6937795480515773
0.30000000000000004,9.301,0.6938711283586219
0.30000000000000004,9.401,0.6939607681592501
0.30000000000000004,9.501,0.6940485284826783
0.30000000000000004,9.601,0.6941344678255277
0.30000000000000004,9.701,0.6942186422818483
0.30000000000000004,9.801,0.6943011056652115
0.30000000000000004,9.901,0.6943819096234326
0.30000000000000004,10.001,0.6944611037464363
0.30000000000000004,10.101,0.6945387356677409
0.30000000000000004,10.201,0.6946148511599939
0.30000000000000004,10.301,0.6946894942249648
0.30000000000000004,10.401,0.6947627071783643
0.30000000000000004,10.501,0.694834530729835
0.30000000000000004,10.601,0.6949050040584325
0.30000000000000004,10.701,0.6949741648838867
0.30000000000000004,10.801,0.6950420495339209
0.30000000000000004,10.901,0.6951086930078763
0.30000000000000004,11.001,0.6951741290368809
0.30000000000000004,11.101,0.6952383901407753
0.30000000000000004,11.201,0.6953015076819995
0.30000000000000004,11.301,0.6953635119166313
0.30000000000000004,11.401,0.6954244320427432
0.30000000000000004,11.501,0.695484296246248
0.30000000000000004,11.601,0.6955431317443808
0.30000000000000004,11.701,0.6956009648269571
0.30000000000000004,11.801,0.6956578208955407
0.30000000000000004,11.901,0.6957137245006446
0.30000000000000004,12.001,0.6957686993770746
0.30000000000000004,12.101,0.6958227684775304
0.30000000000000004,12.201,0.6958759540045543
0.30000000000000004,12.301,0.6959282774409318
0.30000000000000004,12.401,0.695979759578621
0.30000000000000004,12.501,0.6960304205463014
0.30000000000000004,12.601,0.696080279835612
0.30000000000000004,12.701,0.6961293563261559
0.30000000000000004,12.801,0.6961776683093345
0.30000000000000004,12.901,0.6962252335110791
0.30000000000000004,13.001,0.6962720691135328
0.30000000000000004,13.101,0.6963181917757453
0.30000000000000004,13.201,0.6963636176534282
0.30000000000000004,13.301,0.6964083624178236
0.30000000000000004,13.401,0.6964524412737271
0.30000000000000004,13.501,0.6964958689767148
0.30000000000000004,13.601,0.6965386598496123
0.30000000000000004,13.701,0.696580827798242
0.30000000000000004,13.801,0.6966223863264918
0.30000000000000004,13.901,0.6966633485507302
0.30000000000000004,14.001,0.6967037272136097
0.30000000000000004,14.101,0.6967435346972825
0.30000000000000004,14.201,0.6967827830360586
0.30000000000000004,14.301,0.6968214839285358
0.30000000000000004,14.401,0.6968596487492252
0.30000000000000004,14.501,0.696897288559696
0.30000000000000004,14.601,0.6969344141192645
0.30000000000000004,14.701,0.696971035895248
0.30000000000000004,14.801,0.6970071640728033
0.30000000000000004,14.901,0.6970428085643705

0.4,0.001,1.0
0.4,0.101,1.0
0.4,0.201,1.0
0.4,0.30100000000000005,1.0
0.4,0.401,1.0
0.4,0.501,1.0
0.4,0.6010000000000001,1.0
0.4,0.7010000000000001,1.0
0.4,0.801,1.0
0.4,0.901,1.0
0.4,1.001,1.0
0.4,1.101,1.0
0.4,1.201,1.0
0.4,1.301,1.0
0.4,1.401,1.0
0.4,1.501,1.0
0.4,1.601,1.0
0.4,1.701,1.0
0.4,1.801,1.0
0.4,1.901,1.0
0.4,2.001,1.0
0.4,2.101,1.0
0.4,2.201,1.0
0.4,2.301,1.0
0.4,2.4010000000000002,1.0
0.4,2.501,1.0
0.4,2.601,1.0
0.4,2.701,1.0
0.4,2.801,1.0
0.4,2.9010000000000002,1.0
0.4,3.001,1.0
0.4,3.101,1.0
0.4,3.201,1.0
0.4,3.301,0.973929456957126
0.4,3.4010000000000002,0.8905210273628289
0.4,3.501,0.8163713258067382
0.4,3.601,0.7502304901450234
0.4,3.701,0.6910457799423754
0.4,3.801,0.674978619321026
0.4,3.9010000000000002,0.6756707795661382
0.4,4.001,0.676328778593841
0.4,4.101000000000001,0.6769550842546135
0.4,4.2010000000000005,0.677551932304371
0.4,4.301,0.6781213530598792
0.4,4.401000000000001,0.6786651944634361
0.4,4.501,0.6791851421087046
0.4,4.601000000000001,0.6796827366847229
0.4,4.7010000000000005,0.6801593892182309
0.4,4.801000000000001,0.6806163944318061
0.4,4.901000000000001,0.6810549424840345
0.4,5.001,0.6814761293158123
0.4,5.101000000000001,0.6818809657920869
0.4,5.2010000000000005,0.6822703857995273
0.4,5.301000000000001,0.68264525343663
0.4,5.401000000000001,0.683006369412749
0.4,5.501,0.6833544767557579
0.4,5.601000000000001,0.6836902659139446
0.4,5.7010000000000005,0.6840143793258326
0.4,5.801000000000001,0.6843274155215683
0.4,5.901000000000001,0.6846299328109351
0.4,6.001,0.6849224526058127
0.4,6.101000000000001,0.6852054624186518
0.4,6.2010000000000005,0.685479418573238
0.4,6.301000000000001,0.6857447486594436
0.4,6.401000000000001,0.6860018537597353
0.4,6.501,0.6862511104718214
0.4,6.601000000000001,0.6864928727488795
0.4,6.7010000000000005,0.6867274735762859
0.4,6.801000000000001,0.6869552265015352
0.4,6.901000000000001,0.6871764270321331
0.4,7.001,0.6873913539145725
0.4,7.101000000000001,0.6876002703060188
0.4,7.2010000000000005,0.6878034248490691
0.4,7.301000000000001,0.6880010526588061
0.4,7.401000000000001,0.688193376230388
0.4,7.501,0.6883806062745366
0.4,7.601000000000001,0.688562942487521
0.4,7.7010000000000005,0.6887405742615487
0.4,7.801000000000001,0.6889136813408768
0.4,7.901000000000001,0.6890824344284234
0.4,8.001,0.68924699574718
0.4,8.100999999999999,0.6894075195603022
0.4,8.201,0.6895641526533931
0.4,8.301,0.6897170347821371
0.4,8.401,0.6898662990881606
0.4,8.501,0.6900120724857168
0.4,8.600999999999999,0.6901544760215587
0.4,8.701,0.6902936252101376
0.4,8.801,0.6904296303460865
0.4,8.901,0.6905625967957582
0.4,9.001,0.6906926252694408
0.4,9.100999999999999,0.6908198120757274
0.4,9.201,0.6909442493593907
0.4,9.301,0.6910660253239954
0.4,9.401,0.6911852244403828
0.4,9.501,0.6913019276420563
0.4,9.601,0.6914162125084251
0.4,9.701,0.6915281534367711
0.4,9.801,0.6916378218037442
0.4,9.901,0.6917452861171229
0.4,10.001,0.6918506121585127
0.4,10.101,0.6919538631176159
0.4,10.201,0.6920550997186391
0.4,10.301,0.6921543803393775
0.4,10.401,0.6922517611234601
0.4,10.501,0.6923472960862161
0.4,10.601,0.6924410372145752
0.4,10.701,0.692533034561395
0.4,10.801,0.6926233363345724
0.4,10.901,0.6927119889812735
0.4,11.001,0.6927990372675902
0.4,11.101,0.6928845243539119
0.4,11.201,0.6929684918662782
0.4,11.301,0.6930509799639591
0.4,11.401,0.6931320274034958
0.4,11.501,0.6932116715994148
0.4,11.601,0.6932899486818161
0.4,11.701,0.6933668935510205
0.4,11.801,0.6934425399294506
0.4,11.901,0.6935169204109075
0.4,12.001,0.6935900665073952
0.4,12.101,0.6936620086936306
0.4,12.201,0.6937327764493774
0.4,12.301,0.6938023982997192
0.4,12.401,0.6938709018533971
0.4,12.501,0.6939383138393093
0.4,12.601,0.6940046601412843
0.4,12.701,0.694069965831216
0.4,12.801,0.6941342552006514
0.4,12.901,0.6941975517909157
0.4,13.001,0.6942598784218529
0.4,13.101,0.6943212572192546
0.4,13.201,0.6943817096410474
0.4,13.301,0.6944412565023025
0.4,13.401,0.6944999179991316
0.4,13.501,0.694557713731522
0.4,13.601,0.6946146627251722
0.4,13.701,0.6946707834523711
0.4,13.801,0.6947260938519735
0.4,13.901,0.6947806113485189
0.4,14.001,0.6948343528705306
0.4,14.101,0.6948873348680423
0.4,14.201,0.6949395733293835
0.4,14.301,0.6949910837972662
0.4,14.401,0.6950418813842013
0.4,14.501,0.6950919807872814
0.4,14.601,0.6951413963023564
0.4,14.701,0.6951901418376335
0.4,14.801,0.6952382309267284
0.4,14.901,0.6952856767411911

0.5,0.001,1.0
0.5,0.101,1.0
0.5,0.201,1.0
0.5,0.30100000000000005,1.0
0.5,0.401,1.0
0.5,0.501,1.0
0.5,0.6010000000000001,1.0
0.5,0.7010000000000001,1.0
0.5,0.801,1.0
0.5,0.901,1.0
0.5,1.001,1.0
0.5,1.101,1.0
0.5,1.201,1.0
0.5,1.301,1.0
0.5,1.401,1.0
0.5,1.501,1.0
0.5,1.601,1.0
0.5,1.701,1.0
0.5,1.801,1.0
0.5,1.901,1.0
0.5,2.001,1.0
0.5,2.101,1.0
0.5,2.201,1.0
0.5,2.301,1.0
0.5,2.4010000000000002,1.0
0.5,2.501,1.0
0.5,2.601,1.0
0.5,2.701,1.0
0.5,2.801,1.0
0.5,2.9010000000000002,1.0
0.5,3.001,1.0
0.5,3.101,1.0
0.5,3.201,0.9731223910313823
0.5,3.301,0.8873356187756778
0.5,3.4010000000000002,0.8113431842554215
0.5,3.501,0.7437862674353137
0.5,3.601,0.6835261336864155
0.5,3.701,0.6673479260768125
0.5,3.801,0.6682530949042134
0.5,3.9010000000000002,0.6691126129938537
0.5,4.001,0.6699298482987319
0.5,4.101000000000001,0.6707078454774245
0.5,4.2010000000000005,0.6714493637705448
0.5,4.301,0.6721569096749359
0.5,4.401000000000001,0.6728327652304218
0.5,4.501,0.6734790125912973
0.5,4.601000000000001,0.6740975554395867
0.5,4.7010000000000005,0.6746901377036606
0.5,4.801000000000001,0.6752583599696476
0.5,4.901000000000001,0.675803693910693
0.5,5.001,0.6763274950078272
0.5,5.101000000000001,0.6768310137938295
0.5,5.2010000000000005,0.6773154058163431
0.5,5.301000000000001,0.6777817404872518
0.5,5.401000000000001,0.6782310089609004
0.5,5.501,0.678664131163251
0.5,5.601000000000001,0.6790819620768407
0.5,5.7010000000000005,0.6794852973718613
0.5,5.801000000000001,0.6798748784613664
0.5,5.901000000000001,0.6802513970481607
0.5,6.001,0.6806154992220094
0.5,6.101000000000001,0.6809677891582143
0.5,6.2010000000000005,0.681308832462074
0.5,6.301000000000001,0.6816391591981622
0.5,6.401000000000001,0.6819592666385392
0.5,6.501,0.6822696217598534
0.5,6.601000000000001,0.6825706635157014
0.5,6.7010000000000005,0.6828628049074921
0.5,6.801000000000001,0.6831464348743563
0.5,6.901000000000001,0.6834219200202816
0.5,7.001,0.6836896061945986
0.5,7.101000000000001,0.6839498199401408
0.5,7.2010000000000005,0.6842028698218241
0.5,7.301000000000001,0.68444904764701
0.5,7.401000000000001,0.6846886295877993
0.5,7.501,0.6849218772143238
0.5,7.601000000000001,0.6851490384471706
0.5,7.7010000000000005,0.6853703484362171
0.5,7.801000000000001,0.6855860303724368
0.5,7.901000000000001,0.6857962962385556
0.5,8.001,0.6860013475038712
0.5,8.100999999999999,0.6862013757680187
0.5,8.201,0.6863965633580095
0.5,8.301,0.6865870838824468
0.5,8.401,0.6867731027464665
0.5,8.501,0.6869547776306042
0.5,8.600999999999999,0.6871322589365108
0.5,8.701,0.687305690202155
0.5,8.801,0.6874752084889314
0.5,8.901,0.6876409447428589
0.5,9.001,0.687803024131875
0.5,9.100999999999999,0.6879615663610507
0.5,9.201,0.6881166859673927
0.5,9.301,0.6882684925957592
0.5,9.401,0.6884170912572867
0.5,9.501,0.6885625825716075
0.5,9.601,0.6887050629940289
0.5,9.701,0.6888446250287574
0.5,9.801,0.6889813574291528
0.5,9.901,0.6891153453859258
0.5,10.001,0.6892466707041177
0.5,10.101,0.6893754119696349
0.5,10.201,0.6895016447060468
0.5,10.301,0.6896254415223109
0.5,10.401,0.6897468722520262
0.5,10.501,0.6898660040847794
0.5,10.601,0.6899829016901018
0.5,10.701,0.6900976273345171
0.5,10.801,0.6902102409921266
0.5,10.901,0.6903208004491422
0.5,11.001,0.6904293614027528
0.5,11.101,0.6905359775546751
0.5,11.201,0.690640700699725
0.5,11.301,0.6907435808097113
0.5,11.401,0.6908446661129385
0.5,11.501,0.6909440031695857
0.5,11.601,0.6910416369432105
0.5,11.701,0.6911376108686016
0.5,11.801,0.6912319669162047
0.5,11.901,0.691324745653315
0.5,12.001,0.6914159863022283
0.5,12.101,0.6915057267955222
0.5,12.201,0.691594003828635
0.5,12.301,0.6916808529098913
0.5,12.401,0.6917663084081218
0.5,12.501,0.6918504035980063
0.5,12.601,0.6919331707032721
0.5,12.701,0.6920146409378586
0.5,12.801,0.6920948445451641
0.5,12.901,0.6921738108354764
0.5,13.001,0.6922515682216824
0.5,13.101,0.6923281442533531
0.5,13.201,0.6924035656492844
0.5,13.301,0.6924778583285777
0.5,13.401,0.6925510474403374
0.5,13.501,0.6926231573920517
0.5,13.601,0.6926942118767292
0.5,13.701,0.692764233898853
0.5,13.801,0.6928332457992097
0.5,13.901,0.6929012692786541
0.5,14.001,0.6929683254208581
0.5,14.101,0.6930344347140961
0.5,14.201,0.6930996170721165
0.5,14.301,0.693163891854138
0.5,14.401,0.6932272778840185
0.5,14.501,0.6932897934686342
0.5,14.601,0.6933514564155066
0.5,14.701,0.6934122840497123
0.5,14.801,0.6934722932301117
0.5,14.901,0.6935315003649262

0.6000000000000001,0.001,1.0
0.6000000000000001,0.101,1.0
0.6000000000000001,0.201,1.0
0.6000000000000001,0.30100000000000005,1.0
0.6000000000000001,0.401,1.0
0.6000000000000001,0.501,1.0
0.6000000000000001,0.6010000000000001,1.0
0.6000000000000001,0.7010000000000001,1.0
0.6000000000000001,0.801,1.0
0.6000000000000001,0.901,1.0
0.6000000000000001,1.001,1.0
0.6000000000000001,1.101,1.0
0.6000000000000001,1.201,1.0
0.6000000000000001,1.301,1.0
0.6000000000000001,1.401,1.0
0.6000000000000001,1.501,1.0
0.6000000000000001,1.601,1.0
0.6000000000000001,1.701,1.0
0.6000000000000001,1.801,1.0
0.6000000000000001,1.901,1.0
0.6000000000000001,2.001,1.0
0.6000000000000001,2.101,1.0
0.6000000000000001,2.201,1.0
0.6000000000000001,2.301,1.0
0.6000000000000001,2.4010000000000002,1.0
0.6000000000000001,2.501,1.0
0.6000000000000001,2.601,1.0
0.6000000000000001,2.701,1.0
0.6000000000000001,2.801,1.0
0.6000000000000001,2.9010000000000002,1.0
0.6000000000000001,3.001,1.0
0.6000000000000001,3.101,0.9722637631816481
0.6000000000000001,3.201,0.8839595169984359
0.6000000000000001,3.301,0.8060330049102338
0.6000000000000001,3.4010000000000002,0.7370034189782266
0.6000000000000001,3.501,0.6756364417998333
0.6000000000000001,3.601,0.659356045400894
0.6000000000000001,3.701,0.6604935435360831
0.6000000000000001,3.801,0.6615723951970621
0.6000000000000001,3.9010000000000002,0.662597020710489
0.6000000000000001,4.001,0.6635714071764759
0.6000000000000001,4.101000000000001,0.6644991602603976
0.6000000000000001,4.2010000000000005,0.6653835487300457
0.6000000000000001,4.301,0.6662275428963433
0.6000000000000001,4.401000000000001,0.6670338479092707
0.6000000000000001,4.501,0.6678049326946159
0.6000000000000001,4.601000000000001,0.6685430551830325
0.6000000000000001,4.7010000000000005,0.6692502843739468
0.6000000000000001,4.801000000000001,0.6699285196880105
0.6000000000000001,4.901000000000001,0.6705795079889738
0.6000000000000001,5.001,0.6712048585959268
0.6000000000000001,5.101000000000001,0.6718060565573191
0.6000000000000001,5.2010000000000005,0.6723844744170893
0.6000000000000001,5.301000000000001,0.6729413826689947
0.6000000000000001,5.401000000000001,0.6734779590666359
0.6000000000000001,5.501,0.6739952969326598
0.6000000000000001,5.601000000000001,0.674494412590441
0.6000000000000001,5.7010000000000005,0.6749762520244671
0.6000000000000001,5.801000000000001,0.6754416968612296
0.6000000000000001,5.901000000000001,0.6758915697501235
0.6000000000000001,6.001,0.6763266392134216
0.6000000000000001,6.101000000000001,0.676747624025442
0.6000000000000001,6.2010000000000005,0.677155197173371
0.6000000000000001,6.301000000000001,0.6775499894456396
0.6000000000000001,6.401000000000001,0.6779325926880675
0.6000000000000001,6.501,0.6783035627631205
0.6000000000000001,6.601000000000001,0.6786634222433842
0.6000000000000001,6.7010000000000005,0.6790126628666864
0.6000000000000001,6.801000000000001,0.6793517477771229
0.6000000000000001,6.901000000000001,0.6796811135734495
0.6000000000000001,7.001,0.6800011721838837
0.6000000000000001,7.101000000000001,0.6803123125842432
0.6000000000000001,7.2010000000000005,0.6806149023744755
0.6000000000000001,7.301000000000001,0.6809092892270189
0.6000000000000001,7.401000000000001,0.6811958022189789
0.6000000000000001,7.501,0.6814747530588556
0.6000000000000001,7.601000000000001,0.6817464372174302
0.6000000000000001,7.7010000000000005,0.6820111349714326
0.6000000000000001,7.801000000000001,0.6822691123677403
0.6000000000000001,7.901000000000001,0.6825206221150767
0.6000000000000001,8.001,0.6827659044094908
0.6000000000000001,8.100999999999999,0.6830051876992854
0.6000000000000001,8.201,0.6832386893945125
0.6000000000000001,8.301,0.683466616525665
0.6000000000000001,8.401,0.6836891663557608
0.6000000000000001,8.501,0.68390652694962
0.6000000000000001,8.600999999999999,0.6841188777037874
0.6000000000000001,8.701,0.6843263898402407
0.6000000000000001,8.801,0.6845292268667348
0.6000000000000001,8.901,0.6847275450063862
0.6000000000000001,9.001,0.6849214935988689
0.6000000000000001,9.100999999999999,0.6851112154753844
0.6000000000000001,9.201,0.6852968473093883
0.6000000000000001,9.301,0.685478519944875
0.6000000000000001,9.401,0.6856563587038883
0.6000000000000001,9.501,0.6858304836747671
0.6000000000000001,9.601,0.6860010099825234
0.6000000000000001,9.701,0.6861680480426317
0.6000000000000001,9.801,0.6863317037994018
0.6000000000000001,9.901,0.6864920789500233
0.6000000000000001,10.001,0.6866492711552677
0.6000000000000001,10.101,0.686803374237774
0.6000000000000001,10.201,0.6869544783687582
0.6000000000000001,10.301,0.6871026702439288
0.6000000000000001,10.401,0.6872480332493307
0.6000000000000001,10.501,0.6873906476177818
0.6000000000000001,10.601,0.6875305905765208
0.6000000000000001,10.701,0.6876679364866349
0.6000000000000001,10.801,0.6878027569747989
0.6000000000000001,10.901,0.6879351210578118
0.6000000000000001,11.001,0.6880650952603939
0.6000000000000001,11.101,0.6881927437266546
0.6000000000000001,11.201,0.6883181283256355
0.6000000000000001,11.301,0.6884413087512857
0.6000000000000001,11.401,0.6885623426172115
0.6000000000000001,11.501,0.6886812855465162
0.6000000000000001,11.601,0.6887981912570244
0.6000000000000001,11.701,0.6889131116421654
0.6000000000000001,11.801,0.6890260968477689
0.6000000000000001,11.901,0.6891371953450175
0.6000000000000001,12.001,0.6892464539997716
0.6000000000000001,12.101,0.689353918138481
0.6000000000000001,12.201,0.6894596316108749
0.6000000000000001,12.301,0.6895636368496137
0.6000000000000001,12.401,0.6896659749270719
0.6000000000000001,12.501,0.6897666856094125
0.6000000000000001,12.601,0.6898658074081021
0.6000000000000001,12.701,0.6899633776290077
0.6000000000000001,12.801,0.6900594324192071
0.6000000000000001,12.901,0.6901540068116312
0.6000000000000001,13.001,0.690247134767663
0.6000000000000001,13.101,0.6903388492177939
0.6000000000000001,13.201,0.6904291821004447
0.6000000000000001,13.301,0.6905181643990435
0.6000000000000001,13.401,0.6906058261774555
0.6000000000000001,13.501,0.6906921966138446
0.6000000000000001,13.601,0.6907773040330519
0.6000000000000001,13.701,0.6908611759375626
0.6000000000000001,13.801,0.6909438390371355
0.6000000000000001,13.901,0.6910253192771586
0.6000000000000001,14.001,0.6911056418657985
0.6000000000000001,14.101,0.6911848312999992
0.6000000000000001,14.201,0.691262911390389
0.6000000000000001,14.301,0.6913399052851487
0.6000000000000001,14.401,0.6914158354928885
0.6000000000000001,14.501,0.6914907239045863
0.6000000000000001,14.601,0.6915645918146268
0.6000000000000001,14.701,0.691637459940987
0.6000000000000001,14.801,0.6917093484446089
0.6000000000000001,14.901,0.6917802769479933

0.7000000000000001,0.001,1.0
0.7000000000000001,0.101,1.0
0.7000000000000001,0.201,1.0
0.7000000000000001,0.30100000000000005,1.0
0.7000000000000001,0.401,1.0
0.7000000000000001,0.501,1.0
0.7000000000000001,0.6010000000000001,1.0
0.7000000000000001,0.7010000000000001,1.0
0.7000000000000001,0.801,1.0
0.7000000000000001,0.901,1.0
0.7000000000000001,1.001,1.0
0.7000000000000001,1.101,1.0
0.7000000000000001,1.201,1.0
0.7000000000000001,1.301,1.0
0.7000000000000001,1.401,1.0
0.7000000000000001,1.501,1.0
0.7000000000000001,1.601,1.0
0.7000000000000001,1.701,1.0
0.7000000000000001,1.801,1.0
0.7000000000000001,1.901,1.0
0.7000000000000001,2.001,1.0
0.7000000000000001,2.101,1.0
0.7000000000000001,2.201,1.0
0.7000000000000001,2.301,1.0
0.7000000000000001,2.4010000000000002,1.0
0.7000000000000001,2.501,1.0
0.7000000000000001,2.601,1.0
0.7000000000000001,2.701,1.0
0.7000000000000001,2.801,1.0
0.7000000000000001,2.9010000000000002,1.0
0.7000000000000001,3.001,0.9713484693910208
0.7000000000000001,3.101,0.8803750939213919
0.7000000000000001,3.201,0.8004164839524235
0.7000000000000001,3.301,0.7298548082049746
0.7000000000000001,3.4010000000000002,0.6673492099305164
0.7000000000000001,3.501,0.6509772658595105
0.7000000000000001,3.601,0.652368439097317
0.7000000000000001,3.701,0.6536862570203748
0.7000000000000001,3.801,0.6549363703242554
0.7000000000000001,3.9010000000000002,0.6561238640737073
0.7000000000000001,4.001,0.6572533267226527
0.7000000000000001,4.101000000000001,0.658328909272221
0.7000000000000001,4.2010000000000005,0.6593543761719595
0.7000000000000001,4.301,0.6603331492776985
0.7000000000000001,4.401000000000001,0.6612683459461283
0.7000000000000001,4.501,0.6621628121583787
0.7000000000000001,4.601000000000001,0.6630191514130536
0.7000000000000001,4.7010000000000005,0.6638397500057821
0.7000000000000001,4.801000000000001,0.6646267992116162
0.7000000000000001,4.901000000000001,0.6653823148039979
0.7000000000000001,5.001,0.6661081542759802
0.7000000000000001,5.101000000000001,0.6668060320731238
0.7000000000000001,5.2010000000000005,0.6674775331007831
0.7000000000000001,5.301000000000001,0.6681241247295654
0.7000000000000001,5.401000000000001,0.6687471674901929
0.7000000000000001,5.501,0.6693479246216707
0.7000000000000001,5.601000000000001,0.6699275706136534
0.7000000000000001,5.7010000000000005,0.6704871988644642
0.7000000000000001,5.801000000000001,0.6710278285597475
0.7000000000000001,5.901000000000001,0.6715504108627327
0.7000000000000001,6.001,0.6720558344951478
0.7000000000000001,6.101000000000001,0.6725449307776253
0.7000000000000001,6.2010000000000005,0.673018478189693
0.7000000000000001,6.301000000000001,0.6734772065019219
0.7000000000000001,6.401000000000001,0.6739218005263475
0.7000000000000001,6.501,0.6743529035256643
0.7000000000000001,6.601000000000001,0.6747711203168769
0.7000000000000001,6.7010000000000005,0.6751770201008745
0.7000000000000001,6.801000000000001,0.6755711390457595
0.7000000000000001,6.901000000000001,0.675953982648563
0.7000000000000001,7.001,0.6763260278972203
0.7000000000000001,7.101000000000001,0.6766877252522313
0.7000000000000001,7.2010000000000005,0.6770395004653132
0.7000000000000001,7.301000000000001,0.6773817562504735
0.7000000000000001,7.401000000000001,0.6777148738212869
0.7000000000000001,7.501,0.6780392143067119
0.7000000000000001,7.601000000000001,0.6783551200564901
0.7000000000000001,7.7010000000000005,0.6786629158460513
0.7000000000000001,7.801000000000001,0.6789629099898294
0.7000000000000001,7.901000000000001,0.6792553953710144
0.7000000000000001,8.001,0.6795406503949623
0.7000000000000001,8.100999999999999,0.6798189398727881
0.7000000000000001,8.201,0.6800905158410314
0.7000000000000001,8.301,0.6803556183227298
0.7000000000000001,8.401,0.6806144760347235
0.7000000000000001,8.501,0.6808673070455747
0.7000000000000001,8.600999999999999,0.681114319388078
0.7000000000000001,8.701,0.6813557116299721
0.7000000000000001,8.801,0.6815916734061507
0.7000000000000001,8.901,0.6818223859153604
0.7000000000000001,9.001,0.682048022384126
0.7000000000000001,9.100999999999999,0.6822687485003947
0.7000000000000001,9.201,0.6824847228191822
0.7000000000000001,9.301,0.682696097142305
0.7000000000000001,9.401,0.6829030168741135
0.7000000000000001,9.501,0.6831056213549714
0.7000000000000001,9.601,0.6833040441740938
0.7000000000000001,9.701,0.6834984134632172
0.7000000000000001,9.801,0.6836888521724559
0.7000000000000001,9.901,0.6838754783295975
0.7000000000000001,10.001,0.6840584052839787
0.7000000000000001,10.101,0.6842377419360097
0.7000000000000001,10.201,0.6844135929533147
0.7000000000000001,10.301,0.684586058974394
0.7000000000000001,10.401,0.6847552368006408
0.7000000000000001,10.501,0.6849212195774794
0.7000000000000001,10.601,0.685084096965341
0.7000000000000001,10.701,0.6852439553011311
0.7000000000000001,10.801,0.6854008777508048
0.7000000000000001,10.901,0.6855549444536116
0.7000000000000001,11.001,0.6857062326585389
0.7000000000000001,11.101,0.6858548168534407
0.7000000000000001,11.201,0.6860007688873048
0.7000000000000001,11.301,0.6861441580860801
0.7000000000000001,11.401,0.6862850513624561
0.7000000000000001,11.501,0.6864235133199614
0.7000000000000001,11.601,0.686559606351719
0.7000000000000001,11.701,0.6866933907341769
0.7000000000000001,11.801,0.6868249247161093
0.7000000000000001,11.901,0.6869542646031656
0.7000000000000001,12.001,0.6870814648382223
0.7000000000000001,12.101,0.6872065780777825
0.7000000000000001,12.201,0.6873296552646447
0.7000000000000001,12.301,0.6874507456970523
0.7000000000000001,12.401,0.6875698970945247
0.7000000000000001,12.501,0.6876871556605471
0.7000000000000001,12.601,0.6878025661423006
0.7000000000000001,12.701,0.6879161718875887
0.7000000000000001,12.801,0.6880280148991144
0.7000000000000001,12.901,0.6881381358862497
0.7000000000000001,13.001,0.6882465743144351
0.7000000000000001,13.101,0.6883533684523302
0.7000000000000001,13.201,0.6884585554168344
0.7000000000000001,13.301,0.6885621712160943
0.7000000000000001,13.401,0.6886642507905957
0.7000000000000001,13.501,0.6887648280524414
0.7000000000000001,13.601,0.6888639359229093
0.7000000000000001,13.701,0.6889616063683756
0.7000000000000001,13.801,0.6890578704346862
0.7000000000000001,13.901,0.6891527582800545
0.7000000000000001,14.001,0.6892462992065587
0.7000000000000001,14.101,0.6893385216903056
0.7000000000000001,14.201,0.689429453410332
0.7000000000000001,14.301,0.6895191212762956
0.7000000000000001,14.401,0.6896075514550241
0.7000000000000001,14.501,0.6896947693959707
0.7000000000000001,14.601,0.6897807998556296
0.7000000000000001,14.701,0.6898656669209613
0.7000000000000001,14.801,0.6899493940318749
0.7000000000000001,14.901,0.6900320040028102

0.8,0.001,1.0
0.8,0.101,1.0
0.8,0.201,1.0
0.8,0.30100000000000005,1.0
0.8,0.401,1.0
0.8,0.501,1.0
0.8,0.6010000000000001,1.0
0.8,0.7010000000000001,1.0
0.8,0.801,1.0
0.8,0.901,1.0
0.8,1.001,1.0
0.8,1.101,1.0
0.8,1.201,1.0
0.8,1.301,1.0
0.8,1.401,1.0
0.8,1.501,1.0
0.8,1.601,1.0
0.8,1.701,1.0
0.8,1.801,1.0
0.8,1.901,1.0
0.8,2.001,1.0
0.8,2.101,1.0
0.8,2.201,1.0
0.8,2.301,1.0
0.8,2.4010000000000002,1.0
0.8,2.501,1.0
0.8,2.601,1.0
0.8,2.701,1.0
0.8,2.801,1.0
0.8,2.9010000000000002,0.9703707090557688
0.8,3.001,0.8765624830505517
0.8,3.101,0.7944664583940839
0.8,3.201,0.7223103579787388
0.8,3.301,0.6586342215040825
0.8,3.4010000000000002,0.6421834512943558
0.8,3.501,0.6438519215415042
0.8,3.601,0.6454303760220931
0.8,3.701,0.6469259041743881
0.8,3.801,0.6483448704104774
0.8,3.9010000000000002,0.6496930044411706
0.8,4.001,0.650975478432841
0.8,4.101000000000001,0.6521969731815828
0.8,4.2010000000000005,0.6533617350853728
0.8,4.301,0.6544736253725981
0.8,4.401000000000001,0.65553616278714
0.8,4.501,0.6565525607223044
0.8,4.601000000000001,0.6575257596276434
0.8,4.7010000000000005,0.6584584553758593
0.8,4.801000000000001,0.6593531241651867
0.8,4.901000000000001,0.6602120444408853
0.8,5.001,0.6610373162438564
0.8,5.101000000000001,0.661830878331812
0.8,5.2010000000000005,0.662594523366442
0.8,5.301000000000001,0.6633299114166701
0.8,5.401000000000001,0.6640385819918093
0.8,5.501,0.6647219647879697
0.8,5.601000000000001,0.6653813893053874
0.8,5.7010000000000005,0.6660180934726659
0.8,5.801000000000001,0.6666332313955105
0.8,5.901000000000001,0.6672278803318975
0.8,6.001,0.6678030469822854
0.8,6.101000000000001,0.6683596731720568
0.8,6.2010000000000005,0.6688986409936036
0.8,6.301000000000001,0.6694207774670559
0.8,6.401000000000001,0.6699268587714067
0.8,6.501,0.6704176140915261
0.8,6.601000000000001,0.6708937291211287
0.8,6.7010000000000005,0.6713558492570635
0.8,6.801000000000001,0.67180458251619
0.8,6.901000000000001,0.6722405022025479
0.8,7.001,0.6726641493494
0.8,7.101000000000001,0.6730760349580115
0.8,7.2010000000000005,0.6734766420526274
0.8,7.301000000000001,0.6738664275690144
0.8,7.401000000000001,0.6742458240920836
0.8,7.501,0.6746152414564732
0.8,7.601000000000001,0.6749750682225408
0.8,7.7010000000000005,0.6753256730389294
0.8,7.801000000000001,0.6756674059017465
0.8,7.901000000000001,0.6760005993193968
0.8,8.001,0.6763255693912096
0.8,8.100999999999999,0.6766426168072122
0.8,8.201,0.6769520277756947
0.8,8.301,0.6772540748845793
0.8,8.401,0.6775490179020343
0.8,8.501,0.6778371045212805
0.8,8.600999999999999,0.6781185710540708
0.8,8.701,0.6783936430769252
0.8,8.801,0.6786625360338323
0.8,8.901,0.6789254557988015
0.8,9.001,0.6791825992013507
0.8,9.100999999999999,0.6794341545177471
0.8,9.201,0.6796803019305789
0.8,9.301,0.6799212139590115
0.8,9.401,0.6801570558618883
0.8,9.501,0.6803879860156561
0.8,9.601,0.6806141562689247
0.8,9.701,0.6808357122753383
0.8,9.801,0.68105279380628
0.8,9.901,0.6812655350448297
0.8,10.001,0.681474064862266
0.8,10.101,0.6816785070783177
0.8,10.201,0.6818789807062576
0.8,10.301,0.6820756001838701
0.8,10.401,0.6822684755912244
0.8,10.501,0.6824577128561288
0.8,10.601,0.6826434139480708
0.8,10.701,0.6828256770613882
0.8,10.801,0.683004596788361
0.8,10.901,0.6831802642828707
0.8,11.001,0.6833527674152129
0.8,11.101,0.6835221909186233
0.8,11.201,0.683688616528028
0.8,11.301,0.6838521231114915
0.8,11.401,0.6840127867948124
0.8,11.501,0.6841706810796766
0.8,11.601,0.684325876955755
0.8,11.701,0.6844784430071014
0.8,11.801,0.6846284455131911
0.8,11.901,0.6847759485449089
0.8,12.001,0.6849210140557771
0.8,12.101,0.6850637019687026
0.8,12.201,0.6852040702584914
0.8,12.301,0.6853421750303725
0.8,12.401,0.6854780705947559
0.8,12.501,0.685611809538429
0.8,12.601,0.6857434427923944
0.8,12.701,0.6858730196965259
0.8,12.801,0.6860005880612196
0.8,12.901,0.6861261942262012
0.8,13.001,0.6862498831166404
0.8,13.101,0.6863716982967147
0.8,13.201,0.6864916820207589
0.8,13.301,0.6866098752821244
0.8,13.401,0.6867263178598685
0.8,13.501,0.6868410483633829
0.8,13.601,0.6869541042750705
0.8,13.701,0.6870655219911669
0.8,13.801,0.6871753368607969
0.8,13.901,0.6872835832233642
0.8,14.001,0.6873902944443449
0.8,14.101,0.6874955029495708
0.8,14.201,0.6875992402580767
0.8,14.301,0.6877015370135761
0.8,14.401,0.6878024230146372
0.8,14.501,0.6879019272436194
0.8,14.601,0.6880000778944265
0.8,14.701,0.6880969023991379
0.8,14.801,0.6881924274535663
0.8,14.901,0.6882866790417943

0.9,0.001,1.0
0.9,0.101,1.0
0.9,0.201,1.0
0.9,0.30100000000000005,1.0
0.9,0.401,1.0
0.9,0.501,1.0
0.9,0.6010000000000001,1.0
0.9,0.7010000000000001,1.0
0.9,0.801,1.0
0.9,0.901,1.0
0.9,1.001,1.0
0.9,1.101,1.0
0.9,1.201,1.0
0.9,1.301,1.0
0.9,1.401,1.0
0.9,1.501,1.0
0.9,1.601,1.0
0.9,1.701,1.0
0.9,1.801,1.0
0.9,1.901,1.0
0.9,2.001,1.0
0.9,2.101,1.0
0.9,2.201,1.0
0.9,2.301,1.0
0.9,2.4010000000000002,1.0
0.9,2.501,1.0
0.9,2.601,1.0
0.9,2.701,1.0
0.9,2.801,0.9693238619607157
0.9,2.9010000000000002,0.8724992132321623
0.9,3.001,0.7881524758250743
0.9,3.101,0.7143366482719565
0.9,3.201,0.6494582051627773
0.9,3.301,0.6329437614454986
0.9,3.4010000000000002,0.6349157133594407
0.9,3.501,0.6367787620217358
0.9,3.601,0.6385416799149812
0.9,3.701,0.6402123226428251
0.9,3.801,0.641797745580411
0.9,3.9010000000000002,0.6433043031705423
0.9,4.001,0.6447377338026206
0.9,4.101000000000001,0.6461032326571718
0.9,4.2010000000000005,0.6474055144593717
0.9,4.301,0.6486488677346394
0.9,4.401000000000001,0.6498372018784513
0.9,4.501,0.650974088126112
0.9,4.601000000000001,0.6520627953247954
0.9,4.7010000000000005,0.6531063212608712
0.9,4.801000000000001,0.6541074201734435
0.9,4.901000000000001,0.6550686269847564
0.9,5.001,0.6559922786954243
0.9,5.101000000000001,0.6568805333239519
0.9,5.2010000000000005,0.6577353867130838
0.9,5.301000000000001,0.6585586874780156
0.9,5.401000000000001,0.6593521503317236
0.9,5.501,0.6601173679892428
0.9,5.601000000000001,0.660855821824551
0.9,5.7010000000000005,0.6615688914298864
0.9,5.801000000000001,0.6622578632071084
0.9,5.901000000000001,0.662923938103527
0.9,6.001,0.6635682385899327
0.9,6.101000000000001,0.6641918149660271
0.9,6.2010000000000005,0.664795651067667
0.9,6.301000000000001,0.6653806694410875
0.9,6.401000000000001,0.6659477360412723
0.9,6.501,0.6664976645047466
0.9,6.601000000000001,0.6670312200410885
0.9,6.7010000000000005,0.6675491229822589
0.9,6.801000000000001,0.668052052024339
0.9,6.901000000000001,0.66854064719233
0.9,7.001,0.6690155125552151
0.9,7.101000000000001,0.6694772187154892
0.9,7.2010000000000005,0.669926305094707
0.9,7.301000000000001,0.670363282034283
0.9,7.401000000000001,0.6707886327287291
0.9,7.501,0.6712028150067202
0.9,7.601000000000001,0.6716062629737729
0.9,7.7010000000000005,0.6719993885289233
0.9,7.801000000000001,0.6723825827665337
0.9,7.901000000000001,0.6727562172732521
0.9,8.001,0.6731206453291567
0.9,8.100999999999999,0.6734762030212438
0.9,8.201,0.6738232102766314
0.9,8.301,0.6741619718221515
0.9,8.401,0.6744927780763732
0.9,8.501,0.6748159059795482
0.9,8.600999999999999,0.675131619766455
0.9,8.701,0.6754401716866768
0.9,8.801,0.6757418026764336
0.9,8.901,0.6760367429857302
0.9,9.001,0.6763252127642472
0.9,9.100999999999999,0.6766074226091078
0.9,9.201,0.6768835740773836
0.9,9.301,0.6771538601659562
0.9,9.401,0.6774184657611394
0.9,9.501,0.6776775680602571
0.9,9.601,0.6779313369672014
0.9,9.701,0.6781799354638193
0.9,9.801,0.6784235199588389
0.9,9.901,0.678662240615902
0.9,10.001,0.6788962416621463
0.9,10.101,0.6791256616786739
0.9,10.201,0.6793506338741281
0.9,10.301,0.6795712863425202
0.9,10.401,0.6797877423063494
0.9,10.501,0.6800001203459867
0.9,10.601,0.6802085346162192
0.9,10.701,0.6804130950507877
0.9,10.801,0.680613907555683
0.9,10.901,0.6808110741919184
0.9,11.001,0.6810046933484408
0.9,11.101,0.681194859905793
0.9,11.201,0.6813816653911007
0.9,11.301,0.6815651981249177
0.9,11.401,0.681745543360421
0.9,11.501,0.6819227834154171
0.9,11.601,0.6820969977975927
0.9,11.701,0.6822682633234037
0.9,11.801,0.6824366542309803
0.9,11.901,0.6826022422873981
0.9,12.001,0.6827650968906332
0.9,12.101,0.6829252851665172
0.9,12.201,0.6830828720609625
0.9,12.301,0.6832379204277401
0.9,12.401,0.6833904911120428
0.9,12.501,0.6835406430300786
0.9,12.601,0.6836884332449105
0.9,12.701,0.683833917038744
0.9,12.801,0.6839771479818568
0.9,12.901,0.6841181779983555
0.9,13.001,0.6842570574289195
0.9,13.101,0.6843938350907008
0.9,13.201,0.684528558334524
0.9,13.301,0.6846612730995281
0.9,13.401,0.6847920239653839
0.9,13.501,0.6849208542022099
0.9,13.601,0.6850478058183052
0.9,13.701,0.6851729196058113
0.9,13.801,0.6852962351844029
0.9,13.901,0.6854177910431102
0.9,14.001,0.6855376245803637
0.9,14.101,0.685655772142349
0.9,14.201,0.6857722690597543
0.9,14.301,0.6858871496829873
0.9,14.401,0.6860004474159401
0.9,14.501,0.6861121947483645
0.9,14.601,0.6862224232869293
0.9,14.701,0.6863311637850196
0.9,14.801,0.6864384461713382
0.9,14.901,0.6865442995773634

1.0,0.001,1.0
1.0,0.101,1.0
1.0,0.201,1.0
1.0,0.30100000000000005,1.0
1.0,0.401,1.0
1.0,0.501,1.0
1.0,0.6010000000000001,1.0
1.0,0.7010000000000001,1.0
1.0,0.801,1.0
1.0,0.901,1.0
1.0,1.001,1.0
1.0,1.101,1.0
1.0,1.201,1.0
1.0,1.301,1.0
1.0,1.401,1.0
1.0,1.501,1.0
1.0,1.601,1.0
1.0,1.701,1.0
1.0,1.801,1.0
1.0,1.901,1.0
1.0,2.001,1.0
1.0,2.101,1.0
1.0,2.201,1.0
1.0,2.301,1.0
1.0,2.4010000000000002,1.0
1.0,2.501,1.0
1.0,2.601,1.0
1.0,2.701,0.9682003382292479
1.0,2.801,0.8681597681758652
1.0,2.9010000000000002,0.7814402847373184
1.0,3.001,0.7058964475665219
1.0,3.101,0.6397844552272459
1.0,3.201,0.6232243360758537
1.0,3.301,0.6255288447515875
1.0,3.4010000000000002,0.6277030171017819
1.0,3.501,0.6297575955007413
1.0,3.601,0.6317021745157417
1.0,3.701,0.6335453500703869
1.0,3.801,0.6352948459587402
1.0,3.9010000000000002,0.6369576216194851
1.0,4.001,0.6385399643275709
1.0,4.101000000000001,0.6400475683676761
1.0,4.2010000000000005,0.6414856032830426
1.0,4.301,0.642858772917419
1.0,4.401000000000001,0.6441713666662076
1.0,4.501,0.6454273041095198
1.0,4.601000000000001,0.6466301740025026
1.0,4.7010000000000005,0.6477832684375104
1.0,4.801000000000001,0.6488896128611081
1.0,4.901000000000001,0.6499519925207312
1.0,5.001,0.6509729758265529
1.0,5.101000000000001,0.6519549350401118
1.0,5.2010000000000005,0.6529000646397256
1.0,5.301000000000001,0.6538103976613086
1.0,5.401000000000001,0.6546878202701732
1.0,5.501,0.6555340847831763
1.0,5.601000000000001,0.6563508213300538
1.0,5.7010000000000005,0.6571395483169387
1.0,5.801000000000001,0.6579016818331312
1.0,5.901000000000001,0.6586385441235305
1.0,6.001,0.6593513712331879
1.0,6.101000000000001,0.6600413199168278
1.0,6.2010000000000005,0.6607094738944476
1.0,6.301000000000001,0.6613568495240643
1.0,6.401000000000001,0.6619844009539716
1.0,6.501,0.6625930248093673
1.0,6.601000000000001,0.6631835644617055
1.0,6.7010000000000005,0.6637568139234666
1.0,6.801000000000001,0.6643135214061306
1.0,6.901000000000001,0.664854392574835
1.0,7.001,0.665380093529457
1.0,7.101000000000001,0.66589125353857
1.0,7.2010000000000005,0.6663884675498425
1.0,7.301000000000001,0.6668722984979196
1.0,7.401000000000001,0.6673432794285838
1.0,7.501,0.6678019154560333
1.0,7.601000000000001,0.6682486855683762
1.0,7.7010000000000005,0.6686840442948889
1.0,7.801000000000001,0.6691084232472333
1.0,7.901000000000001,0.669522232545608
1.0,8.001,0.6699258621397268
1.0,8.100999999999999,0.6703196830335684
1.0,8.201,0.6707040484219704
1.0,8.301,0.6710792947463848
1.0,8.401,0.6714457426764202
1.0,8.501,0.6718036980231892
1.0,8.600999999999999,0.6721534525899197
1.0,8.701,0.672495284964804
1.0,8.801,0.6728294612606085
1.0,8.901,0.673156235805166
1.0,9.001,0.6734758517865189
1.0,9.100999999999999,0.6737885418561427
1.0,9.201,0.6740945286934009
1.0,9.301,0.6743940255341014
1.0,9.401,0.6746872366657921
1.0,9.501,0.6749743578922107
1.0,9.601,0.6752555769691088
1.0,9.701,0.6755310740134839
1.0,9.801,0.6758010218880971
1.0,9.901,0.6760655865629962
1.0,10.001,0.6763249274556354
1.0,10.101,0.6765791977510547
1.0,10.201,0.6768285447034674
1.0,10.301,0.6770731099205076
1.0,10.401,0.6773130296312835
1.0,10.501,0.6775484349393092
1.0,10.601,0.6777794520612945
1.0,10.701,0.6780062025527125
1.0,10.801,0.6782288035209865
1.0,10.901,0.6784473678270843
1.0,11.001,0.6786620042762486
1.0,11.101,0.6788728177985397
1.0,11.201,0.6790799096198178
1.0,11.301,0.6792833774237564
1.0,11.401,0.6794833155054222
1.0,11.501,0.6796798149169382
1.0,11.601,0.6798729636056936
1.0,11.701,0.6800628465455493
1.0,11.801,0.680249545861443
1.0,11.901,0.6804331409477834
1.0,12.001,0.680613708580988
1.0,12.101,0.6807913230265014
1.0,12.201,0.6809660561406058
1.0,12.301,0.6811379774673207
1.0,12.401,0.6813071543306614
1.0,12.501,0.6814736519225143
1.0,12.601,0.6816375333863753
1.0,12.701,0.6817988598971674
1.0,12.801,0.6819576907373607
1.0,12.901,0.682114083369582
1.0,13.001,0.6822680935059133
1.0,13.101,0.6824197751740414
1.0,13.201,0.6825691807804355
1.0,13.301,0.6827163611706999
1.0,13.401,0.6828613656872525
1.0,13.501,0.6830042422244628
1.0,13.601,0.683145037281382
1.0,13.701,0.6832837960121845
1.0,13.801,0.6834205622744393
1.0,13.901,0.6835553786753144
1.0,14.001,0.6836882866158219
1.0,14.101,0.6838193263331954
1.0,14.201,0.6839485369414959
1.0,14.301,0.684075956470527
1.0,14.401,0.6842016219031454
1.0,14.501,0.6843255692110388
1.0,14.601,0.6844478333890502
1.0,14.701,0.6845684484881099
1.0,14.801,0.6846874476468463
1.0,14.901,0.684804863121935

1.1,0.001,1.0
1.1,0.101,1.0
1.1,0.201,1.0
1.1,0.30100000000000005,1.0
1.1,0.401,1.0
1.1,0.501,1.0
1.1,0.6010000000000001,1.0
1.1,0.7010000000000001,1.0
1.1,0.801,1.0
1.1,0.901,1.0
1.1,1.001,1.0
1.1,1.101,1.0
1.1,1.201,1.0
1.1,1.301,1.0
1.1,1.401,1.0
1.1,1.501,1.0
1.1,1.601,1.0
1.1,1.701,1.0
1.1,1.801,1.0
1.1,1.901,1.0
1.1,2.001,1.0
1.1,2.101,1.0
1.1,2.201,1.0
1.1,2.301,1.0
1.1,2.4010000000000002,1.0
1.1,2.501,1.0
1.1,2.601,0.9669913940591464
1.1,2.701,0.8635150536704628
1.1,2.801,0.7742912279725044
1.1,2.9010000000000002,0.6969481653449218
1.1,3.001,0.6295723981268283
1.1,3.101,0.6129879377861104
1.1,3.201,0.615657343739646
1.1,3.301,0.6181720657286646
1.1,3.4010000000000002,0.6205451533010758
1.1,3.501,0.6227882301790562
1.1,3.601,0.6249116835641337
1.1,3.701,0.626924824101775
1.1,3.801,0.6288360216701482
1.1,3.9010000000000002,0.6306528211456615
1.1,4.001,0.6323820415032709
1.1,4.101000000000001,0.6340298609817843
1.1,4.2010000000000005,0.6356018905454719
1.1,4.301,0.6371032374745341
1.1,4.401000000000001,0.638538560596554
1.1,4.501,0.6399121184122459
1.1,4.601000000000001,0.6412278111587583
1.1,4.7010000000000005,0.64248921768247
1.1,4.801000000000001,0.6436996278529021
1.1,4.901000000000001,0.6448620711339307
1.1,5.001,0.6459793418331111
1.1,5.101000000000001,0.64705402147086
1.1,5.2010000000000005,0.6480884986453844
1.1,5.301000000000001,0.6490849867142555
1.1,5.401000000000001,0.6500455395673963
1.1,5.501,0.6509720657274563
1.1,5.601000000000001,0.651866340980804
1.1,5.7010000000000005,0.6527300197146367
1.1,5.801000000000001,0.6535646451121695
1.1,5.901000000000001,0.6543716583378169
1.1,6.001,0.6551524068271489
1.1,6.101000000000001,0.6559081517817503
1.1,6.2010000000000005,0.6566400749565089
1.1,6.301000000000001,0.6573492848160323
1.1,6.401000000000001,0.6580368221275319
1.1,6.501,0.6587036650494299
1.1,6.601000000000001,0.6593507337679284
1.1,6.7010000000000005,0.6599788947276931
1.1,6.801000000000001,0.6605889644974892
1.1,6.901000000000001,0.6611817133069893
1.1,7.001,0.6617578682869185
1.1,7.101000000000001,0.6623181164411593
1.1,7.2010000000000005,0.662863107376323
1.1,7.301000000000001,0.6633934558115657
1.1,7.401000000000001,0.6639097438890077
1.1,7.501,0.664412523302993
1.1,7.601000000000001,0.664902317264541
1.1,7.7010000000000005,0.6653796223156823
1.1,7.801000000000001,0.6658449100068882
1.1,7.901000000000001,0.6662986284494928
1.1,8.001,0.6667412037538443
1.1,8.100999999999999,0.6671730413628721
1.1,8.201,0.6675945272898406
1.1,8.301,0.6680060292682171
1.1,8.401,0.6684078978208553
1.1,8.501,0.6688004672550151
1.1,8.600999999999999,0.6691840565891533
1.1,8.701,0.6695589704168831
1.1,8.801,0.6699254997130101
1.1,8.901,0.6702839225861298
1.1,9.001,0.6706345049818704
1.1,9.100999999999999,0.6709775013405176
1.1,9.201,0.6713131552124356
1.1,9.301,0.6716416998344094
1.1,9.401,0.6719633586697727
1.1,9.501,0.6722783459149524
1.1,9.601,0.6725868669748315
1.1,9.701,0.6728891189091564
1.1,9.801,0.6731852908520194
1.1,9.901,0.6734755644062941
1.1,10.001,0.6737601140147491
1.1,10.101,0.6740391073094356
1.1,10.201,0.674312705440817
1.1,10.301,0.6745810633879955
1.1,10.401,0.6748443302512948
1.1,10.501,0.6751026495283532
1.1,10.601,0.6753561593748056
1.1,10.701,0.6756049928505448
1.1,10.801,0.6758492781524872
1.1,10.901,0.6760891388346972
1.1,11.001,0.6763246940166611
1.1,11.101,0.6765560585804534
1.1,11.201,0.6767833433574747
1.1,11.301,0.6770066553054048
1.1,11.401,0.6772260976759571
1.1,11.501,0.677441770173995
1.1,11.601,0.6776537691085182
1.1,11.701,0.6778621875360028
1.1,11.801,0.6780671153965442
1.1,11.901,0.6782686396432152
1.1,12.001,0.6784668443650386
1.1,12.101,0.6786618109039313
1.1,12.201,0.6788536179659682
1.1,12.301,0.6790423417272802
1.1,12.401,0.6792280559348888
1.1,12.501,0.6794108320027564
1.1,12.601,0.6795907391033152
1.1,12.701,0.6797678442547214
1.1,12.801,0.6799422124040644
1.1,12.901,0.6801139065067507
1.1,13.001,0.6802829876022634
1.1,13.101,0.6804495148864897
1.1,13.201,0.6806135457807988
1.1,13.301,0.680775135998034
1.1,13.401,0.6809343396055847
1.1,13.501,0.6810912090856828
1.1,13.601,0.6812457953930697
1.1,13.701,0.6813981480101613
1.1,13.801,0.6815483149998414
1.1,13.901,0.6816963430559996
1.1,14.001,0.6818422775519257
1.1,14.101,0.6819861625866644
1.1,14.201,0.6821280410294326
1.1,14.301,0.6822679545621922
1.1,14.401,0.6824059437204645
1.1,14.501,0.6825420479324743
1.1,14.601,0.6826763055567009
1.1,14.701,0.6828087539179115
1.1,14.801,0.6829394293417462
1.1,14.901,0.6830683671879266

1.2000000000000002,0.001,1.0
1.2000000000000002,0.101,1.0
1.2000000000000002,0.201,1.0
1.2000000000000002,0.30100000000000005,1.0
1.2000000000000002,0.401,1.0
1.2000000000000002,0.501,1.0
1.2000000000000002,0.6010000000000001,1.0
1.2000000000000002,0.7010000000000001,1.0
1.2000000000000002,0.801,1.0
1.2000000000000002,0.901,1.0
1.2000000000000002,1.001,1.0
1.2000000000000002,1.101,1.0
1.2000000000000002,1.201,1.0
1.2000000000000002,1.301,1.0
1.2000000000000002,1.401,1.0
1.2000000000000002,1.501,1.0
1.2000000000000002,1.601,1.0
1.2000000000000002,1.701,1.0
1.2000000000000002,1.801,1.0
1.2000000000000002,1.901,1.0
1.2000000000000002,2.001,1.0
1.2000000000000002,2.101,1.0
1.2000000000000002,2.201,1.0
1.2000000000000002,2.301,1.0
1.2000000000000002,2.4010000000000002,1.0
1.2000000000000002,2.501,0.9656869037838862
1.2000000000000002,2.601,0.8585317491697371
1.2000000000000002,2.701,0.7666615173792917
1.2000000000000002,2.801,0.6874452103731524
1.2000000000000002,2.9010000000000002,0.618777096828657
1.2000000000000002,3.001,0.6021935482939622
1.2000000000000002,3.101,0.6052638868472235
1.2000000000000002,3.201,0.6081518513263344
1.2000000000000002,3.301,0.6108731955603298
1.2000000000000002,3.4010000000000002,0.6134419127370201
1.2000000000000002,3.501,0.6158704742572165
1.2000000000000002,3.601,0.6181700307999174
1.2000000000000002,3.701,0.6203505823816907
1.2000000000000002,3.801,0.6224211228393185
1.2000000000000002,3.9010000000000002,0.6243897631067347
1.2000000000000002,4.001,0.6262638368253003
1.2000000000000002,4.101000000000001,0.6280499911681846
1.2000000000000002,4.2010000000000005,0.6297542652357453
1.2000000000000002,4.301,0.6313821579595815
1.2000000000000002,4.401000000000001,0.6329386871156361
1.2000000000000002,4.501,0.6344284407740095
1.2000000000000002,4.601000000000001,0.6358556222915563
1.2000000000000002,4.7010000000000005,0.6372240897724423
1.2000000000000002,4.801000000000001,0.6385373907735475
1.2000000000000002,4.901000000000001,0.6397987929094747
1.2000000000000002,5.001,0.641011310910968
1.2000000000000002,5.101000000000001,0.6421777306067645
1.2000000000000002,5.2010000000000005,0.643300630229078
1.2000000000000002,5.301000000000001,0.6443823993845633
1.2000000000000002,5.401000000000001,0.6454252559836308
1.2000000000000002,5.501,0.6464312613797687
1.2000000000000002,5.601000000000001,0.6474023339357106
1.2000000000000002,5.7010000000000005,0.6483402612037942
1.2000000000000002,5.801000000000001,0.649246710882813
1.2000000000000002,5.901000000000001,0.6501232406922957
1.2000000000000002,6.001,0.6509713072869139
1.2000000000000002,6.101000000000001,0.6517922743180861
1.2000000000000002,6.2010000000000005,0.6525874197364153
1.2000000000000002,6.301000000000001,0.653357942417038
1.2000000000000002,6.401000000000001,0.6541049681799804
1.2000000000000002,6.501,0.6548295552689749
1.2000000000000002,6.601000000000001,0.6555326993447066
1.2000000000000002,6.7010000000000005,0.6562153380419448
1.2000000000000002,6.801000000000001,0.6568783551343388
1.2000000000000002,6.901000000000001,0.6575225843457179
1.2000000000000002,7.001,0.6581488128423911
1.2000000000000002,7.101000000000001,0.6587577844371634
1.2000000000000002,7.2010000000000005,0.6593502025324388
1.2000000000000002,7.301000000000001,0.6599267328268618
1.2000000000000002,7.401000000000001,0.6604880058073612
1.2000000000000002,7.501,0.6610346190461796
1.2000000000000002,7.601000000000001,0.6615671393204575
1.2000000000000002,7.7010000000000005,0.6620861045701603
1.2000000000000002,7.801000000000001,0.6625920257085403
1.2000000000000002,7.901000000000001,0.6630853882979344
1.2000000000000002,8.001,0.6635666541024324
1.2000000000000002,8.100999999999999,0.6640362625278406
1.2000000000000002,8.201,0.6644946319583702
1.2000000000000002,8.301,0.6649421609985865
1.2000000000000002,8.401,0.6653792296283585
1.2000000000000002,8.501,0.6658062002778368
1.2000000000000002,8.600999999999999,0.6662234188288451
1.2000000000000002,8.701,0.6666312155484909
1.2000000000000002,8.801,0.6670299059602925
1.2000000000000002,8.901,0.6674197916576409
1.2000000000000002,9.001,0.667801161064005
1.2000000000000002,9.100999999999999,0.6681742901438984
1.2000000000000002,9.201,0.6685394430682926
1.2000000000000002,9.301,0.6688968728378416
1.2000000000000002,9.401,0.6692468218670079
1.2000000000000002,9.501,0.6695895225319184
1.2000000000000002,9.601,0.6699251976845544
1.2000000000000002,9.701,0.6702540611356606
1.2000000000000002,9.801,0.6705763181085707
1.2000000000000002,9.901,0.6708921656659778
1.2000000000000002,10.001,0.6712017931115035
1.2000000000000002,10.101,0.6715053823677932
1.2000000000000002,10.201,0.6718031083327178
1.2000000000000002,10.301,0.6720951392151471
1.2000000000000002,10.401,0.6723816368516505
1.2000000000000002,10.501,0.6726627570053751
1.2000000000000002,10.601,0.672938649648261
1.2000000000000002,10.701,0.6732094592276666
1.2000000000000002,10.801,0.6734753249184016
1.2000000000000002,10.901,0.6737363808610868
1.2000000000000002,11.001,0.6739927563877034
1.2000000000000002,11.101,0.6742445762351242
1.2000000000000002,11.201,0.6744919607473667
1.2000000000000002,11.301,0.6747350260672605
1.2000000000000002,11.401,0.674973884318166
1.2000000000000002,11.501,0.6752086437763429
1.2000000000000002,11.601,0.6754394090345268
1.2000000000000002,11.701,0.6756662811572299
1.2000000000000002,11.801,0.6758893578282501
1.2000000000000002,11.901,0.6761087334908438
1.2000000000000002,12.001,0.6763244994809816
1.2000000000000002,12.101,0.6765367441540826
1.2000000000000002,12.201,0.6767455530055972
1.2000000000000002,12.301,0.676951008785784
1.2000000000000002,12.401,0.6771531916090017
1.2000000000000002,12.501,0.677352179057824
1.2000000000000002,12.601,0.6775480462822572
1.2000000000000002,12.701,0.67774086609433
1.2000000000000002,12.801,0.6779307090583023
1.2000000000000002,12.901,0.6781176435767307
1.2000000000000002,13.001,0.6783017359726101
1.2000000000000002,13.101,0.6784830505677989
1.2000000000000002,13.201,0.67866164975792
1.2000000000000002,13.301,0.6788375940839249
1.2000000000000002,13.401,0.6790109423004904
1.2000000000000002,13.501,0.6791817514414105
1.2000000000000002,13.601,0.6793500768821379
1.2000000000000002,13.701,0.6795159723996168
1.2000000000000002,13.801,0.6796794902295443
1.2000000000000002,13.901,0.679840681121188
1.2000000000000002,14.001,0.679999594389882
1.2000000000000002,14.101,0.6801562779673107
1.2000000000000002,14.201,0.680310778449696
1.2000000000000002,14.301,0.6804631411439807
1.2000000000000002,14.401,0.6806134101121102
1.2000000000000002,14.501,0.6807616282135033
1.2000000000000002,14.601,0.6809078371457936
1.2000000000000002,14.701,0.6810520774839274
1.2000000000000002,14.801,0.6811943887176933
1.2000000000000002,14.901,0.6813348092877559

1.3,0.001,1.0
1.3,0.101,1.0
1.3,0.201,1.0
1.3,0.30100000000000005,1.0
1.3,0.401,1.0
1.3,0.501,1.0
1.3,0.6010000000000001,1.0
1.3,0.7010000000000001,1.0
1.3,0.801,1.0
1.3,0.901,1.0
1.3,1.001,1.0
1.3,1.101,1.0
1.3,1.201,1.0
1.3,1.301,1.0
1.3,1.401,1.0
1.3,1.501,1.0
1.3,1.601,1.0
1.3,1.701,1.0
1.3,1.801,1.0
1.3,1.901,1.0
1.3,2.001,1.0
1.3,2.101,1.0
1.3,2.201,1.0
1.3,2.301,1.0
1.3,2.4010000000000002,0.964275075686971
1.3,2.501,0.8531715134612776
1.3,2.601,0.7585013620083488
1.3,2.701,0.6773352362262037
1.3,2.801,0.6073486844003279
1.3,2.9010000000000002,0.590795912660567
1.3,3.001,0.5943074057085455
1.3,3.101,0.597604995389844
1.3,3.201,0.600707607897765
1.3,3.301,0.6036320054301825
1.3,3.4010000000000002,0.6063930861893118
1.3,3.501,0.6090041359357579
1.3,3.601,0.6114770399628519
1.3,3.701,0.6138224625548355
1.3,3.801,0.6160499995909346
1.3,3.9010000000000002,0.6181683088603668
1.3,4.001,0.6201852217892386
1.3,4.101000000000001,0.6221078395955653
1.3,4.2010000000000005,0.6239426163429493
1.3,4.301,0.6256954309261582
1.3,4.401000000000001,0.6273716496695991
1.3,4.501,0.6289761809345292
1.3,4.601000000000001,0.6305135228988893
1.3,4.7010000000000005,0.6319878054841201
1.3,4.801000000000001,0.6334028272477659
1.3,4.901000000000001,0.6347620879324837
1.3,5.001,0.6360688172559924
1.3,5.101000000000001,0.6373260004383939
1.3,5.2010000000000005,0.6385364008898241
1.3,5.301000000000001,0.639702580419938
1.3,5.401000000000001,0.6408269172791141
1.3,5.501,0.6419116222978003
1.3,5.601000000000001,0.6429587533536824
1.3,5.7010000000000005,0.6439702283652249
1.3,5.801000000000001,0.644947836983652
1.3,5.901000000000001,0.6458932511328761
1.3,6.001,0.6468080345275812
1.3,6.101000000000001,0.6476936512831268
1.3,6.2010000000000005,0.6485514737167306
1.3,6.301000000000001,0.6493827894271282
1.3,6.401000000000001,0.6501888077293445
1.3,6.501,0.6509706655120439
1.3,6.601000000000001,0.6517294325769889
1.3,6.7010000000000005,0.6524661165132273
1.3,6.801000000000001,0.653181667152604
1.3,6.901000000000001,0.6538769806479471
1.3,7.001,0.6545529032106671
1.3,7.101000000000001,0.6552102345404878
1.3,7.2010000000000005,0.6558497309764791
1.3,7.301000000000001,0.6564721083954486
1.3,7.401000000000001,0.6570780448810044
1.3,7.501,0.6576681831841735
1.3,7.601000000000001,0.6582431329943165
1.3,7.7010000000000005,0.6588034730371787
1.3,7.801000000000001,0.659349753015232
1.3,7.901000000000001,0.6598824954039608
1.3,8.001,0.6604021971164152
1.3,8.100999999999999,0.6609093310471594
1.3,8.201,0.6614043475056886
1.3,8.301,0.661887675548431
1.3,8.401,0.662359724217609
1.3,8.501,0.662820883694466
1.3,8.600999999999999,0.6632715263736836
1.3,8.701,0.6637120078652039
1.3,8.801,0.664142667929109
1.3,8.901,0.6645638313487202
1.3,9.001,0.6649758087466273
1.3,9.100999999999999,0.6653788973479512
1.3,9.201,0.6657733816947765
1.3,9.301,0.6661595343153606
1.3,9.401,0.666537616351423
1.3,9.501,0.6669078781465443
1.3,9.601,0.6672705597984628
1.3,9.701,0.6676258916778204
1.3,9.801,0.6679740949157154
1.3,9.901,0.6683153818622285
1.3,10.001,0.6686499565179141
1.3,10.101,0.6689780149401033
1.3,10.201,0.6692997456257113
1.3,10.301,0.6696153298721256
1.3,10.401,0.6699249421176185
1.3,10.501,0.6702287502626313
1.3,10.601,0.6705269159731694
1.3,10.701,0.6708195949674607
1.3,10.801,0.6711069372869448
1.3,10.901,0.671389087552582
1.3,11.001,0.6716661852074011
1.3,11.101,0.6719383647461427
1.3,11.201,0.6722057559327891
1.3,11.301,0.6724684840067215
1.3,11.401,0.6727266698781893
1.3,11.501,0.6729804303137371
1.3,11.601,0.673229878112181
1.3,11.701,0.6734751222716955
1.3,11.801,0.6737162681485264
1.3,11.901,0.6739534176078193
1.3,12.001,0.6741866691670144
1.3,12.101,0.674416118132231
1.3,12.201,0.6746418567280408
1.3,12.301,0.6748639742209978
1.3,12.401,0.6750825570372764
1.3,12.501,0.6752976888747361
1.3,12.601,0.675509450809728
1.3,12.701,0.6757179213989186
1.3,12.801,0.6759231767764086
1.3,12.901,0.6761252907463917
1.3,13.001,0.6763243348715953
1.3,13.101,0.676520378557722
1.3,13.201,0.6767134891341047
1.3,13.301,0.6769037319307667
1.3,13.401,0.6770911703520799
1.3,13.501,0.6772758659471866
1.3,13.601,0.6774578784773557
1.3,13.701,0.6776372659804265
1.3,13.801,0.6778140848324831
1.3,13.901,0.677988389806902
1.3,14.001,0.6781602341308967
1.3,14.101,0.6783296695396895
1.3,14.201,0.678496746328417
1.3,14.301,0.6786615134018893
1.3,14.401,0.6788240183222946
1.3,14.501,0.6789843073549583
1.3,14.601,0.67914242551224
1.3,14.701,0.6792984165956609
1.3,14.801,0.6794523232363435
1.3,14.901,0.6796041869338405

1.4000000000000001,0.001,1.0
1.4000000000000001,0.101,1.0
1.4000000000000001,0.201,1.0
1.4000000000000001,0.30100000000000005,1.0
1.4000000000000001,0.401,1.0
1.4000000000000001,0.501,1.0
1.4000000000000001,0.6010000000000001,1.0
1.4000000000000001,0.7010000000000001,1.0
1.4000000000000001,0.801,1.0
1.4000000000000001,0.901,1.0
1.4000000000000001,1.001,1.0
1.4000000000000001,1.101,1.0
1.4000000000000001,1.201,1.0
1.4000000000000001,1.301,1.0
1.4000000000000001,1.401,1.0
1.4000000000000001,1.501,1.0
1.4000000000000001,1.601,1.0
1.4000000000000001,1.701,1.0
1.4000000000000001,1.801,1.0
1.4000000000000001,1.901,1.0
1.4000000000000001,2.001,1.0
1.4000000000000001,2.101,1.0
1.4000000000000001,2.201,1.0
1.4000000000000001,2.301,0.9627420946837641
1.4000000000000001,2.4010000000000002,0.8473900047457871
1.4000000000000001,2.501,0.749753914696865
1.4000000000000001,2.601,0.6665592515642206
1.4000000000000001,2.701,0.5952317170816682
1.4000000000000001,2.801,0.5787450259084559
1.4000000000000001,2.9010000000000002,0.5827426448686562
1.4000000000000001,3.001,0.5864904151034067
1.4000000000000001,3.101,0.5900109874080358
1.4000000000000001,3.201,0.5933243625157834
1.4000000000000001,3.301,0.5964482665218225
1.4000000000000001,3.4010000000000002,0.5993984644376483
1.4000000000000001,3.501,0.602189023415216
1.4000000000000001,3.601,0.6048325347926974
1.4000000000000001,3.701,0.6073403022659106
1.4000000000000001,3.801,0.6097225020496799
1.4000000000000001,3.9010000000000002,0.6119883197642211
1.4000000000000001,4.001,0.6141460678906647
1.4000000000000001,4.101000000000001,0.616203286932615
1.4000000000000001,4.2010000000000005,0.6181668328561704
1.4000000000000001,4.301,0.6200429529278612
1.4000000000000001,4.401000000000001,0.6218373517045886
1.4000000000000001,4.501,0.6235552486335232
1.4000000000000001,4.601000000000001,0.625201428478751
1.4000000000000001,4.7010000000000005,0.6267802855941963
1.4000000000000001,4.801000000000001,0.6282958629002785
1.4000000000000001,4.901000000000001,0.629751886288078
1.4000000000000001,5.001,0.6311517950640535
1.4000000000000001,5.101000000000001,0.6324987689563163
1.4000000000000001,5.2010000000000005,0.6337957521266396
1.4000000000000001,5.301000000000001,0.6350454745680865
1.4000000000000001,5.401000000000001,0.636250471214085
1.4000000000000001,5.501,0.6374130990392362
1.4000000000000001,5.601000000000001,0.6385355523936277
1.4000000000000001,5.7010000000000005,0.6396198767797421
1.4000000000000001,5.801000000000001,0.6406679812532763
1.4000000000000001,5.901000000000001,0.6416816496054671
1.4000000000000001,6.001,0.6426625504642481
1.4000000000000001,6.101000000000001,0.6436122464341634
1.4000000000000001,6.2010000000000005,0.6445322023800186
1.4000000000000001,6.301000000000001,0.6454237929463492
1.4000000000000001,6.401000000000001,0.6462883093936515
1.4000000000000001,6.501,0.647126965822678
1.4000000000000001,6.601000000000001,0.6479409048497243
1.4000000000000001,6.7010000000000005,0.6487312027885468
1.4000000000000001,6.801000000000001,0.649498874388209
1.4000000000000001,6.901000000000001,0.6502448771706028
1.4000000000000001,7.001,0.6509701154065382
1.4000000000000001,7.101000000000001,0.6516754437650382
1.4000000000000001,7.2010000000000005,0.652361670666734
1.4000000000000001,7.301000000000001,0.6530295613689673
1.4000000000000001,7.401000000000001,0.6536798408072975
1.4000000000000001,7.501,0.6543131962155553
1.4000000000000001,7.601000000000001,0.6549302795443078
1.4000000000000001,7.7010000000000005,0.6555317096955938
1.4000000000000001,7.801000000000001,0.6561180745900058
1.4000000000000001,7.901000000000001,0.6566899330806002
1.4000000000000001,8.001,0.6572478167267164
1.4000000000000001,8.100999999999999,0.6577922314395146
1.4000000000000001,8.201,0.6583236590099246
1.4000000000000001,8.301,0.658842558528689
1.4000000000000001,8.401,0.6593493677072877
1.4000000000000001,8.501,0.6598445041077138
1.4000000000000001,8.600999999999999,0.6603283662883578
1.4000000000000001,8.701,0.660801334872599
1.4000000000000001,8.801,0.6612637735461134
1.4000000000000001,8.901,0.6617160299883872
1.4000000000000001,9.001,0.6621584367434409
1.4000000000000001,9.100999999999999,0.6625913120343417
1.4000000000000001,9.201,0.6630149605256922
1.4000000000000001,9.301,0.6634296740379285
1.4000000000000001,9.401,0.6638357322169443
1.4000000000000001,9.501,0.6642334031622664
1.4000000000000001,9.601,0.6646229440167415
1.4000000000000001,9.701,0.66500460152046
1.4000000000000001,9.801,0.6653786125314185
1.4000000000000001,9.901,0.6657452045152285
1.4000000000000001,10.001,0.6661045960059977
1.4000000000000001,10.101,0.666456997040342
1.4000000000000001,10.201,0.6668026095663391
1.4000000000000001,10.301,0.6671416278290946
1.4000000000000001,10.401,0.6674742387344669
1.4000000000000001,10.501,0.6678006221923785
1.4000000000000001,10.601,0.6681209514410393
1.4000000000000001,10.701,0.6684353933533089
1.4000000000000001,10.801,0.6687441087263334
1.4000000000000001,10.901,0.6690472525555125
1.4000000000000001,11.001,0.6693449742937791
1.4000000000000001,11.101,0.6696374180970986
1.4000000000000001,11.201,0.6699247230570371
1.4000000000000001,11.301,0.6702070234211848
1.4000000000000001,11.401,0.6704844488021677
1.4000000000000001,11.501,0.6707571243759328
1.4000000000000001,11.601,0.6710251710699413
1.4000000000000001,11.701,0.6712887057418647
1.4000000000000001,11.801,0.671547841349339
1.4000000000000001,11.901,0.6718026871112925
1.4000000000000001,12.001,0.6720533486613344
1.4000000000000001,12.101,0.6722999281936523
1.4000000000000001,12.201,0.6725425246018455
1.4000000000000001,12.301,0.6727812336110874
1.4000000000000001,12.401,0.6730161479039896
1.4000000000000001,12.501,0.6732473572405129
1.4000000000000001,12.601,0.6734749485722541
1.4000000000000001,12.701,0.6736990061514117
1.4000000000000001,12.801,0.6739196116347173
1.4000000000000001,12.901,0.6741368441826032
1.4000000000000001,13.001,0.6743507805538592
1.4000000000000001,13.101,0.6745614951960123
1.4000000000000001,13.201,0.6747690603316583
1.4000000000000001,13.301,0.674973546040954
1.4000000000000001,13.401,0.6751750203404638
1.4000000000000001,13.501,0.6753735492585518
1.4000000000000001,13.601,0.6755691969074921
1.4000000000000001,13.701,0.6757620255524651
1.4000000000000001,13.801,0.6759520956775937
1.4000000000000001,13.901,0.676139466049164
1.4000000000000001,14.001,0.6763241937761771
1.4000000000000001,14.101,0.676506334368355
1.4000000000000001,14.201,0.6766859417917269
1.4000000000000001,14.301,0.6768630685219156
1.4000000000000001,14.401,0.67703776559523
1.4000000000000001,14.501,0.6772100826576717
1.4000000000000001,14.601,0.6773800680119518
1.4000000000000001,14.701,0.6775477686626149
1.4000000000000001,14.801,0.677713230359352
1.4000000000000001,14.901,0.6778764976385978

1.5,0.001,1.0
1.5,0.101,1.0
1.5,0.201,1.0
1.5,0.30100000000000005,1.0
1.5,0.401,1.0
1.5,0.501,1.0
1.5,0.6010000000000001,1.0
1.5,0.7010000000000001,1.0
1.5,0.801,1.0
1.5,0.901,1.0
1.5,1.001,1.0
1.5,1.101,1.0
1.5,1.201,1.0
1.5,1.301,1.0
1.5,1.401,1.0
1.5,1.501,1.0
1.5,1.601,1.0
1.5,1.701,1.0
1.5,1.801,1.0
1.5,1.901,1.0
1.5,2.001,1.0
1.5,2.101,1.0
1.5,2.201,0.9610716689332317
1.5,2.301,0.8411356626797166
1.5,2.4010000000000002,0.7403539921292648
1.5,2.501,0.655050567922253
1.5,2.601,0.5823644368265951
1.5,2.701,0.5659855568999747
1.5,2.801,0.570519666266647
1.5,2.9010000000000002,0.5747628955321566
1.5,3.001,0.5787422719515943
1.5,3.101,0.5824815868958618
1.5,3.201,0.5860018642422344
1.5,3.301,0.5893217500188499
1.5,3.4010000000000002,0.5924578382617269
1.5,3.501,0.5954249448961266
1.5,3.601,0.5982363390292132
1.5,3.701,0.6009039391596179
1.5,3.801,0.6034384803402382
1.5,3.9010000000000002,0.6058496571759603
1.5,4.001,0.6081462466251585
1.5,4.101000000000001,0.6103362138480217
1.5,4.2010000000000005,0.6124268037644945
1.5,4.301,0.6144246205182872
1.5,4.401000000000001,0.6163356966667499
1.5,4.501,0.6181655536107105
1.5,4.601000000000001,0.6199192545291347
1.5,4.7010000000000005,0.6216014508793637
1.5,4.801000000000001,0.6232164233558074
1.5,4.901000000000001,0.6247681180613779
1.5,5.001,0.6262601785310203
1.5,5.101000000000001,0.6276959741510998
1.5,5.2010000000000005,0.6290786254385419
1.5,5.301000000000001,0.6304110265767157
1.5,5.401000000000001,0.6316958655487809
1.5,5.501,0.6329356421617637
1.5,5.601000000000001,0.6341326842144559
1.5,5.7010000000000005,0.6352891620281597
1.5,5.801000000000001,0.6364071015302761
1.5,5.901000000000001,0.6374883960559781
1.5,6.001,0.6385348170120132
1.5,6.101000000000001,0.6395480235284874
1.5,6.2010000000000005,0.6405295712088439
1.5,6.301000000000001,0.641480920074748
1.5,6.401000000000001,0.6424034417909285
1.5,6.501,0.6432984262449187
1.5,6.601000000000001,0.6441670875478621
1.5,6.7010000000000005,0.6450105695149098
1.5,6.801000000000001,0.6458299506770775
1.5,6.901000000000001,0.6466262488706104
1.5,7.001,0.6474004254447964
1.5,7.101000000000001,0.6481533891247201
1.5,7.2010000000000005,0.6488859995614934
1.5,7.301000000000001,0.6495990705990585
1.5,7.401000000000001,0.6502933732836007
1.5,7.501,0.6509696386389054
1.5,7.601000000000001,0.6516285602286217
1.5,7.7010000000000005,0.6522707965242619
1.5,7.801000000000001,0.6528969730959038
1.5,7.901000000000001,0.6535076846408803
1.5,8.001,0.6541034968642598
1.5,8.100999999999999,0.654684948223592
1.5,8.201,0.6552525515492067
1.5,8.301,0.6558067955502985
1.5,8.401,0.6563481462160741
1.5,8.501,0.6568770481203915
1.5,8.600999999999999,0.6573939256375568
1.5,8.701,0.657899184076253
1.5,8.801,0.6583932107379598
1.5,8.901,0.6588763759056627
1.5,9.001,0.65934903376815
1.5,9.100999999999999,0.659811523284736
1.5,9.201,0.6602641689948445
1.5,9.301,0.6607072817765071
1.5,9.401,0.6611411595574982
1.5,9.501,0.6615660879825203
1.5,9.601,0.6619823410395753
1.5,9.701,0.6623901816484036
1.5,9.801,0.6627898622136446
1.5,9.901,0.6631816251451597
1.5,10.001,0.6635657033477698
1.5,10.101,0.6639423206824854
1.5,10.201,0.6643116924011417
1.5,10.301,0.6646740255562171
1.5,10.401,0.6650295193874631
1.5,10.501,0.6653783656868728
1.5,10.601,0.6657207491433795
1.5,10.701,0.6660568476685941
1.5,10.801,0.6663868327047828
1.5,10.901,0.6667108695162074
1.5,11.001,0.6670291174648628
1.5,11.101,0.6673417302715822
1.5,11.201,0.6676488562634059
1.5,11.301,0.6679506386080479
1.5,11.401,0.6682472155362418
1.5,11.501,0.6685387205526854
1.5,11.601,0.6688252826362683
1.5,11.701,0.6691070264302025
1.5,11.801,0.6693840724226532
1.5,11.901,0.6696565371184132
1.5,12.001,0.6699245332021382
1.5,12.101,0.6701881696936219
1.5,12.201,0.6704475520955592
1.5,12.301,0.6707027825342184
1.5,12.401,0.6709539598934182
1.5,12.501,0.6712011799421733
1.5,12.601,0.6714445354563621
1.5,12.701,0.6716841163347333
1.5,12.801,0.671920009709562
1.5,12.901,0.6721523000522354
1.5,13.001,0.6723810692740436
1.5,13.101,0.6726063968224224
1.5,13.201,0.6728283597728868
1.5,13.301,0.6730470329168812
1.5,13.401,0.6732624888457525
1.5,13.501,0.6734747980310468
1.5,13.601,0.6736840289013158
1.5,13.701,0.6738902479156083
1.5,13.801,0.6740935196338104
1.5,13.901,0.674293906783996
1.5,14.001,0.6744914703269294
1.5,14.101,0.6746862695178624
1.5,14.201,0.6748783619657567
1.5,14.301,0.6750678036900569
1.5,14.401,0.6752546491751283
1.5,14.501,0.6754389514224756
1.5,14.601,0.6756207620008414
1.5,14.701,0.675800131094292
1.5,14.801,0.6759771075483749
1.5,14.901,0.6761517389144457

1.6,0.001,1.0
1.6,0.101,1.0
1.6,0.201,1.0
1.6,0.30100000000000005,1.0
1.6,0.401,1.0
1.6,0.501,1.0
1.6,0.6010000000000001,1.0
1.6,0.7010000000000001,1.0
1.6,0.801,1.0
1.6,0.901,1.0
1.6,1.001,1.0
1.6,1.101,1.0
1.6,1.201,1.0
1.6,1.301,1.0
1.6,1.401,1.0
1.6,1.501,1.0
1.6,1.601,1.0
1.6,1.701,1.0
1.6,1.801,1.0
1.6,1.901,1.0
1.6,2.001,1.0
1.6,2.101,0.9592444488356107
1.6,2.201,0.834348182361356
1.6,2.301,0.7302265106359015
1.6,2.4010000000000002,0.6427335521425509
1.6,2.501,0.5686779335690471
1.6,2.601,0.5524562055795275
1.6,2.701,0.5575832966851554
1.6,2.801,0.5623726129578585
1.6,2.9010000000000002,0.5668563275341599
1.6,3.001,0.5710626717261554
1.6,3.101,0.5750165178473854
1.6,3.201,0.5787398621389644
1.6,3.301,0.582252227104864
1.6,3.4010000000000002,0.5855709984412444
1.6,3.501,0.5887117085790252
1.6,3.601,0.5916882764121589
1.6,3.701,0.5945132108806582
1.6,3.801,0.5971977845872927
1.6,3.9010000000000002,0.5997521824532468
1.6,4.001,0.6021856294882988
1.6,4.101000000000001,0.6045065010104742
1.6,4.2010000000000005,0.6067224180570082
1.6,4.301,0.6088403302510333
1.6,4.401000000000001,0.6108665880022284
1.6,4.501,0.6128070056058091
1.6,4.601000000000001,0.6146669165480336
1.6,4.7010000000000005,0.6164512221163149
1.6,4.801000000000001,0.618164434239074
1.6,4.901000000000001,0.6198107133375036
1.6,5.001,0.6213939018527613
1.6,5.101000000000001,0.622917554013313
1.6,5.2010000000000005,0.6243849623245488
1.6,5.301000000000001,0.6257991811935315
1.6,5.401000000000001,0.6271630480434397
1.6,5.501,0.628479202223068
1.6,5.601000000000001,0.6297501019750753
1.6,5.7010000000000005,0.6309780396912912
1.6,5.801000000000001,0.6321651556532415
1.6,5.901000000000001,0.6333134504303182
1.6,6.001,0.6344247960859745
1.6,6.101000000000001,0.6355009463233904
1.6,6.2010000000000005,0.6365435456857701
1.6,6.301000000000001,0.6375541379123708
1.6,6.401000000000001,0.6385341735392029
1.6,6.501,0.6394850168228073
1.6,6.601000000000001,0.6404079520563514
1.6,6.7010000000000005,0.6413041893393218
1.6,6.801000000000001,0.6421748698551348
1.6,6.901000000000001,0.643021070704896
1.6,7.001,0.6438438093402339
1.6,7.101000000000001,0.6446440476334395
1.6,7.2010000000000005,0.6454226956190464
1.6,7.301000000000001,0.6461806149373635
1.6,7.401000000000001,0.6469186220072742
1.6,7.501,0.6476374909528045
1.6,7.601000000000001,0.6483379563054488
1.6,7.7010000000000005,0.6490207155020391
1.6,7.801000000000001,0.6496864311959686
1.6,7.901000000000001,0.6503357333978295
1.6,8.001,0.6509692214599694
1.6,8.100999999999999,0.6515874659180773
1.6,8.201,0.6521910102016641
1.6,8.301,0.6527803722241977
1.6,8.401,0.6533560458626485
1.6,8.501,0.6539185023353109
1.6,8.600999999999999,0.6544681914859691
1.6,8.701,0.6550055429817424
1.6,8.801,0.6555309674313011
1.6,8.901,0.6560448574295664
1.6,9.001,0.6565475885344583
1.6,9.100999999999999,0.6570395201807998
1.6,9.201,0.6575209965360381
1.6,9.301,0.6579923473020587
1.6,9.401,0.6584538884670104
1.6,9.501,0.658905923010742
1.6,9.601,0.6593487415671491
1.6,9.701,0.6597826230464753
1.6,9.801,0.6602078352203585
1.6,9.901,0.6606246352722035
1.6,10.001,0.6610332703152463
1.6,10.101,0.6614339778805093
1.6,10.201,0.6618269863766614
1.6,10.301,0.6622125155236562
1.6,10.401,0.6625907767618753
1.6,10.501,0.6629619736383713
1.6,10.601,0.6633263021716987
1.6,10.701,0.663683951196698
1.6,10.801,0.6640351026905091
1.6,10.901,0.664379932080996
1.6,11.001,0.6647186085386774
1.6,11.101,0.6650512952531836
1.6,11.201,0.6653781496951907
1.6,11.301,0.665699323864709
1.6,11.401,0.6660149645265516
1.6,11.501,0.66632521343375
1.6,11.601,0.6666302075396227
1.6,11.701,0.6669300791991741
1.6,11.801,0.6672249563604352
1.6,11.901,0.6675149627463317
1.6,12.001,0.6678002180276231
1.6,12.101,0.6680808379874159
1.6,12.201,0.6683569346777295
1.6,12.301,0.6686286165685567
1.6,12.401,0.6688959886898385
1.6,12.501,0.6691591527667368
1.6,12.601,0.6694182073485785
1.6,12.701,0.669673247931809
1.6,12.801,0.669924367077277
1.6,12.901,0.670171654522157
1.6,13.001,0.6704151972867891
1.6,13.101,0.6706550797767057
1.6,13.201,0.670891383880096
1.6,13.301,0.6711241890609424
1.6,13.401,0.6713535724480558
1.6,13.501,0.6715796089202124
1.6,13.601,0.6718023711875964
1.6,13.701,0.6720219298697307
1.6,13.801,0.6722383535700691
1.6,13.901,0.6724517089474209
1.6,14.001,0.6726620607843601
1.6,14.101,0.672869472052766
1.6,14.201,0.6730740039766377
1.6,14.301,0.6732757160923106
1.6,14.401,0.673474666306202
1.6,14.501,0.673670910950202
1.6,14.601,0.6738645048348205
1.6,14.701,0.674055501300196
1.6,14.801,0.6742439522650676
1.6,14.901,0.6744299082738014

1.7000000000000002,0.001,1.0
1.7000000000000002,0.101,1.0
1.7000000000000002,0.201,1.0
1.7000000000000002,0.30100000000000005,1.0
1.7000000000000002,0.401,1.0
1.7000000000000002,0.501,1.0
1.7000000000000002,0.6010000000000001,1.0
1.7000000000000002,0.7010000000000001,1.0
1.7000000000000002,0.801,1.0
1.7000000000000002,0.901,1.0
1.7000000000000002,1.001,1.0
1.7000000000000002,1.101,1.0
1.7000000000000002,1.201,1.0
1.7000000000000002,1.301,1.0
1.7000000000000002,1.401,1.0
1.7000000000000002,1.501,1.0
1.7000000000000002,1.601,1.0
1.7000000000000002,1.701,1.0
1.7000000000000002,1.801,1.0
1.7000000000000002,1.901,1.0
1.7000000000000002,2.001,0.9572372744545733
1.7000000000000002,2.101,0.826956585792834
1.7000000000000002,2.201,0.7192845630595321
1.7000000000000002,2.301,0.6295221440414783
1.7000000000000002,2.4010000000000002,0.5540951990907913
1.7000000000000002,2.501,0.5380889922901335
1.7000000000000002,2.601,0.5438725161917652
1.7000000000000002,2.701,0.5492646070949677
1.7000000000000002,2.801,0.5543034914540005
1.7000000000000002,2.9010000000000002,0.5590226037577575
1.7000000000000002,3.001,0.563451309900139
1.7000000000000002,3.101,0.5676155042566701
1.7000000000000002,3.201,0.5715381052678183
1.7000000000000002,3.301,0.5752394689634643
1.7000000000000002,3.4010000000000002,0.5787377357558986
1.7000000000000002,3.501,0.582049122664448
1.7000000000000002,3.601,0.5851881706812947
1.7000000000000002,3.701,0.588167955073733
1.7000000000000002,3.801,0.5910002649155268
1.7000000000000002,3.9010000000000002,0.5936957569537435
1.7000000000000002,4.001,0.5962640879756652
1.7000000000000002,4.101000000000001,0.5987140290886608
1.7000000000000002,4.2010000000000005,0.6010535647227974
1.7000000000000002,4.301,0.6032899786796965
1.7000000000000002,4.401000000000001,0.6054299291571693
1.7000000000000002,4.501,0.6074795143585383
1.7000000000000002,4.601000000000001,0.6094443300334415
1.7000000000000002,4.7010000000000005,0.6113295200817426
1.7000000000000002,4.801000000000001,0.6131398211747999
1.7000000000000002,4.901000000000001,0.6148796022015758
1.7000000000000002,5.001,0.6165528992251463
1.7000000000000002,5.101000000000001,0.6181634465335238
1.7000000000000002,5.2010000000000005,0.619714704283677
1.7000000000000002,5.301000000000001,0.6212098831662408
1.7000000000000002,5.401000000000001,0.6226519664582997
1.7000000000000002,5.501,0.6240437297808357
1.7000000000000002,5.601000000000001,0.625387758834395
1.7000000000000002,5.7010000000000005,0.6266864653499506
1.7000000000000002,5.801000000000001,0.6279421014607623
1.7000000000000002,5.901000000000001,0.6291567726743964
1.7000000000000002,6.001,0.6303324496012299
1.7000000000000002,6.101000000000001,0.6314709785761636
1.7000000000000002,6.2010000000000005,0.6325740912933615
1.7000000000000002,6.301000000000001,0.6336434135592642
1.7000000000000002,6.401000000000001,0.6346804732565021
1.7000000000000002,6.501,0.6356867076003848
1.7000000000000002,6.601000000000001,0.6366634697601403
1.7000000000000002,6.7010000000000005,0.6376120349087896
1.7000000000000002,6.801000000000001,0.6385336057583043
1.7000000000000002,6.901000000000001,0.6394293176303854
1.7000000000000002,7.001,0.6403002431076426
1.7000000000000002,7.101000000000001,0.6411473963051016
1.7000000000000002,7.2010000000000005,0.6419717367976835
1.7000000000000002,7.301000000000001,0.6427741732355226
1.7000000000000002,7.401000000000001,0.6435555666756784
1.7000000000000002,7.501,0.6443167336558328
1.7000000000000002,7.601000000000001,0.6450584490329788
1.7000000000000002,7.7010000000000005,0.6457814486077815
1.7000000000000002,7.801000000000001,0.6464864315532424
1.7000000000000002,7.901000000000001,0.6471740626644754
1.7000000000000002,8.001,0.6478449744447685
1.7000000000000002,8.100999999999999,0.6484997690416558
1.7000000000000002,8.201,0.6491390200454252
1.7000000000000002,8.301,0.6497632741613246
1.7000000000000002,8.401,0.6503730527656901
1.7000000000000002,8.501,0.6509688533552827
1.7000000000000002,8.600999999999999,0.6515511508982841
1.7000000000000002,8.701,0.6521203990946436
1.7000000000000002,8.801,0.6526770315527913
1.7000000000000002,8.901,0.6532214628891188
1.7000000000000002,9.001,0.6537540897560702
1.7000000000000002,9.100999999999999,0.6542752918041993
1.7000000000000002,9.201,0.6547854325830782
1.7000000000000002,9.301,0.655284860385545
1.7000000000000002,9.401,0.6557739090394074
1.7000000000000002,9.501,0.6562528986503674
1.7000000000000002,9.601,0.6567221362996479
1.7000000000000002,9.701,0.6571819166994985
1.7000000000000002,9.801,0.6576325228095249
1.7000000000000002,9.901,0.6580742264165418
1.7000000000000002,10.001,0.6585072886804434
1.7000000000000002,10.101,0.6589319606483898
1.7000000000000002,10.201,0.6593484837394383
1.7000000000000002,10.301,0.6597570902015752
1.7000000000000002,10.401,0.6601580035429707
1.7000000000000002,10.501,0.66055143893913
1.7000000000000002,10.601,0.6609376036175054
1.7000000000000002,10.701,0.6613166972210031
1.7000000000000002,10.801,0.6616889121517278
1.7000000000000002,10.901,0.6620544338962076
1.7000000000000002,11.001,0.6624134413332479
1.7000000000000002,11.101,0.6627661070254932
1.7000000000000002,11.201,0.663112597495687
1.7000000000000002,11.301,0.6634530734885649
1.7000000000000002,11.401,0.6637876902192386
1.7000000000000002,11.501,0.6641165976088819
1.7000000000000002,11.601,0.6644399405084656
1.7000000000000002,11.701,0.6647578589112447
1.7000000000000002,11.801,0.6650704881546504
1.7000000000000002,11.901,0.6653779591121985
1.7000000000000002,12.001,0.6656803983759862
1.7000000000000002,12.101,0.6659779284303098
1.7000000000000002,12.201,0.6662706678169033
1.7000000000000002,12.301,0.6665587312922676
1.7000000000000002,12.401,0.6668422299775272
1.7000000000000002,12.501,0.6671212715012227
1.7000000000000002,12.601,0.6673959601354306
1.7000000000000002,12.701,0.6676663969255632
1.7000000000000002,12.801,0.6679326798141964
1.7000000000000002,12.901,0.6681949037592382
1.7000000000000002,13.001,0.6684531608467367
1.7000000000000002,13.101,0.6687075403986152
1.7000000000000002,13.201,0.668958129075591
1.7000000000000002,13.301,0.6692050109755321
1.7000000000000002,13.401,0.6694482677274841
1.7000000000000002,13.501,0.6696879785815891
1.7000000000000002,13.601,0.669924220495103
1.7000000000000002,13.701,0.6701570682147077
1.7000000000000002,13.801,0.6703865943553045
1.7000000000000002,13.901,0.6706128694754607
1.7000000000000002,14.001,0.6708359621496759
1.7000000000000002,14.101,0.6710559390376213
1.7000000000000002,14.201,0.6712728649505012
1.7000000000000002,14.301,0.6714868029146739
1.7000000000000002,14.401,0.6716978142326632
1.7000000000000002,14.501,0.6719059585416841
1.7000000000000002,14.601,0.6721112938698007
1.7000000000000002,14.701,0.6723138766898293
1.7000000000000002,14.801,0.6725137619710856
1.7000000000000002,14.901,0.6727110032290828

1.8,0.001,1.0
1.8,0.101,1.0
1.8,0.201,1.0
1.8,0.30100000000000005,1.0
1.8,0.401,1.0
1.8,0.501,1.0
1.8,0.6010000000000001,1.0
1.8,0.7010000000000001,1.0
1.8,0.801,1.0
1.8,0.901,1.0
1.8,1.001,1.0
1.8,1.101,1.0
1.8,1.201,1.0
1.8,1.301,1.0
1.8,1.401,1.0
1.8,1.501,1.0
1.8,1.601,1.0
1.8,1.701,1.0
1.8,1.801,1.0
1.8,1.901,0.9550221892022719
1.8,2.001,0.8188767619257982
1.8,2.101,0.7074270395635185
1.8,2.201,0.615318092619213
1.8,2.301,0.5385300683856057
1.8,2.4010000000000002,0.5228084827741564
1.8,2.501,0.5293197889146075
1.8,2.601,0.535378202183339
1.8,2.701,0.5410290704433631
1.8,2.801,0.5463119272269834
1.8,2.9010000000000002,0.551261387086041
1.8,3.001,0.5559078819465922
1.8,3.101,0.5602782701177796
1.8,3.201,0.5643963426906422
1.8,3.301,0.5682832467782509
1.8,3.4010000000000002,0.5719578409853863
1.8,3.501,0.5754369953529304
1.8,3.601,0.5787358455763796
1.8,3.701,0.5818680093835439
1.8,3.801,0.5848457714496245
1.8,3.9010000000000002,0.5876802420351133
1.8,4.001,0.5903814935828374
1.8,4.101000000000001,0.5929586787512694
1.8,4.2010000000000005,0.5954201327509483
1.8,4.301,0.5977734623578735
1.8,4.401000000000001,0.6000256235777184
1.8,4.501,0.602182989608616
1.8,4.601000000000001,0.6042514104833511
1.8,4.7010000000000005,0.6062362655523397
1.8,4.801000000000001,0.6081425097877069
1.8,4.901000000000001,0.6099747147387146
1.8,5.001,0.6117371048440435
1.8,5.101000000000001,0.6134335897023008
1.8,5.2010000000000005,0.6150677928149447
1.8,5.301000000000001,0.6166430772425506
1.8,5.401000000000001,0.6181625685535986
1.8,5.501,0.6196291753927528
1.8,5.601000000000001,0.6210456079513235
1.8,5.7010000000000005,0.6224143945849512
1.8,5.801000000000001,0.6237378967914292
1.8,5.901000000000001,0.6250183227341221
1.8,6.001,0.6262577394728779
1.8,6.101000000000001,0.6274580840440989
1.8,6.2010000000000005,0.6286211735141816
1.8,6.301000000000001,0.6297487141154748
1.8,6.401000000000001,0.6308423095608535
1.8,6.501,0.6319034686216926
1.8,6.601000000000001,0.6329336120441792
1.8,6.7010000000000005,0.6339340788703187
1.8,6.801000000000001,0.6349061322225107
1.8,6.901000000000001,0.6358509646040044
1.8,7.001,0.6367697027618141
1.8,7.101000000000001,0.6376634121536127
1.8,7.2010000000000005,0.6385331010556938
1.8,7.301000000000001,0.6393797243451772
1.8,7.401000000000001,0.6402041869861732
1.8,7.501,0.6410073472465705
1.8,7.601000000000001,0.6417900196694025
1.8,7.7010000000000005,0.6425529778203454
1.8,7.801000000000001,0.6432969568307677
1.8,7.901000000000001,0.6440226557538464
1.8,8.001,0.6447307397495812
1.8,8.100999999999999,0.6454218421130139
1.8,8.201,0.6460965661586192
1.8,8.301,0.6467554869726173
1.8,8.401,0.6473991530438794
1.8,8.501,0.6480280877831184
1.8,8.600999999999999,0.64864279093919
1.8,8.701,0.6492437399205336
1.8,8.801,0.6498313910290845
1.8,8.901,0.6504061806133395
1.8,9.001,0.6509685261466891
1.8,9.100999999999999,0.6515188272366002
1.8,9.201,0.6520574665697687
1.8,9.301,0.6525848107979286
1.8,9.401,0.6531012113686148
1.8,9.501,0.6536070053048324
1.8,9.601,0.6541025159372568
1.8,9.701,0.6545880535922979
1.8,9.801,0.6550639162391084
1.8,9.901,0.6555303900983567
1.8,10.001,0.6559877502153766
1.8,10.101,0.6564362610001031
1.8,10.201,0.6568761767360145
1.8,10.301,0.6573077420601379
1.8,10.401,0.6577311924160173
1.8,10.501,0.6581467544814056
1.8,10.601,0.6585546465723083
1.8,10.701,0.6589550790248916
1.8,10.801,0.6593482545566551
1.8,10.901,0.6597343686081715
1.8,11.001,0.6601136096665999
1.8,11.101,0.6604861595721009
1.8,11.201,0.6608521938081898
1.8,11.301,0.6612118817770135
1.8,11.401,0.6615653870604427
1.8,11.501,0.6619128676678364
1.8,11.601,0.6622544762712573
1.8,11.701,0.6625903604288793
1.8,11.801,0.6629206627972647
1.8,11.901,0.663245521333164
1.8,12.001,0.663565069485425
1.8,12.101,0.6638794363775793
1.8,12.201,0.6641887469816282
1.8,12.301,0.6644931222835171
1.8,12.401,0.6647926794407609
1.8,12.501,0.665087531932651
1.8,12.601,0.6653777897034445
1.8,12.701,0.6656635592989201
1.8,12.801,0.6659449439966542
1.8,12.901,0.6662220439303481
1.8,13.001,0.6664949562085274
1.8,13.101,0.6667637750279042
1.8,13.201,0.6670285917816783
1.8,13.301,0.6672894951630446
1.8,13.401,0.667546571264148
1.8,13.501,0.6677999036707182
1.8,13.601,0.6680495735526046
1.8,13.701,0.6682956597504144
1.8,13.801,0.6685382388584521
1.8,13.901,0.668777385304138
1.8,14.001,0.6690131714240831
1.8,14.101,0.6692456675369821
1.8,14.201,0.6694749420134781
1.8,14.301,0.6697010613431444
1.8,14.401,0.6699240901987241
1.8,14.501,0.6701440914977533
1.8,14.601,0.6703611264616945
1.8,14.701,0.6705752546726954
1.8,14.801,0.6707865341280846
1.8,14.901,0.6709950212927074

1.9000000000000001,0.001,1.0
1.9000000000000001,0.101,1.0
1.9000000000000001,0.201,1.0
1.9000000000000001,0.30100000000000005,1.0
1.9000000000000001,0.401,1.0
1.9000000000000001,0.501,1.0
1.9000000000000001,0.6010000000000001,1.0
1.9000000000000001,0.7010000000000001,1.0
1.9000000000000001,0.801,1.0
1.9000000000000001,0.901,1.0
1.9000000000000001,1.001,1.0
1.9000000000000001,1.101,1.0
1.9000000000000001,1.201,1.0
1.9000000000000001,1.301,1.0
1.9000000000000001,1.401,1.0
1.9000000000000001,1.501,1.0
1.9000000000000001,1.601,1.0
1.9000000000000001,1.701,1.0
1.9000000000000001,1.801,0.9525651304878949
1.9000000000000001,1.901,0.8100082972971256
1.9000000000000001,2.001,0.6945356653731266
1.9000000000000001,2.101,0.60000885660828
1.9000000000000001,2.201,0.5218860526318527
1.9000000000000001,2.301,0.5065309611619577
1.9000000000000001,2.4010000000000002,0.513850343392177
1.9000000000000001,2.501,0.5206463809912264
1.9000000000000001,2.601,0.5269727958162367
1.9000000000000001,2.701,0.5328762690442929
1.9000000000000001,2.801,0.5383975457487171
1.9000000000000001,2.9010000000000002,0.5435723404021016
1.9000000000000001,3.001,0.5484320833385632
1.9000000000000001,3.101,0.5530045394247769
1.9000000000000001,3.201,0.557314323469281
1.9000000000000001,3.301,0.5613833317328235
1.9000000000000001,3.4010000000000002,0.5652311049094046
1.9000000000000001,3.501,0.5688751348450083
1.9000000000000001,3.601,0.5723311248371737
1.9000000000000001,3.701,0.5756132114547923
1.9000000000000001,3.801,0.5787341543142688
1.9000000000000001,3.9010000000000002,0.5817054990550192
1.9000000000000001,4.001,0.5845377178053942
1.9000000000000001,4.101000000000001,0.5872403306669889
1.9000000000000001,4.2010000000000005,0.5898220111305473
1.9000000000000001,4.301,0.5922906778391616
1.9000000000000001,4.401000000000001,0.5946535747100202
1.9000000000000001,4.501,0.5969173410957613
1.9000000000000001,4.601000000000001,0.5990880733957559
1.9000000000000001,4.7010000000000005,0.6011713793047989
1.9000000000000001,4.801000000000001,0.6031724257025163
1.9000000000000001,4.901000000000001,0.6050959810340404
1.9000000000000001,5.001,0.6069464529053221
1.9000000000000001,5.101000000000001,0.6087279215102119
1.9000000000000001,5.2010000000000005,0.6104441694173687
1.9000000000000001,5.301000000000001,0.612098708170167
1.9000000000000001,5.401000000000001,0.6136948020895744
1.9000000000000001,5.501,0.6152354896165054
1.9000000000000001,5.601000000000001,0.6167236024847699
1.9000000000000001,5.7010000000000005,0.6181617829771067
1.9000000000000001,5.801000000000001,0.619552499483832
1.9000000000000001,5.901000000000001,0.6208980605554043
1.9000000000000001,6.001,0.6222006276160159
1.9000000000000001,6.101000000000001,0.6234622264844868
1.9000000000000001,6.2010000000000005,0.624684757830795
1.9000000000000001,6.301000000000001,0.6258700066810494
1.9000000000000001,6.401000000000001,0.6270196510702839
1.9000000000000001,6.501,0.6281352699307716
1.9000000000000001,6.601000000000001,0.6292183502934159
1.9000000000000001,6.7010000000000005,0.6302702938709158
1.9000000000000001,6.801000000000001,0.6312924230836781
1.9000000000000001,6.901000000000001,0.6322859865826788
1.9000000000000001,7.001,0.6332521643175412
1.9000000000000001,7.101000000000001,0.6341920721928782
1.9000000000000001,7.2010000000000005,0.6351067663513675
1.9000000000000001,7.301000000000001,0.635997247117968
1.9000000000000001,7.401000000000001,0.6368644626361191
1.9000000000000001,7.501,0.6377093122235985
1.9000000000000001,7.601000000000001,0.6385326494729099
1.9000000000000001,7.7010000000000005,0.6393352851185872
1.9000000000000001,7.801000000000001,0.6401179896915867
1.9000000000000001,7.901000000000001,0.6408814959789703
1.9000000000000001,8.001,0.6416265013053314
1.9000000000000001,8.100999999999999,0.6423536696508374
1.9000000000000001,8.201,0.6430636336193749
1.9000000000000001,8.301,0.643756996269014
1.9000000000000001,8.401,0.6444343328158962
1.9000000000000001,8.501,0.6450961922216297
1.9000000000000001,8.600999999999999,0.6457430986733763
1.9000000000000001,8.701,0.646375552964989
1.9000000000000001,8.801,0.6469940337868338
1.9000000000000001,8.901,0.6475989989312494
1.9000000000000001,9.001,0.6481908864200197
1.9000000000000001,9.100999999999999,0.6487701155596685
1.9000000000000001,9.201,0.6493370879299154
1.9000000000000001,9.301,0.649892188310171
1.9000000000000001,9.401,0.6504357855485589
1.9000000000000001,9.501,0.6509682333775733
1.9000000000000001,9.601,0.6514898711801603
1.9000000000000001,9.701,0.6520010247096971
1.9000000000000001,9.801,0.6525020067670739
1.9000000000000001,9.901,0.6529931178378298
1.9000000000000001,10.001,0.6534746466920625
1.9000000000000001,10.101,0.6539468709496252
1.9000000000000001,10.201,0.6544100576129311
1.9000000000000001,10.301,0.654864463569507
1.9000000000000001,10.401,0.655310336066283
1.9000000000000001,10.501,0.6557479131574546
1.9000000000000001,10.601,0.6561774241276161
1.9000000000000001,10.701,0.656599089891746
1.9000000000000001,10.801,0.6570131233735069
1.9000000000000001,10.901,0.6574197298632168
1.9000000000000001,11.001,0.6578191073567586
1.9000000000000001,11.101,0.6582114468765968
1.9000000000000001,11.201,0.6585969327759947
1.9000000000000001,11.301,0.6589757430274522
1.9000000000000001,11.401,0.6593480494963045
1.9000000000000001,11.501,0.6597140182003687
1.9000000000000001,11.601,0.6600738095564593
1.9000000000000001,11.701,0.660427578614543
1.9000000000000001,11.801,0.6607754752802437
1.9000000000000001,11.901,0.6611176445263783
1.9000000000000001,12.001,0.661454226594136
1.9000000000000001,12.101,0.6617853571845003
1.9000000000000001,12.201,0.6621111676404519
1.9000000000000001,12.301,0.6624317851204706
1.9000000000000001,12.401,0.6627473327638167
1.9000000000000001,12.501,0.6630579298480407
1.9000000000000001,12.601,0.6633636919391469
1.9000000000000001,12.701,0.6636647310348052
1.9000000000000001,12.801,0.6639611557009841
1.9000000000000001,12.901,0.6642530712023565
1.9000000000000001,13.001,0.6645405796268028
1.9000000000000001,13.101,0.6648237800043256
1.9000000000000001,13.201,0.6651027684206632
1.9000000000000001,13.301,0.6653776381258742
1.9000000000000001,13.401,0.6656484796381577
1.9000000000000001,13.501,0.6659153808431401
1.9000000000000001,13.601,0.66617842708887
1.9000000000000001,13.701,0.6664377012767259
1.9000000000000001,13.801,0.6666932839484471
1.9000000000000001,13.901,0.666945253369475
1.9000000000000001,14.001,0.6671936856087884
1.9000000000000001,14.101,0.667438654615404
1.9000000000000001,14.201,0.6676802322916998
1.9000000000000001,14.301,0.6679184885637194
1.9000000000000001,14.401,0.6681534914485974
1.9000000000000001,14.501,0.6683853071192428
1.9000000000000001,14.601,0.6686139999664136
1.9000000000000001,14.701,0.668839632658297
1.9000000000000001,14.801,0.6690622661977201
1.9000000000000001,14.901,0.6692819599770927

2.0,0.001,1.0
2.0,0.101,1.0
2.0,0.201,1.0
2.0,0.30100000000000005,1.0
2.0,0.401,1.0
2.0,0.501,1.0
2.0,0.6010000000000001,1.0
2.0,0.7010000000000001,1.0
2.0,0.801,1.0
2.0,0.901,1.0
2.0,1.001,1.0
2.0,1.101,1.0
2.0,1.201,1.0
2.0,1.301,1.0
2.0,1.401,1.0
2.0,1.501,1.0
2.0,1.601,1.0
2.0,1.701,0.949824166798072
2.0,1.801,0.8002303482559983
2.0,1.901,0.680471288618689
2.0,2.001,0.5834651086724951
2.0,2.101,0.5040550833877382
2.0,2.201,0.4891635782095679
2.0,2.301,0.4973814198480362
2.0,2.4010000000000002,0.504995122671467
2.0,2.501,0.5120682424026115
2.0,2.601,0.5186558293524463
2.0,2.701,0.524805785211708
2.0,2.801,0.5305599724911119
2.0,2.9010000000000002,0.535955126589031
2.0,3.001,0.5410236095491001
2.0,3.101,0.545794036171726
2.0,3.201,0.5502917966655805
2.0,3.301,0.5545394950107817
2.0,3.4010000000000002,0.5585573183076512
2.0,3.501,0.5623633493412172
2.0,3.601,0.5659738322034364
2.0,3.701,0.5694033989321793
2.0,3.801,0.5726652636341433
2.0,3.9010000000000002,0.5757713893711236
2.0,4.001,0.5787326321389152
2.0,4.101000000000001,0.5815588655045073
2.0,4.2010000000000005,0.5842590888506808
2.0,4.301,0.5868415216771574
2.0,4.401000000000001,0.5893136860002212
2.0,4.501,0.5916824785596925
2.0,4.601000000000001,0.5939542342686496
2.0,4.7010000000000005,0.596134782115813
2.0,4.801000000000001,0.5982294945439501
2.0,4.901000000000001,0.6002433311726731
2.0,5.001,0.6021808776048513
2.0,5.101000000000001,0.6040463799478256
2.0,5.2010000000000005,0.6058437755899667
2.0,5.301000000000001,0.6075767206967966
2.0,5.401000000000001,0.609248614826465
2.0,5.501,0.6108626230097801
2.0,5.601000000000001,0.6124216955936427
2.0,5.7010000000000005,0.6139285861072311
2.0,5.801000000000001,0.6153858673765606
2.0,5.901000000000001,0.6167959460841524
2.0,6.001,0.6181610759457423
2.0,6.101000000000001,0.6194833696546197
2.0,6.2010000000000005,0.6207648097257656
2.0,6.301000000000001,0.6220072583560343
2.0,6.401000000000001,0.6232124664028208
2.0,6.501,0.6243820815716634
2.0,6.601000000000001,0.6255176558928004
2.0,6.7010000000000005,0.6266206525575868
2.0,6.801000000000001,0.6276924521777307
2.0,6.901000000000001,0.6287343585233348
2.0,7.001,0.6297476037896154
2.0,7.101000000000001,0.6307333534368036
2.0,7.2010000000000005,0.6316927106429939
2.0,7.301000000000001,0.6326267204055355
2.0,7.401000000000001,0.6335363733228763
2.0,7.501,0.634422609085497
2.0,7.601000000000001,0.6352863197016912
2.0,7.7010000000000005,0.6361283524813629
2.0,7.801000000000001,0.6369495127987416
2.0,7.901000000000001,0.6377505666528752
2.0,8.001,0.6385322430429424
2.0,8.100999999999999,0.6392952361738118
2.0,8.201,0.6400402075058208
2.0,8.301,0.6407677876614527
2.0,8.401,0.6414785782004204
2.0,8.501,0.6421731532736276
2.0,8.600999999999999,0.6428520611655313
2.0,8.701,0.6435158257335868
2.0,8.801,0.6441649477526928
2.0,8.901,0.6447999061718681
2.0,9.001,0.6454211592897652
2.0,9.100999999999999,0.64602914585507
2.0,9.201,0.6466242860973225
2.0,9.301,0.6472069826932347
2.0,9.401,0.647777621673166
2.0,9.501,0.6483365732720254
2.0,9.601,0.6488841927285436
2.0,9.701,0.6494208210365203
2.0,9.801,0.6499467856513862
2.0,9.901,0.6504624011551431
2.0,10.001,0.6509679698825167
2.0,10.101,0.6514637825109323
2.0,10.201,0.6519501186167294
2.0,10.301,0.6524272471998457
2.0,10.401,0.6528954271790354
2.0,10.501,0.6533549078595334
2.0,10.601,0.6538059293749373
2.0,10.701,0.6542487231049485
2.0,10.801,0.6546835120704986
2.0,10.901,0.6551105113076732
2.0,11.001,0.6555299282217492
2.0,11.101,0.6559419629225711
2.0,11.201,0.6563468085423966
2.0,11.301,0.6567446515372788
2.0,11.401,0.6571356719729649
2.0,11.501,0.6575200437962342
2.0,11.601,0.6578979350925321
2.0,11.701,0.658269508330701
2.0,11.801,0.6586349205955536
2.0,11.901,0.6589943238089917
2.0,12.001,0.6593478649403165
2.0,12.101,0.6596956862063484
2.0,12.201,0.6600379252619216
2.0,12.301,0.660374715381294
2.0,12.401,0.6607061856309705
2.0,12.501,0.6610324610344109
2.0,12.601,0.6613536627290645
2.0,12.701,0.6616699081161426
2.0,12.801,0.6619813110035205
2.0,12.901,0.6622879817421331
2.0,13.001,0.6625900273562034
2.0,13.101,0.6628875516676328
2.0,13.201,0.6631806554148512
2.0,13.301,0.6634694363664154
2.0,13.401,0.6637539894296233
2.0,13.501,0.6640344067543954
2.0,13.601,0.6643107778326685
2.0,13.701,0.6645831895935175
2.0,13.801,0.6648517264942246
2.0,13.901,0.6651164706074937
2.0,14.001,0.6653775017049983
2.0,14.101,0.6656348973374413
2.0,14.201,0.6658887329112975
2.0,14.301,0.6661390817623961
2.0,14.401,0.6663860152264944
2.0,14.501,0.6666296027069843
2.0,14.601,0.6668699117398694
2.0,14.701,0.6671070080561371
2.0,14.801,0.6673409556416479
2.0,14.901,0.6675718167946565

2.1,0.001,1.0
2.1,0.101,1.0
2.1,0.201,1.0
2.1,0.30100000000000005,1.0
2.1,0.401,1.0
2.1,0.501,1.0
2.1,0.6010000000000001,1.0
2.1,0.7010000000000001,1.0
2.1,0.801,1.0
2.1,0.901,1.0
2.1,1.001,1.0
2.1,1.101,1.0
2.1,1.201,1.0
2.1,1.301,1.0
2.1,1.401,1.0
2.1,1.501,1.0
2.1,1.601,0.946747086721323
2.1,1.701,0.7893962015859043
2.1,1.801,0.6650691984776032
2.1,1.901,0.565537779834208
2.1,2.001,0.48491621569983945
2.1,2.101,0.4706035273525552
2.1,2.201,0.4798215187261242
2.1,2.301,0.48834272695570424
2.1,2.4010000000000002,0.4962422259814434
2.1,2.501,0.5035848470313854
2.1,2.601,0.5104268350539558
2.1,2.701,0.51681720125956
2.1,2.801,0.5227988329260781
2.1,2.9010000000000002,0.5284094085299205
2.1,3.001,0.5336821560512505
2.1,3.101,0.5386464843526896
2.1,3.201,0.5433285113413866
2.1,3.301,0.547751507795725
2.1,3.4010000000000002,0.551936271959823
2.1,3.501,0.5559014470420929
2.1,3.601,0.5596637914149277
2.1,3.701,0.5632384094604065
2.1,3.801,0.5666389495339317
2.1,3.9010000000000002,0.5698777743410891
2.1,4.001,0.57296610807898
2.1,4.101000000000001,0.5759141639325134
2.1,4.2010000000000005,0.578731254900435
2.1,4.301,0.581425890425458
2.1,4.401000000000001,0.5840058608944658
2.1,4.501,0.5864783117401284
2.1,4.601000000000001,0.588849808600025
2.1,4.7010000000000005,0.5911263947620745
2.1,4.801000000000001,0.59331364193673
2.1,4.901000000000001,0.5954166952397338
2.1,5.001,0.5974403131384999
2.1,5.101000000000001,0.5993889030057101
2.1,5.2010000000000005,0.6012665528317558
2.1,5.301000000000001,0.6030770595701463
2.1,5.401000000000001,0.604823954524508
2.1,5.501,0.6065105261302624
2.1,5.601000000000001,0.6081398404368505
2.1,5.7010000000000005,0.6097147595561375
2.1,5.801000000000001,0.6112379583082053
2.1,5.901000000000001,0.6127119392662753
2.1,6.001,0.6141390463771551
2.1,6.101000000000001,0.6155214773117884
2.1,6.2010000000000005,0.6168612946816573
2.1,6.301000000000001,0.6181604362404762
2.1,6.401000000000001,0.6194207241764915
2.1,6.501,0.6206438735884091
2.1,6.601000000000001,0.6218315002272812
2.1,6.7010000000000005,0.6229851275773376
2.1,6.801000000000001,0.624106193340593
2.1,6.901000000000001,0.6251960553828977
2.1,7.001,0.6262559971928288
2.1,7.101000000000001,0.627287232899295
2.1,7.2010000000000005,0.628290911888863
2.1,7.301000000000001,0.6292681230595211
2.1,7.401000000000001,0.6302198987438045
2.1,7.501,0.6311472183308465
2.1,7.601000000000001,0.6320510116139373
2.1,7.7010000000000005,0.6329321618875288
2.1,7.801000000000001,0.633791508815275
2.1,7.901000000000001,0.6346298510885892
2.1,8.001,0.6354479488933383
2.1,8.100999999999999,0.6362465262006229
2.1,8.201,0.6370262728960862
2.1,8.301,0.6377878467608716
2.1,8.401,0.638531875316132
2.1,8.501,0.6392589575419233
2.1,8.600999999999999,0.6399696654803442
2.1,8.701,0.6406645457319033
2.1,8.801,0.6413441208533155
2.1,8.901,0.6420088906642161
2.1,9.001,0.6426593334696302
2.1,9.100999999999999,0.6432959072044707
2.1,9.201,0.6439190505057948
2.1,9.301,0.6445291837180819
2.1,9.401,0.6451267098363619
2.1,9.501,0.6457120153916251
2.1,9.601,0.6462854712825916
2.1,9.701,0.6468474335575916
2.1,9.801,0.6473982441500098
2.1,9.901,0.6479382315704781
2.1,10.001,0.6484677115587553
2.1,10.101,0.6489869876980001
2.1,10.201,0.6494963519939504
2.1,10.301,0.6499960854213176
2.1,10.401,0.6504864584395426
2.1,10.501,0.6509677314798988
2.1,10.601,0.6514401554057807
2.1,10.701,0.6519039719478814
2.1,10.801,0.6523594141158466
2.1,10.901,0.6528067065878695
2.1,11.001,0.6532460660795968
2.1,11.101,0.6536777016936138
2.1,11.201,0.6541018152506907
2.1,11.301,0.6545186016038904
2.1,11.401,0.6549282489365638
2.1,11.501,0.655330939045188
2.1,11.601,0.6557268476079363
2.1,11.701,0.656116144439818
2.1,11.801,0.6564989937351596
2.1,11.901,0.6568755542981546
2.1,12.001,0.6572459797621638
2.1,12.101,0.6576104187983992
2.1,12.201,0.6579690153145845
2.1,12.301,0.6583219086441529
2.1,12.401,0.6586692337264995
2.1,12.501,0.6590111212787818
2.1,12.601,0.6593476979597241
2.1,12.701,0.6596790865258573
2.1,12.801,0.6600054059805975
2.1,12.901,0.6603267717165473
2.1,13.001,0.6606432956513703
2.1,13.101,0.6609550863575785
2.1,13.201,0.6612622491865484
2.1,13.301,0.6615648863870626
2.1,13.401,0.6618630972186552
2.1,13.501,0.6621569780600252
2.1,13.601,0.6624466225127694
2.1,13.701,0.6627321215006642
2.1,13.801,0.66301356336472
2.1,13.901,0.6632910339542172
2.1,14.001,0.6635646167139194
2.1,14.101,0.6638343927676487
2.1,14.201,0.6641004409984023
2.1,14.301,0.664362838125172
2.1,14.401,0.6646216587766278
2.1,14.501,0.6648769755618105
2.1,14.601,0.6651288591379746
2.1,14.701,0.665377378275719
2.1,14.801,0.6656225999215232
2.1,14.901,0.6658645892578161

2.2,0.001,1.0
2.2,0.101,1.0
2.2,0.201,1.0
2.2,0.30100000000000005,1.0
2.2,0.401,1.0
2.2,0.501,1.0
2.2,0.6010000000000001,1.0
2.2,0.7010000000000001,1.0
2.2,0.801,1.0
2.2,0.901,1.0
2.2,1.001,1.0
2.2,1.101,1.0
2.2,1.201,1.0
2.2,1.301,1.0
2.2,1.401,1.0
2.2,1.501,0.9432680439305363
2.2,1.601,0.7773260150083239
2.2,1.701,0.6481331838754294
2.2,1.801,0.5460545873425514
2.2,1.901,0.4643343876109326
2.2,2.001,0.4507373436173364
2.2,2.101,0.46106971305566286
2.2,2.201,0.4705991661985069
2.2,2.301,0.4794142069095013
2.2,2.4010000000000002,0.48759105869152364
2.2,2.501,0.49519566876017046
2.2,2.601,0.5022853451827533
2.2,2.701,0.5089100995018002
2.2,2.801,0.5151137525255255
2.2,2.9010000000000002,0.5209348491078616
2.2,3.001,0.5264074183180624
2.2,3.101,0.5315616079617317
2.2,3.201,0.5364242165585444
2.2,3.301,0.5410191412712532
2.2,3.4010000000000002,0.5453677566456172
2.2,3.501,0.5494892361481714
2.2,3.601,0.553400826211407
2.2,3.701,0.5571180806841752
2.2,3.801,0.5606550621383173
2.2,3.9010000000000002,0.5640245153225788
2.2,4.001,0.5672380171211678
2.2,4.101000000000001,0.5703061066196953
2.2,4.2010000000000005,0.5732383982688959
2.2,4.301,0.5760436806376603
2.2,4.401000000000001,0.5787300028389
2.2,4.501,0.5813047503767873
2.2,4.601000000000001,0.5837747118878757
2.2,4.7010000000000005,0.5861461380202764
2.2,4.801000000000001,0.5884247935055774
2.2,4.901000000000001,0.5906160033203425
2.2,5.001,0.5927246937021368
2.2,5.101000000000001,0.5947554286744338
2.2,5.2010000000000005,0.5967124426417538
2.2,5.301000000000001,0.5985996695379224
2.2,5.401000000000001,0.6004207689439419
2.2,5.501,0.6021791495356386
2.2,5.601000000000001,0.6038779901733026
2.2,5.7010000000000005,0.6055202589046398
2.2,5.801000000000001,0.6071087301173558
2.2,5.901000000000001,0.6086460000476825
2.2,6.001,0.6101345008253525
2.2,6.101000000000001,0.6115765132132844
2.2,6.2010000000000005,0.6129741781810341
2.2,6.301000000000001,0.6143295074344217
2.2,6.401000000000001,0.6156443930093235
2.2,6.501,0.61692061602505
2.2,6.601000000000001,0.6181598546818073
2.2,6.7010000000000005,0.6193636915771746
2.2,6.801000000000001,0.6205336204081892
2.2,6.901000000000001,0.6216710521182934
2.2,7.001,0.6227773205419732
2.2,7.101000000000001,0.623853687594258
2.2,7.2010000000000005,0.6249013480472648
2.2,7.301000000000001,0.6259214339315654
2.2,7.401000000000001,0.6269150185962644
2.2,7.501,0.6278831204582276
2.2,7.601000000000001,0.6288267064678378
2.2,7.7010000000000005,0.6297466953159411
2.2,7.801000000000001,0.6306439604042293
2.2,7.901000000000001,0.6315193325991401
2.2,8.001,0.6323736027874428
2.2,8.100999999999999,0.6332075242499563
2.2,8.201,0.6340218148682993
2.2,8.301,0.6348171591782086
2.2,8.401,0.6355942102817108
2.2,8.501,0.6363535916293286
2.2,8.600999999999999,0.637095898682504
2.2,8.701,0.6378217004655151
2.2,8.801,0.6385315410153556
2.2,8.901,0.6392259407373131
2.2,9.001,0.6399053976733182
2.2,9.100999999999999,0.6405703886895365
2.2,9.201,0.6412213705891372
2.2,9.301,0.6418587811556741
2.2,9.401,0.6424830401320728
2.2,9.501,0.643094550139808
2.2,9.601,0.6436936975424893
2.2,9.701,0.6442808532577351
2.2,9.801,0.6448563735209095
2.2,9.901,0.645420600604017
2.2,10.001,0.6459738634927938
2.2,10.101,0.6465164785248045
2.2,10.201,0.6470487499911357
2.2,10.301,0.6475709707040855
2.2,10.401,0.6480834225330718
2.2,10.501,0.6485863769108071
2.2,10.601,0.6490800953116549
2.2,10.701,0.6495648297039273
2.2,10.801,0.6500408229777667
2.2,10.901,0.6505083093501354
2.2,11.001,0.6509675147483267
2.2,11.101,0.6514186571733154
2.2,11.201,0.6518619470441726
2.2,11.301,0.6522975875246847
2.2,11.401,0.6527257748332423
2.2,11.501,0.6531466985369854
2.2,11.601,0.6535605418311325
2.2,11.701,0.6539674818043598
2.2,11.801,0.6543676896910277
2.2,11.901,0.6547613311110171
2.2,12.001,0.6551485662978748
2.2,12.101,0.6555295503159285
2.2,12.201,0.6559044332669886
2.2,12.301,0.6562733604872129
2.2,12.401,0.65663647273468
2.2,12.501,0.6569939063681725
2.2,12.601,0.6573457935176522
2.2,12.701,0.6576922622468735
2.2,12.801,0.6580334367085486
2.2,12.901,0.658369437292469
2.2,13.001,0.6587003807669448
2.2,13.101,0.6590263804139158
2.2,13.201,0.6593475461580601
2.2,13.301,0.6596639846902098
2.2,13.401,0.6599757995853637
2.2,13.501,0.6602830914155698
2.2,13.601,0.6605859578579418
2.2,13.701,0.660884493798041
2.2,13.801,0.6611787914288683
2.2,13.901,0.6614689403456674
2.2,14.001,0.6617550276367581
2.2,14.101,0.662037137970581
2.2,14.201,0.6623153536791451
2.2,14.301,0.6625897548380444
2.2,14.401,0.6628604193432102
2.2,14.501,0.6631274229845532
2.2,14.601,0.6633908395166405
2.2,14.701,0.6636507407265456
2.2,14.801,0.663907196499002
2.2,14.901,0.6641602748789892

2.3000000000000003,0.001,1.0
2.3000000000000003,0.101,1.0
2.3000000000000003,0.201,1.0
2.3000000000000003,0.30100000000000005,1.0
2.3000000000000003,0.401,1.0
2.3000000000000003,0.501,1.0
2.3000000000000003,0.6010000000000001,1.0
2.3000000000000003,0.7010000000000001,1.0
2.3000000000000003,0.801,1.0
2.3000000000000003,0.901,1.0
2.3000000000000003,1.001,1.0
2.3000000000000003,1.101,1.0
2.3000000000000003,1.201,1.0
2.3000000000000003,1.301,1.0
2.3000000000000003,1.401,0.9393027969125171
2.3000000000000003,1.501,0.7637969936673543
2.3000000000000003,1.601,0.6294279523016524
2.3000000000000003,1.701,0.5248160165347012
2.3000000000000003,1.801,0.4421594210406887
2.3000000000000003,1.901,0.4294404915718693
2.3000000000000003,2.001,0.44101513395036107
2.3000000000000003,2.101,0.45166553795360315
2.3000000000000003,2.201,0.46149574872217725
2.3000000000000003,2.301,0.47059518413396667
2.3000000000000003,2.4010000000000002,0.4790410261711248
2.3000000000000003,2.501,0.48690018147158887
2.3000000000000003,2.601,0.4942308920008268
2.3000000000000003,2.701,0.5010840622523797
2.3000000000000003,2.801,0.5075043567613646
2.3000000000000003,2.9010000000000002,0.513531111205946
2.3000000000000003,3.001,0.5191990918225841
2.3000000000000003,3.101,0.5245391309929155
2.3000000000000003,3.201,0.5295786613788994
2.3000000000000003,3.301,0.5343421666209663
2.3000000000000003,3.4010000000000002,0.5388515631447311
2.3000000000000003,3.501,0.5431265248599881
2.3000000000000003,3.601,0.5471847603326341
2.3000000000000003,3.701,0.5510422502481869
2.3000000000000003,3.801,0.5547134515719834
2.3000000000000003,3.9010000000000002,0.5582114736732554
2.3000000000000003,4.001,0.5615482307610579
2.3000000000000003,4.101000000000001,0.5647345742347412
2.3000000000000003,4.2010000000000005,0.5677804079451497
2.3000000000000003,4.301,0.5706947888673614
2.3000000000000003,4.401000000000001,0.5734860152796689
2.3000000000000003,4.501,0.5761617042093881
2.3000000000000003,4.601000000000001,0.5787288596301949
2.3000000000000003,4.7010000000000005,0.5811939326671113
2.3000000000000003,4.801000000000001,0.5835628748752141
2.3000000000000003,4.901000000000001,0.5858411854996193
2.3000000000000003,5.001,0.5880339534916311
2.3000000000000003,5.101000000000001,0.5901458949445644
2.3000000000000003,5.2010000000000005,0.5921813865189777
2.3000000000000003,5.301000000000001,0.5941444953478316
2.3000000000000003,5.401000000000001,0.5960390058450045
2.3000000000000003,5.501,0.5978684437835949
2.3000000000000003,5.601000000000001,0.5996360979619072
2.3000000000000003,5.7010000000000005,0.6013450397335517
2.3000000000000003,5.801000000000001,0.6029981406426028
2.3000000000000003,5.901000000000001,0.6045980883742832
2.3000000000000003,6.001,0.6061474012054326
2.3000000000000003,6.101000000000001,0.6076484411163994
2.3000000000000003,6.2010000000000005,0.6091034257064598
2.3000000000000003,6.301000000000001,0.6105144390379172
2.3000000000000003,6.401000000000001,0.6118834415193437
2.3000000000000003,6.501,0.6132122789256276
2.3000000000000003,6.601000000000001,0.6145026906413279
2.3000000000000003,6.7010000000000005,0.6157563172041036
2.3000000000000003,6.801000000000001,0.6169747072164434
2.3000000000000003,6.901000000000001,0.6181593236864479
2.3000000000000003,7.001,0.6193115498518407
2.3000000000000003,7.101000000000001,0.6204326945355979
2.3000000000000003,7.2010000000000005,0.6215239970764884
2.3000000000000003,7.301000000000001,0.6225866318733092
2.3000000000000003,7.401000000000001,0.6236217125776162
2.3000000000000003,7.501,0.6246302959662209
2.3000000000000003,7.601000000000001,0.625613385521583
2.3000000000000003,7.7010000000000005,0.6265719347454559
2.3000000000000003,7.801000000000001,0.6275068502286468
2.3000000000000003,7.901000000000001,0.628418994497556
2.3000000000000003,8.001,0.6293091886561798
2.3000000000000003,8.100999999999999,0.6301782148404981
2.3000000000000003,8.201,0.6310268185005893
2.3000000000000003,8.301,0.6318557105244024
2.3000000000000003,8.401,0.6326655692158369
2.3000000000000003,8.501,0.6334570421386543
2.3000000000000003,8.600999999999999,0.6342307478366993
2.3000000000000003,8.701,0.634987277439999
2.3000000000000003,8.801,0.6357271961654664
2.3000000000000003,8.901,0.6364510447201799
2.3000000000000003,9.001,0.6371593406145335
2.3000000000000003,9.100999999999999,0.6378525793919334
2.3000000000000003,9.201,0.6385312357811546
2.3000000000000003,9.301,0.6391957647769736
2.3000000000000003,9.401,0.639846602654225
2.3000000000000003,9.501,0.6404841679200101
2.3000000000000003,9.601,0.6411088622084212
2.3000000000000003,9.701,0.6417210711217745
2.3000000000000003,9.801,0.6423211650220501
2.3000000000000003,9.901,0.6429094997759415
2.3000000000000003,10.001,0.643486417456649
2.3000000000000003,10.101,0.6440522470053223
2.3000000000000003,10.201,0.6446073048548263
2.3000000000000003,10.301,0.6451518955183133
2.3000000000000003,10.401,0.6456863121448911
2.3000000000000003,10.501,0.6462108370445145
2.3000000000000003,10.601,0.6467257421840684
2.3000000000000003,10.701,0.6472312896564678
2.3000000000000003,10.801,0.6477277321244744
2.3000000000000003,10.901,0.6482153132408
2.3000000000000003,11.001,0.6486942680459641
2.3000000000000003,11.101,0.6491648233452656
2.3000000000000003,11.201,0.649627198066137
2.3000000000000003,11.301,0.6500816035970597
2.3000000000000003,11.401,0.650528244109141
2.3000000000000003,11.501,0.6509673168613817
2.3000000000000003,11.601,0.6513990124905821
2.3000000000000003,11.701,0.6518235152867912
2.3000000000000003,11.801,0.6522410034551238
2.3000000000000003,11.901,0.6526516493647296
2.3000000000000003,12.001,0.6530556197856465
2.3000000000000003,12.101,0.653453076114212
2.3000000000000003,12.201,0.6538441745876805
2.3000000000000003,12.301,0.6542290664886398
2.3000000000000003,12.401,0.6546078983397886
2.3000000000000003,12.501,0.6549808120896019
2.3000000000000003,12.601,0.6553479452893758
2.3000000000000003,12.701,0.6557094312621164
2.3000000000000003,12.801,0.6560653992637081
2.3000000000000003,12.901,0.6564159746367674
2.3000000000000003,13.001,0.6567612789575678
2.3000000000000003,13.101,0.657101430176398
2.3000000000000003,13.201,0.6574365427516925
2.3000000000000003,13.301,0.6577667277782517
2.3000000000000003,13.401,0.6580920931098588
2.3000000000000003,13.501,0.6584127434765703
2.3000000000000003,13.601,0.6587287805969543
2.3000000000000003,13.701,0.6590403032855235
2.3000000000000003,13.801,0.6593474075556047
2.3000000000000003,13.901,0.6596501867178668
2.3000000000000003,14.001,0.6599487314747211
2.3000000000000003,14.101,0.6602431300107933
2.3000000000000003,14.201,0.6605334680796576
2.3000000000000003,14.301,0.6608198290870105
2.3000000000000003,14.401,0.6611022941704531
2.3000000000000003,14.501,0.6613809422760453
2.3000000000000003,14.601,0.6616558502317795
2.3000000000000003,14.701,0.6619270928181197
2.3000000000000003,14.801,0.6621947428357399
2.3000000000000003,14.901,0.6624588711705934

2.4000000000000004,0.001,1.0
2.4000000000000004,0.101,1.0
2.4000000000000004,0.201,1.0
2.4000000000000004,0.30100000000000005,1.0
2.4000000000000004,0.401,1.0
2.4000000000000004,0.501,1.0
2.4000000000000004,0.6010000000000001,1.0
2.4000000000000004,0.7010000000000001,1.0
2.4000000000000004,0.801,1.0
2.4000000000000004,0.901,1.0
2.4000000000000004,1.001,1.0
2.4000000000000004,1.101,1.0
2.4000000000000004,1.201,1.0
2.4000000000000004,1.301,0.9347418055109062
2.4000000000000004,1.401,0.7485298956736636
2.4000000000000004,1.501,0.6086694150863157
2.4000000000000004,1.601,0.5015907980036853
2.4000000000000004,1.701,0.4182256024317732
2.4000000000000004,1.801,0.4065775279167851
2.4000000000000004,1.901,0.41953681594144543
2.4000000000000004,2.001,0.43143374175812726
2.4000000000000004,2.101,0.44239011459296124
2.4000000000000004,2.201,0.45251049439259716
2.4000000000000004,2.301,0.4618849830536396
2.4000000000000004,2.4010000000000002,0.4705915337896642
2.4000000000000004,2.501,0.4786978590482628
2.4000000000000004,2.601,0.4862630077701638
2.4000000000000004,2.701,0.49333867182524976
2.4000000000000004,2.801,0.49997027110550546
2.4000000000000004,2.9010000000000002,0.506197857707265
2.4000000000000004,3.001,0.5120568720378628
2.4000000000000004,3.101,0.5175787774403042
2.4000000000000004,3.201,0.5227915948642974
2.4000000000000004,3.301,0.5277203550284636
2.4000000000000004,3.4010000000000002,0.5323874822368623
2.4000000000000004,3.501,0.536813121378079
2.4000000000000004,3.601,0.5410154175183685
2.4000000000000004,3.701,0.5450107557971429
2.4000000000000004,3.801,0.548813967959614
2.4000000000000004,3.9010000000000002,0.5524385107507815
2.4000000000000004,4.001,0.5558966204942296
2.4000000000000004,4.101000000000001,0.5591994474463395
2.4000000000000004,4.2010000000000005,0.5623571729182829
2.4000000000000004,4.301,0.5653791116681578
2.4000000000000004,4.401000000000001,0.568273801662918
2.4000000000000004,4.501,0.5710490829776489
2.4000000000000004,4.601000000000001,0.5737121673249761
2.4000000000000004,4.7010000000000005,0.5762696994792721
2.4000000000000004,4.801000000000001,0.5787278116703615
2.4000000000000004,4.901000000000001,0.5810921718626848
2.4000000000000004,5.001,0.5833680267028518
2.4000000000000004,5.101000000000001,0.5855602398066712
2.4000000000000004,5.2010000000000005,0.5876733259624453
2.4000000000000004,5.301000000000001,0.5897114817475808
2.4000000000000004,5.401000000000001,0.5916786129879336
2.4000000000000004,5.501,0.5935783594318175
2.4000000000000004,5.601000000000001,0.5954141169615734
2.4000000000000004,5.7010000000000005,0.5971890576236869
2.4000000000000004,5.801000000000001,0.598906147722536
2.4000000000000004,5.901000000000001,0.6005681641919863
2.4000000000000004,6.001,0.602177709432493
2.4000000000000004,6.101000000000001,0.6037372247784244
2.4000000000000004,6.2010000000000005,0.605249002740499
2.4000000000000004,6.301000000000001,0.6067151981510092
2.4000000000000004,6.401000000000001,0.6081378383245797
2.4000000000000004,6.501,0.6095188323341826
2.4000000000000004,6.601000000000001,0.6108599794907921
2.4000000000000004,6.7010000000000005,0.6121629771051312
2.4000000000000004,6.801000000000001,0.61342942760128
2.4000000000000004,6.901000000000001,0.614660845044287
2.4000000000000004,7.001,0.6158586611372235
2.4000000000000004,7.101000000000001,0.617024230737221
2.4000000000000004,7.2010000000000005,0.6181588369348242
2.4000000000000004,7.301000000000001,0.6192636957363936
2.4000000000000004,7.401000000000001,0.6203399603852201
2.4000000000000004,7.501,0.6213887253534063
2.4000000000000004,7.601000000000001,0.6224110300333633
2.4000000000000004,7.7010000000000005,0.6234078621549295
2.4000000000000004,7.801000000000001,0.6243801609515698
2.4000000000000004,7.901000000000001,0.6253288200968651
2.4000000000000004,8.001,0.6262546904304731
2.4000000000000004,8.100999999999999,0.627158582490934
2.4000000000000004,8.201,0.6280412688710852
2.4000000000000004,8.301,0.6289034864103902
2.4000000000000004,8.401,0.6297459382371902
2.4000000000000004,8.501,0.6305692956727122
2.4000000000000004,8.600999999999999,0.631374200007619
2.4000000000000004,8.701,0.632161264160932
2.4000000000000004,8.801,0.6329310742303019
2.4000000000000004,8.901,0.633684190941836
2.4000000000000004,9.001,0.6344211510069802
2.4000000000000004,9.100999999999999,0.6351424683933272
2.4000000000000004,9.201,0.6358486355156516
2.4000000000000004,9.301,0.6365401243529429
2.4000000000000004,9.401,0.6372173874967441
2.4000000000000004,9.501,0.6378808591356675
2.4000000000000004,9.601,0.6385309559805729
2.4000000000000004,9.701,0.639168078134534
2.4000000000000004,9.801,0.6397926099113962
2.4000000000000004,9.901,0.6404049206064332
2.4000000000000004,10.001,0.6410053652223364
2.4000000000000004,10.101,0.6415942851535289
2.4000000000000004,10.201,0.6421720088315638
2.4000000000000004,10.301,0.6427388523341638
2.4000000000000004,10.401,0.6432951199602682
2.4000000000000004,10.501,0.6438411047732782
2.4000000000000004,10.601,0.6443770891145301
2.4000000000000004,10.701,0.6449033450888857
2.4000000000000004,10.801,0.6454201350241858
2.4000000000000004,10.901,0.6459277119061926
2.4000000000000004,11.001,0.6464263197905342
2.4000000000000004,11.101,0.646916194193055
2.4000000000000004,11.201,0.64739756245988
2.4000000000000004,11.301,0.6478706441184122
2.4000000000000004,11.401,0.6483356512104002
2.4000000000000004,11.501,0.648792788608132
2.4000000000000004,11.601,0.6492422543147456
2.4000000000000004,11.701,0.6496842397495773
2.4000000000000004,11.801,0.6501189300194131
2.4000000000000004,11.901,0.6505465041764427
2.4000000000000004,12.001,0.6509671354636765
2.4000000000000004,12.101,0.6513809915485254
2.4000000000000004,12.201,0.6517882347452081
2.4000000000000004,12.301,0.6521890222265991
2.4000000000000004,12.401,0.6525835062261022
2.4000000000000004,12.501,0.6529718342300902
2.4000000000000004,12.601,0.6533541491614209
2.4000000000000004,12.701,0.6537305895545105
2.4000000000000004,12.801,0.6541012897224103
2.4000000000000004,12.901,0.6544663799163121
2.4000000000000004,13.001,0.65482598647788
2.4000000000000004,13.101,0.6551802319847781
2.4000000000000004,13.201,0.6555292353897509
2.4000000000000004,13.301,0.6558731121535826
2.4000000000000004,13.401,0.6562119743722513
2.4000000000000004,13.501,0.6565459308985673
2.4000000000000004,13.601,0.6568750874585763
2.4000000000000004,13.701,0.6571995467629865
2.4000000000000004,13.801,0.6575194086138647
2.4000000000000004,13.901,0.6578347700068377
2.4000000000000004,14.001,0.6581457252290148
2.4000000000000004,14.101,0.6584523659528401
2.4000000000000004,14.201,0.6587547813260709
2.4000000000000004,14.301,0.6590530580580679
2.4000000000000004,14.401,0.659347280502569
2.4000000000000004,14.501,0.6596375307371186
2.4000000000000004,14.601,0.6599238886393033
2.4000000000000004,14.701,0.6602064319599447
2.4000000000000004,14.801,0.6604852363933923
2.4000000000000004,14.901,0.6607603756450464

2.5,0.001,1.0
2.5,0.101,1.0
2.5,0.201,1.0
2.5,0.30100000000000005,1.0
2.5,0.401,1.0
2.5,0.501,1.0
2.5,0.6010000000000001,1.0
2.5,0.7010000000000001,1.0
2.5,0.801,1.0
2.5,0.901,1.0
2.5,1.001,1.0
2.5,1.101,1.0
2.5,1.201,0.9294399677953599
2.5,1.301,0.7311701896986345
2.5,1.401,0.5855122158740615
2.5,1.501,0.47611108122972073
2.5,1.601,0.39235245151680015
2.5,1.701,0.3820033258819648
2.5,1.801,0.3965042175047918
2.5,1.901,0.4097865874128857
2.5,2.001,0.4219921397757186
2.5,2.101,0.4332425555203223
2.5,2.201,0.443642631305228
2.5,2.301,0.4532829280930595
2.5,2.4010000000000002,0.4622419869165589
2.5,2.501,0.4705881753728145
2.5,2.601,0.47838122475275313
2.5,2.701,0.4856735105343617
2.5,2.801,0.4925111210298582
2.5,2.9010000000000002,0.49893475149491023
2.5,3.001,0.5049804544369468
2.5,3.101,0.5106802712979615
2.5,3.201,0.5160627660765839
2.5,3.301,0.5211534776773451
2.5,3.4010000000000002,0.5259753047017073
2.5,3.501,0.5305488339029797
2.5,3.601,0.5348926215083701
2.5,3.701,0.5390234349757446
2.5,3.801,0.5429564614258923
2.5,3.9010000000000002,0.5467054879128201
2.5,4.001,0.5502830578162626
2.5,4.101000000000001,0.553700606923179
2.5,4.2010000000000005,0.5569685821773817
2.5,4.301,0.5600965455936469
2.5,4.401000000000001,0.5630932654347924
2.5,4.501,0.5659667964212889
2.5,4.601000000000001,0.5687245504702129
2.5,4.7010000000000005,0.5713733592334514
2.5,4.801000000000001,0.5739195295157412
2.5,4.901000000000001,0.5763688924946592
2.5,5.001,0.5787268475316679
2.5,5.101000000000001,0.5809984012513214
2.5,5.2010000000000005,0.5831882024711736
2.5,5.301000000000001,0.585300573484876
2.5,5.401000000000001,0.587339538132967
2.5,5.501,0.5893088470379925
2.5,5.601000000000001,0.5912120003312099
2.5,5.7010000000000005,0.5930522681558591
2.5,5.801000000000001,0.5948327091957455
2.5,5.901000000000001,0.5965561874467012
2.5,6.001,0.5982253874216322
2.5,6.101000000000001,0.5998428279566513
2.5,6.2010000000000005,0.6014108747657153
2.5,6.301000000000001,0.6029317518737446
2.5,6.401000000000001,0.6044075520430586
2.5,6.501,0.6058402462947565
2.5,6.601000000000001,0.6072316926151488
2.5,6.7010000000000005,0.6085836439272632
2.5,6.801000000000001,0.6098977553986233
2.5,6.901000000000001,0.6111755911487368
2.5,7.001,0.6124186304129136
2.5,7.101000000000001,0.6136282732130327
2.5,7.2010000000000005,0.6148058455805614
2.5,7.301000000000001,0.6159526043724592
2.5,7.401000000000001,0.6170697417164364
2.5,7.501,0.6181583891183645
2.5,7.601000000000001,0.6192196212613693
2.5,7.7010000000000005,0.6202544595232182
2.5,7.801000000000001,0.6212638752360402
2.5,7.901000000000001,0.6222487927100953
2.5,8.001,0.6232100920412462
2.5,8.100999999999999,0.62414861171995
2.5,8.201,0.6250651510579157
2.5,8.301,0.6259604724471112
2.5,8.401,0.6268353034644506
2.5,8.501,0.6276903388343132
2.5,8.600999999999999,0.6285262422599522
2.5,8.701,0.6293436481338902
2.5,8.801,0.6301431631365155
2.5,8.901,0.6309253677313023
2.5,9.001,0.631690817564362
2.5,9.100999999999999,0.6324400447753838
2.5,9.201,0.6331735592264331
2.5,9.301,0.6338918496545435
2.5,9.401,0.6345953847535565
2.5,9.501,0.635284614190216
2.5,9.601,0.6359599695591288
2.5,9.701,0.6366218652808376
2.5,9.801,0.6372706994469127
2.5,9.901,0.637906854615674
2.5,10.001,0.6385306985618721
2.5,10.101,0.6391425849834006
2.5,10.201,0.6397428541678891
2.5,10.301,0.6403318336218001
2.5,10.401,0.6409098386644709
2.5,10.501,0.6414771729893539
2.5,10.601,0.6420341291945484
2.5,10.701,0.6425809892845631
2.5,10.801,0.6431180251451165
2.5,10.901,0.6436454989926425
2.5,11.001,0.6441636638000624
2.5,11.101,0.6446727637002736
2.5,11.201,0.6451730343686962
2.5,11.301,0.6456647033861401
2.5,11.401,0.6461479905831604
2.5,11.501,0.6466231083669919
2.5,11.601,0.6470902620320833
2.5,11.701,0.6475496500551832
2.5,11.801,0.6480014643758618
2.5,11.901,0.6484458906633062
2.5,12.001,0.6488831085701612
2.5,12.101,0.6493132919741444
2.5,12.201,0.6497366092081187
2.5,12.301,0.6501532232792566
2.5,12.401,0.6505632920778973
2.5,12.501,0.6509669685766566
2.5,12.601,0.6513644010203148
2.5,12.701,0.6517557331069807
2.5,12.801,0.6521411041609887
2.5,12.901,0.6525206492979729
2.5,13.001,0.652894499582523
2.5,13.101,0.6532627821788093
2.5,13.201,0.6536256204945411
2.5,13.301,0.6539831343185967
2.5,13.401,0.6543354399526513
2.5,13.501,0.6546826503371016
2.5,13.601,0.6550248751715771
2.5,13.701,0.6553622210303051
2.5,13.801,0.6556947914725831
2.5,13.901,0.6560226871486022
2.5,14.001,0.6563460059008458
2.5,14.101,0.656664842861276
2.5,14.201,0.656979290544516
2.5,14.301,0.6572894389372137
2.5,14.401,0.6575953755837702
2.5,14.501,0.657897185668606
2.5,14.601,0.6581949520951238
2.5,14.701,0.6584887555615234
2.5,14.801,0.658778674633615
2.5,14.901,0.6590647858147656

2.6,0.001,1.0
2.6,0.101,1.0
2.6,0.201,1.0
2.6,0.30100000000000005,1.0
2.6,0.401,1.0
2.6,0.501,1.0
2.6,0.6010000000000001,1.0
2.6,0.7010000000000001,1.0
2.6,0.801,1.0
2.6,0.901,1.0
2.6,1.001,1.0
2.6,1.101,0.9232009225064521
2.6,1.201,0.711261275883888
2.6,1.301,0.5595337623008466
2.6,1.401,0.4480678474544357
2.6,1.501,0.3643477651398658
2.6,1.601,0.35556619154946006
2.6,1.701,0.37177894742772083
2.6,1.801,0.38659867983753593
2.6,1.901,0.4001886079294921
2.6,2.001,0.4126893007382184
2.6,2.101,0.4242219732822717
2.6,2.201,0.4348913875555313
2.6,2.301,0.44478834367676556
2.6,2.4010000000000002,0.4539917909212262
2.6,2.501,0.4625706043278662
2.6,2.601,0.470585075210582
2.6,2.701,0.4780881606936667
2.6,2.801,0.4851265320063334
2.6,2.9010000000000002,0.4917414554519726
2.6,3.001,0.4979695344928842
2.6,3.101,0.5038433365599507
2.6,3.201,0.5093919240776041
2.6,3.301,0.5146413057512103
2.6,3.4010000000000002,0.5196148213189636
2.6,3.501,0.524333470635226
2.6,3.601,0.5288161960423983
2.6,3.701,0.5330801254286934
2.6,3.801,0.5371407820955019
2.6,3.9010000000000002,0.5410122665170337
2.6,4.001,0.5447074142227358
2.6,4.101000000000001,0.5482379333339479
2.6,4.2010000000000005,0.5516145247115325
2.6,4.301,0.5548469871974254
2.6,4.401000000000001,0.5579443100414379
2.6,4.501,0.5609147542800262
2.6,4.601000000000001,0.5637659245638978
2.6,4.7010000000000005,0.566504832706342
2.6,4.801000000000001,0.5691379540360753
2.6,4.901000000000001,0.5716712774806629
2.6,5.001,0.5741103501739482
2.6,5.101000000000001,0.5764603172690838
2.6,5.2010000000000005,0.5787259575441801
2.6,5.301000000000001,0.5809117153074241
2.6,5.401000000000001,0.5830217290403427
2.6,5.501,0.585059857159806
2.6,5.601000000000001,0.5870297012297255
2.6,5.7010000000000005,0.5889346269108817
2.6,5.801000000000001,0.5907777829008215
2.6,5.901000000000001,0.5925621180843371
2.6,6.001,0.5942903970879481
2.6,6.101000000000001,0.595965214408371
2.6,6.2010000000000005,0.5975890072646729
2.6,6.301000000000001,0.5991640673061698
2.6,6.401000000000001,0.6006925512928077
2.6,6.501,0.6021764908513909
2.6,6.601000000000001,0.6036178013993471
2.6,6.7010000000000005,0.6050182903175058
2.6,6.801000000000001,0.6063796644443975
2.6,6.901000000000001,0.6077035369567224
2.6,7.001,0.6089914336937027
2.6,7.101000000000001,0.6102447989769384
2.6,7.2010000000000005,0.6114650009719902
2.6,7.301000000000001,0.6126533366331472
2.6,7.401000000000001,0.6138110362686247
2.6,7.501,0.6149392677596761
2.6,7.601000000000001,0.616039140463791
2.6,7.7010000000000005,0.6171117088291781
2.6,7.801000000000001,0.6181579757451011
2.6,7.901000000000001,0.6191788956502745
2.6,8.001,0.6201753774194233
2.6,8.100999999999999,0.6211482870462312
2.6,8.201,0.6220984501392093
2.6,8.301,0.6230266542455023
2.6,8.401,0.6239336510162979
2.6,8.501,0.6248201582262689
2.6,8.600999999999999,0.6256868616583878
2.6,8.701,0.626534416864451
2.6,8.801,0.6273634508107612
2.6,8.901,0.6281745634175981
2.6,9.001,0.6289683290003828
2.6,9.100999999999999,0.6297452976197694
2.6,9.201,0.630505996347304
2.6,9.301,0.631250930452738
2.6,9.401,0.6319805845185885
2.6,9.501,0.6326954234870913
2.6,9.601,0.6333958936442741
2.6,9.701,0.6340824235455097
2.6,9.801,0.6347554248865641
2.6,9.901,0.635415293323846
2.6,10.001,0.6360624092472715
2.6,10.101,0.6366971385089134
2.6,10.201,0.6373198331103438
2.6,10.301,0.637930831851386
2.6,10.401,0.6385304609427672
2.6,10.501,0.6391190345849989
2.6,10.601,0.639696855515632
2.6,10.701,0.6402642155268824
2.6,10.801,0.6408213959554829
2.6,10.901,0.6413686681464789
2.6,11.001,0.6419062938925738
2.6,11.101,0.6424345258505114
2.6,11.201,0.6429536079358811
2.6,11.301,0.6434637756976412
2.6,11.401,0.6439652566735624
2.6,11.501,0.6444582707277163
2.6,11.601,0.6449430303710567
2.6,11.701,0.645419741066074
2.6,11.801,0.6458886015164358
2.6,11.901,0.646349803942471
2.6,12.001,0.6468035343432982
2.6,12.101,0.6472499727463451
2.6,12.201,0.6476892934449601
2.6,12.301,0.6481216652247781
2.6,12.401,0.6485472515794505
2.6,12.501,0.6489662109163201
2.6,12.601,0.649378696752584
2.6,12.701,0.6497848579024514
2.6,12.801,0.6501848386557775
2.6,12.901,0.6505787789486193
2.6,13.001,0.6509668145261375
2.6,13.101,0.6513490770982446
2.6,13.201,0.6517256944883689
2.6,13.301,0.6520967907756884
2.6,13.401,0.6524624864311687
2.6,13.501,0.6528228984477138
2.6,13.601,0.6531781404647258
2.6,13.701,0.6535283228873546
2.6,13.801,0.6538735530006955
2.6,13.901,0.6542139350791831
2.6,14.001,0.6545495704914204
2.6,14.101,0.6548805578006558
2.6,14.201,0.655206992861124
2.6,14.301,0.6555289689104455
2.6,14.401,0.6558465766582688
2.6,14.501,0.6561599043713395
2.6,14.601,0.6564690379551527
2.6,14.701,0.6567740610323587
2.6,14.801,0.6570750550180633
2.6,14.901,0.657372099192169

2.7,0.001,1.0
2.7,0.101,1.0
2.7,0.201,1.0
2.7,0.30100000000000005,1.0
2.7,0.401,1.0
2.7,0.501,1.0
2.7,0.6010000000000001,1.0
2.7,0.7010000000000001,1.0
2.7,0.801,1.0
2.7,0.901,1.0
2.7,1.001,0.9157522375035593
2.7,1.101,0.688205697924912
2.7,1.201,0.5302140095870771
2.7,1.301,0.4171078191206144
2.7,1.401,0.3340148803555146
2.7,1.501,0.3271142915713459
2.7,1.601,0.3452185910043771
2.7,1.701,0.36173865431268737
2.7,1.801,0.37685950600718404
2.7,1.901,0.3907416794345669
2.7,2.001,0.4035241973807106
2.7,2.101,0.41532748042539447
2.7,2.201,0.42625599123896857
2.7,2.301,0.43640055422929724
2.7,2.4010000000000002,0.4458403511730833
2.7,2.501,0.45464461979604004
2.7,2.601,0.4628740914056388
2.7,2.701,0.4705822046171159
2.7,2.801,0.47781612950684066
2.7,2.9010000000000002,0.4846176324615444
2.7,3.001,0.4910238076787227
2.7,3.101,0.49706769722033556
2.7,3.201,0.5027788179292039
2.7,3.301,0.508183610433659
2.7,3.4010000000000002,0.5133058228683286
2.7,3.501,0.5181668397753532
2.7,3.601,0.5227859648602131
2.7,3.701,0.527180664800691
2.7,3.801,0.5313667800931258
2.7,3.9010000000000002,0.5353587079210852
2.7,4.001,0.5391695612092289
2.7,4.101000000000001,0.5428113073473343
2.7,4.2010000000000005,0.5462948895098211
2.7,4.301,0.5496303330330903
2.7,4.401000000000001,0.5528268389289995
2.7,4.501,0.5558928662935797
2.7,4.601000000000001,0.5588362051040251
2.7,4.7010000000000005,0.5616640406746369
2.7,4.801000000000001,0.5643830108560851
2.7,4.901000000000001,0.566999256905816
2.7,5.001,0.5695184688255618
2.7,5.101000000000001,0.5719459258505263
2.7,5.2010000000000005,0.5742865326804821
2.7,5.301000000000001,0.5765448519629317
2.7,5.401000000000001,0.5787251334702989
2.7,5.501,0.5808313403549444
2.7,5.601000000000001,0.5828671728160288
2.7,5.7010000000000005,0.5848360894695684
2.7,5.801000000000001,0.5867413266763538
2.7,5.901000000000001,0.588585916050803
2.7,6.001,0.5903727003465387
2.7,6.101000000000001,0.5921043478908751
2.7,6.2010000000000005,0.5937833657199356
2.7,6.301000000000001,0.5954121115483314
2.7,6.401000000000001,0.5969928046918546
2.7,6.501,0.5985275360481265
2.7,6.601000000000001,0.6000182772283359
2.7,6.7010000000000005,0.6014668889228652
2.7,6.801000000000001,0.6028751285745272
2.7,6.901000000000001,0.6042446574251702
2.7,7.001,0.605577046994383
2.7,7.101000000000001,0.6068737850428444
2.7,7.2010000000000005,0.6081362810673998
2.7,7.301000000000001,0.6093658713700981
2.7,7.401000000000001,0.610563823739146
2.7,7.501,0.6117313417759214
2.7,7.601000000000001,0.6128695688988185
2.7,7.7010000000000005,0.6139795920516654
2.7,7.801000000000001,0.6150624451417946
2.7,7.901000000000001,0.6161191122304309
2.7,8.001,0.6171505304959276
2.7,8.100999999999999,0.6181575929884641
2.7,8.201,0.619141151193095
2.7,8.301,0.6201020174165026
2.7,8.401,0.6210409670114124
2.7,8.501,0.6219587404513904
2.7,8.600999999999999,0.6228560452676142
2.7,8.701,0.6237335578581902
2.7,8.801,0.6245919251796922
2.7,8.901,0.6254317663297443
2.7,9.001,0.6262536740287467
2.7,9.100999999999999,0.6270582160081495
2.7,9.201,0.6278459363120689
2.7,9.301,0.6286173565184877
2.7,9.401,0.6293729768857658
2.7,9.501,0.6301132774297294
2.7,9.601,0.6308387189361936
2.7,9.701,0.6315497439133737
2.7,9.801,0.6322467774883154
2.7,9.901,0.6329302282511307
2.7,10.001,0.6336004890505514
2.7,10.101,0.6342579377440433
2.7,10.201,0.634902937905469
2.7,10.301,0.6355358394930841
2.7,10.401,0.6361569794804243
2.7,10.501,0.6367666824524691
2.7,10.601,0.6373652611692897
2.7,10.701,0.6379530170992261
2.7,10.801,0.6385302409235003
2.7,10.901,0.6390972130140311
2.7,11.001,0.6396542038860937
2.7,11.101,0.6402014746273587
2.7,11.201,0.6407392773047299
2.7,11.301,0.6412678553503125
2.7,11.401,0.6417874439277462
2.7,11.501,0.6422982702800604
2.7,11.601,0.6428005540601264
2.7,11.701,0.643294507644715
2.7,11.801,0.6437803364331002
2.7,11.901,0.6442582391310867
2.7,12.001,0.6447284080212844
2.7,12.101,0.6451910292204023
2.7,12.201,0.645646282924279
2.7,12.301,0.646094343641329
2.7,12.401,0.6465353804150386
2.7,12.501,0.6469695570361005
2.7,12.601,0.6473970322447546
2.7,12.701,0.6478179599238475
2.7,12.801,0.6482324892831111
2.7,12.901,0.6486407650351207
2.7,13.001,0.6490429275633647
2.7,13.101,0.6494391130828371
2.7,13.201,0.6498294537935398
2.7,13.301,0.6502140780272521
2.7,13.401,0.6505931103879145
2.7,13.501,0.6509666718859445
2.7,13.601,0.651334880066791
2.7,13.701,0.6516978491340102
2.7,13.801,0.6520556900671368
2.7,13.901,0.6524085107346027
2.7,14.001,0.6527564160019458
2.7,14.101,0.6530995078355344
2.7,14.201,0.6534378854020264
2.7,14.301,0.6537716451637602
2.7,14.401,0.6541008809702772
2.7,14.501,0.6544256841461512
2.7,14.601,0.6547461435753024
2.7,14.701,0.655062345781954
2.7,14.801,0.655374375008393
2.7,14.901,0.6556823132896735

2.8000000000000003,0.001,1.0
2.8000000000000003,0.101,1.0
2.8000000000000003,0.201,1.0
2.8000000000000003,0.30100000000000005,1.0
2.8000000000000003,0.401,1.0
2.8000000000000003,0.501,1.0
2.8000000000000003,0.6010000000000001,1.0
2.8000000000000003,0.7010000000000001,1.0
2.8000000000000003,0.801,1.0
2.8000000000000003,0.901,0.9067046552750322
2.8000000000000003,1.001,0.66120782725065
2.8000000000000003,1.101,0.4969106004774348
2.8000000000000003,1.201,0.38283461279073755
2.8000000000000003,1.301,0.301167655961012
2.8000000000000003,1.401,0.2965078357668672
2.8000000000000003,1.501,0.3166841494773131
2.8000000000000003,1.601,0.3350737190304982
2.8000000000000003,1.701,0.35188077424998976
2.8000000000000003,1.801,0.3672852871059039
2.8000000000000003,1.901,0.3814446038714121
2.8000000000000003,2.001,0.39449580243827886
2.8000000000000003,2.101,0.4065581894962759
2.8000000000000003,2.201,0.41773567045100113
2.8000000000000003,2.301,0.4281188841751937
2.8000000000000003,2.4010000000000002,0.4377870730415476
2.8000000000000003,2.501,0.4468096956599584
2.8000000000000003,2.601,0.4552478055999114
2.8000000000000003,2.701,0.463155224618661
2.8000000000000003,2.801,0.4705795390032904
2.8000000000000003,2.9010000000000002,0.4775629454067165
2.8000000000000003,3.001,0.4841429694675105
2.8000000000000003,3.101,0.4903530772731792
2.8000000000000003,3.201,0.49622319669322884
2.8000000000000003,3.301,0.5017801629082909
2.8000000000000003,3.4010000000000002,0.5070481001294993
2.8000000000000003,3.501,0.5120487495238977
2.8000000000000003,3.601,0.5168017517015739
2.8000000000000003,3.701,0.5213248907364383
2.8000000000000003,3.801,0.5256343055434483
2.8000000000000003,3.9010000000000002,0.5297446734826375
2.8000000000000003,4.001,0.5336693702713213
2.8000000000000003,4.101000000000001,0.5374206096320265
2.8000000000000003,4.2010000000000005,0.541009565561334
2.8000000000000003,4.301,0.5444464796542385
2.8000000000000003,4.401000000000001,0.5477407555436229
2.8000000000000003,4.501,0.5509010422016677
2.8000000000000003,4.601000000000001,0.5539353075885873
2.8000000000000003,4.7010000000000005,0.5568509039150283
2.8000000000000003,4.801000000000001,0.5596546256004924
2.8000000000000003,4.901000000000001,0.5623527608552391
2.8000000000000003,5.001,0.5649511376823777
2.8000000000000003,5.101000000000001,0.5674551649862177
2.8000000000000003,5.2010000000000005,0.5698698693790974
2.8000000000000003,5.301000000000001,0.5721999281991056
2.8000000000000003,5.401000000000001,0.5744496991830732
2.8000000000000003,5.501,0.5766232471810934
2.8000000000000003,5.601000000000001,0.5787243682490288
2.8000000000000003,5.7010000000000005,0.580756611412733
2.8000000000000003,5.801000000000001,0.5827232983609328
2.8000000000000003,5.901000000000001,0.5846275412920083
2.8000000000000003,6.001,0.5864722591125021
2.8000000000000003,6.101000000000001,0.5882601921614551
2.8000000000000003,6.2010000000000005,0.5899939156140674
2.8000000000000003,6.301000000000001,0.5916758517002756
2.8000000000000003,6.401000000000001,0.5933082808582261
2.8000000000000003,6.501,0.5948933519290046
2.8000000000000003,6.601000000000001,0.5964330914870644
2.8000000000000003,6.7010000000000005,0.5979294123903471
2.8000000000000003,6.801000000000001,0.5993841216249358
2.8000000000000003,6.901000000000001,0.6007989275110058
2.8000000000000003,7.001,0.6021754463297464
2.8000000000000003,7.101000000000001,0.603515208424656
2.8000000000000003,7.2010000000000005,0.6048196638250803
2.8000000000000003,7.301000000000001,0.6060901874349532
2.8000000000000003,7.401000000000001,0.60732808382536
2.8000000000000003,7.501,0.6085345916656811
2.8000000000000003,7.601000000000001,0.6097108878246421
2.8000000000000003,7.7010000000000005,0.6108580911695364
2.8000000000000003,7.801000000000001,0.6119772660891629
2.8000000000000003,7.901000000000001,0.6130694257635925
2.8000000000000003,8.001,0.6141355352016833
2.8000000000000003,8.100999999999999,0.6151765140653339
2.8000000000000003,8.201,0.6161932392977019
2.8000000000000003,8.301,0.6171865475710498
2.8000000000000003,8.401,0.6181572375684737
2.8000000000000003,8.501,0.6191060721124896
2.8000000000000003,8.600999999999999,0.6200337801523205
2.8000000000000003,8.701,0.620941058620685
2.8000000000000003,8.801,0.6218285741699623
2.8000000000000003,8.901,0.6226969647967605
2.8000000000000003,9.001,0.6235468413631579
2.8000000000000003,9.100999999999999,0.6243787890221902
2.8000000000000003,9.201,0.6251933685545326
2.8000000000000003,9.301,0.6259911176227554
2.8000000000000003,9.401,0.6267725519490145
2.8000000000000003,9.501,0.6275381664215667
2.8000000000000003,9.601,0.6282884361350719
2.8000000000000003,9.701,0.629023817369254
2.8000000000000003,9.801,0.6297447485101312
2.8000000000000003,9.901,0.6304516509177098
2.8000000000000003,10.001,0.6311449297437275
2.8000000000000003,10.101,0.6318249747027662
2.8000000000000003,10.201,0.632492160799806
2.8000000000000003,10.301,0.6331468490170582
2.8000000000000003,10.401,0.6337893869627104
2.8000000000000003,10.501,0.6344201094840215
2.8000000000000003,10.601,0.63503933924703
2.8000000000000003,10.701,0.6356473872849758
2.8000000000000003,10.801,0.636244553517385
2.8000000000000003,10.901,0.6368311272416284
2.8000000000000003,11.001,0.6374073875986472
2.8000000000000003,11.101,0.6379736040144052
2.8000000000000003,11.201,0.6385300366185376
2.8000000000000003,11.301,0.6390769366415519
2.8000000000000003,11.401,0.639614546791853
2.8000000000000003,11.501,0.6401431016137799
2.8000000000000003,11.601,0.6406628278277527
2.8000000000000003,11.701,0.6411739446535709
2.8000000000000003,11.801,0.6416766641178212
2.8000000000000003,11.901,0.642171191346304
2.8000000000000003,12.001,0.6426577248423172
2.8000000000000003,12.101,0.6431364567515927
2.8000000000000003,12.201,0.6436075731146231
2.8000000000000003,12.301,0.6440712541070752
2.8000000000000003,12.401,0.6445276742689378
2.8000000000000003,12.501,0.6449770027230174
2.8000000000000003,12.601,0.6454194033833539
2.8000000000000003,12.701,0.6458550351540933
2.8000000000000003,12.801,0.6462840521193228
2.8000000000000003,12.901,0.6467066037243467
2.8000000000000003,13.001,0.6471228349488455
2.8000000000000003,13.101,0.64753288647234
2.8000000000000003,13.201,0.6479368948323598
2.8000000000000003,13.301,0.6483349925756822
2.8000000000000003,13.401,0.6487273084029985
2.8000000000000003,13.501,0.6491139673073351
2.8000000000000003,13.601,0.6494950907065421
2.8000000000000003,13.701,0.6498707965701467
2.8000000000000003,13.801,0.6502411995408425
2.8000000000000003,13.901,0.6506064110508831
2.8000000000000003,14.001,0.6509665394336277
2.8000000000000003,14.101,0.6513216900304667
2.8000000000000003,14.201,0.6516719652933541
2.8000000000000003,14.301,0.6520174648831558
2.8000000000000003,14.401,0.6523582857640076
2.8000000000000003,14.501,0.652694522293874
2.8000000000000003,14.601,0.6530262663114842
2.8000000000000003,14.701,0.653353607219812
2.8000000000000003,14.801,0.6536766320662596
2.8000000000000003,14.901,0.653995425619697

2.9000000000000004,0.001,1.0
2.9000000000000004,0.101,1.0
2.9000000000000004,0.201,1.0
2.9000000000000004,0.30100000000000005,1.0
2.9000000000000004,0.401,1.0
2.9000000000000004,0.501,1.0
2.9000000000000004,0.6010000000000001,1.0
2.9000000000000004,0.7010000000000001,1.0
2.9000000000000004,0.801,0.895482025459913
2.9000000000000004,0.901,0.6291874453350454
2.9000000000000004,1.001,0.4588304044134181
2.9000000000000004,1.101,0.34482001328146233
2.9000000000000004,1.201,0.2656595293806777
2.9000000000000004,1.301,0.26364125713623326
2.9000000000000004,1.401,0.28605367354517564
2.9000000000000004,1.501,0.3064781100146453
2.9000000000000004,1.601,0.32512957000286097
2.9000000000000004,1.701,0.34220363495275236
2.9000000000000004,1.801,0.35787461422586225
2.9000000000000004,1.901,0.37229618318332985
2.9000000000000004,2.001,0.3856030886460064
2.9000000000000004,2.101,0.39791321304150123
2.9000000000000004,2.201,0.4093296532870909
2.9000000000000004,2.301,0.41994265793899443
2.9000000000000004,2.4010000000000002,0.42983136189603594
2.9000000000000004,2.501,0.43906530580224334
2.9000000000000004,2.601,0.44770575005538776
2.9000000000000004,2.701,0.4558068030122529
2.9000000000000004,2.801,0.46341638596759305
2.9000000000000004,2.9010000000000002,0.4705770571705806
2.9000000000000004,3.001,0.4773267153322951
2.9000000000000004,3.101,0.48369920071254485
2.9000000000000004,3.201,0.48972480943152413
2.9000000000000004,3.301,0.49543073435870544
2.9000000000000004,3.4010000000000002,0.500841443882173
2.9000000000000004,3.501,0.5059790080813948
2.9000000000000004,3.601,0.5108633803062403
2.9000000000000004,3.701,0.5155126408806366
2.9000000000000004,3.801,0.5199432085711521
2.9000000000000004,3.9010000000000002,0.5241700245593532
2.9000000000000004,4.001,0.5282067129045922
2.9000000000000004,4.101000000000001,0.5320657208567132
2.9000000000000004,4.2010000000000005,0.5357584418551573
2.9000000000000004,4.301,0.539295323614467
2.9000000000000004,4.401000000000001,0.5426859633314532
2.9000000000000004,4.501,0.5459391917440091
2.9000000000000004,4.601000000000001,0.5490631475155782
2.9000000000000004,4.7010000000000005,0.5520653432042093
2.9000000000000004,4.801000000000001,0.5549527238940186
2.9000000000000004,4.901000000000001,0.5577317194140526
2.9000000000000004,5.001,0.5604082909402649
2.9000000000000004,5.101000000000001,0.5629879726667257
2.9000000000000004,5.2010000000000005,0.565475909139043
2.9000000000000004,5.301000000000001,0.5678768887636519
2.9000000000000004,5.401000000000001,0.5701953739389036
2.9000000000000004,5.501,0.5724355281959393
2.9000000000000004,5.601000000000001,0.5746012406876341
2.9000000000000004,5.7010000000000005,0.5766961483211891
2.9000000000000004,5.801000000000001,0.5787236557931487
2.9000000000000004,5.901000000000001,0.580686953753862
2.9000000000000004,6.001,0.5825890353009364
2.9000000000000004,6.101000000000001,0.5844327109774023
2.9000000000000004,6.2010000000000005,0.5862206224296328
2.9000000000000004,6.301000000000001,0.5879552548620497
2.9000000000000004,6.401000000000001,0.5896389484099497
2.9000000000000004,6.501,0.591273908538067
2.9000000000000004,6.601000000000001,0.5928622155604815
2.9000000000000004,6.7010000000000005,0.5944058333669582
2.9000000000000004,6.801000000000001,0.5959066174315486
2.9000000000000004,6.901000000000001,0.5973663221711553
2.9000000000000004,7.001,0.598786607714585
2.9000000000000004,7.101000000000001,0.6001690461362791
2.9000000000000004,7.2010000000000005,0.6015151272033217
2.9000000000000004,7.301000000000001,0.6028262636793532
2.9000000000000004,7.401000000000001,0.6041037962246268
2.9000000000000004,7.501,0.6053489979275354
2.9000000000000004,7.601000000000001,0.6065630784994526
2.9000000000000004,7.7010000000000005,0.6077471881616472
2.9000000000000004,7.801000000000001,0.6089024212502485
2.9000000000000004,7.901000000000001,0.6100298195627872
2.9000000000000004,8.001,0.611130375467614
2.9000000000000004,8.100999999999999,0.6122050347955269
2.9000000000000004,8.201,0.6132546995311584
2.9000000000000004,8.301,0.6142802303200822
2.9000000000000004,8.401,0.6152824488061619
2.9000000000000004,8.501,0.6162621398123773
2.9000000000000004,8.600999999999999,0.6172200533771959
2.9000000000000004,8.701,0.6181569066575123
2.9000000000000004,8.801,0.6190733857082257
2.9000000000000004,8.901,0.6199701471476674
2.9000000000000004,9.001,0.6208478197173202
2.9000000000000004,9.100999999999999,0.6217070057435574
2.9000000000000004,9.201,0.6225482825085
2.9000000000000004,9.301,0.623372203536503
2.9000000000000004,9.401,0.6241792998022611
2.9000000000000004,9.501,0.6249700808660384
2.9000000000000004,9.601,0.6257450359410945
2.9000000000000004,9.701,0.6265046348979745
2.9000000000000004,9.801,0.6272493292099761
2.9000000000000004,9.901,0.6279795528437655
2.9000000000000004,10.001,0.6286957230988155
2.9000000000000004,10.101,0.6293982413990582
2.9000000000000004,10.201,0.6300874940398961
2.9000000000000004,10.301,0.6307638528934711
2.9000000000000004,10.401,0.631427676074893
2.9000000000000004,10.501,0.632079308571912
2.9000000000000004,10.601,0.6327190828403616
2.9000000000000004,10.701,0.6333473193675149
2.9000000000000004,10.801,0.6339643272053526
2.9000000000000004,10.901,0.6345704044756003
2.9000000000000004,11.001,0.6351658388482598
2.9000000000000004,11.101,0.6357509079952417
2.9000000000000004,11.201,0.6363258800206002
2.9000000000000004,11.301,0.6368910138687569
2.9000000000000004,11.401,0.6374465597120232
2.9000000000000004,11.501,0.6379927593186298
2.9000000000000004,11.601,0.6385298464023972
2.9000000000000004,11.701,0.6390580469551073
2.9000000000000004,11.801,0.6395775795625647
2.9000000000000004,11.901,0.6400886557052732
2.9000000000000004,12.001,0.6405914800445933
2.9000000000000004,12.101,0.6410862506951914
2.9000000000000004,12.201,0.6415731594845402
2.9000000000000004,12.301,0.6420523922001823
2.9000000000000004,12.401,0.642524128825425
2.9000000000000004,12.501,0.64298854376409
2.9000000000000004,12.601,0.6434458060549084
2.9000000000000004,12.701,0.6438960795761139
2.9000000000000004,12.801,0.6443395232407472
2.9000000000000004,12.901,0.6447762911831675
2.9000000000000004,13.001,0.6452065329372211
2.9000000000000004,13.101,0.6456303936065064
2.9000000000000004,13.201,0.6460480140271345
2.9000000000000004,13.301,0.6464595309233728
2.9000000000000004,13.401,0.6468650770565312
2.9000000000000004,13.501,0.6472647813674254
2.9000000000000004,13.601,0.6476587691127484
2.9000000000000004,13.701,0.6480471619956397
2.9000000000000004,13.801,0.6484300782907475
2.9000000000000004,13.901,0.6488076329640469
2.9000000000000004,14.001,0.6491799377876732
2.9000000000000004,14.101,0.6495471014500072
2.9000000000000004,14.201,0.6499092296612384
2.9000000000000004,14.301,0.6502664252546293
2.9000000000000004,14.401,0.6506187882836719
2.9000000000000004,14.501,0.6509664161153398
2.9000000000000004,14.601,0.6513094035196106
2.9000000000000004,14.701,0.651647842755436
2.9000000000000004,14.801,0.6519818236533191
2.9000000000000004,14.901,0.6523114336946573

3.0,0.001,1.0
3.0,0.101,1.0
3.0,0.201,1.0
3.0,0.30100000000000005,1.0
3.0,0.401,1.0
3.0,0.501,1.0
3.0,0.6010000000000001,1.0
3.0,0.7010000000000001,0.8811940188658905
3.0,0.801,0.5906470597053559
3.0,0.901,0.4150029861289554
3.0,1.001,0.3026379330517753
3.0,1.101,0.2274383194544365
3.0,1.201,0.22848282110218807
3.0,1.301,0.2532465298112565
3.0,1.401,0.2758481712517756
3.0,1.501,0.29649373940150753
3.0,1.601,0.31538413829650275
3.0,1.701,0.33270556413410074
3.0,1.801,0.3486260784592264
3.0,1.901,0.3632952193136223
3.0,2.001,0.3768450287389774
3.0,2.101,0.3893916636076556
3.0,2.201,0.40103716784269927
3.0,2.301,0.4118711999452386
3.0,2.4010000000000002,0.42197262310596567
3.0,2.501,0.43141092410551724
3.0,2.601,0.44024745703405593
3.0,2.701,0.44853652211184303
3.0,2.801,0.4563262958716583
3.0,2.9010000000000002,0.4636596306362284
3.0,3.001,0.4705747407461246
3.0,3.101,0.4771057915324964
3.0,3.201,0.48328340520593555
3.0,3.301,0.48913509596850285
3.0,3.4010000000000002,0.494685644906047
3.0,3.501,0.49995742364838053
3.0,3.601,0.5049706744139723
3.0,3.701,0.509743752877988
3.0,3.801,0.5142933393009214
3.0,3.9010000000000002,0.5186346225088949
3.0,4.001,0.5227814606046208
3.0,4.101000000000001,0.5267465216900828
3.0,4.2010000000000005,0.5305414073803775
3.0,4.301,0.5341767614673726
3.0,4.401000000000001,0.537662365738636
3.0,4.501,0.541007224660322
3.0,4.601000000000001,0.5442196403829909
3.0,4.7010000000000005,0.5473072793188725
3.0,4.801000000000001,0.5502772313613856
3.0,4.901000000000001,0.5531360626673766
3.0,5.001,0.5558898627950922
3.0,5.101000000000001,0.5585442868826193
3.0,5.2010000000000005,0.5611045934593366
3.0,5.301000000000001,0.5635756784042776
3.0,5.401000000000001,0.5659621054980286
3.0,5.501,0.5682681339571684
3.0,5.601000000000001,0.5704977432907536
3.0,5.7010000000000005,0.5726546557757506
3.0,5.801000000000001,0.5747423568115911
3.0,5.901000000000001,0.5767641133822734
3.0,6.001,0.5787229908269398
3.0,6.101000000000001,0.5806218680960085
3.0,6.2010000000000005,0.5824634516491954
3.0,6.301000000000001,0.5842502881336997
3.0,6.401000000000001,0.5859847759650527
3.0,6.501,0.5876691759193543
3.0,6.601000000000001,0.5893056208335363
3.0,6.7010000000000005,0.5908961244997044
3.0,6.801000000000001,0.592442589830289
3.0,6.901000000000001,0.5939468163625443
3.0,7.001,0.5954105071636905
3.0,7.101000000000001,0.5968352751916189
3.0,7.2010000000000005,0.598222649160413
3.0,7.301000000000001,0.5995740789549386
3.0,7.401000000000001,0.6008909406343074
3.0,7.501,0.6021745410600646
3.0,7.601000000000001,0.6034261221814398
3.0,7.7010000000000005,0.6046468650068537
3.0,7.801000000000001,0.6058378932880933
3.0,7.901000000000001,0.6070002769410431
3.0,8.001,0.6081350352246435
3.0,8.100999999999999,0.6092431396977287
3.0,8.201,0.6103255169715937
3.0,8.301,0.6113830512745377
3.0,8.401,0.6124165868431568
3.0,8.501,0.6134269301538648
3.0,8.600999999999999,0.6144148520069287
3.0,8.701,0.6153810894742483
3.0,8.801,0.6163263477211353
3.0,8.901,0.6172513017114846
3.0,9.001,0.6181565978049373
3.0,9.100999999999999,0.6190428552539171
3.0,9.201,0.6199106676077758
3.0,9.301,0.6207606040306923
3.0,9.401,0.6215932105394312
3.0,9.501,0.6224090111665811
3.0,9.601,0.6232085090544461
3.0,9.701,0.6239921874843593
3.0,9.801,0.624760510845815
3.0,9.901,0.6255139255494795
3.0,10.001,0.6262528608878317
3.0,10.101,0.6269777298468957
3.0,10.201,0.6276889298722804
3.0,10.301,0.6283868435924866
3.0,10.401,0.62907183950224
3.0,10.501,0.6297442726083976
3.0,10.601,0.6304044850407932
3.0,10.701,0.6310528066302246
3.0,10.801,0.6316895554556191
3.0,10.901,0.6323150383622759
3.0,11.001,0.6329295514529563
3.0,11.101,0.6335333805534581
3.0,11.201,0.6341268016542122
3.0,11.301,0.6347100813293248
3.0,11.401,0.6352834771343973
3.0,11.501,0.6358472379843654
3.0,11.601,0.63640160451252
3.0,11.701,0.6369468094117889
3.0,11.801,0.6374830777592959
3.0,11.901,0.6380106273251444
3.0,12.001,0.6385296688663099
3.0,12.101,0.6390404064064744
3.0,12.201,0.6395430375025771
3.0,12.301,0.640037753498816
3.0,12.401,0.6405247397687771
3.0,12.501,0.6410041759463374
3.0,12.601,0.6414762361459448
3.0,12.701,0.6419410891728337
3.0,12.801,0.6423988987237182
3.0,12.901,0.6428498235784518
3.0,13.001,0.6432940177831326
3.0,13.101,0.6437316308250891
3.0,13.201,0.6441628078001692
3.0,13.301,0.6445876895727186
3.0,13.401,0.6450064129286227
3.0,13.501,0.645419110721757
3.0,13.601,0.6458259120141789
3.0,13.701,0.6462269422103643
3.0,13.801,0.6466223231857869
3.0,13.901,0.647012173410116
3.0,14.001,0.6473966080652888
3.0,14.101,0.6477757391587105
3.0,14.201,0.6481496756318106
3.0,14.301,0.648518523464178
3.0,14.401,0.6488823857734826
3.0,14.501,0.6492413629113809
3.0,14.601,0.6495955525555934
3.0,14.701,0.6499450497983288
3.0,14.801,0.6502899472312264
3.0,14.901,0.6506303350269717

3.1,0.001,1.0
3.1,0.101,1.0
3.1,0.201,1.0
3.1,0.30100000000000005,1.0
3.1,0.401,1.0
3.1,0.501,1.0
3.1,0.6010000000000001,0.8623886554593557
3.1,0.7010000000000001,0.5434660221992414
3.1,0.801,0.3642746105731345
3.1,0.901,0.25594819897050947
3.1,1.001,0.18664837722562858
3.1,1.101,0.19114476494211677
3.1,1.201,0.2182659963536163
3.1,1.301,0.24312868326393186
3.1,1.401,0.2658883358687529
3.1,1.501,0.28672860385606463
3.1,1.601,0.30583541828646144
3.1,1.701,0.3233848895071595
3.1,1.801,0.3395382708981635
3.1,1.901,0.3544405142055916
3.1,2.001,0.3682205954522747
3.1,2.101,0.3809926537413243
3.1,2.201,0.3928574422132877
3.1,2.301,0.4039038346184655
3.1,2.4010000000000002,0.41421026204075406
3.1,2.501,0.4238460244524021
3.1,2.601,0.43287245879790387
3.1,2.701,0.44134396423138256
3.1,2.801,0.4493088941873966
3.1,2.9010000000000002,0.45681032868675087
3.1,3.001,0.46388674118204715
3.1,3.101,0.47057257372709677
3.1,3.201,0.4768987330783088
3.1,3.301,0.4828930189212825
3.1,3.4010000000000002,0.4885804939808186
3.1,3.501,0.49398380442539014
3.1,3.601,0.4991234577645294
3.1,3.701,0.5040180643731933
3.1,3.801,0.5086845478574393
3.1,3.9010000000000002,0.5131383286889255
3.1,4.001,0.5173934848669871
3.1,4.101000000000001,0.5214628928008237
3.1,4.2010000000000005,0.5253583511260809
3.1,4.301,0.5290906897665525
3.1,4.401000000000001,0.5326698662113167
3.1,4.501,0.5361050506903257
3.1,4.601000000000001,0.5394047016888188
3.1,4.7010000000000005,0.5425766330357107
3.1,4.801000000000001,0.5456280736273149
3.1,4.901000000000001,0.5485657207003314
3.1,5.001,0.5513957874427288
3.1,5.101000000000001,0.5541240456244656
3.1,5.2010000000000005,0.5567558638389952
3.1,5.301000000000001,0.5592962418686891
3.1,5.401000000000001,0.5617498416206851
3.1,5.501,0.5641210150224665
3.1,5.601000000000001,0.5664138292172961
3.1,5.7010000000000005,0.5686320893572306
3.1,5.801000000000001,0.5707793592548505
3.1,5.901000000000001,0.5728589801231516
3.1,6.001,0.5748740876056101
3.1,6.101000000000001,0.5768276272745645
3.1,6.2010000000000005,0.5787223687553195
3.1,6.301000000000001,0.5805609186152725
3.1,6.401000000000001,0.5823457321415624
3.1,6.501,0.584079124116908
3.1,6.601000000000001,0.5857632786911781
3.1,6.7010000000000005,0.5874002584355918
3.1,6.801000000000001,0.5889920126570821
3.1,6.901000000000001,0.5905403850420985
3.1,7.001,0.5920471206918553
3.1,7.101000000000001,0.5935138726045818
3.1,7.2010000000000005,0.5949422076546447
3.1,7.301000000000001,0.5963336121133508
3.1,7.401000000000001,0.5976894967517612
3.1,7.501,0.5990112015618495
3.1,7.601000000000001,0.6003000001287938
3.1,7.7010000000000005,0.6015571036840128
3.1,7.801000000000001,0.6027836648657403
3.1,7.901000000000001,0.6039807812113882
3.1,8.001,0.6051494984036959
3.1,8.100999999999999,0.6062908132906247
3.1,8.201,0.6074056766971362
3.1,8.301,0.6084949960453545
3.1,8.401,0.6095596377981388
3.1,8.501,0.6106004297397636
3.1,8.600999999999999,0.6116181631062084
3.1,8.701,0.6126135945764701
3.1,8.801,0.6135874481353453
3.1,8.901,0.6145404168172327
3.1,9.001,0.6154731643397134
3.1,9.100999999999999,0.6163863266349352
3.1,9.201,0.6172805132861648
3.1,9.301,0.6181563088762858
3.1,9.401,0.6190142742544511
3.1,9.501,0.6198549477266301
3.1,9.601,0.6206788461753113
3.1,9.701,0.6214864661132323
3.1,9.801,0.6222782846756125
3.1,9.901,0.6230547605550337
3.1,10.001,0.6238163348827915
3.1,10.101,0.6245634320602544
3.1,10.201,0.6252964605435005
3.1,10.301,0.6260158135842674
3.1,10.401,0.6267218699300194
3.1,10.501,0.6274149944857343
3.1,10.601,0.6280955389398332
3.1,10.701,0.6287638423564877
3.1,10.801,0.6294202317364
3.1,10.901,0.6300650225479846
3.1,11.001,0.6306985192307623
3.1,11.101,0.6313210156726442
3.1,11.201,0.6319327956626691
3.1,11.301,0.6325341333206533
3.1,11.401,0.6331252935051154
3.1,11.501,0.6337065322007418
3.1,11.601,0.6342780968865821
3.1,11.701,0.6348402268860811
3.1,11.801,0.635393153699981
3.1,11.901,0.6359371013230684
3.1,12.001,0.6364722865456646
3.1,12.101,0.6369989192407172
3.1,12.201,0.6375172026372815
3.1,12.301,0.6380273335811418
3.1,12.401,0.6385295027832701
3.1,12.501,0.6390238950567797
3.1,12.601,0.6395106895429895
3.1,12.701,0.6399900599271777
3.1,12.801,0.6404621746445697
3.1,12.901,0.6409271970770695
3.1,13.001,0.6413852857412206
3.1,13.101,0.6418365944678415
3.1,13.201,0.6422812725737703
3.1,13.301,0.6427194650261138
3.1,13.401,0.6431513125993832
3.1,13.501,0.6435769520258701
3.1,13.601,0.6439965161396024
3.1,13.701,0.644410134014195
3.1,13.801,0.6448179310948967
3.1,13.901,0.6452200293251134
3.1,14.001,0.6456165472676809
3.1,14.101,0.6460076002211318
3.1,14.201,0.6463933003312017
3.1,14.301,0.6467737566977994
3.1,14.401,0.647149075477652
3.1,14.501,0.6475193599828298
3.1,14.601,0.6478847107753444
3.1,14.701,0.6482452257579936
3.1,14.801,0.6486010002616377
3.1,14.901,0.6489521271290578

3.2,0.001,1.0
3.2,0.101,1.0
3.2,0.201,1.0
3.2,0.30100000000000005,1.0
3.2,0.401,1.0
3.2,0.501,0.8365280255530121
3.2,0.6010000000000001,0.4845853238607393
3.2,0.7010000000000001,0.3053793167472147
3.2,0.801,0.2046897637409222
3.2,0.901,0.14382000517345983
3.2,1.001,0.15200700991929028
3.2,1.101,0.18127358745470046
3.2,1.201,0.20835837356925785
3.2,1.301,0.2332839799027684
3.2,1.401,0.25617117437819387
3.2,1.501,0.2771802695964818
3.2,1.601,0.2964814043477744
3.2,1.701,0.3142399387850535
3.2,1.801,0.33060978263484053
3.2,1.901,0.3457308698025398
3.2,2.001,0.35972876152098227
3.2,2.101,0.3727152959890924
3.2,2.201,0.3847897044943177
3.2,2.301,0.3960398863832146
3.2,2.4010000000000002,0.4065436840698183
3.2,2.501,0.4163700807255205
3.2,2.601,0.4255802876089196
3.2,2.701,0.4342287116848225
3.2,2.801,0.4423638063867181
3.2,2.9010000000000002,0.4500288142052398
3.2,3.001,0.45726241211311003
3.2,3.101,0.4640992712904098
3.2,3.201,0.4705705421104892
3.2,3.301,0.47670427440064395
3.2,3.4010000000000002,0.48252578188618445
3.2,3.501,0.4880579586129599
3.2,3.601,0.49332155409767126
3.2,3.701,0.4983354130109541
3.2,3.801,0.5031166843653891
3.2,3.9010000000000002,0.5076810044571078
3.2,4.001,0.5120426571872697
3.2,4.101000000000001,0.5162147148576239
3.2,4.2010000000000005,0.5202091620813534
3.2,4.301,0.5240370050656034
3.2,4.401000000000001,0.52770836819564
3.2,4.501,0.5312325795737379
3.2,4.601000000000001,0.5346182469310554
3.2,4.7010000000000005,0.5378733251314167
3.2,4.801000000000001,0.5410051763165281
3.2,4.901000000000001,0.5440206235980376
3.2,5.001,0.5469259990790435
3.2,5.101000000000001,0.549727186882834
3.2,5.2010000000000005,0.5524296617770366
3.2,5.301000000000001,0.5550385239045932
3.2,5.401000000000001,0.5575585300671119
3.2,5.501,0.5599941219495203
3.2,5.601000000000001,0.5623494516261699
3.2,5.7010000000000005,0.5646284046464431
3.2,5.801000000000001,0.5668346209615166
3.2,5.901000000000001,0.5689715139224059
3.2,6.001,0.5710422875520453
3.2,6.101000000000001,0.5730499522703619
3.2,6.2010000000000005,0.5749973392305687
3.2,6.301000000000001,0.5768871134068144
3.2,6.401000000000001,0.5787217855575061
3.2,6.501,0.5805037231747694
3.2,6.601000000000001,0.5822351605183551
3.2,6.7010000000000005,0.5839182078216264
3.2,6.801000000000001,0.5855548597478515
3.2,6.901000000000001,0.587147003166744
3.2,7.001,0.5886964243138711
3.2,7.101000000000001,0.590204815389073
3.2,7.2010000000000005,0.591673780644306
3.2,7.301000000000001,0.5931048420062303
3.2,7.401000000000001,0.5944994442743486
3.2,7.501,0.5958589599314704
3.2,7.601000000000001,0.5971846935997052
3.2,7.7010000000000005,0.5984778861719805
3.2,7.801000000000001,0.5997397186462317
3.2,7.901000000000001,0.6009713156868506
3.2,8.001,0.6021737489356944
3.2,8.100999999999999,0.603348040092901
3.2,8.201,0.6044951637859153
3.2,8.301,0.6056160502434708
3.2,8.401,0.606711587789787
3.2,8.501,0.607782625172885
3.2,8.600999999999999,0.6088299737397234
3.2,8.701,0.6098544094697539
3.2,8.801,0.6108566748775088
3.2,8.901,0.6118374807939315
3.2,9.001,0.6127975080353529
3.2,9.100999999999999,0.6137374089682774
3.2,9.201,0.6146578089774719
3.2,9.301,0.6155593078442451
3.2,9.401,0.6164424810412471
3.2,9.501,0.6173078809496214
3.2,9.601,0.6181560380038755
3.2,9.701,0.6189874617694178
3.2,9.801,0.6198026419573335
3.2,9.901,0.6206020493806096
3.2,10.001,0.6213861368557116
3.2,10.101,0.6221553400531105
3.2,10.201,0.6229100783000973
3.2,10.301,0.6236507553389772
3.2,10.401,0.6243777600434987
3.2,10.501,0.6250914670961794
3.2,10.601,0.6257922376289905
3.2,10.701,0.6264804198296865
3.2,10.801,0.6271563495159117
3.2,10.901,0.6278203506790555
3.2,11.001,0.628472735999703
3.2,11.101,0.6291138073363907
3.2,11.201,0.6297438561892663
3.2,11.301,0.6303631641401403
3.2,11.401,0.6309720032703187
3.2,11.501,0.6315706365575144
3.2,11.601,0.6321593182530445
3.2,11.701,0.6327382942404488
3.2,11.801,0.6333078023765853
3.2,11.901,0.6338680728161947
3.2,12.001,0.6344193283208537
3.2,12.101,0.6349617845531956
3.2,12.201,0.635495650357201
3.2,12.301,0.6360211280253256
3.2,12.401,0.6365384135531814
3.2,12.501,0.637047696882436
3.2,12.601,0.6375491621325693
3.2,12.701,0.6380429878220706
3.2,12.801,0.6385293470796356
3.2,12.901,0.6390084078458905
3.2,13.001,0.6394803330661265
3.2,13.101,0.6399452808745165
3.2,13.201,0.640403404770243
3.2,13.301,0.6408548537859527
3.2,13.401,0.6412997726489233
3.2,13.501,0.6417383019353057
3.2,13.601,0.6421705782177881
3.2,13.701,0.6425967342070078
3.2,13.801,0.6430168988870111
3.2,13.901,0.6434311976450611
3.2,14.001,0.6438397523960561
3.2,14.101,0.6442426817018253
3.2,14.201,0.6446401008855429
3.2,14.301,0.6450321221414907
3.2,14.401,0.645418854640392
3.2,14.501,0.645800404630519
3.2,14.601,0.6461768755347751
3.2,14.701,0.6465483680439331
3.2,14.801,0.6469149802062083
3.2,14.901,0.6472768075133334

3.3000000000000003,0.001,1.0
3.3000000000000003,0.101,1.0
3.3000000000000003,0.201,1.0
3.3000000000000003,0.30100000000000005,1.0
3.3000000000000003,0.401,0.7987455464063625
3.3000000000000003,0.501,0.40957023746128995
3.3000000000000003,0.6010000000000001,0.23725651753591087
3.3000000000000003,0.7010000000000001,0.14951594621499859
3.3000000000000003,0.801,0.1002176048863916
3.3000000000000003,0.901,0.11193393303581171
3.3000000000000003,1.001,0.14271827956881195
3.3000000000000003,1.101,0.17174824562541016
3.3000000000000003,1.201,0.19875520164333196
3.3000000000000003,1.301,0.2237086821362751
3.3000000000000003,1.401,0.24669369376218428
3.3000000000000003,1.501,0.2678463028409242
3.3000000000000003,1.601,0.2873200908554792
3.3000000000000003,1.701,0.3052690396809075
3.3000000000000003,1.801,0.3218392047614247
3.3000000000000003,1.901,0.33716508804776907
3.3000000000000003,2.001,0.35136849968018385
3.3000000000000003,2.101,0.3645587028975453
3.3000000000000003,2.201,0.3768331827812507
3.3000000000000003,2.301,0.3882786796640251
3.3000000000000003,2.4010000000000002,0.3989722945625756
3.3000000000000003,2.501,0.4089825668074945
3.3000000000000003,2.601,0.418370475729091
3.3000000000000003,2.701,0.42719034678611467
3.3000000000000003,2.801,0.43549065794153297
3.3000000000000003,2.9010000000000002,0.44331475007478677
3.3000000000000003,3.001,0.45070144901236203
3.3000000000000003,3.101,0.4576856082164986
3.3000000000000003,3.201,0.46429858136432206
3.3000000000000003,3.301,0.4705686335901871
3.3000000000000003,3.4010000000000002,0.4765212994018426
3.3000000000000003,3.501,0.48217969441162534
3.3000000000000003,3.601,0.4875647871531573
3.3000000000000003,3.701,0.4926956364359717
3.3000000000000003,3.801,0.49758959894945487
3.3000000000000003,3.9010000000000002,0.5022625111711048
3.3000000000000003,4.001,0.5067288490610485
3.3000000000000003,4.101000000000001,0.5110018685291718
3.3000000000000003,4.2010000000000005,0.5150937292352812
3.3000000000000003,4.301,0.5190156039181222
3.3000000000000003,4.401000000000001,0.5227777751377525
3.3000000000000003,4.501,0.526389721050278
3.3000000000000003,4.601000000000001,0.529860191607694
3.3000000000000003,4.7010000000000005,0.5331972763826832
3.3000000000000003,4.801000000000001,0.5364084650537467
3.3000000000000003,4.901000000000001,0.5395007014456153
3.3000000000000003,5.001,0.5424804318999055
3.3000000000000003,5.101000000000001,0.545353648648292
3.3000000000000003,5.2010000000000005,0.5481259287724777
3.3000000000000003,5.301000000000001,0.5508024692596962
3.3000000000000003,5.401000000000001,0.5533881185975464
3.3000000000000003,5.501,0.5558874052960153
3.3000000000000003,5.601000000000001,0.5583045636762842
3.3000000000000003,5.7010000000000005,0.560643557224202
3.3000000000000003,5.801000000000001,0.5629080997701801
3.3000000000000003,5.901000000000001,0.5651016747259454
3.3000000000000003,6.001,0.5672275525813437
3.3000000000000003,6.101000000000001,0.5692888068406924
3.3000000000000003,6.2010000000000005,0.5712883285575072
3.3000000000000003,6.301000000000001,0.5732288396083719
3.3000000000000003,6.401000000000001,0.575112904830911
3.3000000000000003,6.501,0.5769429431369798
3.3000000000000003,6.601000000000001,0.5787212377000174
3.3000000000000003,6.7010000000000005,0.5804499453048145
3.3000000000000003,6.801000000000001,0.5821311049385216
3.3000000000000003,6.901000000000001,0.5837666456934063
3.3000000000000003,7.001,0.5853583940445303
3.3000000000000003,7.101000000000001,0.5869080805589986
3.3000000000000003,7.2010000000000005,0.5884173460876867
3.3000000000000003,7.301000000000001,0.5898877474852182
3.3000000000000003,7.401000000000001,0.5913207628994301
3.3000000000000003,7.501,0.592717796667508
3.3000000000000003,7.601000000000001,0.5940801838523643
3.3000000000000003,7.7010000000000005,0.5954091944496128
3.3000000000000003,7.801000000000001,0.5967060372926095
3.3000000000000003,7.901000000000001,0.5979718636804583
3.3000000000000003,8.001,0.5992077707515632
3.3000000000000003,8.100999999999999,0.6004148046232437
3.3000000000000003,8.201,0.6015939633160592
3.3000000000000003,8.301,0.6027461994798246
3.3000000000000003,8.401,0.6038724229367821
3.3000000000000003,8.501,0.6049735030560405
3.3000000000000003,8.600999999999999,0.6060502709721626
3.3000000000000003,8.701,0.6071035216596766
3.3000000000000003,8.801,0.6081340158742803
3.3000000000000003,8.901,0.6091424819706015
3.3000000000000003,9.001,0.6101296176055591
3.3000000000000003,9.100999999999999,0.6110960913356097
3.3000000000000003,9.201,0.6120425441155019
3.3000000000000003,9.301,0.6129695907055324
3.3000000000000003,9.401,0.6138778209937449
3.3000000000000003,9.501,0.6147678012389916
3.3000000000000003,9.601,0.6156400752403236
3.3000000000000003,9.701,0.6164951654377399
3.3000000000000003,9.801,0.6173335739489426
3.3000000000000003,9.901,0.6181557835463892
3.3000000000000003,10.001,0.6189622585786078
3.3000000000000003,10.101,0.6197534458394396
3.3000000000000003,10.201,0.6205297753886125
3.3000000000000003,10.301,0.621291661326779
3.3000000000000003,10.401,0.6220395025279455
3.3000000000000003,10.501,0.6227736833319888
3.3000000000000003,10.601,0.6234945741997736
3.3000000000000003,10.701,0.6242025323332032
3.3000000000000003,10.801,0.6248979022623699
3.3000000000000003,10.901,0.6255810164018181
3.3000000000000003,11.001,0.6262521955778035
3.3000000000000003,11.101,0.6269117495282874
3.3000000000000003,11.201,0.6275599773772988
3.3000000000000003,11.301,0.6281971680851827
3.3000000000000003,11.401,0.6288236008761475
3.3000000000000003,11.501,0.6294395456444386
3.3000000000000003,11.601,0.6300452633403678
3.3000000000000003,11.701,0.6306410063373571
3.3000000000000003,11.801,0.6312270187810753
3.3000000000000003,11.901,0.6318035369216742
3.3000000000000003,12.001,0.6323707894300747
3.3000000000000003,12.101,0.6329289976991854
3.3000000000000003,12.201,0.6334783761308826
3.3000000000000003,12.301,0.6340191324095331
3.3000000000000003,12.401,0.6345514677627869
3.3000000000000003,12.501,0.6350755772103255
3.3000000000000003,12.601,0.6355916498012111
3.3000000000000003,12.701,0.6360998688404365
3.3000000000000003,12.801,0.6366004121052503
3.3000000000000003,12.901,0.6370934520517839
3.3000000000000003,13.001,0.6375791560124915
3.3000000000000003,13.101,0.6380576863848676
3.3000000000000003,13.201,0.638529200811893
3.3000000000000003,13.301,0.6389938523546297
3.3000000000000003,13.401,0.6394517896573533
3.3000000000000003,13.501,0.6399031571056044
3.3000000000000003,13.601,0.6403480949775056
3.3000000000000003,13.701,0.6407867395886774
3.3000000000000003,13.801,0.641219223431066
3.3000000000000003,13.901,0.6416456753059815
3.3000000000000003,14.001,0.6420662204516208
3.3000000000000003,14.101,0.6424809806653463
3.3000000000000003,14.201,0.6428900744209652
3.3000000000000003,14.301,0.6432936169812494
3.3000000000000003,14.401,0.6436917205059148
3.3000000000000003,14.501,0.6440844941552805
3.3000000000000003,14.601,0.6444720441897982
3.3000000000000003,14.701,0.6448544740656508
3.3000000000000003,14.801,0.645231884526594
3.3000000000000003,14.901,0.6456043736922159

3.4000000000000004,0.001,1.0
3.4000000000000004,0.101,1.0
3.4000000000000004,0.201,1.0
3.4000000000000004,0.30100000000000005,0.738411038951864
3.4000000000000004,0.401,0.3122946537637149
3.4000000000000004,0.501,0.16013434575674362
3.4000000000000004,0.6010000000000001,0.09276288591581877
3.4000000000000004,0.7010000000000001,0.05845795430778113
3.4000000000000004,0.801,0.07264545014281655
3.4000000000000004,0.901,0.1035592550954847
3.4000000000000004,1.001,0.13381587878220116
3.4000000000000004,1.101,0.16256257262724638
3.4000000000000004,1.201,0.1894517294700577
3.4000000000000004,1.301,0.214399052372961
3.4000000000000004,1.401,0.23745290100281047
3.4000000000000004,1.501,0.2587242698075567
3.4000000000000004,1.601,0.2783494721846134
3.4000000000000004,1.701,0.2964705199078466
3.4000000000000004,1.801,0.3132251283700833
3.4000000000000004,1.901,0.32874197088458157
3.4000000000000004,2.001,0.3431387826649629
3.4000000000000004,2.101,0.35652198701326804
3.4000000000000004,2.201,0.3689871051695486
3.4000000000000004,2.301,0.38061953888543626
3.4000000000000004,2.4010000000000002,0.39149549888844315
3.4000000000000004,2.501,0.4016829565809465
3.4000000000000004,2.601,0.41124255542040616
3.4000000000000004,2.701,0.42022845184921
3.4000000000000004,2.801,0.42868907432375136
3.4000000000000004,2.9010000000000002,0.4366677991784829
3.4000000000000004,3.001,0.4442035473528504
3.4000000000000004,3.101,0.4513313084994267
3.4000000000000004,3.201,0.4580825999016532
3.4000000000000004,3.301,0.46448586767351174
3.4000000000000004,3.4010000000000002,0.47056683730748966
3.4000000000000004,3.501,0.47634882002192214
3.4000000000000004,3.601,0.48185298067074755
3.4000000000000004,3.701,0.4870985722929475
3.4000000000000004,3.801,0.49210314173431974
3.4000000000000004,3.9010000000000002,0.4968827101885789
3.4000000000000004,4.001,0.5014519319839026
3.4000000000000004,4.101000000000001,0.5058242344841563
3.4000000000000004,4.2010000000000005,0.5100119415769508
3.4000000000000004,4.301,0.5140263828777061
3.4000000000000004,4.401000000000001,0.5178779904837985
3.4000000000000004,4.501,0.5215763848596641
3.4000000000000004,4.601000000000001,0.5251304512167276
3.4000000000000004,4.7010000000000005,0.528548407566203
3.4000000000000004,4.801000000000001,0.5318378654636927
3.4000000000000004,4.901000000000001,0.535005884328185
3.4000000000000004,5.001,0.5380590201011834
3.4000000000000004,5.101000000000001,0.5410033689114083
3.4000000000000004,5.2010000000000005,0.5438446063243365
3.4000000000000004,5.301000000000001,0.5465880226817048
3.4000000000000004,5.401000000000001,0.5492385549722267
3.4000000000000004,5.501,0.5518008156196379
3.4000000000000004,5.601000000000001,0.5542791185265482
3.4000000000000004,5.7010000000000005,0.5566775026713204
3.4000000000000004,5.801000000000001,0.5589997535194302
3.4000000000000004,5.901000000000001,0.5612494224796793
3.4000000000000004,6.001,0.5634298446086032
3.4000000000000004,6.101000000000001,0.5655441547428471
3.4000000000000004,6.2010000000000005,0.5675953022186992
3.4000000000000004,6.301000000000001,0.569586064319992
3.4000000000000004,6.401000000000001,0.5715190585798045
3.4000000000000004,6.501,0.5733967540475802
3.4000000000000004,6.601000000000001,0.5752214816211133
3.4000000000000004,6.7010000000000005,0.5769954435321624
3.4000000000000004,6.801000000000001,0.5787207220650169
3.4000000000000004,6.901000000000001,0.5803992875790115
3.4000000000000004,7.001,0.5820330058986242
3.4000000000000004,7.101000000000001,0.5836236451282639
3.4000000000000004,7.2010000000000005,0.5851728819430769
3.4000000000000004,7.301000000000001,0.5866823074019551
3.4000000000000004,7.401000000000001,0.5881534323243656
3.4000000000000004,7.501,0.5895876922685422
3.4000000000000004,7.601000000000001,0.5909864521449614
3.4000000000000004,7.7010000000000005,0.592351010495766
3.4000000000000004,7.801000000000001,0.5936826034679163
3.4000000000000004,7.901000000000001,0.5949824085052389
3.4000000000000004,8.001,0.5962515477822261
3.4000000000000004,8.100999999999999,0.5974910914003382
3.4000000000000004,8.201,0.5987020603656972
3.4000000000000004,8.301,0.5998854293653539
3.4000000000000004,8.401,0.6010421293578033
3.4000000000000004,8.501,0.602173049992041
3.4000000000000004,8.600999999999999,0.6032790418682153
3.4000000000000004,8.701,0.6043609186518152
3.4000000000000004,8.801,0.6054194590523125
3.4000000000000004,8.901,0.6064554086762626
3.4000000000000004,9.001,0.6074694817640365
3.4000000000000004,9.100999999999999,0.6084623628185984
3.4000000000000004,9.201,0.6094347081340593
3.4000000000000004,9.301,0.6103871472311102
3.4000000000000004,9.401,0.6113202842058707
3.4000000000000004,9.501,0.612234698998176
3.4000000000000004,9.601,0.6131309485848402
3.4000000000000004,9.701,0.6140095681030221
3.4000000000000004,9.801,0.6148710719084045
3.4000000000000004,9.901,0.6157159545725546
3.4000000000000004,10.001,0.6165446918234957
3.4000000000000004,10.101,0.6173577414332184
3.4000000000000004,10.201,0.6181555440555869
3.4000000000000004,10.301,0.6189385240178359
3.4000000000000004,10.401,0.6197070900686277
3.4000000000000004,10.501,0.6204616360854189
3.4000000000000004,10.601,0.6212025417436913
3.4000000000000004,10.701,0.6219301731504204
3.4000000000000004,10.801,0.62264488344399
3.4000000000000004,10.901,0.6233470133626016
3.4000000000000004,11.001,0.6240368917830893
3.4000000000000004,11.101,0.6247148362319246
3.4000000000000004,11.201,0.6253811533700622
3.4000000000000004,11.301,0.6260361394531783
3.4000000000000004,11.401,0.6266800807687424
3.4000000000000004,11.501,0.6273132540512694
3.4000000000000004,11.601,0.6279359268770127
3.4000000000000004,11.701,0.6285483580392713
3.4000000000000004,11.801,0.6291507979054161
3.4000000000000004,11.901,0.629743488756657
3.4000000000000004,12.001,0.6303266651115248
3.4000000000000004,12.101,0.6309005540339623
3.4000000000000004,12.201,0.631465375426874
3.4000000000000004,12.301,0.6320213423119297
3.4000000000000004,12.401,0.6325686610963636
3.4000000000000004,12.501,0.633107531827468
3.4000000000000004,12.601,0.6336381484354413
3.4000000000000004,12.701,0.6341606989652008
3.4000000000000004,12.801,0.6346753657977472
3.4000000000000004,12.901,0.6351823258616195
3.4000000000000004,13.001,0.6356817508349564
3.4000000000000004,13.101,0.6361738073386473
3.4000000000000004,13.201,0.6366586571210264
3.4000000000000004,13.301,0.6371364572345392
3.4000000000000004,13.401,0.6376073602047831
3.4000000000000004,13.501,0.6380715141923068
3.4000000000000004,13.601,0.6385290631475234
3.4000000000000004,13.701,0.6389801469590788
3.4000000000000004,13.801,0.6394249015959964
3.4000000000000004,13.901,0.639863459243897
3.4000000000000004,14.001,0.6402959484355817
3.4000000000000004,14.101,0.6407224941762494
3.4000000000000004,14.201,0.6411432180636006
3.4000000000000004,14.301,0.6415582384030725
3.4000000000000004,14.401,0.6419676703184328
3.4000000000000004,14.501,0.6423716258579464
3.4000000000000004,14.601,0.642770214096325
3.4000000000000004,14.701,0.6431635412326494
3.4000000000000004,14.801,0.6435517106844503
3.4000000000000004,14.901,0.643934823178123

3.5,0.001,1.0
3.5,0.101,1.0
3.5,0.201,0.6272739525679438
3.5,0.30100000000000005,0.1867866956979966
3.5,0.401,0.07899731096040256
3.5,0.501,0.04050720226788526
3.5,0.6010000000000001,0.02346507843141219
3.5,0.7010000000000001,0.037301838495305606
3.5,0.801,0.06563842173843679
3.5,0.901,0.0956130726783024
3.5,1.001,0.1252916017488404
3.5,1.101,0.15371040163320995
3.5,1.201,0.18044320594365454
3.5,1.301,0.20535135302133511
3.5,1.401,0.2284458030821583
3.5,1.501,0.2498117367145443
3.5,1.601,0.26956754271021455
3.5,1.701,0.2878427071789958
3.5,1.801,0.30476614455298334
3.5,1.901,0.3204603202562793
3.5,2.001,0.3350385832104028
3.5,2.101,0.34860426088284596
3.5,2.201,0.3612506997546726
3.5,2.301,0.3730617884719875
3.5,2.4010000000000002,0.3841127024168383
3.5,2.501,0.3944707239284982
3.5,2.601,0.404196058944853
3.5,2.701,0.4133426091880596
3.5,2.801,0.42195868100528366
3.5,2.9010000000000002,0.43008762439941994
3.5,3.001,0.4377684026076233
3.5,3.101,0.4450360961332578
3.5,3.201,0.4519223467843283
3.5,3.301,0.4584557478342173
3.5,3.4010000000000002,0.4646621863828231
3.5,3.501,0.47056514364438606
3.5,3.601,0.47618595839020167
3.5,3.701,0.4815440582265832
3.5,3.801,0.48665716284466726
3.5,3.9010000000000002,0.4915414628671928
3.5,4.001,0.4962117774514116
3.5,4.101000000000001,0.500681693391265
3.5,4.2010000000000005,0.5049636880954484
3.5,4.301,0.5090692384979517
3.5,4.401000000000001,0.5130089176799237
3.5,4.501,0.5167924807416149
3.5,4.601000000000001,0.5204289412561501
3.5,4.7010000000000005,0.5239266394586689
3.5,4.801000000000001,0.5272933031710876
3.5,4.901000000000001,0.5305361023308669
3.5,5.001,0.5336616978787463
3.5,5.101000000000001,0.536676285662751
3.5,5.2010000000000005,0.5395856359316298
3.5,5.301000000000001,0.5423951289183259
3.5,5.401000000000001,0.545109786951391
3.5,5.501,0.5477343034780744
3.5,5.601000000000001,0.5502730693358696
3.5,5.7010000000000005,0.5527301965686122
3.5,5.801000000000001,0.5551095400478577
3.5,5.901000000000001,0.5574147171295168
3.5,6.001,0.559649125548922
3.5,6.101000000000001,0.5618159597341178
3.5,6.2010000000000005,0.5639182256967088
3.5,6.301000000000001,0.565958754641721
3.5,6.401000000000001,0.5679402154222137
3.5,6.501,0.569865125950612
3.5,6.601000000000001,0.571735863666592
3.5,6.7010000000000005,0.5735546751506758
3.5,6.801000000000001,0.5753236849632615
3.5,6.901000000000001,0.5770449037804856
3.5,7.001,0.5787202358909455
3.5,7.101000000000001,0.5803514861107749
3.5,7.2010000000000005,0.581940366168766
3.5,7.301000000000001,0.5834885006080824
3.5,7.401000000000001,0.5849974322465155
3.5,7.501,0.5864686272331538
3.5,7.601000000000001,0.5879034797356864
3.5,7.7010000000000005,0.5893033162892963
3.5,7.801000000000001,0.5906693998351943
3.5,7.901000000000001,0.5920029334742214
3.5,8.001,0.5933050639586065
3.5,8.100999999999999,0.59457688494287
3.5,8.201,0.5958194400129576
3.5,8.301,0.5970337255109971
3.5,8.401,0.5982206931715316
3.5,8.501,0.5993812525836983
3.5,8.600999999999999,0.6005162734925699
3.5,8.701,0.6016265879517461
3.5,8.801,0.6027129923382597
3.5,8.901,0.603776249239935
3.5,9.001,0.6048170892244885
3.5,9.100999999999999,0.6058362124989088
3.5,9.201,0.6068342904669493
3.5,9.301,0.60781196719194
3.5,9.401,0.6087698607715509
3.5,9.501,0.6097085646306103
3.5,9.601,0.6106286487376104
3.5,9.701,0.6115306607500888
3.5,9.801,0.612415127093684
3.5,9.901,0.6132825539792871
3.5,10.001,0.6141334283623916
3.5,10.101,0.6149682188484227
3.5,10.201,0.6157873765475622
3.5,10.301,0.6165913358823116
3.5,10.401,0.6173805153508133
3.5,10.501,0.6181553182487268
3.5,10.601,0.618916133352252
3.5,10.701,0.61966333556472
3.5,10.801,0.6203972865289886
3.5,10.901,0.6211183352077352
3.5,11.001,0.6218268184335852
3.5,11.101,0.6225230614308923
3.5,11.201,0.6232073783108514
3.5,11.301,0.6238800725415248
3.5,11.401,0.6245414373942438
3.5,11.501,0.6251917563677621
3.5,11.601,0.6258313035914399
3.5,11.701,0.6264603442086566
3.5,11.801,0.6270791347415737
3.5,11.901,0.6276879234382935
3.5,12.001,0.6282869506034011
3.5,12.101,0.6288764489128018
3.5,12.201,0.6294566437137226
3.5,12.301,0.6300277533106814
3.5,12.401,0.630589989238188
3.5,12.501,0.6311435565208829
3.5,12.601,0.6316886539217864
3.5,12.701,0.6322254741792876
3.5,12.801,0.6327542042334612
3.5,12.901,0.6332750254422669
3.5,13.001,0.633788113788162
3.5,13.101,0.6342936400756088
3.5,13.201,0.6347917701199486
3.5,13.301,0.6352826649280754
3.5,13.401,0.6357664808713235
3.5,13.501,0.6362433698509542
3.5,13.601,0.6367134794566107
3.5,13.701,0.6371769531180875
3.5,13.801,0.6376339302507376
3.5,13.901,0.6380845463948297
3.5,14.001,0.6385289333491452
3.5,14.101,0.638967219299089
3.5,14.201,0.6393995289395792
3.5,14.301,0.6398259835929578
3.5,14.401,0.6402467013221583
3.5,14.501,0.6406617970393497
3.5,14.601,0.6410713826102679
3.5,14.701,0.6414755669544319
3.5,14.801,0.6418744561414325
3.5,14.901,0.6422681534834722

3.6,0.001,1.0
3.6,0.101,0.36318858613616845
3.6,0.201,0.04607954060108103
3.6,0.30100000000000005,0.013721349488404436
3.6,0.401,0.005803141965123709
3.6,0.501,0.0029756588232269475
3.6,0.6010000000000001,0.011139093734957795
3.6,0.7010000000000001,0.03224107717787089
3.6,0.801,0.05909710870921934
3.6,0.901,0.08808413327577863
3.6,1.001,0.11713724265811239
3.6,1.101,0.14518556581630124
3.6,1.201,0.17172487995834157
3.6,1.301,0.19656184648990643
3.6,1.401,0.21966940698231363
3.6,1.501,0.2411062697800519
3.6,1.601,0.2609722968073202
3.6,1.701,0.27938392920747984
3.6,1.801,0.2964608444022918
3.6,1.901,0.31231893810616435
3.6,2.001,0.32706687405158746
3.6,2.101,0.340804637052864
3.6,2.201,0.35362319463208436
3.6,2.301,0.3656047528482181
3.6,2.4010000000000002,0.37682331051717805
3.6,2.501,0.3873453427327724
3.6,2.601,0.39723051856441954
3.6,2.701,0.4065324011166153
3.6,2.801,0.4152991034580397
3.6,2.9010000000000002,0.4235738886206894
3.6,3.001,0.43139571024972884
3.6,3.101,0.43879969511205485
3.6,3.201,0.44581757107419245
3.6,3.301,0.4524780452559036
3.6,3.4010000000000002,0.45880713740754
3.6,3.501,0.46482847347955286
3.6,3.601,0.4705635440512792
3.6,3.701,0.47603193188157966
3.6,3.801,0.4812515124051808
3.6,3.9010000000000002,0.4862386305646096
3.6,4.001,0.4910082569591545
3.6,4.101000000000001,0.4955741259191869
3.6,4.2010000000000005,0.49994885777986053
3.6,4.301,0.5041440673324563
3.6,4.401000000000001,0.5081704601722736
3.6,4.501,0.5120379184358491
3.6,4.601000000000001,0.5157555772239542
3.6,4.7010000000000005,0.5193318928367735
3.6,4.801000000000001,0.522774703800653
3.6,4.901000000000001,0.5260912855387814
3.6,5.001,0.5292883994284637
3.6,5.101000000000001,0.5323723368928883
3.6,5.2010000000000005,0.5353489590933755
3.6,5.301000000000001,0.5382237327172655
3.6,5.401000000000001,0.541001762295277
3.6,5.501,0.5436878194290107
3.6,5.601000000000001,0.546286369263158
3.6,5.7010000000000005,0.5488015944968913
3.6,5.801000000000001,0.5512374171940526
3.6,5.901000000000001,0.5535975186213672
3.6,6.001,0.5558853573173981
3.6,6.101000000000001,0.5581041855717952
3.6,6.2010000000000005,0.5602570644740994
3.6,6.301000000000001,0.5623468776736052
3.6,6.401000000000001,0.5643763439761661
3.6,6.501,0.5663480288901164
3.6,6.601000000000001,0.5682643552214026
3.6,6.7010000000000005,0.570127612807361
3.6,6.801000000000001,0.5719399674691796
3.6,6.901000000000001,0.5737034692547539
3.6,7.001,0.5754200600362858
3.6,7.101000000000001,0.5770915805204372
3.6,7.2010000000000005,0.578719776723044
3.6,7.301000000000001,0.5803063059552406
3.6,7.401000000000001,0.5818527423632398
3.6,7.501,0.5833605820599234
3.6,7.601000000000001,0.58483124788273
3.6,7.7010000000000005,0.5862660938090599
3.6,7.801000000000001,0.5876664090574861
3.6,7.901000000000001,0.5890334219004326
3.6,8.001,0.5903683032116284
3.6,8.100999999999999,0.5916721697695255
3.6,8.201,0.5929460873359697
3.6,8.301,0.5941910735276921
3.6,8.401,0.5954081004966459
3.6,8.501,0.5965980974338234
3.6,8.600999999999999,0.5977619529099156
3.6,8.701,0.5989005170650458
3.6,8.801,0.6000146036587756
3.6,8.901,0.601104991990639
3.6,9.001,0.6021724287006198
3.6,9.100999999999999,0.6032176294582074
3.6,9.201,0.6042412805479763
3.6,9.301,0.605244040358984
3.6,9.401,0.6062265407847112
3.6,9.501,0.6071893885397308
3.6,9.601,0.608133166398819
3.6,9.701,0.6090584343637642
3.6,9.801,0.6099657307627457
3.6,9.901,0.6108555732867688
3.6,10.001,0.6117284599673111
3.6,10.101,0.6125848700990284
3.6,10.201,0.6134252651110794
3.6,10.301,0.6142500893903688
3.6,10.401,0.6150597710597699
3.6,10.501,0.6158547227141683
3.6,10.601,0.6166353421169647
3.6,10.701,0.6174020128594843
3.6,10.801,0.6181551049855811
3.6,10.901,0.6188949755835482
3.6,11.001,0.6196219693473168
3.6,11.101,0.6203364191087805
3.6,11.201,0.6210386463429618
3.6,11.301,0.6217289616476195
3.6,11.401,0.6224076651987923
3.6,11.501,0.623075047183672
3.6,11.601,0.6237313882121106
3.6,11.701,0.624376959707978
3.6,11.801,0.6250120242815136
3.6,11.901,0.6256368360837338
3.6,12.001,0.6262516411439005
3.6,12.101,0.6268566776909799
3.6,12.201,0.6274521764599755
3.6,12.301,0.6280383609839536
3.6,12.401,0.6286154478725368
3.6,12.501,0.6291836470775892
3.6,12.601,0.6297431621467732
3.6,12.701,0.6302941904656222
3.6,12.801,0.6308369234887254
3.6,12.901,0.6313715469605958
3.6,13.001,0.63189824112675
3.6,13.101,0.6324171809355056
3.6,13.201,0.6329285362309651
3.6,13.301,0.6334324719376327
3.6,13.401,0.6339291482370845
3.6,13.501,0.6344187207370866
3.6,13.601,0.6349013406335366
3.6,13.701,0.6353771548655786
3.6,13.801,0.6358463062642246
3.6,13.901,0.6363089336948027
3.6,14.001,0.636765172193518
3.6,14.101,0.6372151530984201
3.6,14.201,0.6376590041750329
3.6,14.301,0.6380968497369026
3.6,14.401,0.6385288107613033
3.6,14.501,0.638955005000322
3.6,14.601,0.6393755470875384
3.6,14.701,0.6397905486405016
3.6,14.801,0.6402001183591969
3.6,14.901,0.6406043621206812

3.7,0.001,0.0
3.7,0.101,0.0
3.7,0.201,0.0
3.7,0.30100000000000005,0.0
3.7,0.401,0.0
3.7,0.501,0.0003187215608475353
3.7,0.6010000000000001,0.008595444428468234
3.7,0.7010000000000001,0.027660086179228802
3.7,0.801,0.053005496083528496
3.7,0.901,0.08096118437942776
3.7,1.001,0.1093445956993996
3.7,1.101,0.13698189834952104
3.7,1.201,0.16329200040833802
3.7,1.301,0.18802679518718401
3.7,1.401,0.21112071968536295
3.7,1.501,0.23260543522224478
3.7,1.601,0.2525617288509679
3.7,1.701,0.2710925137064237
3.7,1.801,0.288307819010176
3.7,1.901,0.30431662637753915
3.7,2.001,0.3192226279236002
3.7,2.101,0.33312222806990777
3.7,2.201,0.3461038178972453
3.7,2.301,0.35824775643866735
3.7,2.4010000000000002,0.36962672855887946
3.7,2.501,0.380306286876391
3.7,2.601,0.39034546654109376
3.7,2.701,0.3997974099488276
3.7,2.801,0.4087099671539298
3.7,2.9010000000000002,0.4171262547253823
3.7,3.001,0.42508516575221456
3.7,3.101,0.4326218294298817
3.7,3.201,0.43976802183309144
3.7,3.301,0.4465525311221706
3.7,3.4010000000000002,0.45300148116133765
3.7,3.501,0.459138617727958
3.7,3.601,0.4649855613937397
3.7,3.701,0.4705620309026386
3.7,3.801,0.4758860405405439
3.7,3.9010000000000002,0.4809740746384917
3.7,4.001,0.48584124200271084
3.7,4.101000000000001,0.4905014127366102
3.7,4.2010000000000005,0.49496733961927286
3.7,4.301,0.49925076593481654
3.7,4.401000000000001,0.5033625214069936
3.7,4.501,0.5073126076820852
3.7,4.601000000000001,0.5111102746181335
3.7,4.7010000000000005,0.5147640884772094
3.7,4.801000000000001,0.5182819929771104
3.7,4.901000000000001,0.5216713640370485
3.7,5.001,0.5249390589462039
3.7,5.101000000000001,0.5280914605923887
3.7,5.2010000000000005,0.5311345173085908
3.7,5.301000000000001,0.5340737788262306
3.7,5.401000000000001,0.5369144287641225
3.7,5.501,0.5396613140301332
3.7,5.601000000000001,0.5423189714673217
3.7,5.7010000000000005,0.5448916520369709
3.7,5.801000000000001,0.5473833427966045
3.7,5.901000000000001,0.5497977869011392
3.7,6.001,0.5521385018291296
3.7,6.101000000000001,0.5544087960131716
3.7,6.2010000000000005,0.556611784033436
3.7,6.301000000000001,0.5587504005156918
3.7,6.401000000000001,0.5608274128596887
3.7,6.501,0.5628454329101349
3.7,6.601000000000001,0.5648069276704941
3.7,6.7010000000000005,0.5667142291492243
3.7,6.801000000000001,0.5685695434186957
3.7,6.901000000000001,0.5703749589587426
3.7,7.001,0.5721324543494373
3.7,7.101000000000001,0.5738439053711561
3.7,7.2010000000000005,0.5755110915642002
3.7,7.301000000000001,0.5771357022950703
3.7,7.401000000000001,0.5787193423718989
3.7,7.501,0.5802635372474311
3.7,7.601000000000001,0.5817697378442821
3.7,7.7010000000000005,0.5832393250339131
3.7,7.801000000000001,0.584673613797834
3.7,7.901000000000001,0.5860738570969015
3.7,8.001,0.5874412494722155
3.7,8.100999999999999,0.5887769303989899
3.7,8.201,0.5900819874128623
3.7,8.301,0.5913574590263768
3.7,8.401,0.5926043374518266
3.7,8.501,0.5938235711452278
3.7,8.600999999999999,0.5950160671849409
3.7,8.701,0.596182693497291
3.7,8.801,0.5973242809405134
3.7,8.901,0.5984416252573949
3.7,9.001,0.5995354889061337
3.7,9.100999999999999,0.6006066027781596
3.7,9.201,0.6016556678109454
3.7,9.301,0.6026833565032048
3.7,9.401,0.6036903143392778
3.7,9.501,0.6046771611289736
3.7,9.601,0.6056444922686508
3.7,9.701,0.6065928799288718
3.7,9.801,0.6075228741735546
3.7,9.901,0.6084350040151817
3.7,10.001,0.6093297784102705
3.7,10.101,0.6102076871990116
3.7,10.201,0.61106920199268
3.7,10.301,0.6119147770121713
3.7,10.401,0.6127448498807652
3.7,10.501,0.6135598423740006
3.7,10.601,0.6143601611293374
3.7,10.701,0.6151461983180958
3.7,10.801,0.6159183322819834
3.7,10.901,0.6166769281363701
3.7,11.001,0.617422338342309
3.7,11.101,0.6181549032491798
3.7,11.201,0.6188749516096888
3.7,11.301,0.61958280106886
3.7,11.401,0.6202787586285287
3.7,11.501,0.6209631210887545
3.7,11.601,0.6216361754674851
3.7,11.701,0.6222981993997004
3.7,11.801,0.6229494615172017
3.7,11.901,0.6235902218101284
3.7,12.001,0.6242207319712202
3.7,12.101,0.6248412357237721
3.7,12.201,0.6254519691341804
3.7,12.301,0.6260531609099121
3.7,12.401,0.6266450326836869
3.7,12.501,0.6272277992846066
3.7,12.601,0.6278016689969287
3.7,12.701,0.6283668438071289
3.7,12.801,0.6289235196398745
3.7,12.901,0.6294718865834754
3.7,13.001,0.6300121291053606
3.7,13.101,0.6305444262580905
3.7,13.201,0.6310689518763821
3.7,13.301,0.6315858747656056
3.7,13.401,0.6320953588821764
3.7,13.501,0.6325975635062453
3.7,13.601,0.6330926434070706
3.7,13.701,0.6335807490014268
3.7,13.801,0.6340620265053928
3.7,13.901,0.6345366180798372
3.7,14.001,0.6350046619699065
3.7,14.101,0.6354662926387977
3.7,14.201,0.6359216408960926
3.7,14.301,0.6363708340209041
3.7,14.401,0.6368139958800805
3.7,14.501,0.6372512470416963
3.7,14.601,0.6376827048840484
3.7,14.701,0.6381084837003613
3.7,14.801,0.6385286947993982
3.7,14.901,0.6389434466021674

3.8000000000000003,0.001,0.0
3.8000000000000003,0.101,0.0
3.8000000000000003,0.201,0.0
3.8000000000000003,0.30100000000000005,0.0
3.8000000000000003,0.401,0.0
3.8000000000000003,0.501,9.816333370785957e-05
3.8000000000000003,0.6010000000000001,0.006471882919379311
3.8000000000000003,0.7010000000000001,0.02353497255521632
3.8000000000000003,0.801,0.047347568889728874
3.8000000000000003,0.901,0.07423297348076355
3.8000000000000003,1.001,0.10190545506208486
3.8000000000000003,1.101,0.1290932324058699
3.8000000000000003,1.201,0.15513981618786302
3.8000000000000003,1.301,0.17974246152167683
3.8000000000000003,1.401,0.20279674817339208
3.8000000000000003,1.501,0.22430679925928781
3.8000000000000003,1.601,0.2443338332161952
3.8000000000000003,1.701,0.2629667883889519
3.8000000000000003,1.801,0.28030565946880315
3.8000000000000003,1.901,0.2964521870137054
3.8000000000000003,2.001,0.3115048175615248
3.8000000000000003,2.101,0.32555614648056225
3.8000000000000003,2.201,0.3386917976456169
3.8000000000000003,2.301,0.3509901236678746
3.8000000000000003,2.4010000000000002,0.36252236191136034
3.8000000000000003,2.501,0.3733530302419763
3.8000000000000003,2.601,0.38354043513686364
3.8000000000000003,2.701,0.39313721799864837
3.8000000000000003,2.801,0.40219089756486437
3.8000000000000003,2.9010000000000002,0.4107443855965908
3.8000000000000003,3.001,0.41883646458812857
3.8000000000000003,3.101,0.4265022230808014
3.8000000000000003,3.201,0.433773448122871
3.8000000000000003,3.301,0.44067897661661753
3.8000000000000003,3.4010000000000002,0.4472450084239133
3.8000000000000003,3.501,0.4534953845901377
3.8000000000000003,3.601,0.4594518341573431
3.8000000000000003,3.701,0.4651341929344613
3.8000000000000003,3.801,0.4705605973754402
3.8000000000000003,3.9010000000000002,0.4757476564465022
3.8000000000000003,4.001,0.4807106040776603
3.8000000000000003,4.101000000000001,0.48546343451222296
3.8000000000000003,4.2010000000000005,0.49001902260277186
3.8000000000000003,4.301,0.4943892308586295
3.8000000000000003,4.401000000000001,0.49858500483022883
3.8000000000000003,4.501,0.5026164582200416
3.8000000000000003,4.601000000000001,0.5064929489366814
3.8000000000000003,4.7010000000000005,0.5102231471566696
3.8000000000000003,4.801000000000001,0.5138150963251817
3.8000000000000003,4.901000000000001,0.5172762679107891
3.8000000000000003,5.001,0.5206136106278361
3.8000000000000003,5.101000000000001,0.52383359475182
3.8000000000000003,5.2010000000000005,0.5269422520762929
3.8000000000000003,5.301000000000001,0.529945211992928
3.8000000000000003,5.401000000000001,0.5328477341181658
3.8000000000000003,5.501,0.5356547378391276
3.8000000000000003,5.601000000000001,0.5383708291072697
3.8000000000000003,5.7010000000000005,0.5410003247696648
3.8000000000000003,5.801000000000001,0.5435472746941044
3.8000000000000003,5.901000000000001,0.5460154819147426
3.8000000000000003,6.001,0.5484085209992143
3.8000000000000003,6.101000000000001,0.5507297548155377
3.8000000000000003,6.2010000000000005,0.5529823498572816
3.8000000000000003,6.301000000000001,0.5551692902680269
3.8000000000000003,6.401000000000001,0.5572933906908092
3.8000000000000003,6.501,0.5593573080547083
3.8000000000000003,6.601000000000001,0.5613635523988155
3.8000000000000003,6.7010000000000005,0.5633144968232714
3.8000000000000003,6.801000000000001,0.565212386647734
3.8000000000000003,6.901000000000001,0.5670593478493773
3.8000000000000003,7.001,0.5688573948451918
3.8000000000000003,7.101000000000001,0.570608437676838
3.8000000000000003,7.2010000000000005,0.5723142886505247
3.8000000000000003,7.301000000000001,0.5739766684792129
3.8000000000000003,7.401000000000001,0.575597211969853
3.8000000000000003,7.501,0.5771774732942578
3.8000000000000003,7.601000000000001,0.5787189308785334
3.8000000000000003,7.7010000000000005,0.5802229919427118
3.8000000000000003,7.801000000000001,0.5816909967192799
3.8000000000000003,7.901000000000001,0.5831242223766557
3.8000000000000003,8.001,0.5845238866712917
3.8000000000000003,8.100999999999999,0.5858911513499496
3.8000000000000003,8.201,0.5872271253217639
3.8000000000000003,8.301,0.58853286761799
3.8000000000000003,8.401,0.5898093901557536
3.8000000000000003,8.501,0.5910576603207229
3.8000000000000003,8.600999999999999,0.5922786033823348
3.8000000000000003,8.701,0.5934731047540589
3.8000000000000003,8.801,0.594642012110127
3.8000000000000003,8.901,0.5957861373692223
3.8000000000000003,9.001,0.5969062585547347
3.8000000000000003,9.100999999999999,0.5980031215404317
3.8000000000000003,9.201,0.5990774416896611
3.8000000000000003,9.301,0.6001299053955638
3.8000000000000003,9.401,0.6011611715291769
3.8000000000000003,9.501,0.6021718728017744
3.8000000000000003,9.601,0.6031626170472912
3.8000000000000003,9.701,0.6041339884302359
3.8000000000000003,9.801,0.6050865485840752
3.8000000000000003,9.901,0.6060208376847072
3.8000000000000003,10.001,0.6069373754632859
3.8000000000000003,10.101,0.6078366621623486
3.8000000000000003,10.201,0.6087191794389051
3.8000000000000003,10.301,0.6095853912178819
3.8000000000000003,10.401,0.6104357444990669
3.8000000000000003,10.501,0.6112706701204798
3.8000000000000003,10.601,0.6120905834808795
3.8000000000000003,10.701,0.6128958852239367
3.8000000000000003,10.801,0.6136869618864114
3.8000000000000003,10.901,0.6144641865125299
3.8000000000000003,11.001,0.6152279192365874
3.8000000000000003,11.101,0.61597850783568
3.8000000000000003,11.201,0.6167162882543273
3.8000000000000003,11.301,0.617441585102644
3.8000000000000003,11.401,0.6181547121295929
3.8000000000000003,11.501,0.6188559726727646
3.8000000000000003,11.601,0.6195456600860246
3.8000000000000003,11.701,0.6202240581462892
3.8000000000000003,11.801,0.6208914414406036
3.8000000000000003,11.901,0.6215480757346274
3.8000000000000003,12.001,0.6221942183235575
3.8000000000000003,12.101,0.6228301183664543
3.8000000000000003,12.201,0.6234560172048847
3.8000000000000003,12.301,0.6240721486667227
3.8000000000000003,12.401,0.6246787393559143
3.8000000000000003,12.501,0.6252760089289549
3.8000000000000003,12.601,0.6258641703587792
3.8000000000000003,12.701,0.6264434301867325
3.8000000000000003,12.801,0.6270139887632423
3.8000000000000003,12.901,0.6275760404777755
3.8000000000000003,13.001,0.6281297739786357
3.8000000000000003,13.101,0.6286753723831167
3.8000000000000003,13.201,0.6292130134785048
3.8000000000000003,13.301,0.6297428699143882
3.8000000000000003,13.401,0.6302651093867095
3.8000000000000003,13.501,0.6307798948139708
3.8000000000000003,13.601,0.6312873845059815
3.8000000000000003,13.701,0.6317877323255079
3.8000000000000003,13.801,0.6322810878431773
3.8000000000000003,13.901,0.6327675964859566
3.8000000000000003,14.001,0.6332473996795174
3.8000000000000003,14.101,0.6337206349847764
3.8000000000000003,14.201,0.6341874362288896
3.8000000000000003,14.301,0.6346479336309596
3.8000000000000003,14.401,0.6351022539227014
3.8000000000000003,14.501,0.6355505204643046
3.8000000000000003,14.601,0.6359928533557103
3.8000000000000003,14.701,0.6364293695435139
3.8000000000000003,14.801,0.6368601829236928
3.8000000000000003,14.901,0.6372854044403485

3.9000000000000004,0.001,0.0
3.9000000000000004,0.101,0.0
3.9000000000000004,0.201,0.0
3.9000000000000004,0.30100000000000005,0.0
3.9000000000000004,0.401,0.0
3.9000000000000004,0.501,1.3741386673388056e-05
3.9000000000000004,0.6010000000000001,0.004730495146553837
3.9000000000000004,0.7010000000000001,0.01984184336167048
3.9000000000000004,0.801,0.04210731215618474
3.9000000000000004,0.901,0.06788824807130033
3.9000000000000004,1.001,0.09481161493555061
3.9000000000000004,1.101,0.12151340115834833
3.9000000000000004,1.201,0.14726357619113595
3.9000000000000004,1.301,0.17170510790189394
3.9000000000000004,1.401,0.19469449942848704
3.9000000000000004,1.501,0.21620792810934594
3.9000000000000004,1.601,0.23628660427803955
3.9000000000000004,1.701,0.25500508096818997
3.9000000000000004,1.801,0.27245295687034005
3.9000000000000004,1.901,0.28872442195796566
3.9000000000000004,2.001,0.3039124157004447
3.9000000000000004,2.101,0.3181055048314127
3.9000000000000004,2.201,0.33138636197266086
3.9000000000000004,2.301,0.3438311789603791
3.9000000000000004,2.4010000000000002,0.35550961594403735
3.9000000000000004,2.501,0.3664850467121508
3.9000000000000004,2.601,0.37681495661371717
3.9000000000000004,2.701,0.3865514075800286
3.9000000000000004,2.801,0.39574152016275316
3.9000000000000004,2.9010000000000002,0.40442794411740607
3.9000000000000004,3.001,0.412649302230519
3.9000000000000004,3.101,0.42044060005887746
3.9000000000000004,3.201,0.42783359900537626
3.9000000000000004,3.301,0.43485715292284455
3.9000000000000004,3.4010000000000002,0.4415375099749641
3.9000000000000004,3.501,0.44789858226662743
3.9000000000000004,3.601,0.4539621860818487
3.9000000000000004,3.701,0.4597482556217492
3.9000000000000004,3.801,0.46527503303455314
3.9000000000000004,3.9010000000000002,0.47055923734630345
3.9000000000000004,4.001,0.4756162146795817
3.9000000000000004,4.101000000000001,0.4804600719147138
3.9000000000000004,4.2010000000000005,0.4851037957194438
3.9000000000000004,4.301,0.4895593586574921
3.9000000000000004,4.401000000000001,0.49383781388812487
3.9000000000000004,4.501,0.4979493797894372
3.9000000000000004,4.601000000000001,0.5019035156775911
3.9000000000000004,4.7010000000000005,0.5057089896518467
3.9000000000000004,4.801000000000001,0.5093739394695885
3.9000000000000004,4.901000000000001,0.5129059272451232
3.9000000000000004,5.001,0.5163119886692293
3.9000000000000004,5.101000000000001,0.5195986773617509
3.9000000000000004,5.2010000000000005,0.5227721048954992
3.9000000000000004,5.301000000000001,0.5258379769650637
3.9000000000000004,5.401000000000001,0.5288016261176443
3.9000000000000004,5.501,0.5316680414136804
3.9000000000000004,5.601000000000001,0.5344418953419107
3.9000000000000004,5.7010000000000005,0.5371275682757868
3.9000000000000004,5.801000000000001,0.5397291707251411
3.9000000000000004,5.901000000000001,0.5422505636080864
3.9000000000000004,6.001,0.5446953767427505
3.9000000000000004,6.101000000000001,0.5470670257361853
3.9000000000000004,6.2010000000000005,0.5493687274282009
3.9000000000000004,6.301000000000001,0.5516035140306572
3.9000000000000004,6.401000000000001,0.5537742460875545
3.9000000000000004,6.501,0.5558836243678781
3.9000000000000004,6.601000000000001,0.557934200791316
3.9000000000000004,6.7010000000000005,0.5599283884765089
3.9000000000000004,6.801000000000001,0.5618684709922186
3.9000000000000004,6.901000000000001,0.563756610883584
3.9000000000000004,7.001,0.5655948575383414
3.9000000000000004,7.101000000000001,0.567385154451388
3.9000000000000004,7.2010000000000005,0.5691293459403073
3.9000000000000004,7.301000000000001,0.570829183359309
3.9000000000000004,7.401000000000001,0.5724863308544622
3.9000000000000004,7.501,0.5741023706989835
3.9000000000000004,7.601000000000001,0.5756788082436737
3.9000000000000004,7.7010000000000005,0.5772170765143126
3.9000000000000004,7.801000000000001,0.578718540484867
3.9000000000000004,7.901000000000001,0.5801845010527233
3.9000000000000004,8.001,0.581616198739781
3.9000000000000004,8.100999999999999,0.5830148171410899
3.9000000000000004,8.201,0.5843814861408038
3.9000000000000004,8.301,0.5857172849134692
3.9000000000000004,8.401,0.5870232447271068
3.9000000000000004,8.501,0.5883003515631197
3.9000000000000004,8.600999999999999,0.5895495485667868
3.9000000000000004,8.701,0.5907717383409254
3.9000000000000004,8.801,0.5919677850942703
3.9000000000000004,8.901,0.5931385166551416
3.9000000000000004,9.001,0.5942847263601264
3.9000000000000004,9.100999999999999,0.5954071748266894
3.9000000000000004,9.201,0.5965065916179285
3.9000000000000004,9.301,0.5975836768070235
3.9000000000000004,9.401,0.5986391024483345
3.9000000000000004,9.501,0.5996735139615689
3.9000000000000004,9.601,0.6006875314349249
3.9000000000000004,9.701,0.6016817508526806
3.9000000000000004,9.801,0.6026567452522722
3.9000000000000004,9.901,0.6036130658155272
3.9000000000000004,10.001,0.6045512428983726
3.9000000000000004,10.101,0.605471787003015
3.9000000000000004,10.201,0.606375189696296
3.9000000000000004,10.301,0.6072619244776642
3.9000000000000004,10.401,0.6081324475999429
3.9000000000000004,10.501,0.6089871988458623
3.9000000000000004,10.601,0.6098266022630994
3.9000000000000004,10.701,0.6106510668603893
3.9000000000000004,10.801,0.611460987267081
3.9000000000000004,10.901,0.6122567443583569
3.9000000000000004,11.001,0.6130387058481771
3.9000000000000004,11.101,0.6138072268518712
3.9000000000000004,11.201,0.614562650420173
3.9000000000000004,11.301,0.6153053080463688
3.9000000000000004,11.401,0.6160355201481261
3.9000000000000004,11.501,0.6167535965254577
3.9000000000000004,11.601,0.6174598367961898
3.9000000000000004,11.701,0.6181545308102094
3.9000000000000004,11.801,0.6188379590436853
3.9000000000000004,11.901,0.6195103929743814
3.9000000000000004,12.001,0.6201720954391091
3.9000000000000004,12.101,0.6208233209743023
3.9000000000000004,12.201,0.6214643161406359
3.9000000000000004,12.301,0.6220953198325508
3.9000000000000004,12.401,0.6227165635734964
3.9000000000000004,12.501,0.623328271797653
3.9000000000000004,12.601,0.6239306621188512
3.9000000000000004,12.701,0.6245239455873577
3.9000000000000004,12.801,0.6251083269351627
3.9000000000000004,12.901,0.6256840048103659
3.9000000000000004,13.001,0.6262511720012156
3.9000000000000004,13.101,0.6268100156503371
3.9000000000000004,13.201,0.6273607174596394
3.9000000000000004,13.301,0.6279034538863751
3.9000000000000004,13.401,0.6284383963307939
3.9000000000000004,13.501,0.6289657113158039
3.9000000000000004,13.601,0.6294855606590382
3.9000000000000004,13.701,0.6299981016376967
3.9000000000000004,13.801,0.6305034871465133
3.9000000000000004,13.901,0.6310018658491828
3.9000000000000004,14.001,0.631493382323557
3.9000000000000004,14.101,0.6319781772009105
3.9000000000000004,14.201,0.6324563872995551
3.9000000000000004,14.301,0.6329281457530666
3.9000000000000004,14.401,0.6333935821333785
3.9000000000000004,14.501,0.6338528225689792
3.9000000000000004,14.601,0.6343059898584356
3.9000000000000004,14.701,0.6347532035794629
3.9000000000000004,14.801,0.6351945801937361
3.9000000000000004,14.901,0.6356302331476421

4.0,0.001,0.0
4.0,0.101,0.0
4.0,0.201,0.0
4.0,0.30100000000000005,0.0
4.0,0.401,0.0
4.0,0.501,5.585078158161315e-09
4.0,0.6010000000000001,0.0033333670488545387
4.0,0.7010000000000001,0.016556805654428377
4.0,0.801,0.037268710911260654
4.0,0.901,0.06191575564255197
4.0,1.001,0.08805486950917939
4.0,1.101,0.11423623777995709
4.0,1.201,0.13965852931237593
4.0,1.301,0.16391099673634432
4.0,1.401,0.1868109804327339
4.0,1.501,0.20830638799058443
4.0,1.601,0.22841803641153885
4.0,1.701,0.24720571915726253
4.0,1.801,0.26474830230695434
4.0,1.901,0.2811321331536218
4.0,2.001,0.2964443950754439
4.0,2.101,0.3107694156690443
4.0,2.201,0.32418673897383876
4.0,2.301,0.3367702467407202
4.0,2.4010000000000002,0.3485878960263279
4.0,2.501,0.35970181016953645
4.0,2.601,0.37016856323364233
4.0,2.701,0.38003956100691944
4.0,2.801,0.38936146041950653
4.0,2.9010000000000002,0.3981765931709193
4.0,3.001,0.40652337415243334
4.0,3.101,0.41443668435817366
4.0,3.201,0.421948223542453
4.0,3.301,0.42908683122445096
4.0,3.4010000000000002,0.43587877659418756
4.0,3.501,0.44234801895796294
4.0,3.601,0.4485164409070166
4.0,3.701,0.45440405660920363
4.0,3.801,0.46002919764256595
4.0,3.9010000000000002,0.4654086786955585
4.0,4.001,0.47055794530405476
4.0,4.101000000000001,0.4754912056127713
4.0,4.2010000000000005,0.4802215479583749
4.0,4.301,0.4847610458850013
4.0,4.401000000000001,0.48912085202682704
4.0,4.501,0.4933112821299903
4.0,4.601000000000001,0.497341890338856
4.0,4.7010000000000005,0.5012215367394337
4.0,4.801000000000001,0.5049584480350523
4.0,4.901000000000001,0.5085602721251713
4.0,5.001,0.5120341272662525
4.0,5.101000000000001,0.5153866464127494
4.0,5.2010000000000005,0.5186240172652276
4.0,5.301000000000001,0.5217520184903446
4.0,5.401000000000001,0.5247760525227964
4.0,5.501,0.5277011753114776
4.0,5.601000000000001,0.5305321233301536
4.0,5.7010000000000005,0.5332733381361504
4.0,5.801000000000001,0.5359289887283059
4.0,5.901000000000001,0.5385029919270797
4.0,6.001,0.5409990309748361
4.0,6.101000000000001,0.5434205725324055
4.0,6.2010000000000005,0.5457708822287577
4.0,6.301000000000001,0.5480530389036293
4.0,6.401000000000001,0.5502699476679523
4.0,6.501,0.5524243518936854
4.0,6.601000000000001,0.5545188442329443
4.0,6.7010000000000005,0.5565558767559426
4.0,6.801000000000001,0.5585377702880738
4.0,6.901000000000001,0.5604667230182887
4.0,7.001,0.5623448184436779
4.0,7.101000000000001,0.5641740327087122
4.0,7.2010000000000005,0.5659562413918376
4.0,7.301000000000001,0.5676932257869993
4.0,7.401000000000001,0.5693866787230868
4.0,7.501,0.5710382099601888
4.0,7.601000000000001,0.5726493511978935
4.0,7.7010000000000005,0.5742215607275716
4.0,7.801000000000001,0.5757562277576367
4.0,7.901000000000001,0.5772546764381323
4.0,8.001,0.5787181696086067
4.0,8.100999999999999,0.5801479122910966
4.0,8.201,0.5815450549481103
4.0,8.301,0.5829106965237528
4.0,8.401,0.5842458872845662
4.0,8.501,0.58555163147523
4.0,8.600999999999999,0.586828889802985
4.0,8.701,0.5880785817634681
4.0,8.801,0.5893015878195967
4.0,8.901,0.5904987514441734
4.0,9.001,0.5916708810360131
4.0,9.100999999999999,0.5928187517185987
4.0,9.201,0.5939431070295526
4.0,9.301,0.5950446605085455
4.0,9.401,0.5961240971906768
4.0,9.501,0.5971820750117931
4.0,9.601,0.5982192261317364
4.0,9.701,0.5992361581810299
4.0,9.801,0.6002334554361105
4.0,9.901,0.601211679927824
4.0,10.001,0.6021713724875476
4.0,10.101,0.6031130537349869
4.0,10.201,0.604037225011394
4.0,10.301,0.6049443692616812
4.0,10.401,0.605834951868661
4.0,10.501,0.6067094214424049
4.0,10.601,0.6075682105675055
4.0,10.701,0.6084117365108358
4.0,10.801,0.6092404018922082
4.0,10.901,0.6100545953201809
4.0,11.001,0.6108546919951032
4.0,11.101,0.6116410542813439
4.0,11.201,0.6124140322505208
4.0,11.301,0.6131739641974321
4.0,11.401,0.6139211771302688
4.0,11.501,0.6146559872365891
4.0,11.601,0.6153787003264413
4.0,11.701,0.616089612253926
4.0,11.801,0.6167890093184126
4.0,11.901,0.6174771686465407
4.0,12.001,0.6181543585560723
4.0,12.101,0.6188208389025913
4.0,12.201,0.6194768614099811
4.0,12.301,0.6201226699855623
4.0,12.401,0.6207585010207091
4.0,12.501,0.6213845836777204
4.0,12.601,0.6220011401636715
4.0,12.701,0.6226083859919288
4.0,12.801,0.6232065302319697
4.0,12.901,0.6237957757481157
4.0,13.001,0.624376319427742
4.0,13.101,0.6249483523995051
4.0,13.201,0.6255120602420913
4.0,13.301,0.6260676231839606
4.0,13.401,0.6266152162945404
4.0,13.501,0.6271550096672853
4.0,13.601,0.6276871685950102
4.0,13.701,0.6282118537378681
4.0,13.801,0.6287292212843361
4.0,13.901,0.6292394231055382
4.0,14.001,0.629742606903232
4.0,14.101,0.6302389163517554
4.0,14.201,0.6307284912342201
4.0,14.301,0.6312114675732223
4.0,14.401,0.6316879777563245
4.0,14.501,0.6321581506565523
4.0,14.601,0.6326221117481363
4.0,14.701,0.6330799832177108
4.0,14.801,0.6335318840711834
4.0,14.901,0.6339779302364659

4.1000000000000005,0.001,0.0
4.1000000000000005,0.101,0.0
4.1000000000000005,0.201,0.0
4.1000000000000005,0.30100000000000005,0.0
4.1000000000000005,0.401,0.0
4.1000000000000005,0.501,0.0
4.1000000000000005,0.6010000000000001,0.002242584565144161
4.1000000000000005,0.7010000000000001,0.013655966489326977
4.1000000000000005,0.801,0.032815750183320995
4.1000000000000005,0.901,0.0563042436860326
4.1000000000000005,1.001,0.08162701297235385
4.1000000000000005,1.101,0.10725557544369664
4.1000000000000005,1.201,0.13231992444580223
4.1000000000000005,1.301,0.156356390433537
4.1000000000000005,1.401,0.17914319816821858
4.1000000000000005,1.501,0.200599745121168
4.1000000000000005,1.601,0.2207261239917302
4.1000000000000005,1.701,0.23956703066929433
4.1000000000000005,1.801,0.25719028687081263
4.1000000000000005,1.901,0.273674122543976
4.1000000000000005,2.001,0.2890997284216052
4.1000000000000005,2.101,0.30354699154004217
4.1000000000000005,2.201,0.317092156744612
4.1000000000000005,2.301,0.32980665143343724
4.1000000000000005,2.4010000000000002,0.341756607527649
4.1000000000000005,2.501,0.3530027944967553
4.1000000000000005,2.601,0.36360078725862705
4.1000000000000005,2.701,0.3736012605932726
4.1000000000000005,2.801,0.38305034380703473
4.1000000000000005,2.9010000000000002,0.39198999564022224
4.1000000000000005,3.001,0.40045837582691973
4.1000000000000005,3.101,0.4084901999727531
4.1000000000000005,3.201,0.4161170707959468
4.1000000000000005,3.301,0.42336778270503683
4.1000000000000005,3.4010000000000002,0.43026859906128023
4.1000000000000005,3.501,0.4368435028646797
4.1000000000000005,3.601,0.4431144223726063
4.1000000000000005,3.701,0.4491014335415263
4.1000000000000005,3.801,0.45482294132416257
4.1000000000000005,3.9010000000000002,0.4602958418519301
4.1000000000000005,4.001,0.4655356674466587
4.1000000000000005,4.101000000000001,0.4705567162750836
4.1000000000000005,4.2010000000000005,0.4753721683086515
4.1000000000000005,4.301,0.47999418909475394
4.1000000000000005,4.401000000000001,0.48443402269248076
4.1000000000000005,4.501,0.48870207498141977
4.1000000000000005,4.601000000000001,0.4928079884184697
4.1000000000000005,4.7010000000000005,0.496760709196123
4.1000000000000005,4.801000000000001,0.5005685476462948
4.1000000000000005,4.901000000000001,0.5042392326360533
4.1000000000000005,5.001,0.5077799606147747
4.1000000000000005,5.101000000000001,0.5111974398953839
4.1000000000000005,5.2010000000000005,0.5144979306844948
4.1000000000000005,5.301000000000001,0.5176872813164775
4.1000000000000005,5.401000000000001,0.5207709610938599
4.1000000000000005,5.501,0.5237540900902055
4.1000000000000005,5.601000000000001,0.5266414662309069
4.1000000000000005,5.7010000000000005,0.5294375899315693
4.1000000000000005,5.801000000000001,0.5321466865421882
4.1000000000000005,5.901000000000001,0.5347727268176318
4.1000000000000005,6.001,0.5373194456105694
4.1000000000000005,6.101000000000001,0.5397903589614901
4.1000000000000005,6.2010000000000005,0.5421887797415158
4.1000000000000005,6.301000000000001,0.5445178319869898
4.1000000000000005,6.401000000000001,0.5467804640500292
4.1000000000000005,6.501,0.5489794606761719
4.1000000000000005,6.601000000000001,0.5511174541086498
4.1000000000000005,6.7010000000000005,0.553196934308579
4.1000000000000005,6.801000000000001,0.5552202583712241
4.1000000000000005,6.901000000000001,0.5571896592104169
4.1000000000000005,7.001,0.5591072535759937
4.1000000000000005,7.101000000000001,0.5609750494627163
4.1000000000000005,7.2010000000000005,0.562794952963405
4.1000000000000005,7.301000000000001,0.564568774613925
4.1000000000000005,7.401000000000001,0.566298235273087
4.1000000000000005,7.501,0.5679849715764542
4.1000000000000005,7.601000000000001,0.5696305409993834
4.1000000000000005,7.7010000000000005,0.571236426561345
4.1000000000000005,7.801000000000001,0.572804041200632
4.1000000000000005,7.901000000000001,0.5743347318459108
4.1000000000000005,8.001,0.5758297832086927
4.1000000000000005,8.100999999999999,0.5772904213186555
4.1000000000000005,8.201,0.5787178168218123
4.1000000000000005,8.301,0.5801130880597788
4.1000000000000005,8.401,0.5814773039468115
4.1000000000000005,8.501,0.5828114866598646
4.1000000000000005,8.600999999999999,0.584116614155618
4.1000000000000005,8.701,0.5853936225272627
4.1000000000000005,8.801,0.5866434082127597
4.1000000000000005,8.901,0.5878668300653375
4.1000000000000005,9.001,0.5890647112960984
4.1000000000000005,9.100999999999999,0.5902378412978254
4.1000000000000005,9.201,0.5913869773583371
4.1000000000000005,9.301,0.5925128462710926
4.1000000000000005,9.401,0.5936161458501296
4.1000000000000005,9.501,0.5946975463558833
4.1000000000000005,9.601,0.5957576918379114
4.1000000000000005,9.701,0.5967972014001077
4.1000000000000005,9.801,0.5978166703935547
4.1000000000000005,9.901,0.5988166715417788
4.1000000000000005,10.001,0.5997977560028258
4.1000000000000005,10.101,0.6007604543722407
4.1000000000000005,10.201,0.6017052776307403
4.1000000000000005,10.301,0.6026327180400963
4.1000000000000005,10.401,0.603543249990489
4.1000000000000005,10.501,0.6044373308023637
4.1000000000000005,10.601,0.6053154014856067
4.1000000000000005,10.701,0.6061778874586587
4.1000000000000005,10.801,0.6070251992300083
4.1000000000000005,10.901,0.6078577330443303
4.1000000000000005,11.001,0.6086758714953912
4.1000000000000005,11.101,0.6094799841076879
4.1000000000000005,11.201,0.6102704278886659
4.1000000000000005,11.301,0.6110475478532315
4.1000000000000005,11.401,0.611811677522161
4.1000000000000005,11.501,0.6125631393959139
4.1000000000000005,11.601,0.6133022454052397
4.1000000000000005,11.701,0.6140292973399041
4.1000000000000005,11.801,0.614744587256751
4.1000000000000005,11.901,0.6154483978682552
4.1000000000000005,12.001,0.6161410029126445
4.1000000000000005,12.101,0.6168226675065974
4.1000000000000005,12.201,0.617493648481468
4.1000000000000005,12.301,0.6181541947039227
4.1000000000000005,12.401,0.6188045473818293
4.1000000000000005,12.501,0.6194449403561768
4.1000000000000005,12.601,0.6200756003797672
4.1000000000000005,12.701,0.6206967473833708
4.1000000000000005,12.801,0.6213085947299977
4.1000000000000005,12.901,0.6219113494578948
4.1000000000000005,13.001,0.6225052125128556
4.1000000000000005,13.101,0.6230903789703738
4.1000000000000005,13.201,0.623667038248166
4.1000000000000005,13.301,0.6242353743095389
4.1000000000000005,13.401,0.6247955658580588
4.1000000000000005,13.501,0.6253477865239558
4.1000000000000005,13.601,0.6258922050426661
4.1000000000000005,13.701,0.6264289854258975
4.1000000000000005,13.801,0.6269582871255809
4.1000000000000005,13.901,0.6274802651910449
4.1000000000000005,14.001,0.6279950704197488
4.1000000000000005,14.101,0.6285028495018654
4.1000000000000005,14.201,0.6290037451590161
4.1000000000000005,14.301,0.6294978962774241
4.1000000000000005,14.401,0.6299854380357507
4.1000000000000005,14.501,0.6304665020278566
4.1000000000000005,14.601,0.6309412163807245
4.1000000000000005,14.701,0.631409705867761
4.1000000000000005,14.801,0.6318720920176907
4.1000000000000005,14.901,0.6323284932192371

4.2,0.001,0.0
4.2,0.101,0.0
4.2,0.201,0.0
4.2,0.30100000000000005,0.0
4.2,0.401,0.0
4.2,0.501,0.0
4.2,0.6010000000000001,0.0014202336342854852
4.2,0.7010000000000001,0.0111154329222033
4.2,0.801,0.028732415000730215
4.2,0.901,0.05104245969325627
4.2,1.001,0.07551983951445664
4.2,1.101,0.10056524732256773
4.2,1.201,0.125243010485634
4.2,1.301,0.149037551401981
4.2,1.401,0.17168815961702735
4.2,1.501,0.19308556571926194
4.2,1.601,0.21320886139365147
4.2,1.701,0.23208734321741054
4.2,1.801,0.24977750165408258
4.2,1.901,0.2663491920723304
4.2,2.001,0.2818773884740129
4.2,2.101,0.2964373449909918
4.2,2.201,0.3101018433804421
4.2,2.301,0.32293971746306954
4.2,2.4010000000000002,0.3350151558174184
4.2,2.501,0.34638747357643
4.2,2.601,0.3571111609506594
4.2,2.701,0.36723608865303875
4.2,2.801,0.3768077957972479
4.2,2.9010000000000002,0.38586781440840634
4.2,3.001,0.3944540027270261
4.2,3.101,0.40260087089667906
4.2,3.201,0.41033988982770314
4.2,3.301,0.4176997785482016
4.2,3.4010000000000002,0.4247067681559401
4.2,3.501,0.431384842187314
4.2,3.601,0.43775595421837715
4.2,3.701,0.4438402240634181
4.2,3.801,0.44965611420402624
4.2,3.9010000000000002,0.45522058817308114
4.2,4.001,0.4605492526029732
4.2,4.101000000000001,0.4656564845703389
4.2,4.2010000000000005,0.4705555457593599
4.2,4.301,0.47525868484034706
4.2,4.401000000000001,0.4797772293312313
4.2,4.501,0.4841216680834438
4.2,4.601000000000001,0.488301725414425
4.2,4.7010000000000005,0.4923264277986075
4.2,4.801000000000001,0.4962041639280377
4.2,4.901000000000001,0.49994273886289003
4.2,5.001,0.5035494229106648
4.2,5.101000000000001,0.5070309958002225
4.2,5.2010000000000005,0.5103937866523188
4.2,5.301000000000001,0.5136437101911686
4.2,5.401000000000001,0.5167862995910725
4.2,5.501,0.5198267363075499
4.2,5.601000000000001,0.5227698772030797
4.2,5.7010000000000005,0.5256202792428575
4.2,5.801000000000001,0.5283822220053783
4.2,5.901000000000001,0.5310597282256517
4.2,6.001,0.5336565825650484
4.2,6.101000000000001,0.5361763487807302
4.2,6.2010000000000005,0.5386223854490396
4.2,6.301000000000001,0.5409978603807849
4.2,6.401000000000001,0.5433057638518133
4.2,6.501,0.5455489207593782
4.2,6.601000000000001,0.5477300018033813
4.2,6.7010000000000005,0.5498515337814238
4.2,6.801000000000001,0.5519159090775938
4.2,6.901000000000001,0.5539253944168943
4.2,7.001,0.5558821389500805
4.2,7.101000000000001,0.5577881817273057
4.2,7.2010000000000005,0.5596454586133
4.2,7.301000000000001,0.561455808691727
4.2,7.401000000000001,0.5632209802018229
4.2,7.501,0.5649426360463602
4.2,7.601000000000001,0.5666223589063333
4.2,7.7010000000000005,0.568261655994489
4.2,7.801000000000001,0.5698619634768951
4.2,7.901000000000001,0.5714246505890866
4.2,8.001,0.5729510234709632
4.2,8.100999999999999,0.5744423287424527
4.2,8.201,0.5758997568400391
4.2,8.301,0.5773244451324854
4.2,8.401,0.578717480832523
4.2,8.501,0.5800799037198351
4.2,8.600999999999999,0.5814127086893758
4.2,8.701,0.5827168481378865
4.2,8.801,0.5839932342004133
4.2,8.901,0.5852427408476538
4.2,9.001,0.5864662058540867
4.2,9.100999999999999,0.5876644326460359
4.2,9.201,0.5888381920380882
4.2,9.301,0.5899882238656261
4.2,9.401,0.5911152385206194
4.2,9.501,0.592219918397275
4.2,9.601,0.5933029192536342
4.2,9.701,0.5943648714947383
4.2,9.801,0.5954063813825696
4.2,9.901,0.5964280321775736
4.2,10.001,0.5974303852162238
4.2,10.101,0.5984139809287522
4.2,10.201,0.5993793398008763
4.2,10.301,0.6003269632830726
4.2,10.401,0.6012573346506944
4.2,10.501,0.6021709198179959
4.2,10.601,0.6030681681089115
4.2,10.701,0.6039495129872405
4.2,10.801,0.6048153727486979
4.2,10.901,0.6056661511771355
4.2,11.001,0.606502238167066
4.2,11.101,0.6073240103144936
4.2,11.201,0.6081318314779042
4.2,11.301,0.6089260533111642
4.2,11.401,0.609707015769944
4.2,11.501,0.6104750475931873
4.2,11.601,0.6112304667610463
4.2,11.701,0.6119735809306094
4.2,11.801,0.6127046878506665
4.2,11.901,0.6134240757566753
4.2,12.001,0.6141320237470222
4.2,12.101,0.6148288021415963
4.2,12.201,0.6155146728236438
4.2,12.301,0.616189889565798
4.2,12.401,0.6168546983411339
4.2,12.501,0.6175093376200415
4.2,12.601,0.6181540386536643
4.2,12.701,0.6187890257446087
4.2,12.801,0.6194145165055801
4.2,12.901,0.6200307221065727
4.2,13.001,0.6206378475111972
4.2,13.101,0.621236091702696
4.2,13.201,0.6218256479001698
4.2,13.301,0.6224067037655046
4.2,13.401,0.6229794416014598
4.2,13.501,0.6235440385413561
4.2,13.601,0.6241006667307755
4.2,13.701,0.6246494935016607
4.2,13.801,0.6251906815391828
4.2,13.901,0.6257243890417258
4.2,14.001,0.6262507698743142
4.2,14.101,0.6267699737157957
4.2,14.201,0.627282146200074
4.2,14.301,0.6277874290516694
4.2,14.401,0.6282859602158699
4.2,14.501,0.628777873983724
4.2,14.601,0.6292633011121117
4.2,14.701,0.6297423689391164
4.2,14.801,0.630215201494913
4.2,14.901,0.6306819196083737

4.3,0.001,0.0
4.3,0.101,0.0
4.3,0.201,0.0
4.3,0.30100000000000005,0.0
4.3,0.401,0.0
4.3,0.501,0.0
4.3,0.6010000000000001,0.0008284001951412505
4.3,0.7010000000000001,0.008911312008894366
4.3,0.801,0.025002690391852763
4.3,0.901,0.04611915115573708
4.3,1.001,0.06972514332487025
4.3,1.101,0.0941590865895709
4.3,1.201,0.11842303632609051
4.3,1.301,0.14195074205018532
4.3,1.401,0.16444287176124614
4.3,1.501,0.18576141600303117
4.3,1.601,0.20586424299234016
4.3,1.701,0.2247649845147358
4.3,1.801,0.24250853774893105
4.3,1.901,0.25915614368198703
4.3,2.001,0.27477634796775025
4.3,2.101,0.2894395885684781
4.3,2.201,0.3032150269767907
4.3,2.301,0.3161687692541563
4.3,2.4010000000000002,0.32836294626505275
4.3,2.501,0.33985532129118257
4.3,2.601,0.35069921657172737
4.3,2.701,0.3609436275001698
4.3,2.801,0.37063344186205616
4.3,2.9010000000000002,0.37980971235856303
4.3,3.001,0.3885099503258003
4.3,3.101,0.39676842112401517
4.3,3.201,0.40461642969956735
4.3,3.301,0.41208258993754493
4.3,3.4010000000000002,0.4191930746578639
4.3,3.501,0.4259718451264012
4.3,3.601,0.43244086018408934
4.3,3.701,0.43862026581958063
4.3,3.801,0.44452856640684046
4.3,3.9010000000000002,0.45018277901667425
4.3,4.001,0.45559857226857714
4.3,4.101000000000001,0.4607903911672259
4.3,4.2010000000000005,0.465771569299586
4.3,4.301,0.47055442967537753
4.3,4.401000000000001,0.4751503753892241
4.3,4.501,0.47956997117578143
4.3,4.601000000000001,0.4838230168247157
4.3,4.7010000000000005,0.48791861332358005
4.3,4.801000000000001,0.49186522250500253
4.3,4.901000000000001,0.4956707208908017
4.3,5.001,0.499342448349792
4.3,5.101000000000001,0.5028872521178337
4.3,5.2010000000000005,0.5063115266677165
4.3,5.301000000000001,0.5096212498621246
4.3,5.401000000000001,0.5128220157746726
4.3,5.501,0.5159190645211973
4.3,5.601000000000001,0.5189173094055803
4.3,5.7010000000000005,0.5218213616508282
4.3,5.801000000000001,0.5246355529564662
4.3,5.901000000000001,0.5273639560970487
4.3,6.001,0.5300104037533709
4.3,6.101000000000001,0.5325785057474175
4.3,6.2010000000000005,0.5350716648338931
4.3,6.301000000000001,0.5374930911850617
4.3,6.401000000000001,0.5398458156913313
4.3,6.501,0.5421327021873459
4.3,6.601000000000001,0.5443564587020878
4.3,6.7010000000000005,0.5465196478214831
4.3,6.801000000000001,0.5486246962431065
4.3,6.901000000000001,0.5506739035946471
4.3,7.001,0.5526694505807305
4.3,7.101000000000001,0.5546134065163864
4.3,7.2010000000000005,0.5565077362998118
4.3,7.301000000000001,0.558354306872046
4.3,7.401000000000001,0.5601548932066548
4.3,7.501,0.5619111838684874
4.3,7.601000000000001,0.5636247861769332
4.3,7.7010000000000005,0.5652972310058597
4.3,7.801000000000001,0.566929977249468
4.3,7.901000000000001,0.568524415980688
4.3,8.001,0.5700818743263413
4.3,8.100999999999999,0.5716036190811739
4.3,8.201,0.573090860080919
4.3,8.301,0.5745447533528106
4.3,8.401,0.5759664040603804
4.3,8.501,0.5773568692579532
4.3,8.600999999999999,0.5787171604689466
4.3,8.701,0.5800482461009161
4.3,8.801,0.5813510537092111
4.3,8.901,0.5826264721201427
4.3,9.001,0.5838753534236816
4.3,9.100999999999999,0.5850985148448951
4.3,9.201,0.5862967405026097
4.3,9.301,0.5874707830631084
4.3,9.401,0.5886213652960719
4.3,9.501,0.5897491815394044
4.3,9.601,0.5908548990790901
4.3,9.701,0.5919391594497455
4.3,9.801,0.5930025796611199
4.3,9.901,0.5940457533553903
4.3,10.001,0.5950692518997576
4.3,10.101,0.5960736254184976
4.3,10.201,0.5970594037683433
4.3,10.301,0.5980270974607736
4.3,10.401,0.5989771985345452
4.3,10.501,0.5999101813815574
4.3,10.601,0.6008265035289286
4.3,10.701,0.601726606379963
4.3,10.801,0.6026109159164925
4.3,10.901,0.6034798433649247
4.3,11.001,0.6043337858281532
4.3,11.101,0.605173126885351
4.3,11.201,0.6059982371615302
4.3,11.301,0.606809474868628
4.3,11.401,0.607607186319758
4.3,11.501,0.6083917064181651
4.3,11.601,0.6091633591223214
4.3,11.701,0.609922457888506
4.3,11.801,0.6106693060921243
4.3,11.901,0.6114041974289516
4.3,12.001,0.612127416297403
4.3,12.101,0.6128392381628636
4.3,12.201,0.6135399299050559
4.3,12.301,0.6142297501493534
4.3,12.401,0.6149089495828992
4.3,12.501,0.6155777712563336
4.3,12.601,0.6162364508718898
4.3,12.701,0.6168852170585668
4.3,12.801,0.6175242916350513
4.3,12.901,0.6181538898610193
4.3,13.001,0.6187742206774084
4.3,13.101,0.6193854869362249
4.3,13.201,0.6199878856204077
4.3,13.301,0.6205816080542518
4.3,13.401,0.6211668401048531
4.3,13.501,0.6217437623750268
4.3,13.601,0.6223125503881071
4.3,13.701,0.6228733747650316
4.3,13.801,0.6234264013940771
4.3,13.901,0.6239717915936029
4.3,14.001,0.6245097022681345
4.3,14.101,0.6250402860581005
4.3,14.201,0.6255636914835251
4.3,14.301,0.6260800630819556
4.3,14.401,0.6265895415408942
4.3,14.501,0.6270922638249872
4.3,14.601,0.6275883632982102
4.3,14.701,0.6280779698412798
4.3,14.801,0.6285612099645068
4.3,14.901,0.6290382069162932

4.4,0.001,0.0
4.4,0.101,0.0
4.4,0.201,0.0
4.4,0.30100000000000005,0.0
4.4,0.401,0.0
4.4,0.501,0.0
4.4,0.6010000000000001,0.0004291701865742177
4.4,0.7010000000000001,0.007019710805237186
4.4,0.801,0.02161056138505302
4.4,0.901,0.041523065564989005
4.4,1.001,0.06423471859297736
4.4,1.101,0.08803092641770667
4.4,1.201,0.11185525086139086
4.4,1.301,0.135092224786659
4.4,1.401,0.1574043415829609
4.4,1.501,0.17862486219064055
4.4,1.601,0.1986902631628336
4.4,1.701,0.21759828227439518
4.4,1.801,0.23538198624752496
4.4,1.901,0.2520937793162481
4.4,2.001,0.2677955796379012
4.4,2.101,0.28255283481908655
4.4,2.201,0.29643093562911904
4.4,2.301,0.309493131231237
4.4,2.4010000000000002,0.3217993842399695
4.4,2.501,0.3334058115236353
4.4,2.601,0.34436448638381884
4.4,2.701,0.3547234594486163
4.4,2.801,0.36452690747336974
4.4,2.9010000000000002,0.373815352373784
4.4,3.001,0.38262591409629054
4.4,3.101,0.390992574648825
4.4,3.201,0.39894643947338515
4.4,3.301,0.4065159880566666
4.4,3.4010000000000002,0.41372730934674895
4.4,3.501,0.42060431988247715
4.4,3.601,0.42716896400950205
4.4,3.701,0.43344139645471536
4.4,3.801,0.43944014805728854
4.4,3.9010000000000002,0.4451822757403719
4.4,4.001,0.4506834979390504
4.4,4.101000000000001,0.4559583167344327
4.4,4.2010000000000005,0.46102012791841634
4.4,4.301,0.4658813201534423
4.4,4.401000000000001,0.4705533643126046
4.4,4.501,0.4750468939981508
4.4,4.601000000000001,0.4793717781473347
4.4,4.7010000000000005,0.4835371865477332
4.4,4.801000000000001,0.48755164900191095
4.4,4.901000000000001,0.4914231088049085
4.4,5.001,0.49515897112802487
4.4,5.101000000000001,0.49876614683878545
4.4,5.2010000000000005,0.5022510922297057
4.4,5.301000000000001,0.5056198450770525
4.4,5.401000000000001,0.5088780574048978
4.4,5.501,0.5120310252888339
4.4,5.601000000000001,0.5150837159973181
4.4,5.7010000000000005,0.518040792736295
4.4,5.801000000000001,0.5209066372340418
4.4,5.901000000000001,0.5236853703777318
4.4,6.001,0.5263808710906351
4.4,6.101000000000001,0.5289967936188431
4.4,6.2010000000000005,0.5315365833786402
4.4,6.301000000000001,0.5340034914998666
4.4,6.401000000000001,0.5364005881866105
4.4,6.501,0.5387307750041165
4.4,6.601000000000001,0.5409967961897185
4.4,6.7010000000000005,0.5432012490757633
4.4,6.801000000000001,0.5453465937036874
4.4,6.901000000000001,0.5474351617006009
4.4,7.001,0.5494691644827354
4.4,7.101000000000001,0.5514507008438636
4.4,7.2010000000000005,0.5533817639812301
4.4,7.301000000000001,0.5552642480065226
4.4,7.401000000000001,0.5570999539849429
4.4,7.501,0.5588905955414157
4.4,7.601000000000001,0.5606378040693739
4.4,7.7010000000000005,0.5623431335743135
4.4,7.801000000000001,0.5640080651813936
4.4,7.901000000000001,0.5656340113337428
4.4,8.001,0.5672223197057511
4.4,8.100999999999999,0.5687742768535043
4.4,8.201,0.5702911116225813
4.4,8.301,0.5717739983316926
4.4,8.401,0.5732240597490637
4.4,8.501,0.5746423698770294
4.4,8.600999999999999,0.5760299565590191
4.4,8.701,0.5773878039219282
4.4,8.801,0.5787168546658065
4.4,8.901,0.5800180122118246
4.4,9.001,0.5812921427185874
4.4,9.100999999999999,0.5825400769760701
4.4,9.201,0.5837626121857067
4.4,9.301,0.5849605136345019
4.4,9.401,0.5861345162704132
4.4,9.501,0.5872853261857071
4.4,9.601,0.5884136220144635
4.4,9.701,0.5895200562499536
4.4,9.801,0.5906052564871702
4.4,9.901,0.5916698265954108
4.4,10.001,0.5927143478254425
4.4,10.101,0.5937393798554524
4.4,10.201,0.5947454617796823
4.4,10.301,0.5957331130433623
4.4,10.401,0.596702834327309
4.4,10.501,0.5976551083853047
4.4,10.601,0.5985904008371667
4.4,10.701,0.5995091609202086
4.4,10.801,0.6004118222016079
4.4,10.901,0.6012988032540277
4.4,11.001,0.6021705082966777
4.4,11.101,0.6030273278038499
4.4,11.201,0.6038696390828395
4.4,11.301,0.6046978068230207
4.4,11.401,0.6055121836177434
4.4,11.501,0.6063131104606017
4.4,11.601,0.6071009172175263
4.4,11.701,0.6078759230760599
4.4,11.801,0.6086384369730905
4.4,11.901,0.6093887580022341
4.4,12.001,0.610127175801984
4.4,12.101,0.6108539709256751
4.4,12.201,0.6115694151942518
4.4,12.301,0.612273772032755
4.4,12.401,0.6129672967914018
4.4,12.501,0.6136502370520731
4.4,12.601,0.6143228329209702
4.4,12.701,0.61498531730817
4.4,12.801,0.6156379161947455
4.4,12.901,0.6162808488881035
4.4,13.001,0.6169143282661297
4.4,13.101,0.6175385610107135
4.4,13.201,0.618153747831186
4.4,13.301,0.6187600836781749
4.4,13.401,0.6193577579483496
4.4,13.501,0.6199469546805089
4.4,13.601,0.6205278527434301
4.4,13.701,0.6211006260158861
4.4,13.801,0.6216654435591991
4.4,13.901,0.6222224697826988
4.4,14.001,0.6227718646024164
4.4,14.101,0.623313783593335
4.4,14.201,0.6238483781355003
4.4,14.301,0.6243757955542799
4.4,14.401,0.6248961792550358
4.4,14.501,0.6254096688524784
4.4,14.601,0.6259164002949317
4.4,14.701,0.6264165059837548
4.4,14.801,0.6269101148881268
4.4,14.901,0.627397352655413

4.5,0.001,0.0
4.5,0.101,0.0
4.5,0.201,0.0
4.5,0.30100000000000005,0.0
4.5,0.401,0.0
4.5,0.501,0.0
4.5,0.6010000000000001,0.00018462954744714253
4.5,0.7010000000000001,0.005416736367068808
4.5,0.801,0.01854001300869547
4.5,0.901,0.03724295041252619
4.5,1.001,0.05904035950816047
4.5,1.101,0.08217459997997581
4.5,1.201,0.10553490298575445
4.5,1.301,0.12845826201991103
4.5,1.401,0.1505695760642579
4.5,1.501,0.1716734705002554
4.5,1.601,0.19168491628016981
4.5,1.701,0.21058556420951363
4.5,1.801,0.22839643824203196
4.5,1.901,0.24516090091841575
4.5,2.001,0.2609340562195488
4.5,2.101,0.27577619628940214
4.5,2.201,0.28974879743288895
4.5,2.301,0.3029121278188508
4.5,2.4010000000000002,0.3153238751115858
4.5,2.501,0.3270384181564104
4.5,2.601,0.3381065026489219
4.5,2.701,0.3485751668123298
4.5,2.801,0.358487818103099
4.5,2.9010000000000002,0.36788439733716055
4.5,3.001,0.3768015895115443
4.5,3.101,0.38527305546517177
4.5,3.201,0.3933296682110022
4.5,3.301,0.4009997440891665
4.5,3.4010000000000002,0.40830926300229264
4.5,3.501,0.4152820746560775
4.5,3.601,0.42194008943437544
4.5,3.701,0.42830345361352357
4.5,3.801,0.4343907092800544
4.5,3.9010000000000002,0.4402189397018373
4.5,4.001,0.4458039011099716
4.5,4.101000000000001,0.45116014194064796
4.5,4.2010000000000005,0.456301110604937
4.5,4.301,0.4612392528281384
4.5,4.401000000000001,0.465986099547518
4.5,4.501,0.470552346290271
4.5,4.601000000000001,0.4749479248802756
4.5,4.7010000000000005,0.47918206824775983
4.5,4.801000000000001,0.48326336904348444
4.5,4.901000000000001,0.48719983269033096
4.5,5.001,0.4909989254412324
4.5,5.101000000000001,0.4946676179536463
4.5,5.2010000000000005,0.49821242483730355
4.5,5.301000000000001,0.5016394405836581
4.5,5.401000000000001,0.504954372241986
4.5,5.501,0.5081625691681452
4.5,5.601000000000001,0.5112690501372015
4.5,5.7010000000000005,0.5142785280800718
4.5,5.801000000000001,0.5171954326766957
4.5,5.901000000000001,0.5200239310136108
4.5,6.001,0.5227679464919391
4.5,6.101000000000001,0.5254311761522985
4.5,6.2010000000000005,0.5280171065658448
4.5,6.301000000000001,0.5305290284252457
4.5,6.401000000000001,0.5329700499556788
4.5,6.501,0.5353431092537305
4.5,6.601000000000001,0.5376509856512224
4.5,6.7010000000000005,0.5398963101912706
4.5,6.801000000000001,0.5420815752952599
4.5,6.901000000000001,0.5442091436916818
4.5,7.001,0.5462812566708873
4.5,7.101000000000001,0.5483000417236433
4.5,7.2010000000000005,0.5502675196158446
4.5,7.301000000000001,0.5521856109467983
4.5,7.401000000000001,0.5540561422340475
4.5,7.501,0.555880851563726
4.5,7.601000000000001,0.5576613938418457
4.5,7.7010000000000005,0.5593993456787065
4.5,7.801000000000001,0.561096209935714
4.5,7.901000000000001,0.5627534199612791
4.5,8.001,0.5643723435401165
4.5,8.100999999999999,0.5659542865781304
4.5,8.201,0.5675004965431542
4.5,8.301,0.5690121656800696
4.5,8.401,0.5704904340172529
4.5,8.501,0.5719363921798758
4.5,8.600999999999999,0.5733510840242825
4.5,8.701,0.5747355091064992
4.5,8.801,0.5760906249968536
4.5,8.901,0.5774173494517194
4.5,9.001,0.578716562452508
4.5,9.100999999999999,0.5799891081212257
4.5,9.201,0.5812357965211841
4.5,9.301,0.582457405350768
4.5,9.401,0.5836546815375699
4.5,9.501,0.584828342739619
4.5,9.601,0.5859790787599399
4.5,9.701,0.5871075528801862
4.5,9.801,0.5882144031186854
4.5,9.901,0.5893002434178171
4.5,10.001,0.5903656647652954
4.5,10.101,0.5914112362535935
4.5,10.201,0.5924375060814349
4.5,10.301,0.5934450025010022
4.5,10.401,0.5944342347142537
4.5,10.501,0.5954056937214948
4.5,10.601,0.5963598531251344
4.5,10.701,0.5972971698913597
4.5,10.801,0.5982180850722599
4.5,10.901,0.5991230244907739
4.5,11.001,0.600012399390665
4.5,11.101,0.6008866070535811
4.5,11.201,0.6017460313851274
4.5,11.301,0.6025910434717392
4.5,11.401,0.6034220021100409
4.5,11.501,0.6042392543102534
4.5,11.601,0.6050431357751216
4.5,11.701,0.6058339713557358
4.5,11.801,0.606612075485531
4.5,11.901,0.6073777525936735
4.5,12.001,0.6081312974989619
4.5,12.101,0.6088729957853066
4.5,12.201,0.6096031241597791
4.5,12.301,0.6103219507941683
4.5,12.401,0.6110297356509188
4.5,12.501,0.6117267307942791
4.5,12.601,0.6124131806874326
4.5,12.701,0.6130893224763425
4.5,12.801,0.6137553862609962
4.5,12.901,0.6144115953546953
4.5,13.001,0.6150581665320025
4.5,13.101,0.6156953102659151
4.5,13.201,0.6163232309548102
4.5,13.301,0.6169421271396683
4.5,13.401,0.6175521917120593
4.5,13.501,0.618153612113343
4.5,13.601,0.618746570525514
4.5,13.701,0.6193312440540991
4.5,13.801,0.6199078049034835
4.5,13.901,0.6204764205450356
4.5,14.001,0.6210372538783664
4.5,14.101,0.6215904633860536
4.5,14.201,0.6221362032821316
4.5,14.301,0.6226746236546394
4.5,14.401,0.6232058706025072
4.5,14.501,0.6237300863670299
4.5,14.601,0.6242474094581884
4.5,14.701,0.6247579747760437
4.5,14.801,0.6252619137274291
4.5,14.901,0.6257593543381508

4.6000000000000005,0.001,0.0
4.6000000000000005,0.101,0.0
4.6000000000000005,0.201,0.0
4.6000000000000005,0.30100000000000005,0.0
4.6000000000000005,0.401,0.0
4.6000000000000005,0.501,0.0
4.6000000000000005,0.6010000000000001,5.686421662278086e-05
4.6000000000000005,0.7010000000000001,0.004078495750226236
4.6000000000000005,0.801,0.01577503029114448
4.6000000000000005,0.901,0.033267553189862575
4.6000000000000005,1.001,0.054133860259802186
4.6000000000000005,1.101,0.07658394044937876
4.6000000000000005,1.201,0.09945724159340041
4.6000000000000005,1.301,0.12204511615845036
4.6000000000000005,1.401,0.14393558218722294
4.6000000000000005,1.501,0.16490480715004044
4.6000000000000005,1.601,0.18484619671938582
4.6000000000000005,1.701,0.2037251580332159
4.6000000000000005,1.801,0.22155048482461878
4.6000000000000005,1.901,0.2383563104317919
4.6000000000000005,2.001,0.2541907504477769
4.6000000000000005,2.101,0.26910878552601014
4.6000000000000005,2.201,0.2831678404835619
4.6000000000000005,2.301,0.29642508344153706
4.6000000000000005,2.4010000000000002,0.3089358242493189
4.6000000000000005,2.501,0.32075261507213004
4.6000000000000005,2.601,0.3319247976290245
4.6000000000000005,2.701,0.342498331905262
4.6000000000000005,2.801,0.3525157992231539
4.6000000000000005,2.9010000000000002,0.3620165101317838
4.6000000000000005,3.001,0.37103667204460977
4.6000000000000005,3.101,0.37960958756711877
4.6000000000000005,3.201,0.3877658649742637
4.6000000000000005,3.301,0.395533629218644
4.6000000000000005,3.4010000000000002,0.40293872640419176
4.6000000000000005,3.501,0.41000491764773805
4.6000000000000005,3.601,0.41675406019846867
4.6000000000000005,3.701,0.42320627494070695
4.6000000000000005,3.801,0.42938010019982104
4.6000000000000005,3.9010000000000002,0.4352926322587328
4.6000000000000005,4.001,0.440959653276921
4.6000000000000005,4.101000000000001,0.44639574745455984
4.6000000000000005,4.2010000000000005,0.45161440634823435
4.6000000000000005,4.301,0.4566281242530626
4.6000000000000005,4.401000000000001,0.46144848454011006
4.6000000000000005,4.501,0.46608623779186004
4.6000000000000005,4.601000000000001,0.4705513725215317
4.6000000000000005,4.7010000000000005,0.47485317920035264
4.6000000000000005,4.801000000000001,0.479000308254445
4.6000000000000005,4.901000000000001,0.4830008226321892
4.6000000000000005,5.001,0.48686224548528423
4.6000000000000005,5.101000000000001,0.49059160345298425
4.6000000000000005,5.2010000000000005,0.49419546598952735
4.6000000000000005,5.301000000000001,0.4976799811296488
4.6000000000000005,5.401000000000001,0.5010509080461754
4.6000000000000005,5.501,0.504313646716818
4.6000000000000005,5.601000000000001,0.507473264984139
4.6000000000000005,5.7010000000000005,0.5105345232629724
4.6000000000000005,5.801000000000001,0.5135018971230176
4.6000000000000005,5.901000000000001,0.516379597950594
4.6000000000000005,6.001,0.5191715918723809
4.6000000000000005,6.101000000000001,0.5218816171050752
4.6000000000000005,6.2010000000000005,0.5245131998780709
4.6000000000000005,6.301000000000001,0.5270696690612464
4.6000000000000005,6.401000000000001,0.5295541696165627
4.6000000000000005,6.501,0.5319696749802297
4.6000000000000005,6.601000000000001,0.5343189984715486
4.6000000000000005,6.7010000000000005,0.5366048038150109
4.6000000000000005,6.801000000000001,0.538829614853749
4.6000000000000005,6.901000000000001,0.5409958245248152
4.6000000000000005,7.001,0.5431057031599784
4.6000000000000005,7.101000000000001,0.5451614061696315
4.6000000000000005,7.2010000000000005,0.5471649811619457
4.6000000000000005,7.301000000000001,0.5491183745445136
4.6000000000000005,7.401000000000001,0.5510234376513287
4.6000000000000005,7.501,0.5528819324339986
4.6000000000000005,7.601000000000001,0.5546955367525385
4.6000000000000005,7.7010000000000005,0.5564658492978949
4.6000000000000005,7.801000000000001,0.5581943941754715
4.6000000000000005,7.901000000000001,0.559882625176325
4.6000000000000005,8.001,0.5615319297603613
4.6000000000000005,8.100999999999999,0.5631436327737375
4.6000000000000005,8.201,0.5647189999207671
4.6000000000000005,8.301,0.5662592410088795
4.6000000000000005,8.401,0.5677655129836278
4.6000000000000005,8.501,0.5692389227693032
4.6000000000000005,8.600999999999999,0.5706805299294256
4.6000000000000005,8.701,0.5720913491602059
4.6000000000000005,8.801,0.5734723526290055
4.6000000000000005,8.901,0.5748244721688471
4.6000000000000005,9.001,0.576148601339147
4.6000000000000005,9.100999999999999,0.5774455973620287
4.6000000000000005,9.201,0.5787162829428465
4.6000000000000005,9.301,0.5799614479828692
4.6000000000000005,9.401,0.5811818511914675
4.6000000000000005,9.501,0.5823782216045766
4.6000000000000005,9.601,0.583551260015704
4.6000000000000005,9.701,0.5847016403252675
4.6000000000000005,9.801,0.5858300108136303
4.6000000000000005,9.901,0.5869369953427903
4.6000000000000005,10.001,0.5880231944913317
4.6000000000000005,10.101,0.5890891866268965
4.6000000000000005,10.201,0.5901355289201422
4.6000000000000005,10.301,0.5911627583038563
4.6000000000000005,10.401,0.5921713923806472
4.6000000000000005,10.501,0.5931619302823835
4.6000000000000005,10.601,0.5941348534843403
4.6000000000000005,10.701,0.5950906265767986
4.6000000000000005,10.801,0.5960296979966647
4.6000000000000005,10.901,0.5969525007214925
4.6000000000000005,11.001,0.59785945292814
4.6000000000000005,11.101,0.5987509586181344
4.6000000000000005,11.201,0.5996274082116887
4.6000000000000005,11.301,0.6004891791121814
4.6000000000000005,11.401,0.6013366362427911
4.6000000000000005,11.501,0.6021701325568742
4.6000000000000005,11.601,0.6029900095235678
4.6000000000000005,11.701,0.6037965975899988
4.6000000000000005,11.801,0.6045902166214115
4.6000000000000005,11.901,0.6053711763204196
4.6000000000000005,12.001,0.606139776626534
4.6000000000000005,12.101,0.6068963080970335
4.6000000000000005,12.201,0.607641052270185
4.6000000000000005,12.301,0.6083742820117588
4.6000000000000005,12.401,0.6090962618457261
4.6000000000000005,12.501,0.6098072482699708
4.6000000000000005,12.601,0.6105074900578031
4.6000000000000005,12.701,0.6111972285460097
4.6000000000000005,12.801,0.6118766979101378
4.6000000000000005,12.901,0.6125461254276644
4.6000000000000005,13.001,0.6132057317296676
4.6000000000000005,13.101,0.613855731041583
4.6000000000000005,13.201,0.6144963314135861
4.6000000000000005,13.301,0.6151277349411264
4.6000000000000005,13.401,0.6157501379760927
4.6000000000000005,13.501,0.6163637313290697
4.6000000000000005,13.601,0.6169687004631276
4.6000000000000005,13.701,0.617565225679546
4.6000000000000005,13.801,0.6181534822958664
4.6000000000000005,13.901,0.6187336408166357
4.6000000000000005,14.001,0.6193058670971909
4.6000000000000005,14.101,0.6198703225008115
4.6000000000000005,14.201,0.6204271640495491
4.6000000000000005,14.301,0.6209765445690322
4.6000000000000005,14.401,0.6215186128275201
4.6000000000000005,14.501,0.6220535136694737
4.6000000000000005,14.601,0.6225813881438919
4.6000000000000005,14.701,0.6231023736276502
4.6000000000000005,14.801,0.6236166039440694
4.6000000000000005,14.901,0.6241242094769242

4.7,0.001,0.0
4.7,0.101,0.0
4.7,0.201,0.0
4.7,0.30100000000000005,0.0
4.7,0.401,0.0
4.7,0.501,0.0
4.7,0.6010000000000001,7.960132963886978e-06
4.7,0.7010000000000001,0.002981096010546493
4.7,0.801,0.013299598260764567
4.7,0.901,0.02958562138851237
4.7,1.001,0.04950701503728523
4.7,1.101,0.07125278099891628
4.7,1.201,0.09361751557854796
4.7,1.301,0.11584904961078617
4.7,1.401,0.13749936693394219
4.7,1.501,0.15831643835816095
4.7,1.601,0.17817209885551966
4.7,1.701,0.19701539145862704
4.7,1.801,0.21484271708745267
4.7,1.901,0.23167880979967895
4.7,2.001,0.24756463505766912
4.7,2.101,0.2625497150754958
4.7,2.201,0.2766872928765994
4.7,2.301,0.2900313225238352
4.7,2.4010000000000002,0.302634637022586
4.7,2.501,0.31454787615341634
4.7,2.601,0.32581890358611454
4.7,2.701,0.3364925370413635
4.7,2.801,0.34661047630544445
4.7,2.9010000000000002,0.3562113536407459
4.7,3.001,0.3653308571685349
4.7,3.101,0.3740018949487296
4.7,3.201,0.38225477882501535
4.7,3.301,0.390117414628699
4.7,3.4010000000000002,0.39761549033214416
4.7,3.501,0.4047726570579945
4.7,3.601,0.4116107000415419
4.7,3.701,0.4181496980809664
4.7,3.801,0.4244081709412725
4.7,3.9010000000000002,0.4304032147687214
4.7,4.001,0.4361506259354776
4.7,4.101000000000001,0.4416650139448566
4.7,4.2010000000000005,0.4469599041373948
4.7,4.301,0.45204783098181195
4.7,4.401000000000001,0.45694042273652563
4.7,4.501,0.46164847824263694
4.7,4.601000000000001,0.4661820365690962
4.7,4.7010000000000005,0.4705504401822046
4.7,4.801000000000001,0.4747623922595141
4.7,4.901000000000001,0.47882600871560366
4.7,5.001,0.4827488654560486
4.7,5.101000000000001,0.4865380413273678
4.7,5.2010000000000005,0.49020015718539484
4.7,5.301000000000001,0.49374141146273065
4.7,5.401000000000001,0.4971676125777035
4.7,5.501,0.5004842084925382
4.7,5.601000000000001,0.5036963136970397
4.7,5.7010000000000005,0.5068087338658102
4.7,5.801000000000001,0.5098259884115978
4.7,5.901000000000001,0.5127523311345913
4.7,6.001,0.5155917691470588
4.7,6.101000000000001,0.5183480802344647
4.7,6.2010000000000005,0.5210248287978828
4.7,6.301000000000001,0.5236253805079147
4.7,6.401000000000001,0.5261529157872898
4.7,6.501,0.5286104422276553
4.7,6.601000000000001,0.5310008060356456
4.7,6.7010000000000005,0.5333267025939902
4.7,6.801000000000001,0.5355906862150787
4.7,6.901000000000001,0.5377951791569272
4.7,7.001,0.5399424799648005
4.7,7.101000000000001,0.5420347711957336
4.7,7.2010000000000005,0.5440741265778225
4.7,7.301000000000001,0.5460625176513092
4.7,7.401000000000001,0.5480018199341468
4.7,7.501,0.5498938186508141
4.7,7.601000000000001,0.5517402140596426
4.7,7.7010000000000005,0.5535426264107349
4.7,7.801000000000001,0.5553026005637085
4.7,7.901000000000001,0.5570216102919084
4.7,8.001,0.5587010622974089
4.7,8.100999999999999,0.5603422999590116
4.7,8.201,0.5619466068335484
4.7,8.301,0.5635152099290605
4.7,8.401,0.5650492827668683
4.7,8.501,0.5665499482481232
4.7,8.600999999999999,0.5680182813391375
4.7,8.701,0.5694553115886253
4.7,8.801,0.5708620254889164
4.7,8.901,0.5722393686922284
4.7,9.001,0.5735882480922088
4.7,9.100999999999999,0.5749095337801446
4.7,9.201,0.5762040608844988
4.7,9.301,0.5774726313017677
4.7,9.401,0.5787160153260323
4.7,9.501,0.5799349531840152
4.7,9.601,0.5811301564819406
4.7,9.701,0.5823023095700219
4.7,9.801,0.5834520708299692
4.7,9.901,0.5845800738905128
4.7,10.001,0.5856869287755675
4.7,10.101,0.5867732229893373
4.7,10.201,0.5878395225423453
4.7,10.301,0.5888863729220879
4.7,10.401,0.5899143000117569
4.7,10.501,0.5909238109602281
4.7,10.601,0.591915395006293
4.7,10.701,0.5928895242599076
4.7,10.801,0.5938466544430377
4.7,10.901,0.5947872255925126
4.7,11.001,0.5957116627271283
4.7,11.101,0.5966203764810998
4.7,11.201,0.5975137637058195
4.7,11.301,0.598392208041745
4.7,11.401,0.5992560804621344
4.7,11.501,0.6001057397902204
4.7,11.601,0.6009415331913258
4.7,11.701,0.6017637966413142
4.7,11.801,0.6025728553726974
4.7,11.901,0.6033690242996229
4.7,12.001,0.6041526084228974
4.7,12.101,0.6049239032161319
4.7,12.201,0.6056831949940169
4.7,12.301,0.6064307612636926
4.7,12.401,0.6071668710601008
4.7,12.501,0.6078917852661679
4.7,12.601,0.6086057569186084
4.7,12.701,0.6093090315000955
4.7,12.801,0.6100018472185044
4.7,12.901,0.61068443527388
4.7,13.001,0.6113570201137664
4.7,13.101,0.6120198196774697
4.7,13.201,0.6126730456298187
4.7,13.301,0.6133169035849435
4.7,13.401,0.6139515933205597
4.7,13.501,0.6145773089832298
4.7,13.601,0.6151942392850396
4.7,13.701,0.6158025676921015
4.7,13.801,0.6164024726052821
4.7,13.901,0.6169941275335215
4.7,14.001,0.6175777012600967
4.7,14.101,0.618153358002163
4.7,14.201,0.6187212575638847
4.7,14.301,0.6192815554834551
4.7,14.401,0.619834403174287
4.7,14.501,0.6203799480606427
4.7,14.601,0.6209183337079542
4.7,14.701,0.621449699948077
4.7,14.801,0.6219741829997029
4.7,14.901,0.6224919155841507

4.800000000000001,0.001,0.0
4.800000000000001,0.101,0.0
4.800000000000001,0.201,0.0
4.800000000000001,0.30100000000000005,0.0
4.800000000000001,0.401,0.0
4.800000000000001,0.501,0.0
4.800000000000001,0.6010000000000001,3.2353332170453312e-09
4.800000000000001,0.7010000000000001,0.0021006442038665834
4.800000000000001,0.801,0.011097701945920092
4.800000000000001,0.901,0.02618590249998953
4.800000000000001,1.001,0.04515161802999207
4.800000000000001,1.101,0.06617495480158886
4.800000000000001,1.201,0.08801097383541619
4.800000000000001,1.301,0.10986632478542738
4.800000000000001,1.401,0.13125793728650176
4.800000000000001,1.501,0.1519059303427818
4.800000000000001,1.601,0.1716606170636084
4.800000000000001,1.701,0.19045459219887168
4.800000000000001,1.801,0.20827172612270095
4.800000000000001,1.901,0.2251272009653788
4.800000000000001,2.001,0.24105468278430928
4.800000000000001,2.101,0.2560980974844443
4.800000000000001,2.201,0.27030638270746277
4.800000000000001,2.301,0.28373016949028435
4.800000000000001,2.4010000000000002,0.29641971880080425
4.800000000000001,2.501,0.308423675282892
4.800000000000001,2.601,0.31978835278218015
4.800000000000001,2.701,0.33055736453458595
4.800000000000001,2.801,0.340771474821881
4.800000000000001,2.9010000000000002,0.350468590747138
4.800000000000001,3.001,0.3596838403563674
4.800000000000001,3.101,0.3684497016040678
4.800000000000001,3.201,0.3767961588251029
4.800000000000001,3.301,0.3847508715029313
4.800000000000001,3.4010000000000002,0.3923393455658463
4.800000000000001,3.501,0.39958510108738254
4.800000000000001,3.601,0.40650983270335433
4.800000000000001,3.701,0.4131335606790036
4.800000000000001,3.801,0.41947477162909186
4.800000000000001,3.9010000000000002,0.425550548589466
4.800000000000001,4.001,0.43137669058122025
4.800000000000001,4.101000000000001,0.4369678220802269
4.800000000000001,4.2010000000000005,0.4423374929615041
4.800000000000001,4.301,0.44749826956798333
4.800000000000001,4.401000000000001,0.4524618175829104
4.800000000000001,4.501,0.45723897738232
4.800000000000001,4.601000000000001,0.4618398325209626
4.800000000000001,4.7010000000000005,0.4662737719700078
4.800000000000001,4.801000000000001,0.47054954668341337
4.800000000000001,4.901000000000001,0.4746753210256944
4.800000000000001,5.001,0.47865871954939465
4.800000000000001,5.101000000000001,0.482506869567365
4.800000000000001,5.2010000000000005,0.486226439923923
4.800000000000001,5.301000000000001,0.48982367633061047
4.800000000000001,5.401000000000001,0.4933044335968087
4.800000000000001,5.501,0.49667420505299176
4.800000000000001,5.601000000000001,0.49993814943481246
4.800000000000001,5.7010000000000005,0.5031011154693987
4.800000000000001,5.801000000000001,0.5061676643810259
4.800000000000001,5.901000000000001,0.5091420905115115
4.800000000000001,6.001,0.5120284402310702
4.800000000000001,6.101000000000001,0.5148305292977581
4.800000000000001,6.2010000000000005,0.5175519588078444
4.800000000000001,6.301000000000001,0.5201961298652974
4.800000000000001,6.401000000000001,0.5227662570858876
4.800000000000001,6.501,0.5252653810400485
4.800000000000001,6.601000000000001,0.5276963797284634
4.800000000000001,6.7010000000000005,0.530061979175215
4.800000000000001,6.801000000000001,0.532364763215173
4.800000000000001,6.901000000000001,0.5346071825449435
4.800000000000001,7.001,0.5367915631001458
4.800000000000001,7.101000000000001,0.5389201138158554
4.800000000000001,7.2010000000000005,0.5409949338217647
4.800000000000001,7.301000000000001,0.5430180191188261
4.800000000000001,7.401000000000001,0.5449912687798618
4.800000000000001,7.501,0.5469164907127528
4.800000000000001,7.601000000000001,0.5487954070213483
4.800000000000001,7.7010000000000005,0.5506296589960826
4.800000000000001,7.801000000000001,0.5524208117634671
4.800000000000001,7.901000000000001,0.5541703586210575
4.800000000000001,8.001,0.5558797250821833
4.800000000000001,8.100999999999999,0.5575502726526385
4.800000000000001,8.201,0.5591833023596273
4.800000000000001,8.301,0.5607800580515507
4.800000000000001,8.401,0.5623417294856548
4.800000000000001,8.501,0.5638694552191472
4.800000000000001,8.600999999999999,0.5653643253181064
4.800000000000001,8.701,0.5668273838973336
4.800000000000001,8.801,0.5682596315032395
4.800000000000001,8.901,0.5696620273508827
4.800000000000001,9.001,0.5710354914253974
4.800000000000001,9.100999999999999,0.5723809064572395
4.800000000000001,9.201,0.5736991197799458
4.800000000000001,9.301,0.5749909450784252
4.800000000000001,9.401,0.5762571640351907
4.800000000000001,9.501,0.5774985278813711
4.800000000000001,9.601,0.5787157588588348
4.800000000000001,9.701,0.5799095515992729
4.800000000000001,9.801,0.5810805744256675
4.800000000000001,9.901,0.5822294705811666
4.800000000000001,10.001,0.5833568593900188
4.800000000000001,10.101,0.5844633373548922
4.800000000000001,10.201,0.585549479194586
4.800000000000001,10.301,0.5866158388258604
4.800000000000001,10.401,0.5876629502928508
4.800000000000001,10.501,0.5886913286472846
4.800000000000001,10.601,0.5897014707825013
4.800000000000001,10.701,0.5906938562240691
4.800000000000001,10.801,0.5916689478795953
4.800000000000001,10.901,0.5926271927501637
4.800000000000001,11.001,0.5935690226056547
4.800000000000001,11.101,0.5944948546260679
4.800000000000001,11.201,0.5954050920108144
4.800000000000001,11.301,0.5963001245578271
4.800000000000001,11.401,0.5971803292142113
4.800000000000001,11.501,0.5980460706000469
4.800000000000001,11.601,0.5988977015068564
4.800000000000001,11.701,0.5997355633721471
4.800000000000001,11.801,0.600559986731355
4.800000000000001,11.901,0.6013712916484337
4.800000000000001,12.001,0.6021697881262494
4.800000000000001,12.101,0.6029557764978771
4.800000000000001,12.201,0.6037295477998221
4.800000000000001,12.301,0.6044913841281349
4.800000000000001,12.401,0.6052415589783197
4.800000000000001,12.501,0.6059803375698901
4.800000000000001,12.601,0.6067079771563754
4.800000000000001,12.701,0.6074247273215255
4.800000000000001,12.801,0.6081308302624295
4.800000000000001,12.901,0.608826521060212
4.800000000000001,13.001,0.6095120279389397
4.800000000000001,13.101,0.6101875725133286
4.800000000000001,13.201,0.6108533700258145
4.800000000000001,13.301,0.611509629573514
4.800000000000001,13.401,0.6121565543255707
4.800000000000001,13.501,0.6127943417313643
4.800000000000001,13.601,0.6134231837200196
4.800000000000001,13.701,0.6140432668916413
4.800000000000001,13.801,0.6146547727006666
4.800000000000001,13.901,0.6152578776317154
4.800000000000001,14.001,0.61585275336829
4.800000000000001,14.101,0.6164395669546632
4.800000000000001,14.201,0.6170184809512695
4.800000000000001,14.301,0.6175896535839056
4.800000000000001,14.401,0.61815323888702
4.800000000000001,14.501,0.6187093868413687
4.800000000000001,14.601,0.6192582435062872
4.800000000000001,14.701,0.6197999511468271
4.800000000000001,14.801,0.6203346483559855
4.800000000000001,14.901,0.620862470172248

4.9,0.001,0.0
4.9,0.101,0.0
4.9,0.201,0.0
4.9,0.30100000000000005,0.0
4.9,0.401,0.0
4.9,0.501,0.0
4.9,0.6010000000000001,0.0
4.9,0.7010000000000001,0.0014132473860235687
4.9,0.801,0.009153326374975556
4.9,0.901,0.02305714401580814
4.9,1.001,0.04105946342730537
4.9,1.101,0.061344295030397185
4.9,1.201,0.08263286525822457
4.9,1.301,0.10409320409088302
4.9,1.401,0.12520830022698762
4.9,1.501,0.14567084932206797
4.9,1.601,0.16530974571868998
4.9,1.701,0.18404108796707513
4.9,1.801,0.20183610302253047
4.9,1.901,0.2187002858721938
4.9,2.001,0.23465986636278047
4.9,2.101,0.24975304529944084
4.9,2.201,0.26402433807161385
4.9,2.301,0.2775209487654239
4.9,2.4010000000000002,0.290290474953391
4.9,2.501,0.3023794863431786
4.9,2.601,0.31383267747920923
4.9,2.701,0.32469239669888056
4.9,2.801,0.3349984202443738
4.9,2.9010000000000002,0.3447878843340513
4.9,3.001,0.3540953170811553
4.9,3.101,0.36295273152719654
4.9,3.201,0.37138975403637153
4.9,3.301,0.37943377102494047
4.9,3.4010000000000002,0.3871100828849962
4.9,3.501,0.39444205793643794
4.9,3.601,0.401451281923666
4.9,3.701,0.40815770037951987
4.9,3.801,0.41457975238796263
4.9,3.9010000000000002,0.42073449507862903
4.9,4.001,0.4266377187097292
4.9,4.101000000000001,0.43230405252935894
4.9,4.2010000000000005,0.4377470618096488
4.9,4.301,0.44297933656517374
4.9,4.401000000000001,0.4480125725254094
4.9,4.501,0.4528576449506281
4.9,4.601000000000001,0.45752467587512435
4.9,4.7010000000000005,0.4620230953404556
4.9,4.801000000000001,0.46636169715086445
4.9,4.901000000000001,0.47054868964758223
4.9,5.001,0.4745917419611918
4.9,5.101000000000001,0.47849802616354425
4.9,5.2010000000000005,0.48227425570412963
4.9,5.301000000000001,0.48592672048099506
4.9,5.401000000000001,0.48946131886372873
4.9,5.501,0.49288358695586526
4.9,5.601000000000001,0.496198725356366
4.9,5.7010000000000005,0.49941162365455205
4.9,5.801000000000001,0.5025268828698926
4.9,5.901000000000001,0.505548836027264
4.9,6.001,0.5084815670395141
4.9,6.101000000000001,0.5113289280522473
4.9,6.2010000000000005,0.5140945553905195
4.9,6.301000000000001,0.516781884233441
4.9,6.401000000000001,0.5193941621303831
4.9,6.501,0.5219344614614506
4.9,6.601000000000001,0.5244056909349499
4.9,6.7010000000000005,0.5268106062056911
4.9,6.801000000000001,0.5291518196899564
4.9,6.901000000000001,0.5314318096457902
4.9,7.001,0.5336529285808059
4.9,7.101000000000001,0.5358174110439022
4.9,7.2010000000000005,0.5379273808520623
4.9,7.301000000000001,0.5399848577987055
4.9,7.401000000000001,0.5419917638858341
4.9,7.501,0.5439499291183952
4.9,7.601000000000001,0.5458610968958463
4.9,7.7010000000000005,0.5477269290327945
4.9,7.801000000000001,0.5495490104377901
4.9,7.901000000000001,0.5513288534768
4.9,8.001,0.5530679020456084
4.9,8.100999999999999,0.5547675353733039
4.9,8.201,0.5564290715771322
4.9,8.301,0.5580537709872883
4.9,8.401,0.5596428392586665
4.9,8.501,0.5611974302851862
4.9,8.600999999999999,0.5627186489310216
4.9,8.701,0.5642075535919079
4.9,8.801,0.5656651585986288
4.9,8.901,0.5670924364738309
4.9,9.001,0.5684903200524164
4.9,9.100999999999999,0.5698597044749791
4.9,9.201,0.5712014490629923
4.9,9.301,0.5725163790838041
4.9,9.401,0.5738052874128682
4.9,9.501,0.5750689361000799
4.9,9.601,0.5763080578465715
4.9,9.701,0.5775233573978447
4.9,9.801,0.5787155128586894
4.9,9.901,0.5798851769349329
4.9,10.001,0.5810329781067013
4.9,10.101,0.582159521737537
4.9,10.201,0.5832653911234049
4.9,10.301,0.5843511484853369
4.9,10.401,0.5854173359091964
4.9,10.501,0.5864644762358093
4.9,10.601,0.5874930739044737
4.9,10.701,0.588503615752665
4.9,10.801,0.5894965717745532
4.9,10.901,0.590472395840775
4.9,11.001,0.5914315263817449
4.9,11.101,0.5923743870366285
4.9,11.201,0.5933013872699688
4.9,11.301,0.5942129229578256
4.9,11.401,0.5951093769451625
4.9,11.501,0.595991119576109
4.9,11.601,0.5968585091986206
4.9,11.701,0.5977118926449624
4.9,11.801,0.5985516056893494
4.9,11.901,0.5993779734840023
4.9,12.001,0.6001913109747872
4.9,12.101,0.6009919232975451
4.9,12.201,0.6017801061561481
4.9,12.301,0.6025561461832517
4.9,12.401,0.6033203212846588
4.9,12.501,0.6040729009681566
4.9,12.601,0.6048141466576308
4.9,12.701,0.6055443119932238
4.9,12.801,0.6062636431182475
4.9,12.901,0.6069723789535296
4.9,13.001,0.6076707514598283
4.9,13.101,0.6083589858889128
4.9,13.201,0.6090373010238791
4.9,13.301,0.6097059094092322
4.9,13.401,0.6103650175712364
4.9,13.501,0.6110148262290137
4.9,13.601,0.6116555304968367
4.9,13.701,0.6122873200780403
4.9,13.801,0.6129103794509546
4.9,13.901,0.6135248880472397
4.9,14.001,0.6141310204229776
4.9,14.101,0.6147289464228665
4.9,14.201,0.6153188313378346
4.9,14.301,0.615900836056381
4.9,14.401,0.6164751172099318
4.9,14.501,0.6170418273124845
4.9,14.601,0.617601114894803
4.9,14.701,0.6181531246334033
4.9,14.801,0.6186979974745727
4.9,14.901,0.6192358707536336

5.0,0.001,0.0
5.0,0.101,0.0
5.0,0.201,0.0
5.0,0.30100000000000005,0.0
5.0,0.401,0.0
5.0,0.501,0.0
5.0,0.6010000000000001,0.0
5.0,0.7010000000000001,0.0008950126128544401
5.0,0.801,0.007450456576295343
5.0,0.901,0.020188093427482293
5.0,1.001,0.03722234541860768
5.0,1.101,0.05675463485834183
5.0,1.201,0.07747843874119219
5.0,1.301,0.09852594993566209
5.0,1.401,0.11934746273748573
5.0,1.501,0.13960876151418464
5.0,1.601,0.15911747919580177
5.0,1.701,0.17777320647636208
5.0,1.801,0.19553443887910849
5.0,1.901,0.2123968664634261
5.0,2.001,0.22837915852816665
5.0,2.101,0.24351367106707067
5.0,2.201,0.257840387064514
5.0,2.301,0.2714029847737932
5.0,2.4010000000000002,0.2842463108497633
5.0,2.501,0.29641478321689907
5.0,2.601,0.30795140993918996
5.0,2.701,0.3188972158481985
5.0,2.801,0.32929093804483295
5.0,2.9010000000000002,0.3391688972845778
5.0,3.001,0.3485649828159467
5.0,3.101,0.3575107087121795
5.0,3.201,0.366035313520667
5.0,3.301,0.37416588437832604
5.0,3.4010000000000002,0.3819274930692905
5.0,3.501,0.3893433358056963
5.0,3.601,0.39643487144223655
5.0,3.701,0.4032219548272166
5.0,3.801,0.4097229633425685
5.0,3.9010000000000002,0.4159549155938736
5.0,4.001,0.4219335818165834
5.0,4.101000000000001,0.42767358596094096
5.0,4.2010000000000005,0.4331884996709151
5.0,4.301,0.4384909285269801
5.0,4.401000000000001,0.4435925910101687
5.0,4.501,0.44850439068727943
5.0,4.601000000000001,0.4532364821295744
5.0,4.7010000000000005,0.45779833107024076
5.0,4.801000000000001,0.46219876928658876
5.0,4.901000000000001,0.4664460446663872
5.0,5.001,0.47054786688730854
5.0,5.101000000000001,0.4745114491064737
5.0,5.2010000000000005,0.4783435460250317
5.0,5.301000000000001,0.4820504886615905
5.0,5.401000000000001,0.48563821613870156
5.0,5.501,0.48911230475884415
5.0,5.601000000000001,0.4924779946206087
5.0,5.7010000000000005,0.4957402140020834
5.0,5.801000000000001,0.49890360171678766
5.0,5.901000000000001,0.5019725276277579
5.0,6.001,0.5049511114874877
5.0,6.101000000000001,0.5078432402552231
5.0,6.2010000000000005,0.5106525840284725
5.0,6.301000000000001,0.5133826107123918
5.0,6.401000000000001,0.5160365995388037
5.0,6.501,0.5186176535359026
5.0,6.601000000000001,0.5211287110400552
5.0,6.7010000000000005,0.5235725563324248
5.0,6.801000000000001,0.5259518294753532
5.0,6.901000000000001,0.5282690354163929
5.0,7.001,0.5305265524215732
5.0,7.101000000000001,0.5327266398937802
5.0,7.2010000000000005,0.5348714456270051
5.0,7.301000000000001,0.536963012542588
5.0,7.401000000000001,0.5390032849494238
5.0,7.501,0.540994114366322
5.0,7.601000000000001,0.5429372649413264
5.0,7.7010000000000005,0.5448344184997267
5.0,7.801000000000001,0.5466871792497197
5.0,7.901000000000001,0.5484970781721642
5.0,8.001,0.550265577118608
5.0,8.100999999999999,0.5519940726396935
5.0,8.201,0.5536838995641924
5.0,8.301,0.555336334347211
5.0,8.401,0.5569525982045839
5.0,8.501,0.558533860049052
5.0,8.600999999999999,0.5600812392425722
5.0,8.701,0.5615958081779245
5.0,8.801,0.5630785947017379
5.0,8.901,0.5645305843900925
5.0,9.001,0.5659527226869703
5.0,9.100999999999999,0.5673459169150294
5.0,9.201,0.568711038167443
5.0,9.301,0.5700489230888661
5.0,9.401,0.5713603755529912
5.0,9.501,0.5726461682435778
5.0,9.601,0.5739070441453356
5.0,9.701,0.5751437179505613
5.0,9.801,0.5763568773869998
5.0,9.901,0.5775471844719938
5.0,10.001,0.5787152766976313
5.0,10.101,0.579861768151248
5.0,10.201,0.5809872505753438
5.0,10.301,0.5820922943706808
5.0,10.401,0.5831774495460619
5.0,10.501,0.5842432466180594
5.0,10.601,0.585290197463719
5.0,10.701,0.5863187961290782
5.0,10.801,0.587329519596127
5.0,10.901,0.5883228285106759
5.0,11.001,0.5892991678734242
5.0,11.101,0.5902589676963718
5.0,11.201,0.591202643626578
5.0,11.301,0.5921305975391381
5.0,11.401,0.5930432181011287
5.0,11.501,0.5939408813081618
5.0,11.601,0.5948239509950791
5.0,11.701,0.5956927793222253
5.0,11.801,0.5965477072386467
5.0,11.901,0.597389064923479
5.0,12.001,0.5982171722067072
5.0,12.101,0.5990323389704115
5.0,12.201,0.5998348655315424
5.0,12.301,0.6006250430072085
5.0,12.401,0.6014031536633955
5.0,12.501,0.6021694712479865
5.0,12.601,0.6029242613089011
5.0,12.701,0.6036677814981152
5.0,12.801,0.6044002818622923
5.0,12.901,0.605122005120703
5.0,13.001,0.6058331869310737
5.0,13.101,0.6065340561439754
5.0,13.201,0.6072248350463181
5.0,13.301,0.6079057395944925
5.0,13.401,0.6085769796376667
5.0,13.501,0.6092387591317189
5.0,13.601,0.60989127634426
5.0,13.701,0.6105347240511734
5.0,13.801,0.6111692897250814
5.0,13.901,0.6117951557161169
5.0,14.001,0.612412499425366
5.0,14.101,0.613021493471328
5.0,14.201,0.6136223058497112
5.0,14.301,0.6142151000868784
5.0,14.401,0.6148000353872338
5.0,14.501,0.6153772667748222
5.0,14.601,0.6159469452294131
5.0,14.701,0.6165092178173093
5.0,14.801,0.6170642278171201
5.0,14.901,0.6176121148407252

5.1000000000000005,0.001,0.0
5.1000000000000005,0.101,0.0
5.1000000000000005,0.201,0.0
5.1000000000000005,0.30100000000000005,0.0
5.1000000000000005,0.401,0.0
5.1000000000000005,0.501,0.0
5.1000000000000005,0.6010000000000001,0.0
5.1000000000000005,0.7010000000000001,0.000522046940196224
5.1000000000000005,0.801,0.005973077578243892
5.1000000000000005,0.901,0.01756749822652597
5.1000000000000005,1.001,0.033632058193281494
5.1000000000000005,1.101,0.052399807458423354
5.1000000000000005,1.201,0.07254294317853827
5.1000000000000005,1.301,0.09316082472827361
5.1000000000000005,1.401,0.11367243180008231
5.1000000000000005,1.501,0.13371723313729664
5.1000000000000005,1.601,0.1530818118699813
5.1000000000000005,1.701,0.17164927543985742
5.1000000000000005,1.801,0.18936532478460213
5.1000000000000005,1.901,0.2062157446823774
5.1000000000000005,2.001,0.22221153201555105
5.1000000000000005,2.101,0.23737908733391894
5.1000000000000005,2.201,0.25175375778162484
5.1000000000000005,2.301,0.26537560193993154
5.1000000000000005,2.4010000000000002,0.27828663185933844
5.1000000000000005,2.501,0.29052903978667494
5.1000000000000005,2.601,0.3021440824241098
5.1000000000000005,2.701,0.3131714042964911
5.1000000000000005,2.801,0.32364865369516865
5.1000000000000005,2.9010000000000002,0.33361129248180854
5.1000000000000005,3.001,0.34309253303378906
5.1000000000000005,3.101,0.3521233571530798
5.1000000000000005,3.201,0.36073258633983485
5.1000000000000005,3.301,0.3689469827466879
5.1000000000000005,3.4010000000000002,0.3767913668984267
5.1000000000000005,3.501,0.3842887428956935
5.1000000000000005,3.601,0.3914604249988253
5.1000000000000005,3.701,0.39832616166679524
5.1000000000000005,3.801,0.40490425461759294
5.1000000000000005,3.9010000000000002,0.41121167149286203
5.1000000000000005,4.001,0.41726415139736206
5.1000000000000005,4.101000000000001,0.4230763030436617
5.1000000000000005,4.2010000000000005,0.42866169553438926
5.1000000000000005,4.301,0.43403294200699927
5.1000000000000005,4.401000000000001,0.43920177648333303
5.1000000000000005,4.501,0.4441791243319928
5.1000000000000005,4.601000000000001,0.4489751667823065
5.1000000000000005,4.7010000000000005,0.45359939993605547
5.1000000000000005,4.801000000000001,0.45806068871530836
5.1000000000000005,4.901000000000001,0.46236731616722954
5.1000000000000005,5.001,0.46652702852361394
5.1000000000000005,5.101000000000001,0.4705470763867217
5.1000000000000005,5.2010000000000005,0.47443425238564685
5.1000000000000005,5.301000000000001,0.4781949256201037
5.1000000000000005,5.401000000000001,0.4818350731819649
5.1000000000000005,5.501,0.48536030901961535
5.1000000000000005,5.601000000000001,0.4887759103864499
5.1000000000000005,5.7010000000000005,0.49208684209280656
5.1000000000000005,5.801000000000001,0.49529777876030123
5.1000000000000005,5.901000000000001,0.49841312525890236
5.1000000000000005,6.001,0.5014370354900896
5.1000000000000005,6.101000000000001,0.5043734296639774
5.1000000000000005,6.2010000000000005,0.5072260102042672
5.1000000000000005,6.301000000000001,0.5099982764021969
5.1000000000000005,6.401000000000001,0.5126935379291766
5.1000000000000005,6.501,0.515314927307446
5.1000000000000005,6.601000000000001,0.5178654114287276
5.1000000000000005,6.7010000000000005,0.520347802202422
5.1000000000000005,6.801000000000001,0.5227647664072876
5.1000000000000005,6.901000000000001,0.5251188348136774
5.1000000000000005,7.001,0.5274124106372393
5.1000000000000005,7.101000000000001,0.5296477773793951
5.1000000000000005,7.2010000000000005,0.5318271061048825
5.1000000000000005,7.301000000000001,0.5339524622021143
5.1000000000000005,7.401000000000001,0.5360258116679913
5.1000000000000005,7.501,0.5380490269551134
5.1000000000000005,7.601000000000001,0.5400238924159789
5.1000000000000005,7.7010000000000005,0.5419521093757353
5.1000000000000005,7.801000000000001,0.543835300862298
5.1000000000000005,7.901000000000001,0.5456750160201781
5.1000000000000005,8.001,0.5474727342321055
5.1000000000000005,8.100999999999999,0.5492298689704933
5.1000000000000005,8.201,0.5509477713989361
5.1000000000000005,8.301,0.5526277337422578
5.1000000000000005,8.401,0.5542709924420867
5.1000000000000005,8.501,0.5558787311135553
5.1000000000000005,8.600999999999999,0.5574520833174468
5.1000000000000005,8.701,0.5589921351609602
5.1000000000000005,8.801,0.5604999277392205
5.1000000000000005,8.901,0.5619764594286881
5.1000000000000005,9.001,0.5634226880427625
5.1000000000000005,9.100999999999999,0.5648395328590564
5.1000000000000005,9.201,0.5662278765271027
5.1000000000000005,9.301,0.5675885668645738
5.1000000000000005,9.401,0.568922418549486
5.1000000000000005,9.501,0.5702302147153004
5.1000000000000005,9.601,0.5715127084553119
5.1000000000000005,9.701,0.5727706242422469
5.1000000000000005,9.801,0.5740046592685634
5.1000000000000005,9.901,0.5752154847125311
5.1000000000000005,10.001,0.5764037469348248
5.1000000000000005,10.101,0.5775700686100012
5.1000000000000005,10.201,0.5787150497969439
5.1000000000000005,10.301,0.5798392689520553
5.1000000000000005,10.401,0.580943283888715
5.1000000000000005,10.501,0.5820276326862907
5.1000000000000005,10.601,0.5830928345517457
5.1000000000000005,10.701,0.5841393906366904
5.1000000000000005,10.801,0.5851677848125325
5.1000000000000005,10.901,0.5861784844061954
5.1000000000000005,11.001,0.5871719408987172
5.1000000000000005,11.101,0.5881485905888879
5.1000000000000005,11.201,0.5891088552239372
5.1000000000000005,11.301,0.5900531425991616
5.1000000000000005,11.401,0.5909818471282501
5.1000000000000005,11.501,0.5918953503859608
5.1000000000000005,11.601,0.5927940216246926
5.1000000000000005,11.701,0.593678218266401
5.1000000000000005,11.801,0.5945482863712126
5.1000000000000005,11.901,0.5954045610840142
5.1000000000000005,12.001,0.5962473670602072
5.1000000000000005,12.101,0.5970770188717521
5.1000000000000005,12.201,0.5978938213945526
5.1000000000000005,12.301,0.5986980701781712
5.1000000000000005,12.401,0.5994900517988058
5.1000000000000005,12.501,0.6002700441963996
5.1000000000000005,12.601,0.6010383169967128
5.1000000000000005,12.701,0.6017951318191243
5.1000000000000005,12.801,0.6025407425708984
5.1000000000000005,12.901,0.6032753957286012
5.1000000000000005,13.001,0.6039993306073168
5.1000000000000005,13.101,0.6047127796182695
5.1000000000000005,13.201,0.6054159685154372
5.1000000000000005,13.301,0.6061091166316891
5.1000000000000005,13.401,0.6067924371049717
5.1000000000000005,13.501,0.6074661370950205
5.1000000000000005,13.601,0.608130417991058
5.1000000000000005,13.701,0.6087854756109161
5.1000000000000005,13.801,0.6094315003919825
5.1000000000000005,13.901,0.6100686775743689
5.1000000000000005,14.001,0.6106971873766617
5.1000000000000005,14.101,0.6113172051646023
5.1000000000000005,14.201,0.6119289016130304
5.1000000000000005,14.301,0.6125324428613957
5.1000000000000005,14.401,0.6131279906631386
5.1000000000000005,14.501,0.6137157025292141
5.1000000000000005,14.601,0.6142957318660299
5.1000000000000005,14.701,0.6148682281080473
5.1000000000000005,14.801,0.615433336845283
5.1000000000000005,14.901,0.6159911999459403

5.2,0.001,0.0
5.2,0.101,0.0
5.2,0.201,0.0
5.2,0.30100000000000005,0.0
5.2,0.401,0.0
5.2,0.501,0.0
5.2,0.6010000000000001,0.0
5.2,0.7010000000000001,0.00027045742388594153
5.2,0.801,0.004705174409185671
5.2,0.901,0.015184105904453326
5.2,1.001,0.03028039594070962
5.2,1.101,0.04827364600364246
5.2,1.201,0.06782162746448203
5.2,1.301,0.08799409087722661
5.2,1.401,0.10818021439686323
5.2,1.501,0.1279938304095692
5.2,1.601,0.14720073811626638
5.2,1.701,0.1656676225706861
5.2,1.801,0.1833273518311786
5.2,1.901,0.20015572247235025
5.2,2.001,0.21615595956001774
5.2,2.101,0.2313484066465709
5.2,2.201,0.2457636783184078
5.2,2.301,0.25943812468837824
5.2,2.4010000000000002,0.27241084335153365
5.2,2.501,0.28472172993512906
5.2,2.601,0.2964102271959574
5.2,2.701,0.3075145443577096
5.2,2.801,0.31807119266729106
5.2,2.9010000000000002,0.3281147328088352
5.2,3.001,0.3376776632077309
5.2,3.101,0.3467904008439612
5.2,3.201,0.35548132155572054
5.2,3.301,0.36377683731362587
5.2,3.4010000000000002,0.3717014951521018
5.2,3.501,0.3792780874069654
5.2,3.601,0.3865277663331921
5.2,3.701,0.39347015854295714
5.2,3.801,0.40012347633771916
5.2,3.9010000000000002,0.40650462413325755
5.2,4.001,0.41262929894764466
5.2,4.101000000000001,0.41851208444620924
5.2,4.2010000000000005,0.4241665383891577
5.2,4.301,0.42960527355882827
5.2,4.401000000000001,0.434840032391048
5.2,4.501,0.439881755624487
5.2,4.601000000000001,0.4447406453313135
5.2,4.7010000000000005,0.4494262227145932
5.2,4.801000000000001,0.4539473810617447
5.2,4.901000000000001,0.4583124342352299
5.2,5.001,0.4625291610659771
5.2,5.101000000000001,0.46660484599485624
5.2,5.2010000000000005,0.4705463162849929
5.2,5.301000000000001,0.4743599761042414
5.2,5.401000000000001,0.478051837753757
5.2,5.501,0.48162755029586446
5.2,5.601000000000001,0.4850924258127978
5.2,5.7010000000000005,0.4884514635075355
5.2,5.801000000000001,0.4917093718390234
5.2,5.901000000000001,0.4948705888666066
5.2,6.001,0.4979393009624175
5.2,6.101000000000001,0.5009194600358012
5.2,6.2010000000000005,0.5038147994004677
5.2,6.301000000000001,0.5066288484029025
5.2,6.401000000000001,0.5093649459195292
5.2,6.501,0.5120262528201222
5.2,6.601000000000001,0.5146157634859163
5.2,6.7010000000000005,0.5171363164626893
5.2,6.801000000000001,0.519590604321684
5.2,6.901000000000001,0.5219811827945694
5.2,7.001,0.5243104792425967
5.2,7.101000000000001,0.5265808005146521
5.2,7.2010000000000005,0.5287943402439844
5.2,7.301000000000001,0.5309531856289257
5.2,7.401000000000001,0.5330593237388966
5.2,7.501,0.5351146473833496
5.2,7.601000000000001,0.5371209605779944
5.2,7.7010000000000005,0.5390799836396768
5.2,7.801000000000001,0.5409933579385676
5.2,7.901000000000001,0.5428626503338695
5.2,8.001,0.5446893573170251
5.2,8.100999999999999,0.5464749088843889
5.2,8.201,0.5482206721594929
5.2,8.301,0.5499279547833659
5.2,8.401,0.5515980080898547
5.2,8.501,0.553232030081508
5.2,8.600999999999999,0.5548311682203344
5.2,8.701,0.5563965220465921
5.2,8.801,0.55792914563773
5.2,8.901,0.5594300499186379
5.2,9.001,0.5609002048334976
5.2,9.100999999999999,0.562340541388726
5.2,9.201,0.5637519535757763
5.2,9.301,0.5651353001818887
5.2,9.401,0.5664914064962783
5.2,9.501,0.5678210659186841
5.2,9.601,0.5691250414766853
5.2,9.701,0.5704040672577254
5.2,9.801,0.5716588497613448
5.2,9.901,0.5728900691767269
5.2,10.001,0.5740983805902973
5.2,10.101,0.5752844151277722
5.2,10.201,0.5764487810347463
5.2,10.301,0.5775920646996233
5.2,10.401,0.578714831622423
5.2,10.501,0.5798176273327602
5.2,10.601,0.5809009782600624
5.2,10.701,0.5819653925588842
5.2,10.801,0.583011360891986
5.2,10.901,0.5840393571736631
5.2,11.001,0.5850498392756496
5.2,11.101,0.5860432496977669
5.2,11.201,0.5870200162053417
5.2,11.301,0.5879805524352941
5.2,11.401,0.5889252584726675
5.2,11.501,0.5898545213992609
5.2,11.601,0.5907687158159219
5.2,11.701,0.5916682043399546
5.2,11.801,0.5925533380790129
5.2,11.901,0.5934244570827583
5.2,12.001,0.5942818907734843
5.2,12.101,0.5951259583568426
5.2,12.201,0.5959569692137257
5.2,12.301,0.5967752232743053
5.2,12.401,0.5975810113751664
5.2,12.501,0.5983746156004154
5.2,12.601,0.5991563096075928
5.2,12.701,0.5999263589391759
5.2,12.801,0.600685021320399
5.2,12.901,0.6014325469440942
5.2,13.001,0.6021691787431983
5.2,13.101,0.6028951526515481
5.2,13.201,0.6036106978535417
5.2,13.301,0.6043160370232165
5.2,13.401,0.6050113865532623
5.2,13.501,0.6056969567744592
5.2,13.601,0.6063729521660005
5.2,13.701,0.6070395715571434
5.2,13.801,0.6076970083205927
5.2,13.901,0.6083454505580187
5.2,14.001,0.6089850812780709
5.2,14.101,0.609616078567244
5.2,14.201,0.6102386157539235
5.2,14.301,0.61085286156593
5.2,14.401,0.6114589802818585
5.2,14.501,0.6120571318764924
5.2,14.601,0.6126474721605651
5.2,14.701,0.6132301529151212
5.2,14.801,0.6138053220207177
5.2,14.901,0.6143731235816965

5.300000000000001,0.001,0.0
5.300000000000001,0.101,0.0
5.300000000000001,0.201,0.0
5.300000000000001,0.30100000000000005,0.0
5.300000000000001,0.401,0.0
5.300000000000001,0.501,0.0
5.300000000000001,0.6010000000000001,0.0
5.300000000000001,0.7010000000000001,0.00011635111976061126
5.300000000000001,0.801,0.003630732097485072
5.300000000000001,0.901,0.013026663952778333
5.300000000000001,1.001,0.027159152850274506
5.300000000000001,1.101,0.044369983666999645
5.300000000000001,1.201,0.06330974049324262
5.300000000000001,1.301,0.08302201079103003
5.300000000000001,1.401,0.1028678175099147
5.300000000000001,1.501,0.1224361195491672
5.300000000000001,1.601,0.14147225230969418
5.300000000000001,1.701,0.15982657558197275
5.300000000000001,1.801,0.17741911111100508
5.300000000000001,1.901,0.1942156017766466
5.300000000000001,2.001,0.21021141389665007
5.300000000000001,2.101,0.22542074155161174
5.300000000000001,2.201,0.23986937677032433
5.300000000000001,2.301,0.25358987744367256
5.300000000000001,2.4010000000000002,0.26661835069576606
5.300000000000001,2.501,0.27899232754488307
5.300000000000001,2.601,0.2907493765167201
5.300000000000001,2.701,0.3019262183458051
5.300000000000001,2.801,0.3125581804331105
5.300000000000001,2.9010000000000002,0.3226788811487494
5.300000000000001,3.001,0.33232006881081966
5.300000000000001,3.101,0.34151156377888686
5.300000000000001,3.201,0.3502812682301693
5.300000000000001,3.301,0.35865521926273936
5.300000000000001,3.4010000000000002,0.3666576686100132
5.300000000000001,3.501,0.37431117754004756
5.300000000000001,3.601,0.38163671918509684
5.300000000000001,3.701,0.38865378310040366
5.300000000000001,3.801,0.3953804786276312
5.300000000000001,3.9010000000000002,0.4018336348727225
5.300000000000001,4.001,0.4080288959630106
5.300000000000001,4.101000000000001,0.41398081083727184
5.300000000000001,4.2010000000000005,0.4197029172243063
5.300000000000001,4.301,0.425207819736064
5.300000000000001,4.401000000000001,0.43050726217945895
5.300000000000001,4.501,0.4356121943044802
5.300000000000001,4.601000000000001,0.44053283327458903
5.300000000000001,4.7010000000000005,0.4452787201825461
5.300000000000001,4.801000000000001,0.44985877195061935
5.300000000000001,4.901000000000001,0.45428132895550843
5.300000000000001,5.001,0.45855419871026687
5.300000000000001,5.101000000000001,0.46268469592144623
5.300000000000001,5.2010000000000005,0.4666796792220863
5.300000000000001,5.301000000000001,0.47054558486170983
5.300000000000001,5.401000000000001,0.4742884576143157
5.300000000000001,5.501,0.4779139791452778
5.300000000000001,5.601000000000001,0.4814274940585618
5.300000000000001,5.7010000000000005,0.4848340338270831
5.300000000000001,5.801000000000001,0.48813833879154406
5.300000000000001,5.901000000000001,0.4913448783967798
5.300000000000001,6.001,0.4944578698195697
5.300000000000001,6.101000000000001,0.49748129512798633
5.300000000000001,6.2010000000000005,0.5004189170996379
5.300000000000001,6.301000000000001,0.503274293814555
5.300000000000001,6.401000000000001,0.5060507921278887
5.300000000000001,6.501,0.5087516001179718
5.300000000000001,6.601000000000001,0.5113797385965705
5.300000000000001,6.7010000000000005,0.5139380717602325
5.300000000000001,6.801000000000001,0.5164293170544665
5.300000000000001,6.901000000000001,0.518856054315995
5.300000000000001,7.001,0.521220734252437
5.300000000000001,7.101000000000001,0.5235256863134573
5.300000000000001,7.2010000000000005,0.525773126002601
5.300000000000001,7.301000000000001,0.5279651616746628
5.300000000000001,7.401000000000001,0.5301038008595
5.300000000000001,7.501,0.5321909561496114
5.300000000000001,7.601000000000001,0.5342284506855628
5.300000000000001,7.7010000000000005,0.536218023270407
5.300000000000001,7.801000000000001,0.5381613331415707
5.300000000000001,7.901000000000001,0.5400599644262667
5.300000000000001,8.001,0.5419154303042901
5.300000000000001,8.100999999999999,0.5437291769000663
5.300000000000001,8.201,0.5455025869239909
5.300000000000001,8.301,0.5472369830814738
5.300000000000001,8.401,0.5489336312665682
5.300000000000001,8.501,0.5505937435557213
5.300000000000001,8.600999999999999,0.5522184810159235
5.300000000000001,8.701,0.5538089563403962
5.300000000000001,8.801,0.5553662363239202
5.300000000000001,8.901,0.5568913441889619
5.300000000000001,9.001,0.5583852617728788
5.300000000000001,9.100999999999999,0.559848931585704
5.300000000000001,9.201,0.5612832587472686
5.300000000000001,9.301,0.5626891128117731
5.300000000000001,9.401,0.5640673294872943
5.300000000000001,9.501,0.5654187122571642
5.300000000000001,9.601,0.566744033909641
5.300000000000001,9.701,0.5680440379818209
5.300000000000001,9.801,0.5693194401233088
5.300000000000001,9.901,0.5705709293847626
5.300000000000001,10.001,0.5717991694360652
5.300000000000001,10.101,0.5730047997185377
5.300000000000001,10.201,0.5741884365352924
5.300000000000001,10.301,0.5753506740835485
5.300000000000001,10.401,0.576492085432454
5.300000000000001,10.501,0.5776132234497242
5.300000000000001,10.601,0.578714621680178
5.300000000000001,10.701,0.5797967951790419
5.300000000000001,10.801,0.5808602413027031
5.300000000000001,10.901,0.5819054404594081
5.300000000000001,11.001,0.5829328568222464
5.300000000000001,11.101,0.5839429390065991
5.300000000000001,11.201,0.5849361207140868
5.300000000000001,11.301,0.5859128213449334
5.300000000000001,11.401,0.5868734465805214
5.300000000000001,11.501,0.5878183889378177
5.300000000000001,11.601,0.5887480282972275
5.300000000000001,11.701,0.5896627324053512
5.300000000000001,11.801,0.5905628573540134
5.300000000000001,11.901,0.5914487480368611
5.300000000000001,12.001,0.592320738584735
5.300000000000001,12.101,0.5931791527809586
5.300000000000001,12.201,0.5940243044576093
5.300000000000001,12.301,0.5948564978737765
5.300000000000001,12.401,0.5956760280767541
5.300000000000001,12.501,0.5964831812470528
5.300000000000001,12.601,0.5972782350280679
5.300000000000001,12.701,0.5980614588411945
5.300000000000001,12.801,0.5988331141871288
5.300000000000001,12.901,0.5995934549340511
5.300000000000001,13.001,0.6003427275933596
5.300000000000001,13.101,0.6010811715835644
5.300000000000001,13.201,0.601809019482938
5.300000000000001,13.301,0.602526497271469
5.300000000000001,13.401,0.6032338245626484
5.300000000000001,13.501,0.6039312148255757
5.300000000000001,13.601,0.6046188755978565
5.300000000000001,13.701,0.6052970086897302
5.300000000000001,13.801,0.6059658103798473
5.300000000000001,13.901,0.6066254716030882
5.300000000000001,14.001,0.607276178130801
5.300000000000001,14.101,0.6079181107438082
5.300000000000001,14.201,0.6085514453985216
5.300000000000001,14.301,0.6091763533864786
5.300000000000001,14.401,0.6097930014876057
5.300000000000001,14.501,0.6104015521174897
5.300000000000001,14.601,0.6110021634689304
5.300000000000001,14.701,0.6115949896480334
5.300000000000001,14.801,0.6121801808050793
5.300000000000001,14.901,0.6127578832604114

5.4,0.001,0.0
5.4,0.101,0.0
5.4,0.201,0.0
5.4,0.30100000000000005,0.0
5.4,0.401,0.0
5.4,0.501,0.0
5.4,0.6010000000000001,0.0
5.4,0.7010000000000001,3.58350836572604e-05
5.4,0.801,0.002733735671506563
5.4,0.901,0.01108391986301513
5.4,1.001,0.02426012311135881
5.4,1.101,0.040682653621495576
5.4,1.201,0.05900253115903938
5.4,1.301,0.07824084687819301
5.4,1.401,0.0977322481213226
5.4,1.501,0.11704166677425569
5.4,1.601,0.13589434882530255
5.4,1.701,0.15412446218684273
5.4,1.801,0.1716391937162485
5.4,1.901,0.1883941845385686
5.4,2.001,0.20437686776053152
5.4,2.101,0.2195952045956267
5.4,2.201,0.2340700812328362
5.4,2.301,0.2478301846303539
5.4,2.4010000000000002,0.2609085592614531
5.4,2.501,0.27334030649855984
5.4,2.601,0.28516106264838637
5.4,2.701,0.29640600857472915
5.4,2.801,0.307109242464537
5.4,2.9010000000000002,0.3173034003846422
5.4,3.001,0.32701944531610344
5.4,3.101,0.3362865699519202
5.4,3.201,0.34513217542502733
5.4,3.301,0.35358189977762816
5.4,3.4010000000000002,0.3616596780518582
5.4,3.501,0.3693878214954758
5.4,3.601,0.37678710729429904
5.4,3.701,0.38387687298383627
5.4,3.801,0.3906751116120119
5.4,3.9010000000000002,0.39719856506892
5.4,4.001,0.4034628139390395
5.4,4.101000000000001,0.4094823628855381
5.4,4.2010000000000005,0.41527072102892143
5.4,4.301,0.4208404770923034
5.4,4.401000000000001,0.4262033692947113
5.4,4.501,0.4313703501116914
5.4,4.601000000000001,0.43635164611012633
5.4,4.7010000000000005,0.44115681311660715
5.4,4.801000000000001,0.44579478700665404
5.4,4.901000000000001,0.4502739304131855
5.4,5.001,0.45460207565235233
5.4,5.101000000000001,0.4587865641570591
5.4,5.2010000000000005,0.46283428269594495
5.4,5.301000000000001,0.46675169664021576
5.4,5.401000000000001,0.4705448805238787
5.4,5.501,0.47421954612554146
5.4,5.601000000000001,0.47778106828265
5.4,5.7010000000000005,0.481234508632264
5.4,5.801000000000001,0.48458463745645364
5.4,5.901000000000001,0.4878359537953311
5.4,6.001,0.49099270397664435
5.4,6.101000000000001,0.49405889869782393
5.4,6.2010000000000005,0.4970383287843418
5.4,6.301000000000001,0.49993457973720173
5.4,6.401000000000001,0.5027510451722825
5.4,6.501,0.5054909392450365
5.4,6.601000000000001,0.5081573081456391
5.4,6.7010000000000005,0.5107530407420575
5.4,6.801000000000001,0.5132808784415593
5.4,6.901000000000001,0.51574342433488
5.4,7.001,0.5181431516815523
5.4,7.101000000000001,0.5204824117897164
5.4,7.2010000000000005,0.5227634413390212
5.4,7.301000000000001,0.5249883691909663
5.4,7.401000000000001,0.5271592227271618
5.4,7.501,0.5292779337524792
5.4,7.601000000000001,0.5313463439968746
5.4,7.7010000000000005,0.5333662102467824
5.4,7.801000000000001,0.53533920913435
5.4,7.901000000000001,0.5372669416103976
5.4,8.001,0.539150937124825
5.4,8.100999999999999,0.5409926575362107
5.4,8.201,0.5427935007705593
5.4,8.301,0.5445548042475198
5.4,8.401,0.5462778480909068
5.4,8.501,0.5479638581390063
5.4,8.600999999999999,0.5496140087689037
5.4,8.701,0.5512294255479496
5.4,8.801,0.552811187724445
5.4,8.901,0.5543603305686801
5.4,9.001,0.555877847574611
5.4,9.100999999999999,0.5573646925316564
5.4,9.201,0.5588217814753843
5.4,9.301,0.5602499945251893
5.4,9.401,0.5616501776164604
5.4,9.501,0.563023144134177
5.4,9.601,0.5643696764543638
5.4,9.701,0.5656905273993575
5.4,9.801,0.5669864216124205
5.4,9.901,0.5682580568568202
5.4,10.001,0.5695061052441446
5.4,10.101,0.5707312143962733
5.4,10.201,0.5719340085451233
5.4,10.301,0.5731150895739942
5.4,10.401,0.5742750380040758
5.4,10.501,0.575414413929439
5.4,10.601,0.5765337579036008
5.4,10.701,0.5776335917805457
5.4,10.801,0.5787144195128995
5.4,10.901,0.5797767279097594
5.4,11.001,0.5808209873565333
5.4,11.101,0.5818476524989745
5.4,11.201,0.5828571628934678
5.4,11.301,0.5838499436254763
5.4,11.401,0.5848264058979524
5.4,11.501,0.5857869475913863
5.4,11.601,0.5867319537970708
5.4,11.701,0.5876617973250559
5.4,11.801,0.5885768391881796
5.4,11.901,0.5894774290634732
5.4,12.001,0.5903639057321568
5.4,12.101,0.591236597499376
5.4,12.201,0.5920958225947508
5.4,12.301,0.5929418895547504
5.4,12.401,0.5937750975878459
5.4,12.501,0.5945957369233319
5.4,12.601,0.5954040891446643
5.4,12.701,0.5962004275081052
5.4,12.801,0.596985017247421
5.4,12.901,0.5977581158653419
5.4,13.001,0.5985199734124418
5.4,13.101,0.5992708327540719
5.4,13.201,0.6000109298259312
5.4,13.301,0.600740493878841
5.4,13.401,0.6014597477132404
5.4,13.501,0.602168907903911
5.4,13.601,0.602868185015395
5.4,13.701,0.6035577838085522
5.4,13.801,0.6042379034386818
5.4,13.901,0.6049087376456
5.4,14.001,0.6055704749360576
5.4,14.101,0.6062232987588493
5.4,14.201,0.6068673876729559
5.4,14.301,0.6075029155090388
5.4,14.401,0.6081300515245925
5.4,14.501,0.608748960553038
5.4,14.601,0.6093598031470383
5.4,14.701,0.6099627357162871
5.4,14.801,0.6105579106600235
5.4,14.901,0.6111454764945025

5.5,0.001,0.0
5.5,0.101,0.0
5.5,0.201,0.0
5.5,0.30100000000000005,0.0
5.5,0.401,0.0
5.5,0.501,0.0
5.5,0.6010000000000001,0.0
5.5,0.7010000000000001,5.016371412905811e-06
5.5,0.801,0.0019981701596145547
5.5,0.901,0.009344621126677718
5.5,1.001,0.02157510091334509
5.5,1.101,0.0372054890401309
5.5,1.201,0.05489524835609147
5.5,1.301,0.07364686154722457
5.5,1.401,0.09277051321317312
5.5,1.501,0.11180803830299968
5.5,1.601,0.13046502203812896
5.5,1.701,0.14855961009842072
5.5,1.801,0.16598619073907614
5.5,1.901,0.18269027270141838
5.5,2.001,0.19865129388674602
5.5,2.101,0.21387090832520095
5.5,2.201,0.2283650198014048
5.5,2.301,0.24215837067296148
5.5,2.4010000000000002,0.25528087441801167
5.5,2.501,0.26776514067878093
5.5,2.601,0.2796448178529443
5.5,2.701,0.29095349735843284
5.5,2.801,0.3017240042334806
5.5,2.9010000000000002,0.3119879533996054
5.5,3.001,0.3217754881966303
5.5,3.101,0.33111514335712466
5.5,3.201,0.3400337922021398
5.5,3.301,0.34855665004189224
5.5,3.4010000000000002,0.3567073142573336
5.5,3.501,0.3645078274737858
5.5,3.601,0.37197875440055833
5.5,3.701,0.3791392658379565
5.5,3.801,0.3860072254155452
5.5,3.9010000000000002,0.3925992760795126
5.5,4.001,0.3989309243713103
5.5,4.101000000000001,0.40501662125969645
5.5,4.2010000000000005,0.41086983879208944
5.5,4.301,0.4165031421811434
5.5,4.401000000000001,0.4219282571829504
5.5,4.501,0.4271561327858387
5.5,4.601000000000001,0.4321969993359188
5.5,4.7010000000000005,0.4370604222934691
5.5,4.801000000000001,0.4417553518545703
5.5,4.901000000000001,0.44629016869338134
5.5,5.001,0.45067272608810244
5.5,5.101000000000001,0.4549103886922639
5.5,5.2010000000000005,0.45901006820558643
5.5,5.301000000000001,0.46297825618746574
5.5,5.401000000000001,0.46682105424268433
5.5,5.501,0.4705442017943416
5.5,5.601000000000001,0.4741531016439717
5.5,5.7010000000000005,0.4776528435038912
5.5,5.801000000000001,0.48104822567234207
5.5,5.901000000000001,0.48434377500816983
5.5,6.001,0.48754376534873917
5.5,6.101000000000001,0.49065223450260553
5.5,6.2010000000000005,0.4936729999371437
5.5,6.301000000000001,0.4966096732708883
5.5,6.401000000000001,0.49946567367073796
5.5,6.501,0.5022442402453579
5.5,6.601000000000001,0.5049484435180712
5.5,6.7010000000000005,0.5075811960551708
5.5,6.801000000000001,0.510145262318887
5.5,6.901000000000001,0.5126432678081502
5.5,7.001,0.5150777075447345
5.5,7.101000000000001,0.5174509539573351
5.5,7.2010000000000005,0.5197652642115355
5.5,7.301000000000001,0.5220227870294774
5.5,7.401000000000001,0.524225569039242
5.5,7.501,0.5263755606905336
5.5,7.601000000000001,0.52847462177012
5.5,7.7010000000000005,0.530524526547659
5.5,7.801000000000001,0.5325269685799472
5.5,7.901000000000001,0.5344835651992901
5.5,8.001,0.5363958617095529
5.5,8.100999999999999,0.5382653353115086
5.5,8.201,0.540093398777327
5.5,8.301,0.5418814038924418
5.5,8.401,0.5436306446815508
5.5,8.501,0.5453423604341746
5.5,8.600999999999999,0.547017738543963
5.5,8.701,0.5486579171748288
5.5,8.801,0.5502639877659576
5.5,8.901,0.5518369973868127
5.5,9.001,0.5533779509523973
5.5,9.100999999999999,0.5548878133082491
5.5,9.201,0.5563675111939284
5.5,9.301,0.5578179350930991
5.5,9.401,0.5592399409777021
5.5,9.501,0.5606343519531585
5.5,9.601,0.5620019598110382
5.5,9.701,0.5633435264951591
5.5,9.801,0.564659785486644
5.5,9.901,0.5659514431130815
5.5,10.001,0.567219179786551
5.5,10.101,0.5684636511749551
5.5,10.201,0.5696854893107804
5.5,10.301,0.5708853036411234
5.5,10.401,0.5720636820225559
5.5,10.501,0.5732211916641616
5.5,10.601,0.5743583800218397
5.5,10.701,0.5754757756467782
5.5,10.801,0.5765738889907915
5.5,10.901,0.5776532131710472
5.5,11.001,0.5787142246965351
5.5,11.101,0.5797573841584834
5.5,11.201,0.5807831368867797
5.5,11.301,0.5817919135743207
5.5,11.401,0.5827841308711009
5.5,11.501,0.5837601919497221
5.5,11.601,0.5847204870439121
5.5,11.701,0.5856653939615334
5.5,11.801,0.5865952785734775
5.5,11.901,0.5875104952797451
5.5,12.001,0.588411387453947
5.5,12.101,0.5892982878673703
5.5,12.201,0.5901715190936975
5.5,12.301,0.5910313938953928
5.5,12.401,0.5918782155927177
5.5,12.501,0.5927122784162717
5.5,12.601,0.593533867843909
5.5,12.701,0.5943432609228325
5.5,12.801,0.5951407265776107
5.5,12.901,0.5959265259048359
5.5,13.001,0.5967009124550858
5.5,13.101,0.5974641325028228
5.5,13.201,0.5982164253048275
5.5,13.301,0.5989580233477267
5.5,13.401,0.5996891525851485
5.5,13.501,0.6004100326650056
5.5,13.601,0.6011208771473847
5.5,13.701,0.6018218937134842
5.5,13.801,0.602513284366031
5.5,13.901,0.6031952456215764
5.5,14.001,0.6038679686950481
5.5,14.101,0.6045316396769224
5.5,14.201,0.6051864397033574
5.5,14.301,0.6058325451196082
5.5,14.401,0.6064701276370309
5.5,14.501,0.60709935448397
5.5,14.601,0.6077203885508002
5.5,14.701,0.6083333885293852
5.5,14.801,0.608938509047206
5.5,14.901,0.6095359007963878

5.6000000000000005,0.001,0.0
5.6000000000000005,0.101,0.0
5.6000000000000005,0.201,0.0
5.6000000000000005,0.30100000000000005,0.0
5.6000000000000005,0.401,0.0
5.6000000000000005,0.501,0.0
5.6000000000000005,0.6010000000000001,0.0
5.6000000000000005,0.7010000000000001,2.0388645685745234e-09
5.6000000000000005,0.801,0.0014080205901734885
5.6000000000000005,0.901,0.007797515235280175
5.6000000000000005,1.001,0.01909588044561587
5.6000000000000005,1.101,0.03393232309590613
5.6000000000000005,1.201,0.050983140978618106
5.6000000000000005,1.301,0.06923631720663352
5.6000000000000005,1.401,0.08797961976755217
5.6000000000000005,1.501,0.10673280035356406
5.6000000000000005,1.601,0.12518226632321092
5.6000000000000005,1.701,0.14313034702983152
5.6000000000000005,1.801,0.1604586932716552
5.6000000000000005,1.901,0.17710266820849804
5.6000000000000005,2.001,0.1930336650103767
5.6000000000000005,2.101,0.2082469652869196
5.6000000000000005,2.201,0.2227534205714917
5.6000000000000005,2.301,0.23657375999603467
5.6000000000000005,2.4010000000000002,0.249734701534859
5.6000000000000005,2.501,0.2622663039681689
5.6000000000000005,2.601,0.2742001743923812
5.6000000000000005,2.701,0.2855682670108675
5.6000000000000005,2.801,0.2964020912118517
5.6000000000000005,2.9010000000000002,0.3067322030767305
5.6000000000000005,3.001,0.3165878929254477
5.6000000000000005,3.101,0.32599700798856374
5.6000000000000005,3.201,0.3349858676233521
5.6000000000000005,3.301,0.3435792412391311
5.6000000000000005,3.4010000000000002,0.35180036800613723
5.6000000000000005,3.501,0.35967100367551325
5.6000000000000005,3.601,0.36721148424363403
5.6000000000000005,3.701,0.3744407993074653
5.6000000000000005,3.801,0.3813766701629145
5.6000000000000005,3.9010000000000002,0.38803562926216295
5.6000000000000005,4.001,0.39443309875540267
5.6000000000000005,4.101000000000001,0.40058346662843514
5.6000000000000005,4.2010000000000005,0.4065001595028965
5.6000000000000005,4.301,0.412195711556181
5.6000000000000005,4.401000000000001,0.4176818292903216
5.6000000000000005,4.501,0.42296945206664116
5.6000000000000005,4.601000000000001,0.4280688084499599
5.6000000000000005,4.7010000000000005,0.43298946848982467
5.6000000000000005,4.801000000000001,0.4377403921190899
5.6000000000000005,4.901000000000001,0.44232997388121637
5.6000000000000005,5.001,0.4467660842133861
5.6000000000000005,5.101000000000001,0.4510561075176283
5.6000000000000005,5.2010000000000005,0.45520697725002773
5.6000000000000005,5.301000000000001,0.45922520825116664
5.6000000000000005,5.401000000000001,0.4631169265309703
5.6000000000000005,5.501,0.4668878967093643
5.6000000000000005,5.601000000000001,0.47054354730143544
5.6000000000000005,5.7010000000000005,0.47408899402277843
5.6000000000000005,5.801000000000001,0.4775290612777994
5.6000000000000005,5.901000000000001,0.480868301981205
5.6000000000000005,6.001,0.48411101585095234
5.6000000000000005,6.101000000000001,0.4872612662996227
5.6000000000000005,6.2010000000000005,0.4903228960406074
5.6000000000000005,6.301000000000001,0.49329954151566197
5.6000000000000005,6.401000000000001,0.49619464624128184
5.6000000000000005,6.501,0.4990114731629764
5.6000000000000005,6.601000000000001,0.5017531160988157
5.6000000000000005,6.7010000000000005,0.5044225103465783
5.6000000000000005,6.801000000000001,0.5070224425223736
5.6000000000000005,6.901000000000001,0.5095555596927313
5.6000000000000005,7.001,0.5120243778567759
5.6000000000000005,7.101000000000001,0.5144312898302186
5.6000000000000005,7.2010000000000005,0.516778572578433
5.6000000000000005,7.301000000000001,0.5190683940418368
5.6000000000000005,7.401000000000001,0.521302819493101
5.6000000000000005,7.501,0.5234838174623547
5.6000000000000005,7.601000000000001,0.5256132652634893
5.6000000000000005,7.7010000000000005,0.5276929541518931
5.6000000000000005,7.801000000000001,0.5297245941414052
5.6000000000000005,7.901000000000001,0.5317098185059723
5.6000000000000005,8.001,0.533650187989398
5.6000000000000005,8.100999999999999,0.5355471947446452
5.6000000000000005,8.201,0.5374022660224225
5.6000000000000005,8.301,0.5392167676271777
5.6000000000000005,8.401,0.5409920071571798
5.6000000000000005,8.501,0.5427292370440372
5.6000000000000005,8.600999999999999,0.5444296574057907
5.6000000000000005,8.701,0.5460944187266106
5.6000000000000005,8.801,0.5477246243751119
5.6000000000000005,8.901,0.5493213329723802
5.6000000000000005,9.001,0.5508855606199424
5.6000000000000005,9.100999999999999,0.552418282997148
5.6000000000000005,9.201,0.553920437336705
5.6000000000000005,9.301,0.5553929242864645
5.6000000000000005,9.401,0.556836609664946
5.6000000000000005,9.501,0.5582523261175445
5.6000000000000005,9.601,0.5596408746798498
5.6000000000000005,9.701,0.5610030262540495
5.6000000000000005,9.801,0.5623395230039447
5.6000000000000005,9.901,0.5636510796737285
5.6000000000000005,10.001,0.5649383848353008
5.6000000000000005,10.101,0.5662021020685594
5.6000000000000005,10.201,0.5674428710788051
5.6000000000000005,10.301,0.5686613087550992
5.6000000000000005,10.401,0.5698580101731626
5.6000000000000005,10.501,0.571033549546148
5.6000000000000005,10.601,0.5721884811264033
5.6000000000000005,10.701,0.5733233400611211
5.6000000000000005,10.801,0.5744386432045947
5.6000000000000005,10.901,0.5755348898895999
5.6000000000000005,11.001,0.5766125626602768
5.6000000000000005,11.101,0.577672127968716
5.6000000000000005,11.201,0.578714036837318
5.6000000000000005,11.301,0.5797387254888643
5.6000000000000005,11.401,0.5807466159461077
5.6000000000000005,11.501,0.5817381166025801
5.6000000000000005,11.601,0.5827136227662121
5.6000000000000005,11.701,0.5836735171772496
5.6000000000000005,11.801,0.5846181705018726
5.6000000000000005,11.901,0.5855479418028268
5.6000000000000005,12.001,0.5864631789883024
5.6000000000000005,12.101,0.5873642192402175
5.6000000000000005,12.201,0.5882513894229968
5.6000000000000005,12.301,0.5891250064738693
5.6000000000000005,12.401,0.5899853777756465
5.6000000000000005,12.501,0.5908328015128916
5.6000000000000005,12.601,0.5916675670123286
5.6000000000000005,12.701,0.5924899550683009
5.6000000000000005,12.801,0.5933002382540311
5.6000000000000005,12.901,0.5940986812194028
5.6000000000000005,13.001,0.5948855409759325
5.6000000000000005,13.101,0.5956610671695708
5.6000000000000005,13.201,0.5964255023419324
5.6000000000000005,13.301,0.5971790821805207
5.6000000000000005,13.401,0.5979220357584828
5.6000000000000005,13.501,0.5986545857644004
5.6000000000000005,13.601,0.5993769487225952
5.6000000000000005,13.701,0.6000893352044011
5.6000000000000005,13.801,0.6007919500308304
5.6000000000000005,13.901,0.6014849924670398
5.6000000000000005,14.001,0.602168656408978
5.6000000000000005,14.101,0.602843130562582
5.6000000000000005,14.201,0.6035085986158579
5.6000000000000005,14.301,0.6041652394041838
5.6000000000000005,14.401,0.604813227069133
5.6000000000000005,14.501,0.6054527312111179
5.6000000000000005,14.601,0.606083917036128
5.6000000000000005,14.701,0.6067069454968308
5.6000000000000005,14.801,0.6073219734282822
5.6000000000000005,14.901,0.6079291536784839

5.7,0.001,0.0
5.7,0.101,0.0
5.7,0.201,0.0
5.7,0.30100000000000005,0.0
5.7,0.401,0.0
5.7,0.501,0.0
5.7,0.6010000000000001,0.0
5.7,0.7010000000000001,0.0
5.7,0.801,0.0009472719915477979
5.7,0.901,0.0064313496803365625
5.7,1.001,0.01681425589755389
5.7,1.101,0.030856988961821964
5.7,1.201,0.0472614579208385
5.7,1.301,0.0650054762649291
5.7,1.401,0.08335657476654594
5.7,1.501,0.10181351914411413
5.7,1.601,0.12004407605558601
5.7,1.701,0.13783500069420015
5.7,1.801,0.15505529240615276
5.7,1.901,0.17163017300310973
5.7,2.001,0.18752295386650736
5.7,2.101,0.20272248802736823
5.7,2.201,0.21723451163855823
5.7,2.301,0.23107567702411277
5.7,2.4010000000000002,0.24426944598141254
5.7,2.501,0.2568432702493463
5.7,2.601,0.2688266645286856
5.7,2.701,0.2802498998459842
5.7,2.801,0.2911431288715603
5.7,2.9010000000000002,0.3015358122991087
5.7,3.001,0.3114563549756042
5.7,3.101,0.3209318878403012
5.7,3.201,0.32998815075050986
5.7,3.301,0.3386494445529442
5.7,3.4010000000000002,0.34693863007796577
5.7,3.501,0.35487715830119393
5.7,3.601,0.3624851205632865
5.7,3.701,0.3697813110370646
5.7,3.801,0.376783295978803
5.7,3.9010000000000002,0.383507485974534
5.7,4.001,0.38996920858689565
5.7,4.101000000000001,0.3961827796604424
5.7,4.2010000000000005,0.40216157215042897
5.7,4.301,0.4079180817710131
5.7,4.401000000000001,0.4134639890629703
5.7,4.501,0.41881021769381716
5.7,4.601000000000001,0.42396698895024265
5.7,4.7010000000000005,0.4289438724823668
5.7,4.801000000000001,0.4337498334249344
5.7,4.901000000000001,0.4383932760618109
5.7,5.001,0.4428820842240724
5.7,5.101000000000001,0.44722365862372054
5.7,5.2010000000000005,0.45142495132828664
5.7,5.301000000000001,0.4554924975790246
5.7,5.401000000000001,0.4594324451489746
5.7,5.501,0.46325058142829584
5.7,5.601000000000001,0.46695235841394983
5.7,5.7010000000000005,0.4705429157697397
5.7,5.801000000000001,0.47402710211141574
5.7,5.901000000000001,0.4774094946603459
5.7,6.001,0.4806944173983819
5.7,6.101000000000001,0.4838859578461665
5.7,6.2010000000000005,0.486987982577297
5.7,6.301000000000001,0.490004151571569
5.7,6.401000000000001,0.49293793150194215
5.7,6.501,0.49579260804193376
5.7,6.601000000000001,0.4985712972728218
5.7,6.7010000000000005,0.5012769562632864
5.7,6.801000000000001,0.5039123928879436
5.7,6.901000000000001,0.506480274945549
5.7,7.001,0.5089831386324682
5.7,7.101000000000001,0.5114233964222733
5.7,7.2010000000000005,0.5138033443980039
5.7,7.301000000000001,0.5161251690796853
5.7,7.401000000000001,0.5183909537860989
5.7,7.501,0.5206026845665231
5.7,7.601000000000001,0.5227622557351727
5.7,7.7010000000000005,0.5248714750383412
5.7,7.801000000000001,0.5269320684817661
5.7,7.901000000000001,0.5289456848434724
5.7,8.001,0.5309138998952837
5.7,8.100999999999999,0.5328382203543067
5.7,8.201,0.534720087583975
5.7,8.301,0.5365608810626661
5.7,8.401,0.5383619216364739
5.7,8.501,0.5401244745714057
5.7,8.600999999999999,0.5418497524190761
5.7,8.701,0.5435389177088717
5.7,8.801,0.5451930854785619
5.7,8.901,0.5468133256544025
5.7,9.001,0.5484006652909497
5.7,9.100999999999999,0.549956090680019
5.7,9.201,0.5514805493375199
5.7,9.301,0.552974951876248
5.7,9.401,0.5544401737721181
5.7,9.501,0.5558770570307706
5.7,9.601,0.5572864117609833
5.7,9.701,0.5586690176608533
5.7,9.801,0.5600256254222866
5.7,9.901,0.5613569580589427
5.7,10.001,0.5626637121624094
5.7,10.101,0.5639465590910621
5.7,10.201,0.5652061460957385
5.7,10.301,0.5664430973860851
5.7,10.401,0.5676580151411631
5.7,10.501,0.5688514804676552
5.7,10.601,0.5700240543088
5.7,10.701,0.5711762783069573
5.7,10.801,0.572308675622525
5.7,10.901,0.5734217517117471
5.7,11.001,0.5745159950657843
5.7,11.101,0.5755918779132623
5.7,11.201,0.5766498568883779
5.7,11.301,0.5776903736665043
5.7,11.401,0.5787138555691129
5.7,11.501,0.5797207161397158
5.7,11.601,0.5807113556924322
5.7,11.701,0.5816861618346691
5.7,11.801,0.5826455099653307
5.7,11.901,0.5835897637498688
5.7,12.001,0.5845192755734201
5.7,12.101,0.585434386973193
5.7,12.201,0.5863354290511965
5.7,12.301,0.5872227228683458
5.7,12.401,0.5880965798209091
5.7,12.501,0.5889573020002111
5.7,12.601,0.5898051825364498
5.7,12.701,0.5906405059274351
5.7,12.801,0.5914635483530165
5.7,12.901,0.5922745779759124
5.7,13.001,0.5930738552296232
5.7,13.101,0.5938616330940687
5.7,13.201,0.5946381573595516
5.7,13.301,0.5954036668796172
5.7,13.401,0.5961583938133541
5.7,13.501,0.5969025638576361
5.7,13.601,0.5976363964697955
5.7,13.701,0.5983601050811785
5.7,13.801,0.5990738973020152
5.7,13.901,0.5997779751180121
5.7,14.001,0.6004725350790547
5.7,14.101,0.6011577684803827
5.7,14.201,0.6018338615365878
5.7,14.301,0.6025009955487631
5.7,14.401,0.6031593470651115
5.7,14.501,0.6038090880353139
5.7,14.601,0.6044503859589339
5.7,14.701,0.6050834040281272
5.7,14.801,0.6057083012649079
5.7,14.901,0.6063252326532096

5.800000000000001,0.001,0.0
5.800000000000001,0.101,0.0
5.800000000000001,0.201,0.0
5.800000000000001,0.30100000000000005,0.0
5.800000000000001,0.401,0.0
5.800000000000001,0.501,0.0
5.800000000000001,0.6010000000000001,0.0
5.800000000000001,0.7010000000000001,0.0
5.800000000000001,0.801,0.0005999093921019143
5.800000000000001,0.901,0.005234871953360938
5.800000000000001,1.001,0.014722021458541667
5.800000000000001,1.101,0.027973319810878926
5.800000000000001,1.201,0.043725448076971804
5.800000000000001,1.301,0.06095060113062022
5.800000000000001,1.401,0.07889838519224034
5.800000000000001,1.501,0.09704776089281476
5.800000000000001,1.601,0.11504844561029179
5.800000000000001,1.701,0.1326718988046516
5.800000000000001,1.801,0.14977457923473572
5.800000000000001,1.901,0.16627158902855554
5.800000000000001,2.001,0.18211813319022171
5.800000000000001,2.101,0.19729658909313155
5.800000000000001,2.201,0.21180752109806622
5.800000000000001,2.301,0.2256634461817351
5.800000000000001,2.4010000000000002,0.23888451312708953
5.800000000000001,2.501,0.25149551340493487
5.800000000000001,2.601,0.2635238205238453
5.800000000000001,2.701,0.2749979781777345
5.800000000000001,2.801,0.2859467426845167
5.800000000000001,2.9010000000000002,0.2963984439498316
5.800000000000001,3.001,0.30638056982014744
5.800000000000001,3.101,0.31591950690639975
5.800000000000001,3.201,0.3250403906454588
5.800000000000001,3.301,0.3337670311669315
5.800000000000001,3.4010000000000002,0.34212189125251663
5.800000000000001,3.501,0.35012609955136353
5.800000000000001,3.601,0.3577994870992751
5.800000000000001,3.701,0.3651606386714551
5.800000000000001,3.801,0.37222695298789443
5.800000000000001,3.9010000000000002,0.37901470757428846
5.800000000000001,4.001,0.3855391253613689
5.800000000000001,4.101000000000001,0.3918144410244069
5.800000000000001,4.2010000000000005,0.39785396572377285
5.800000000000001,4.301,0.40367014937923656
5.800000000000001,4.401000000000001,0.40927463994704194
5.800000000000001,4.501,0.4146783394070849
5.800000000000001,4.601000000000001,0.41989145633476055
5.800000000000001,4.7010000000000005,0.42492355504778767
5.800000000000001,4.801000000000001,0.42978360139682525
5.800000000000001,4.901000000000001,0.4344800053202851
5.800000000000001,5.001,0.4390206603160302
5.800000000000001,5.101000000000001,0.44341298000110935
5.800000000000001,5.2010000000000005,0.44766393193938014
5.800000000000001,5.301000000000001,0.4517800689187464
5.800000000000001,5.401000000000001,0.4557675578569349
5.800000000000001,5.501,0.4596322065088224
5.800000000000001,5.601000000000001,0.4633794881404238
5.800000000000001,5.7010000000000005,0.46701456432558797
5.800000000000001,5.801000000000001,0.47054230601178093
5.800000000000001,5.901000000000001,0.47396731299150163
5.800000000000001,6.001,0.47729393190612607
5.800000000000001,6.101000000000001,0.48052627289952843
5.800000000000001,6.2010000000000005,0.4836682250297762
5.800000000000001,6.301000000000001,0.4867234705386561
5.800000000000001,6.401000000000001,0.48969549807074564
5.800000000000001,6.501,0.4925876149262712
5.800000000000001,6.601000000000001,0.4954029584250384
5.800000000000001,6.7010000000000005,0.49814450645230074
5.800000000000001,6.801000000000001,0.5008150872515207
5.800000000000001,6.901000000000001,0.5034173885235295
5.800000000000001,7.001,0.5059539658866037
5.800000000000001,7.101000000000001,0.5084272507474046
5.800000000000001,7.2010000000000005,0.5108395576285376
5.800000000000001,7.301000000000001,0.5131930909946638
5.800000000000001,7.401000000000001,0.5154899516155961
5.800000000000001,7.501,0.5177321425016194
5.800000000000001,7.601000000000001,0.5199215744433606
5.800000000000001,7.7010000000000005,0.5220600711858588
5.800000000000001,7.801000000000001,0.5241493742640722
5.800000000000001,7.901000000000001,0.5261911475248182
5.800000000000001,8.001,0.528186981358134
5.800000000000001,8.100999999999999,0.5301383966591786
5.800000000000001,8.201,0.532046848540113
5.800000000000001,8.301,0.5339137298098448
5.800000000000001,8.401,0.5357403742381129
5.800000000000001,8.501,0.5375280596190912
5.800000000000001,8.600999999999999,0.5392780106485072
5.800000000000001,8.701,0.5409914016271888
5.800000000000001,8.801,0.5426693590029606
5.800000000000001,8.901,0.5443129637618996
5.800000000000001,9.001,0.5459232536791234
5.800000000000001,9.100999999999999,0.5475012254385281
5.800000000000001,9.201,0.5490478366301772
5.800000000000001,9.301,0.5505640076334111
5.800000000000001,9.401,0.5520506233931443
5.800000000000001,9.501,0.5535085350962731
5.800000000000001,9.601,0.5549385617546234
5.800000000000001,9.701,0.556341491700394
5.800000000000001,9.801,0.5577180839996352
5.800000000000001,9.901,0.559069069788906
5.800000000000001,10.001,0.5603951535398933
5.800000000000001,10.101,0.5616970142564391
5.800000000000001,10.201,0.5629753066081219
5.800000000000001,10.301,0.5642306620042445
5.800000000000001,10.401,0.5654636896118254
5.800000000000001,10.501,0.5666749773209392
5.800000000000001,10.601,0.5678650926605389
5.800000000000001,10.701,0.5690345836676687
5.800000000000001,10.801,0.5701839797127979
5.800000000000001,10.901,0.5713137922838183
5.800000000000001,11.001,0.5724245157310826
5.800000000000001,11.101,0.5735166279757125
5.800000000000001,11.201,0.5745905911832546
5.800000000000001,11.301,0.5756468524046385
5.800000000000001,11.401,0.5766858441862572
5.800000000000001,11.501,0.5777079851508843
5.800000000000001,11.601,0.5787136805510326
5.800000000000001,11.701,0.5797033227962572
5.800000000000001,11.801,0.5806772919558176
5.800000000000001,11.901,0.5816359562380212
5.800000000000001,12.001,0.5825796724474974
5.800000000000001,12.101,0.5835087864215727
5.800000000000001,12.201,0.5844236334468436
5.800000000000001,12.301,0.5853245386569875
5.800000000000001,12.401,0.5862118174127817
5.800000000000001,12.501,0.58708577566525
5.800000000000001,12.601,0.5879467103027989
5.800000000000001,12.701,0.5887949094831602
5.800000000000001,12.801,0.5896306529509011
5.800000000000001,12.901,0.5904542123412339
5.800000000000001,13.001,0.5912658514707987
5.800000000000001,13.101,0.5920658266160699
5.800000000000001,13.201,0.5928543867799905
5.800000000000001,13.301,0.5936317739474105
5.800000000000001,13.401,0.5943982233298724
5.800000000000001,13.501,0.5951539636002534
5.800000000000001,13.601,0.5958992171177548
5.800000000000001,13.701,0.5966342001436915
5.800000000000001,13.801,0.5973591230485205
5.800000000000001,13.901,0.5980741905105164
5.800000000000001,14.001,0.5987796017064846
5.800000000000001,14.101,0.5994755504948794
5.800000000000001,14.201,0.6001622255916791
5.800000000000001,14.301,0.6008398107393434
5.800000000000001,14.401,0.6015084848691782
5.800000000000001,14.501,0.6021684222573902
5.800000000000001,14.601,0.6028197926751298
5.800000000000001,14.701,0.6034627615327773
5.800000000000001,14.801,0.6040974900187386
5.800000000000001,14.901,0.6047241352329814

5.9,0.001,0.0
5.9,0.101,0.0
5.9,0.201,0.0
5.9,0.30100000000000005,0.0
5.9,0.401,0.0
5.9,0.501,0.0
5.9,0.6010000000000001,0.0
5.9,0.7010000000000001,0.0
5.9,0.801,0.0003499178202002785
5.9,0.901,0.004196829545867361
5.9,1.001,0.012810971317961774
5.9,1.101,0.02527514881607769
5.9,1.201,0.04037036034123738
5.9,1.301,0.05706795421221593
5.9,1.401,0.07460205802672151
5.9,1.501,0.09243309181783099
5.9,1.601,0.1101933693623658
5.9,1.701,0.12763936907431067
5.9,1.801,0.14461514484957164
5.9,1.901,0.1610257182281376
5.9,2.001,0.17681817571660324
5.9,2.101,0.191968381030795
5.9,2.201,0.20647167704547706
5.9,2.301,0.22033639189344095
5.9,2.4010000000000002,0.23357930834130688
5.9,2.501,0.24622250731755704
5.9,2.601,0.25829117463984824
5.9,2.701,0.26981208432006953
5.9,2.801,0.28081255812263106
5.9,2.9010000000000002,0.2913197609119909
5.9,3.001,0.30136023293212494
5.9,3.101,0.3109595891809232
5.9,3.201,0.3201423363700444
5.9,3.301,0.32893177226469283
5.9,3.4010000000000002,0.3373499423094872
5.9,3.501,0.34541763562655786
5.9,3.601,0.3531544075913593
5.9,3.701,0.36057861985533896
5.9,3.801,0.3677074913148727
5.9,3.9010000000000002,0.37455715541908924
5.9,4.001,0.38114272057440185
5.9,4.101000000000001,0.38747833138901666
5.9,4.2010000000000005,0.39357722921201455
5.9,4.301,0.3994518109344484
5.9,4.401000000000001,0.4051136853886818
5.9,4.501,0.4105737269461637
5.9,4.601000000000001,0.41584212610150706
5.9,4.7010000000000005,0.42092843696278076
5.9,4.801000000000001,0.42584162165948447
5.9,4.901000000000001,0.43059009174175955
5.9,5.001,0.43518174668512855
5.9,5.101000000000001,0.43962400964036286
5.9,5.2010000000000005,0.4439238605823261
5.9,5.301000000000001,0.4480878670180389
5.9,5.401000000000001,0.45212221241508954
5.9,5.501,0.45603272250862986
5.9,5.601000000000001,0.4598248896397663
5.9,5.7010000000000005,0.4635038952711377
5.9,5.801000000000001,0.4670746308174855
5.9,5.901000000000001,0.4705417169205813
5.9,6.001,0.47390952128928293
5.9,6.101000000000001,0.477182175217
5.9,6.2010000000000005,0.48036358888060954
5.9,6.301000000000001,0.4834574655169698
5.9,6.401000000000001,0.4864673145657195
5.9,6.501,0.4893964638600301
5.9,6.601000000000001,0.4922480709404146
5.9,6.7010000000000005,0.495025133560628
5.9,6.801000000000001,0.49773049944903003
5.9,6.901000000000001,0.5003668753835984
5.9,7.001,0.502936835633974
5.9,7.101000000000001,0.5054428298195179
5.9,7.2010000000000005,0.5078871902283241
5.9,7.301000000000001,0.5102721386384137
5.9,7.401000000000001,0.5125997926789522
5.9,7.501,0.514872171766224
5.9,7.601000000000001,0.5170912026462431
5.9,7.7010000000000005,0.5192587245733029
5.9,7.801000000000001,0.5213764941513663
5.9,7.901000000000001,0.5234461898630379
5.9,8.001,0.5254694163088727
5.9,8.100999999999999,0.527447708177947
5.9,8.201,0.5293825339689655
5.9,8.301,0.5312752994796519
5.9,8.401,0.5331273510807769
5.9,8.501,0.5349399787899056
5.9,8.600999999999999,0.5367144191587735
5.9,8.701,0.5384518579871383
5.9,8.801,0.5401534328749623
5.9,8.901,0.5418202356238919
5.9,9.001,0.5434533144981678
5.9,9.100999999999999,0.5450536763543411
5.9,9.201,0.5466222886484818
5.9,9.301,0.5481600813289162
5.9,9.401,0.5496679486219507
5.9,9.501,0.5511467507174879
5.9,9.601,0.5525973153609552
5.9,9.701,0.5540204393574959
5.9,9.801,0.5554168899939543
5.9,9.901,0.5567874063838005
5.9,10.001,0.5581327007397684
5.9,10.101,0.5594534595786667
5.9,10.201,0.5607503448624966
5.9,10.301,0.5620239950797407
5.9,10.401,0.5632750262704171
5.9,10.501,0.5645040329982569
5.9,10.601,0.5657115892731283
5.9,10.701,0.5668982494266377
5.9,10.801,0.5680645489436299
5.9,10.901,0.5692110052521425
5.9,11.001,0.5703381184741967
5.9,11.101,0.5714463721396563
5.9,11.201,0.5725362338652434
5.9,11.301,0.5736081560006646
5.9,11.401,0.5746625762436816
5.9,11.501,0.5756999182258409
5.9,11.601,0.5767205920704741
5.9,11.701,0.577724994924479
5.9,11.801,0.5787135114652993
5.9,11.901,0.5796865143844344
5.9,12.001,0.5806443648487313
5.9,12.101,0.5815874129406321
5.9,12.201,0.5825159980784858
5.9,12.301,0.5834304494179605
5.9,12.401,0.5843310862355412
5.9,12.501,0.5852182182950273
5.9,12.601,0.5860921461979032
5.9,12.701,0.5869531617184002
5.9,12.801,0.5878015481240185
5.9,12.901,0.5886375804822369
5.9,13.001,0.5894615259541003
5.9,13.101,0.5902736440753272
5.9,13.201,0.5910741870255553
5.9,13.301,0.5918633998862951
5.9,13.401,0.5926415208881477
5.9,13.501,0.593408781647793
5.9,13.601,0.5941654073952417
5.9,13.701,0.5949116171918147
5.9,13.801,0.5956476241392814
5.9,13.901,0.5963736355805745
5.9,14.001,0.597089853292474
5.9,14.101,0.5977964736706273
5.9,14.201,0.598493687907262
5.9,14.301,0.5991816821619224
5.9,14.401,0.5998606377255453
5.9,14.501,0.6005307311781796
5.9,14.601,0.6011921345406271
5.9,14.701,0.601845015420284
5.9,14.801,0.6024895371514297
5.9,14.901,0.603125858930218

6.0,0.001,0.0
6.0,0.101,0.0
6.0,0.201,0.0
6.0,0.30100000000000005,0.0
6.0,0.401,0.0
6.0,0.501,0.0
6.0,0.6010000000000001,0.0
6.0,0.7010000000000001,0.0
6.0,0.801,0.0001812823042073171
6.0,0.901,0.0033059699493698967
6.0,1.001,0.011072899665196844
6.0,1.101,0.02275630915041883
6.0,1.201,0.037191443607854376
6.0,1.301,0.053353797918225226
6.0,1.401,0.07046460025207547
6.0,1.501,0.08796707813732782
6.0,1.601,0.10547684168684561
6.0,1.701,0.12273573921630217
6.0,1.801,0.1395755803428274
6.0,1.901,0.15589136254515806
6.0,2.001,0.17162205418073545
6.0,2.101,0.18673697638694417
6.0,2.201,0.2012262075762523
6.0,2.301,0.21509383858376963
6.0,2.4010000000000002,0.22835323699348206
6.0,2.501,0.241023725869835
6.0,2.601,0.25312825913868287
6.0,2.701,0.26469180058694053
6.0,2.801,0.27574020065781374
6.0,2.9010000000000002,0.28629942606867775
6.0,3.001,0.29639503978458526
6.0,3.101,0.30605185865793527
6.0,3.201,0.3152937369861119
6.0,3.301,0.32414343902982773
6.0,3.4010000000000002,0.3326225740285743
6.0,3.501,0.3407515747273126
6.0,3.601,0.3485497057792992
6.0,3.701,0.356035092233417
6.0,3.801,0.3632247610844205
6.0,3.9010000000000002,0.37013469086659895
6.0,4.001,0.3767798657215735
6.0,4.101000000000001,0.3831743314229604
6.0,4.2010000000000005,0.3893312516042402
6.0,4.301,0.3952629629902456
6.0,4.401000000000001,0.40098102883403525
6.0,4.501,0.4064962900507717
6.0,4.601000000000001,0.4118189137484751
6.0,4.7010000000000005,0.4169584390040383
6.0,4.801000000000001,0.4219238198376335
6.0,4.901000000000001,0.4267234654113546
6.0,5.001,0.4313652775272364
6.0,5.101000000000001,0.4358566855320488
6.0,5.2010000000000005,0.44020467875614133
6.0,5.301000000000001,0.44441583662460826
6.0,5.401000000000001,0.4484963565836763
6.0,5.501,0.45245207998540443
6.0,5.601000000000001,0.45628851607088594
6.0,5.7010000000000005,0.46001086418720205
6.0,5.801000000000001,0.46362403436711935
6.0,5.901000000000001,0.4671326663934946
6.0,6.001,0.47054114746295006
6.0,6.101000000000001,0.47385362855587265
6.0,6.2010000000000005,0.4770740396123608
6.0,6.301000000000001,0.48020610360655636
6.0,6.401000000000001,0.4832533496048918
6.0,6.501,0.48621912488725133
6.0,6.601000000000001,0.48910660620389945
6.0,6.7010000000000005,0.4919188102352738
6.0,6.801000000000001,0.49465860331639516
6.0,6.901000000000001,0.4973287104826818
6.0,7.001,0.49993172388937135
6.0,7.101000000000001,0.5024701106525195
6.0,7.2010000000000005,0.5049462201556532
6.0,7.301000000000001,0.507362290862575
6.0,7.401000000000001,0.5097204566735284
6.0,7.501,0.5120227528589172
6.0,7.601000000000001,0.5142711216020107
6.0,7.7010000000000005,0.5164674171795294
6.0,7.801000000000001,0.5186134108066901
6.0,7.901000000000001,0.5207107951711594
6.0,8.001,0.5227611886784234
6.0,8.100999999999999,0.5247661394292972
6.0,8.201,0.5267271289486611
6.0,8.301,0.5286455756830256
6.0,8.401,0.5305228382831458
6.0,8.501,0.5323602186866597
6.0,8.600999999999999,0.5341589650145638
6.0,8.701,0.5359202742942971
6.0,8.801,0.5376452950212202
6.0,8.901,0.5393351295693998
6.0,9.001,0.5409908364617866
6.0,9.100999999999999,0.542613432509124
6.0,9.201,0.5442038948262387
6.0,9.301,0.5457631627337256
6.0,9.401,0.5472921395524637
6.0,9.501,0.5487916942978507
6.0,9.601,0.5502626632801634
6.0,9.701,0.5517058516169828
6.0,9.801,0.5531220346632097
6.0,9.901,0.5545119593638077
6.0,10.001,0.5558763455340505
6.0,10.101,0.5572158870717208
6.0,10.201,0.5585312531054039
6.0,10.301,0.5598230890827363
6.0,10.401,0.5610920178022063
6.0,10.501,0.5623386403918648
6.0,10.601,0.5635635372380772
6.0,10.701,0.5647672688672466
6.0,10.801,0.5659503767832363
6.0,10.901,0.5671133842630491
6.0,11.001,0.568256797113152
6.0,11.101,0.5693811043886845
6.0,11.201,0.5704867790776396
6.0,11.301,0.5715742787519796
6.0,11.401,0.5726440461875262
6.0,11.501,0.573696509954341
6.0,11.601,0.5747320849792179
6.0,11.701,0.5757511730817996
6.0,11.801,0.576754163485741
6.0,11.901,0.5777414333062587
6.0,12.001,0.5787133480153187
6.0,12.101,0.5796702618856472
6.0,12.201,0.5806125184146701
6.0,12.301,0.5815404507294304
6.0,12.401,0.5824543819734643
6.0,12.501,0.5833546256765624
6.0,12.601,0.5842414861082886
6.0,12.701,0.5851152586160804
6.0,12.801,0.5859762299487029
6.0,12.901,0.5868246785657913
6.0,13.001,0.5876608749341687
6.0,13.101,0.5884850818115942
6.0,13.201,0.5892975545185511
6.0,13.301,0.5900985411986652
6.0,13.401,0.5908882830682909
6.0,13.501,0.5916670146557957
6.0,13.601,0.592434964031026
6.0,13.701,0.5931923530254241
6.0,13.801,0.5939393974432332
6.0,13.901,0.5946763072642092
6.0,14.001,0.5954032868382295
6.0,14.101,0.5961205350721807
6.0,14.201,0.5968282456094686
6.0,14.301,0.5975266070024969
6.0,14.401,0.5982158028784252
6.0,14.501,0.598896012098514
6.0,14.601,0.5995674089113385
6.0,14.701,0.6002301631001501
6.0,14.801,0.6008844401246372
6.0,14.901,0.6015304012573359

6.1000000000000005,0.001,0.0
6.1000000000000005,0.101,0.0
6.1000000000000005,0.201,0.0
6.1000000000000005,0.30100000000000005,0.0
6.1000000000000005,0.401,0.0
6.1000000000000005,0.501,0.0
6.1000000000000005,0.6010000000000001,0.0
6.1000000000000005,0.7010000000000001,0.0
6.1000000000000005,0.801,7.798787248746616e-05
6.1000000000000005,0.901,0.002551040655382584
6.1000000000000005,1.001,0.009499600689629418
6.1000000000000005,1.101,0.020410633986902925
6.1000000000000005,1.201,0.03418394677104201
6.1000000000000005,1.301,0.04980439465715713
6.1000000000000005,1.401,0.06648301885038825
6.1000000000000005,1.501,0.0836472860694702
6.1000000000000005,1.601,0.10089685695876875
6.1000000000000005,1.701,0.11795933694375119
6.1000000000000005,1.801,0.13465447680667006
6.1000000000000005,1.901,0.15086732392291885
6.1000000000000005,2.001,0.166528741317702
6.1000000000000005,2.101,0.18160148770816345
6.1000000000000005,2.201,0.1960703407858534
6.1000000000000005,2.301,0.20993511067726048
6.1000000000000005,2.4010000000000002,0.2232057044530318
6.1000000000000005,2.501,0.2358986429443909
6.1000000000000005,2.601,0.2480346062823364
6.1000000000000005,2.701,0.2596367092922987
6.1000000000000005,2.801,0.2707292957619745
6.1000000000000005,2.9010000000000002,0.28133710230298375
6.1000000000000005,3.001,0.29148468585057596
6.1000000000000005,3.101,0.3011960393314987
6.1000000000000005,3.201,0.3104943415555071
6.1000000000000005,3.301,0.3194018026459357
6.1000000000000005,3.4010000000000002,0.3279395771894755
6.1000000000000005,3.501,0.3361277250541633
6.1000000000000005,3.601,0.34398520540285377
6.1000000000000005,3.701,0.3515298934503908
6.1000000000000005,3.801,0.3587786124212219
6.1000000000000005,3.9010000000000002,0.3657471752744802
6.1000000000000005,4.001,0.3724504322984635
6.1000000000000005,4.101000000000001,0.37890232179492633
6.1000000000000005,4.2010000000000005,0.3851159218895362
6.1000000000000005,4.301,0.391103502100225
6.1000000000000005,4.401000000000001,0.3968765737292479
6.1000000000000005,4.501,0.4024459384606276
6.1000000000000005,4.601000000000001,0.40782173477365835
6.1000000000000005,4.7010000000000005,0.41301348194825294
6.1000000000000005,4.801000000000001,0.41803012155599384
6.1000000000000005,4.901000000000001,0.4228800564141902
6.1000000000000005,5.001,0.4275711870382228
6.1000000000000005,5.101000000000001,0.4321109456667362
6.1000000000000005,5.2010000000000005,0.4365063279598438
6.1000000000000005,5.301000000000001,0.44076392248616125
6.1000000000000005,5.401000000000001,0.4448899381229331
6.1000000000000005,5.501,0.4488902294968323
6.1000000000000005,5.601000000000001,0.4527703205926913
6.1000000000000005,5.7010000000000005,0.45653542665459473
6.1000000000000005,5.801000000000001,0.4601904744992725
6.1000000000000005,5.901000000000001,0.46374012135614995
6.1000000000000005,6.001,0.4671887723422262
6.1000000000000005,6.101000000000001,0.4705405966734379
6.1000000000000005,6.2010000000000005,0.473799542707594
6.1000000000000005,6.301000000000001,0.47696935190746287
6.1000000000000005,6.401000000000001,0.48005357180628905
6.1000000000000005,6.501,0.4830555680519763
6.1000000000000005,6.601000000000001,0.48597853560044213
6.1000000000000005,6.7010000000000005,0.4888255091232447
6.1000000000000005,6.801000000000001,0.4915993726895406
6.1000000000000005,6.901000000000001,0.494302868777705
6.1000000000000005,7.001,0.4969386066675877
6.1000000000000005,7.101000000000001,0.4995090702603147
6.1000000000000005,7.2010000000000005,0.5020166253688142
6.1000000000000005,7.301000000000001,0.5044635265187889
6.1000000000000005,7.401000000000001,0.506851923296684
6.1000000000000005,7.501,0.5091838662782795
6.1000000000000005,7.601000000000001,0.5114613125688535
6.1000000000000005,7.7010000000000005,0.5136861309833943
6.1000000000000005,7.801000000000001,0.5158601068930864
6.1000000000000005,7.901000000000001,0.5179849467622106
6.1000000000000005,8.001,0.5200622823977102
6.1000000000000005,8.100999999999999,0.5220936749319154
6.1000000000000005,8.201,0.524080618557329
6.1000000000000005,8.301,0.5260245440309039
6.1000000000000005,8.401,0.5279268219638995
6.1000000000000005,8.501,0.5297887659121648
6.1000000000000005,8.600999999999999,0.5316116352805668
6.1000000000000005,8.701,0.5333966380542419
6.1000000000000005,8.801,0.5351449333683882
6.1000000000000005,8.901,0.5368576339274428
6.1000000000000005,9.001,0.5385358082836835
6.1000000000000005,9.100999999999999,0.5401804829845427
6.1000000000000005,9.201,0.5417926445972524
6.1000000000000005,9.301,0.5433732416188011
6.1000000000000005,9.401,0.5449231862786089
6.1000000000000005,9.501,0.5464433562407977
6.1000000000000005,9.601,0.5479345962124333
6.1000000000000005,9.701,0.549397719463679
6.1000000000000005,9.801,0.5508335092653651
6.1000000000000005,9.901,0.5522427202491094
6.1000000000000005,10.001,0.5536260796947556
6.1000000000000005,10.101,0.5549842887495773
6.1000000000000005,10.201,0.5563180235833849
6.1000000000000005,10.301,0.5576279364833951
6.1000000000000005,10.401,0.5589146568924608
6.1000000000000005,10.501,0.5601787923940188
6.1000000000000005,10.601,0.5614209296468935
6.1000000000000005,10.701,0.5626416352728777
6.1000000000000005,10.801,0.5638414566998334
6.1000000000000005,10.901,0.5650209229628673
6.1000000000000005,11.001,0.5661805454659737
6.1000000000000005,11.101,0.5673208187063871
6.1000000000000005,11.201,0.5684422209637383
6.1000000000000005,11.301,0.5695452149559813
6.1000000000000005,11.401,0.5706302484639315
6.1000000000000005,11.501,0.5716977549261396
6.1000000000000005,11.601,0.5727481540057245
6.1000000000000005,11.701,0.573781852130684
6.1000000000000005,11.801,0.574799243009109
6.1000000000000005,11.901,0.5758007081206444
6.1000000000000005,12.001,0.5767866171854572
6.1000000000000005,12.101,0.5777573286118934
6.1000000000000005,12.201,0.5787131899239442
6.1000000000000005,12.301,0.5796545381695627
6.1000000000000005,12.401,0.5805817003108275
6.1000000000000005,12.501,0.581494993596875
6.1000000000000005,12.601,0.5823947259204825
6.1000000000000005,12.701,0.5832811961591253
6.1000000000000005,12.801,0.5841546945012887
6.1000000000000005,12.901,0.5850155027587665
6.1000000000000005,13.001,0.5858638946656455
6.1000000000000005,13.101,0.5867001361646234
6.1000000000000005,13.201,0.5875244856812845
6.1000000000000005,13.301,0.5883371943869152
6.1000000000000005,13.401,0.5891385064504119
6.1000000000000005,13.501,0.5899286592798022
6.1000000000000005,13.601,0.5907078837538761
6.1000000000000005,13.701,0.5914764044443942
6.1000000000000005,13.801,0.5922344398293116
6.1000000000000005,13.901,0.5929822024974424
6.1000000000000005,14.001,0.5937198993449577
6.1000000000000005,14.101,0.5944477317640944
6.1000000000000005,14.201,0.5951658958244296
6.1000000000000005,14.301,0.5958745824470647
6.1000000000000005,14.401,0.5965739775720301
6.1000000000000005,14.501,0.5972642623192257
6.1000000000000005,14.601,0.5979456131431753
6.1000000000000005,14.701,0.5986182019818791
6.1000000000000005,14.801,0.5992821964000166
6.1000000000000005,14.901,0.5999377597267533

6.2,0.001,0.0
6.2,0.101,0.0
6.2,0.201,0.0
6.2,0.30100000000000005,0.0
6.2,0.401,0.0
6.2,0.501,0.0
6.2,0.6010000000000001,0.0
6.2,0.7010000000000001,0.0
6.2,0.801,2.401955340515934e-05
6.2,0.901,0.0019207891554195082
6.2,1.001,0.00808286858064214
6.2,1.101,0.018231956498530637
6.2,1.201,0.031343118725019485
6.2,1.301,0.046416006837520694
6.2,1.401,0.06265432080374589
6.2,1.501,0.07947128183242329
6.2,1.601,0.0964514095531728
6.2,1.701,0.11330848996978253
6.2,1.801,0.12985042533326704
6.2,1.901,0.14595240430472245
6.2,2.001,0.16153720986258663
6.2,2.101,0.17656102754103872
6.2,2.201,0.19100330476974195
6.2,2.301,0.2048595325984528
6.2,2.4010000000000002,0.21813611608937408
6.2,2.501,0.23084673242384715
6.2,2.601,0.24300974833279734
6.2,2.701,0.2546463927500953
6.2,2.801,0.2657794689070238
6.2,2.9010000000000002,0.2764324524980005
6.2,3.001,0.28662886660314496
6.2,3.101,0.2963918551956773
6.2,3.201,0.3057438991400756
6.2,3.301,0.31470663429661666
6.2,3.4010000000000002,0.3233007425718879
6.2,3.501,0.33154589480764607
6.2,3.601,0.33946073020178347
6.2,3.701,0.34706286115096185
6.2,3.801,0.35436889544996014
6.2,3.9010000000000002,0.3613944700003959
6.2,4.001,0.3681542918006513
6.2,4.101000000000001,0.37466218317360267
6.2,4.2010000000000005,0.38093112905698884
6.2,4.301,0.3869733248179835
6.2,4.401000000000001,0.39280022352046456
6.2,4.501,0.39842258191544977
6.2,4.601000000000001,0.40385050467505007
6.2,4.7010000000000005,0.4090934865721181
6.2,4.801000000000001,0.4141604524392874
6.2,4.901000000000001,0.41905979483538713
6.2,5.001,0.42379940941395655
6.2,5.101000000000001,0.4283867280349926
6.2,5.2010000000000005,0.43282874969245044
6.2,5.301000000000001,0.4371320693504045
6.2,5.401000000000001,0.4413029047930978
6.2,5.501,0.44534712160059964
6.2,5.601000000000001,0.44927025636409124
6.2,5.7010000000000005,0.45307753825412966
6.2,5.801000000000001,0.456773909052535
6.2,5.901000000000001,0.4603640417544571
6.2,6.001,0.4638523578422089
6.2,6.101000000000001,0.46724304332698663
6.2,6.2010000000000005,0.47054006364887313
6.2,6.301000000000001,0.4737471775197356
6.2,6.401000000000001,0.4768679497879388
6.2,6.501,0.4799057633982465
6.2,6.601000000000001,0.48286383051499104
6.2,6.7010000000000005,0.48574520287154643
6.2,6.801000000000001,0.4885527814043906
6.2,6.901000000000001,0.49128932522559443
6.2,7.001,0.493957459983415
6.2,7.101000000000001,0.4965596856568093
6.2,7.2010000000000005,0.4990983838260974
6.2,7.301000000000001,0.5015758244586966
6.2,7.401000000000001,0.5039941722457797
6.2,7.501,0.5063554925228914
6.2,7.601000000000001,0.5086617568049617
6.2,7.7010000000000005,0.5109148479637542
6.2,7.801000000000001,0.5131165650735974
6.2,7.901000000000001,0.5152686279492198
6.2,8.001,0.5173726813976566
6.2,8.100999999999999,0.5194302992044872
6.2,8.201,0.5214429878730976
6.2,8.301,0.5234121901342251
6.2,8.401,0.5253392882417179
6.2,8.501,0.5272256070692324
6.2,8.600999999999999,0.5290724170214715
6.2,8.701,0.5308809367725493
6.2,8.801,0.5326523358431197
6.2,8.901,0.5343877370270417
6.2,9.001,0.5360882186775627
6.2,9.100999999999999,0.537754816862263
6.2,9.201,0.5393885273953278
6.2,9.301,0.5409903077551043
6.2,9.401,0.5425610788943127
6.2,9.501,0.5441017269497644
6.2,9.601,0.5456131048579497
6.2,9.701,0.5470960338824085
6.2,9.801,0.548551305058386
6.2,9.901,0.5499796805598878
6.2,10.001,0.5513818949938996
6.2,10.101,0.5527586566262122
6.2,10.201,0.5541106485429809
6.2,10.301,0.5554385297518801
6.2,10.401,0.5567429362264478
6.2,10.501,0.5580244818969762
6.2,10.601,0.5592837595910867
6.2,10.701,0.5605213419269136
6.2,10.801,0.5617377821616371
6.2,10.901,0.5629336149979266
6.2,11.001,0.5641093573506871
6.2,11.101,0.5652655090763538
6.2,11.201,0.5664025536668349
6.2,11.301,0.5675209589100676
6.2,11.401,0.5686211775190384
6.2,11.501,0.5697036477309921
6.2,11.601,0.5707687938784547
6.2,11.701,0.5718170269335975
6.2,11.801,0.5728487450273686
6.2,11.901,0.5738643339447418
6.2,12.001,0.5748641675973432
6.2,12.101,0.5758486084746467
6.2,12.201,0.5768180080748553
6.2,12.301,0.5777727073165232
6.2,12.401,0.5787130369319075
6.2,12.501,0.5796393178429844
6.2,12.601,0.5805518615210109
6.2,12.701,0.5814509703304597
6.2,12.801,0.5823369378581091
6.2,12.901,0.5832100492280319
6.2,13.001,0.5840705814031713
6.2,13.101,0.584918803474168
6.2,13.201,0.5857549769360605
6.2,13.301,0.5865793559534396
6.2,13.401,0.5873921876146212
6.2,13.501,0.5881937121753533
6.2,13.601,0.5889841632925618
6.2,13.701,0.5897637682486002
6.2,13.801,0.5905327481664507
6.2,13.901,0.5912913182162965
6.2,14.001,0.5920396878138652
6.2,14.101,0.592778060810923
6.2,14.201,0.5935066356782763
6.2,14.301,0.5942256056816226
6.2,14.401,0.5949351590505724
6.2,14.501,0.5956354791411473
6.2,14.601,0.5963267445920498
6.2,14.701,0.5970091294749738
6.2,14.801,0.5976828034392233
6.2,14.901,0.5983479318508877

6.300000000000001,0.001,0.0
6.300000000000001,0.101,0.0
6.300000000000001,0.201,0.0
6.300000000000001,0.30100000000000005,0.0
6.300000000000001,0.401,0.0
6.300000000000001,0.501,0.0
6.300000000000001,0.6010000000000001,0.0
6.300000000000001,0.7010000000000001,0.0
6.300000000000001,0.801,3.3623753248303613e-06
6.300000000000001,0.901,0.0014039629409947061
6.300000000000001,1.001,0.006814497527617597
6.300000000000001,1.101,0.01621410985830254
6.300000000000001,1.201,0.02866420836400603
6.300000000000001,1.301,0.043184896867824805
6.300000000000001,1.401,0.05897551309423438
6.300000000000001,1.501,0.07543663164435205
6.300000000000001,1.601,0.09213849384509523
6.300000000000001,1.701,0.10878152600752095
6.300000000000001,1.801,0.12516201701478524
6.300000000000001,1.901,0.14114540563387082
6.300000000000001,2.001,0.15664643255047275
6.300000000000001,2.101,0.1716147084321551
6.300000000000001,2.201,0.18602432762337923
6.300000000000001,2.301,0.1998664287718859
6.300000000000001,2.4010000000000002,0.21314387727192557
6.300000000000001,2.501,0.225867468190826
6.300000000000001,2.601,0.2380532175520537
6.300000000000001,2.701,0.24972043327428192
6.300000000000001,2.801,0.2608903455648719
6.300000000000001,2.9010000000000002,0.27158513953681923
6.300000000000001,3.001,0.2818272775153405
6.300000000000001,3.101,0.2916390302445344
6.300000000000001,3.201,0.3010421588016626
6.300000000000001,3.301,0.31005770516547043
6.300000000000001,3.4010000000000002,0.3187058609555089
6.300000000000001,3.501,0.32700589218829623
6.300000000000001,3.601,0.33497610391584753
6.300000000000001,3.701,0.3426338329798314
6.300000000000001,3.801,0.34999546029531864
6.300000000000001,3.9010000000000002,0.3570764364020088
6.300000000000001,4.001,0.36389131572371575
6.300000000000001,4.101000000000001,0.37045379622767804
6.300000000000001,4.2010000000000005,0.3767767620956841
6.300000000000001,4.301,0.3828723276971182
6.300000000000001,4.401000000000001,0.3887518816538313
6.300000000000001,4.501,0.3944261301549569
6.300000000000001,4.601000000000001,0.3999051389506435
6.300000000000001,4.7010000000000005,0.4051983736523259
6.300000000000001,4.801000000000001,0.4103147381122358
6.300000000000001,4.901000000000001,0.41526261076006554
6.300000000000001,5.001,0.4200498788503068
6.300000000000001,5.101000000000001,0.4246839706273868
6.300000000000001,5.2010000000000005,0.429171885452979
6.300000000000001,5.301000000000001,0.43352022196504475
6.300000000000001,5.401000000000001,0.43773520435440827
6.300000000000001,5.501,0.44182270685439257
6.300000000000001,5.601000000000001,0.44578827654399483
6.300000000000001,5.7010000000000005,0.44963715456662007
6.300000000000001,5.801000000000001,0.4533742958654969
6.300000000000001,5.901000000000001,0.45700438753432515
6.300000000000001,6.001,0.4605318658779963
6.300000000000001,6.101000000000001,0.46396093227381097
6.300000000000001,6.2010000000000005,0.4672955679187621
6.300000000000001,6.301000000000001,0.47053954754342103
6.300000000000001,6.401000000000001,0.4736964521678683
6.300000000000001,6.501,0.47676968097010275
6.300000000000001,6.601000000000001,0.4797624623324961
6.300000000000001,6.7010000000000005,0.4826778641271855
6.300000000000001,6.801000000000001,0.48551880329686947
6.300000000000001,6.901000000000001,0.48828805478327536
6.300000000000001,7.001,0.49098825985164507
6.300000000000001,7.101000000000001,0.49362193385590875
6.300000000000001,7.2010000000000005,0.496191473485792
6.300000000000001,7.301000000000001,0.49869916353393884
6.300000000000001,7.401000000000001,0.5011471832181755
6.300000000000001,7.501,0.5035376120913333
6.300000000000001,7.601000000000001,0.5058724355685257
6.300000000000001,7.7010000000000005,0.508153550099465
6.300000000000001,7.801000000000001,0.5103827680112653
6.300000000000001,7.901000000000001,0.5125618220452148
6.300000000000001,8.001,0.5146923696091864
6.300000000000001,8.100999999999999,0.5167759967656984
6.300000000000001,8.201,0.5188142219740959
6.300000000000001,8.301,0.520808499603927
6.300000000000001,8.401,0.5227602232352812
6.300000000000001,8.501,0.5246707287606737
6.300000000000001,8.600999999999999,0.5265412973019665
6.300000000000001,8.701,0.5283731579547962
6.300000000000001,8.801,0.5301674903720686
6.300000000000001,8.901,0.5319254271972161
6.300000000000001,9.001,0.5336480563571285
6.300000000000001,9.100999999999999,0.535336423223951
6.300000000000001,9.201,0.5369915326542699
6.300000000000001,9.301,0.5386143509135981
6.300000000000001,9.401,0.5402058074935014
6.300000000000001,9.501,0.5417667968281871
6.300000000000001,9.601,0.543298179916897
6.300000000000001,9.701,0.5448007858579951
6.300000000000001,9.801,0.5462754133002368
6.300000000000001,9.901,0.5477228318163242
6.300000000000001,10.001,0.5491437832034987
6.300000000000001,10.101,0.550538982715602
6.300000000000001,10.201,0.5519091202307337
6.300000000000001,10.301,0.5532548613583549
6.300000000000001,10.401,0.5545768484894353
6.300000000000001,10.501,0.555875701792993
6.300000000000001,10.601,0.5571520201621649
6.300000000000001,10.701,0.5584063821127359
6.300000000000001,10.801,0.5596393466368628
6.300000000000001,10.901,0.560851454014556
6.300000000000001,11.001,0.5620432265853174
6.300000000000001,11.101,0.5632151694821753
6.300000000000001,11.201,0.5643677713302245
6.300000000000001,11.301,0.5655015049116354
6.300000000000001,11.401,0.5666168277989873
6.300000000000001,11.501,0.5677141829586538
6.300000000000001,11.601,0.5687939993258694
6.300000000000001,11.701,0.5698566923530047
6.300000000000001,11.801,0.5709026645324856
6.300000000000001,11.901,0.5719323058957011
6.300000000000001,12.001,0.5729459944891746
6.300000000000001,12.101,0.5739440968291827
6.300000000000001,12.201,0.5749269683359511
6.300000000000001,12.301,0.5758949537484777
6.300000000000001,12.401,0.5768483875209807
6.300000000000001,12.501,0.5777875942019098
6.300000000000001,12.601,0.5787128887964009
6.300000000000001,12.701,0.5796245771130077
6.300000000000001,12.801,0.5805229560954988
6.300000000000001,12.901,0.5814083141404572
6.300000000000001,13.001,0.5822809314013869
6.300000000000001,13.101,0.5831410800799813
6.300000000000001,13.201,0.5839890247051847
6.300000000000001,13.301,0.5848250224006326
6.300000000000001,13.401,0.5856493231410288
6.300000000000001,13.501,0.5864621699979896
6.300000000000001,13.601,0.5872637993758514
6.300000000000001,13.701,0.5880544412379176
6.300000000000001,13.801,0.5888343193235871
6.300000000000001,13.901,0.5896036513567943
6.300000000000001,14.001,0.5903626492461584
6.300000000000001,14.101,0.5911115192772213
6.300000000000001,14.201,0.5918504622971399
6.300000000000001,14.301,0.5925796738921688
6.300000000000001,14.401,0.5932993445582638
6.300000000000001,14.501,0.5940096598651111
6.300000000000001,14.601,0.5947108006138738
6.300000000000001,14.701,0.595402942988937
6.300000000000001,14.801,0.5960862587039131
6.300000000000001,14.901,0.5967609151421567

6.4,0.001,0.0
6.4,0.101,0.0
6.4,0.201,0.0
6.4,0.30100000000000005,0.0
6.4,0.401,0.0
6.4,0.501,0.0
6.4,0.6010000000000001,0.0
6.4,0.7010000000000001,0.0
6.4,0.801,1.3666109129013468e-09
6.4,0.901,0.0009893095036222553
6.4,1.001,0.005686281719938358
6.4,1.101,0.014350927239219245
6.4,1.201,0.026142464582220862
6.4,1.301,0.040107327156578616
6.4,1.401,0.05544360270393987
6.4,1.501,0.07154090172342142
6.4,1.601,0.08795610420957374
6.4,1.701,0.10437677277009166
6.4,1.801,0.12058784294339188
6.4,1.901,0.13644512985366605
6.4,2.001,0.15185538211644392
6.4,2.101,0.16676164292809745
6.4,2.201,0.1811326374422272
6.4,2.301,0.19495512362209907
6.4,2.4010000000000002,0.20822839337010374
6.4,2.501,0.22096032412794936
6.4,2.601,0.233164546202093
6.4,2.701,0.2448584131788093
6.4,2.801,0.25606155120742863
6.4,2.9010000000000002,0.26679482630253154
6.4,3.001,0.27707961406021003
6.4,3.101,0.2869372884721335
6.4,3.201,0.2963888696021141
6.4,3.301,0.3054547864360964
6.4,3.4010000000000002,0.31415472312003534
6.4,3.501,0.32250752539664995
6.4,3.601,0.3305311502848054
6.4,3.701,0.33824264658170095
6.4,3.801,0.3456581570819812
6.4,3.9010000000000002,0.35279293583698185
6.4,4.001,0.35966137556323696
6.4,4.101000000000001,0.36627704162584057
6.4,4.2010000000000005,0.37265270999470834
6.4,4.301,0.3788004072912259
6.4,4.401000000000001,0.3847314515754928
6.4,4.501,0.39045649291886786
6.4,4.601000000000001,0.39598555309843203
6.4,4.7010000000000005,0.40132806396556925
6.4,4.801000000000001,0.4064929041995605
6.4,4.901000000000001,0.41148843427334575
6.4,5.001,0.41632252954314247
6.4,5.101000000000001,0.42100261143448675
6.4,5.2010000000000005,0.42553567674044657
6.4,5.301000000000001,0.4299283250777882
6.4,5.401000000000001,0.4341867845671027
6.4,5.501,0.43831693581589737
6.4,5.601000000000001,0.4423243342913106
6.4,5.7010000000000005,0.44621423117287984
6.4,5.801000000000001,0.4499915927767485
6.4,5.901000000000001,0.45366111864166314
6.4,6.001,0.45722725836468686
6.4,6.101000000000001,0.46069422727120185
6.4,6.2010000000000005,0.46406602099982525
6.4,6.301000000000001,0.4673464290785661
6.4,6.401000000000001,0.47053904756410486
6.4,6.501,0.4736472908115865
6.4,6.601000000000001,0.47667440243790565
6.4,6.7010000000000005,0.4796234655371679
6.4,6.801000000000001,0.48249741220290143
6.4,6.901000000000001,0.48529903240767386
6.4,7.001,0.48803098228707054
6.4,7.101000000000001,0.4906957918715192
6.4,7.2010000000000005,0.49329587230618827
6.4,7.301000000000001,0.4958335225961561
6.4,7.401000000000001,0.49831093591123177
6.4,7.501,0.5007302054821857
6.4,7.601000000000001,0.5030933301177359
6.4,7.7010000000000005,0.5054022193693829
6.4,7.801000000000001,0.5076586983691329
6.4,7.901000000000001,0.5098645123632235
6.4,8.001,0.5120213309632237
6.4,8.100999999999999,0.5141307521342346
6.4,8.201,0.5161943059384531
6.4,8.301,0.5182134580509484
6.4,8.401,0.5201896130632687
6.4,8.501,0.5221241175893004
6.4,8.600999999999999,0.5240182631867412
6.4,8.701,0.5258732891065588
6.4,8.801,0.5276903848818887
6.4,8.901,0.5294706927669867
6.4,9.001,0.5312153100360847
6.4,9.100999999999999,0.5329252911512725
6.4,9.201,0.5346016498078833
6.4,9.301,0.5362453608652443
6.4,9.401,0.5378573621701006
6.4,9.501,0.5394385562795017
6.4,9.601,0.540989812089461
6.4,9.701,0.5425119663752632
6.4,9.801,0.5440058252488822
6.4,9.901,0.5454721655386008
6.4,10.001,0.5469117360955686
6.4,10.101,0.5483252590317224
6.4,10.201,0.5497134308931837
6.4,10.301,0.5510769237729826
6.4,10.401,0.5524163863666913
6.4,10.501,0.5537324449743259
6.4,10.601,0.555025704451637
6.4,10.701,0.5562967491137276
6.4,10.801,0.5575461435937267
6.4,10.901,0.558774433659085
6.4,11.001,0.5599821469878896
6.4,11.101,0.5611697939074416
6.4,11.201,0.5623378680972027
6.4,11.301,0.5634868472580825
6.4,11.401,0.5646171937499187
6.4,11.501,0.5657293551988799
6.4,11.601,0.5668237650764293
6.4,11.701,0.5679008432513717
6.4,11.801,0.568960996516426
6.4,11.901,0.5700046190906728
6.4,12.001,0.5710320930991479
6.4,12.101,0.5720437890307773
6.4,12.201,0.5730400661757791
6.4,12.301,0.5740212730435915
6.4,12.401,0.5749877477623238
6.4,12.501,0.5759398184606712
6.4,12.601,0.576877803633179
6.4,12.701,0.5778020124896948
6.4,12.801,0.5787127452897917
6.4,12.901,0.5796102936629124
6.4,13.001,0.5804949409149338
6.4,13.101,0.5813669623218163
6.4,13.201,0.5822266254109634
6.4,13.301,0.5830741902308885
6.4,13.401,0.5839099096097452
6.4,13.501,0.5847340294032518
6.4,13.601,0.5855467887325148
6.4,13.701,0.5863484202122212
6.4,13.801,0.5871391501696547
6.4,13.901,0.5879191988549578
6.4,14.001,0.5886887806430439
6.4,14.101,0.5894481042275446
6.4,14.201,0.5901973728071516
6.4,14.301,0.5909367842646998
6.4,14.401,0.5916665313393169
6.4,14.501,0.5923868017919491
6.4,14.601,0.5930977785645591
6.4,14.701,0.5937996399332722
6.4,14.801,0.5944925596557415
6.4,14.901,0.5951767071129778

6.5,0.001,0.0
6.5,0.101,0.0
6.5,0.201,0.0
6.5,0.30100000000000005,0.0
6.5,0.401,0.0
6.5,0.501,0.0
6.5,0.6010000000000001,0.0
6.5,0.7010000000000001,0.0
6.5,0.801,0.0
6.5,0.901,0.0006655763348162049
6.5,1.001,0.004690015346987036
6.5,1.101,0.012636241814281336
6.5,1.201,0.023773136273883198
6.5,1.301,0.037179560112291093
6.5,1.401,0.05205559661494832
6.5,1.501,0.06778165828779656
6.5,1.601,0.08390223502164587
6.5,1.701,0.10009255797061933
6.5,1.801,0.11612649421125418
6.5,1.901,0.13185037890741028
6.5,2.001,0.147163031295584
6.5,2.101,0.16200094357545142
6.5,2.201,0.17632746232174723
6.5,2.301,0.19012494157363166
6.5,2.4010000000000002,0.20338906975332555
6.5,2.501,0.2161247741178399
6.5,2.601,0.22834326654490383
6.5,2.701,0.24005991477762909
6.5,2.801,0.2512927113066044
6.5,2.9010000000000002,0.262061175678229
6.5,3.001,0.27238557171080174
6.5,3.101,0.2822863538725383
6.5,3.201,0.2917837806032753
6.5,3.301,0.30089764929209445
6.5,3.4010000000000002,0.3096471198451647
6.5,3.501,0.3180506026332427
6.5,3.601,0.3261256930484175
6.5,3.701,0.3338891396012718
6.5,3.801,0.3413568359346311
6.5,3.9010000000000002,0.34854382966297764
6.5,4.001,0.3554643428147939
6.5,4.101000000000001,0.3621318000367789
6.5,4.2010000000000005,0.3685588617431478
6.5,4.301,0.3747574601539036
6.5,4.401000000000001,0.3807388367315952
6.5,4.501,0.386513579946901
6.5,4.601000000000001,0.3920916626164092
6.5,4.7010000000000005,0.39748247828854094
6.5,4.801000000000001,0.4026948763259832
6.5,4.901000000000001,0.40773719546034815
6.5,5.001,0.41261729568833255
6.5,5.101000000000001,0.4173425884468609
6.5,5.2010000000000005,0.42192006505387086
6.5,5.301000000000001,0.4263563234363418
6.5,5.401000000000001,0.4306575931914189
6.5,5.501,0.4348297590427998
6.5,5.601000000000001,0.4388783827649471
6.5,5.7010000000000005,0.44280872365372276
6.5,5.801000000000001,0.44662575762487977
6.5,5.901000000000001,0.45033419502238037
6.5,6.001,0.45393849721737783
6.5,6.101000000000001,0.4574428920764508
6.5,6.2010000000000005,0.46085138837462636
6.5,6.301000000000001,0.4641677892252171
6.5,6.401000000000001,0.46739570459467583
6.5,6.501,0.470538562966739
6.5,6.601000000000001,0.473599622216169
6.5,6.7010000000000005,0.4765819797484994
6.5,6.801000000000001,0.47948858195841076
6.5,6.901000000000001,0.4823222330557157
6.5,7.001,0.4850856033044826
6.5,7.101000000000001,0.4877812367175461
6.5,7.2010000000000005,0.4904115582455754
6.5,7.301000000000001,0.49297888049698974
6.5,7.401000000000001,0.4954854100223086
6.5,7.501,0.4979332531940293
6.5,7.601000000000001,0.5003244217107825
6.5,7.7010000000000005,0.5026608377523644
6.5,7.801000000000001,0.5049443388102418
6.5,7.901000000000001,0.5071766822162747
6.5,8.001,0.5093595493906917
6.5,8.100999999999999,0.5114945498287821
6.5,8.201,0.5135832248442972
6.5,8.301,0.5156270510862265
6.5,8.401,0.5176274438443611
6.5,8.501,0.5195857601579233
6.5,8.600999999999999,0.5215033017404839
6.5,8.701,0.5233813177334142
6.5,8.801,0.5252210072992332
6.5,8.901,0.5270235220653733
6.5,9.001,0.5287899684281349
6.5,9.100999999999999,0.5305214097258935
6.5,9.201,0.5322188682899728
6.5,9.301,0.5338833273810046
6.5,9.401,0.5355157330180366
6.5,9.501,0.5371169957071441
6.5,9.601,0.5386879920758261
6.5,9.701,0.5402295664190364
6.5,9.801,0.541742532162287
6.5,9.901,0.5432276732468991
6.5,10.001,0.5446857454421256
6.5,10.101,0.5461174775885496
6.5,10.201,0.5475235727768728
6.5,10.301,0.5489047094659261
6.5,10.401,0.5502615425434835
6.5,10.501,0.5515947043332314
6.5,10.601,0.5529048055510115
6.5,10.701,0.5541924362132706
6.5,10.801,0.5554581665004443
6.5,10.901,0.5567025475778425
6.5,11.001,0.5579261123764293
6.5,11.101,0.5591293763357427
6.5,11.201,0.5603128381110644
6.5,11.301,0.5614769802468068
6.5,11.401,0.5626222698179731
6.5,11.501,0.5637491590414256
6.5,11.601,0.5648580858585951
6.5,11.701,0.5659494744911625
6.5,11.801,0.5670237359711555
6.5,11.901,0.5680812686468073
6.5,12.001,0.5691224586654606
6.5,12.101,0.5701476804347059
6.5,12.201,0.5711572970628862
6.5,12.301,0.5721516607800307
6.5,12.401,0.5731311133402138
6.5,12.501,0.5740959864062873
6.5,12.601,0.5750466019178719
6.5,12.701,0.575983272443445
6.5,12.801,0.5769063015173215
6.5,12.901,0.5778159839622664
6.5,13.001,0.5787126061984533
6.5,13.101,0.5795964465394261
6.5,13.201,0.5804677754757017
6.5,13.301,0.5813268559466017
6.5,13.401,0.5821739436008807
6.5,13.501,0.5830092870466809
6.5,13.601,0.5838331280913205
6.5,13.701,0.5846457019713862
6.5,13.801,0.5854472375735895
6.5,13.901,0.5862379576468094
6.5,14.001,0.5870180790057282
6.5,14.101,0.5877878127264471
6.5,14.201,0.5885473643344424
6.5,14.301,0.5892969339852134
6.5,14.401,0.5900367166379438
6.5,14.501,0.5907669022224941
6.5,14.601,0.5914876758000176
6.5,14.701,0.5921992177174823
6.5,14.801,0.5929017037563639
6.5,14.901,0.5935953052757684

6.6000000000000005,0.001,0.0
6.6000000000000005,0.101,0.0
6.6000000000000005,0.201,0.0
6.6000000000000005,0.30100000000000005,0.0
6.6000000000000005,0.401,0.0
6.6000000000000005,0.501,0.0
6.6000000000000005,0.6010000000000001,0.0
6.6000000000000005,0.7010000000000001,0.0
6.6000000000000005,0.801,0.0
6.6000000000000005,0.901,0.00042151092609061256
6.6000000000000005,1.001,0.0038174925981462058
6.6000000000000005,1.101,0.011063886756489442
6.6000000000000005,1.201,0.02155147233321225
6.6000000000000005,1.301,0.03439785814347126
6.6000000000000005,1.401,0.0488085018093458
6.6000000000000005,1.501,0.06415646755564236
6.6000000000000005,1.601,0.07997488065634899
6.6000000000000005,1.701,0.09592720932222902
6.6000000000000005,1.801,0.11177656191053911
6.6000000000000005,1.901,0.12735995473840564
6.6000000000000005,2.001,0.14256835282297609
6.6000000000000005,2.101,0.15733172292080178
6.6000000000000005,2.201,0.17160803035740077
6.6000000000000005,2.301,0.18537520705102298
6.6000000000000005,2.4010000000000002,0.19862531179100834
6.6000000000000005,2.501,0.2113602920431194
6.6000000000000005,2.601,0.22358891084247373
6.6000000000000005,2.701,0.2353245203846924
6.6000000000000005,2.801,0.24658345133430937
6.6000000000000005,2.9010000000000002,0.25738385054700275
6.6000000000000005,3.001,0.2677448459401636
6.6000000000000005,3.101,0.2776859504398116
6.6000000000000005,3.201,0.2872266408669919
6.6000000000000005,3.301,0.29638606491706443
6.6000000000000005,3.4010000000000002,0.3051828419105939
6.6000000000000005,3.501,0.31363493209861026
6.6000000000000005,3.601,0.32175955594644273
6.6000000000000005,3.701,0.32957314968324536
6.6000000000000005,3.801,0.3370913469779518
6.6000000000000005,3.9010000000000002,0.3443289792376587
6.6000000000000005,4.001,0.3513000889739658
6.6000000000000005,4.101000000000001,0.3580179521291813
6.6000000000000005,4.2010000000000005,0.36449510633008875
6.6000000000000005,4.301,0.3707433828387482
6.6000000000000005,4.401000000000001,0.37677394056828306
6.6000000000000005,4.501,0.38259730097877476
6.6000000000000005,4.601000000000001,0.38822338300256815
6.6000000000000005,4.7010000000000005,0.39366153739793375
6.6000000000000005,4.801000000000001,0.3989205801162256
6.6000000000000005,4.901000000000001,0.40400882440619296
6.6000000000000005,5.001,0.40893411148174597
6.6000000000000005,5.101000000000001,0.41370383965507734
6.6000000000000005,5.2010000000000005,0.4183249918922689
6.6000000000000005,5.301000000000001,0.42280416178841207
6.6000000000000005,5.401000000000001,0.42714757798759456
6.6000000000000005,5.501,0.43136112709278623
6.6000000000000005,5.601000000000001,0.4354503751238135
6.6000000000000005,5.7010000000000005,0.439420587589962
6.6000000000000005,5.801000000000001,0.4432767482484808
6.6000000000000005,5.901000000000001,0.44702357662238595
6.6000000000000005,6.001,0.4506655443511682
6.6000000000000005,6.101000000000001,0.45420689044684937
6.6000000000000005,6.2010000000000005,0.45765163552572957
6.6000000000000005,6.301000000000001,0.46100359508342065
6.6000000000000005,6.401000000000001,0.4642663918776084
6.6000000000000005,6.501,0.46744346747960175
6.6000000000000005,6.601000000000001,0.4705380930522352
6.6000000000000005,6.7010000000000005,0.4735533794081867
6.6000000000000005,6.801000000000001,0.4764922863993218
6.6000000000000005,6.901000000000001,0.4793576316843268
6.6000000000000005,7.001,0.4821520989186738
6.6000000000000005,7.101000000000001,0.4848782454078949
6.6000000000000005,7.2010000000000005,0.48753850926224346
6.6000000000000005,7.301000000000001,0.4901352160880802
6.6000000000000005,7.401000000000001,0.4926705852487663
6.6000000000000005,7.501,0.4951467357254441
6.6000000000000005,7.601000000000001,0.49756569160585545
6.6000000000000005,7.7010000000000005,0.4999293872272654
6.6000000000000005,7.801000000000001,0.5022396719976351
6.6000000000000005,7.901000000000001,0.5044983149173952
6.6000000000000005,8.001,0.5067070088225145
6.6000000000000005,8.100999999999999,0.5088673743680262
6.6000000000000005,8.201,0.5109809637697579
6.6000000000000005,8.301,0.5130492643207001
6.6000000000000005,8.401,0.5150737016972377
6.6000000000000005,8.501,0.5170556430693543
6.6000000000000005,8.600999999999999,0.5189964000278837
6.6000000000000005,8.701,0.520897231340939
6.6000000000000005,8.801,0.5227593455507562
6.6000000000000005,8.901,0.524583903421396
6.6000000000000005,9.001,0.5263720202469833
6.6000000000000005,9.100999999999999,0.5281247680294797
6.6000000000000005,9.201,0.5298431775343432
6.6000000000000005,9.301,0.5315282402318415
6.6000000000000005,9.401,0.5331809101312357
6.6000000000000005,9.501,0.5348021055145498
6.6000000000000005,9.601,0.5363927105761772
6.6000000000000005,9.701,0.537953576974139
6.6000000000000005,9.801,0.5394855252984161
6.6000000000000005,9.901,0.5409893464614012
6.6000000000000005,10.001,0.5424658030151853
6.6000000000000005,10.101,0.5439156304000594
6.6000000000000005,10.201,0.5453395381283421
6.6000000000000005,10.301,0.5467382109073489
6.6000000000000005,10.401,0.5481123097050797
6.6000000000000005,10.501,0.5494624727619658
6.6000000000000005,10.601,0.5507893165517972
6.6000000000000005,10.701,0.5520934366947473
6.6000000000000005,10.801,0.553375408825232
6.6000000000000005,10.901,0.5546357894171586
6.6000000000000005,11.001,0.5558751165689616
6.6000000000000005,11.101,0.5570939107506687
6.6000000000000005,11.201,0.5582926755151049
6.6000000000000005,11.301,0.5594718981752053
6.6000000000000005,11.401,0.5606320504492912
6.6000000000000005,11.501,0.5617735890760462
6.6000000000000005,11.601,0.5628969564008275
6.6000000000000005,11.701,0.5640025809348431
6.6000000000000005,11.801,0.5650908778886395
6.6000000000000005,11.901,0.5661622496812545
6.6000000000000005,12.001,0.5672170864263095
6.6000000000000005,12.101,0.5682557663962443
6.6000000000000005,12.201,0.5692786564658201
6.6000000000000005,12.301,0.5702861125359607
6.6000000000000005,12.401,0.5712784799389269
6.6000000000000005,12.501,0.5722560938257782
6.6000000000000005,12.601,0.573219279537006
6.6000000000000005,12.701,0.5741683529571836
6.6000000000000005,12.801,0.5751036208544225
6.6000000000000005,12.901,0.5760253812053892
6.6000000000000005,13.001,0.5769339235065857
6.6000000000000005,13.101,0.5778295290725638
6.6000000000000005,13.201,0.5787124713217059
6.6000000000000005,13.301,0.5795830160501667
6.6000000000000005,13.401,0.5804414216945453
6.6000000000000005,13.501,0.5812879395838175
6.6000000000000005,13.601,0.582122814181038
6.6000000000000005,13.701,0.5829462833152877
6.6000000000000005,13.801,0.5837585784043265
6.6000000000000005,13.901,0.5845599246683716
6.6000000000000005,14.001,0.585350541335418
6.6000000000000005,14.101,0.5861306418384834
6.6000000000000005,14.201,0.5869004340051436
6.6000000000000005,14.301,0.5876601202397069
6.6000000000000005,14.401,0.5884098976983569
6.6000000000000005,14.501,0.5891499584575779
6.6000000000000005,14.601,0.5898804896761615
6.6000000000000005,14.701,0.5906016737510699
6.6000000000000005,14.801,0.5913136884674366
6.6000000000000005,14.901,0.5920167071429465

6.7,0.001,0.0
6.7,0.101,0.0
6.7,0.201,0.0
6.7,0.30100000000000005,0.0
6.7,0.401,0.0
6.7,0.501,0.0
6.7,0.6010000000000001,0.0
6.7,0.7010000000000001,0.0
6.7,0.801,0.0
6.7,0.901,0.00024586076895954196
6.7,1.001,0.00306050766279847
6.7,1.101,0.009627695238844184
6.7,1.201,0.019472721654427243
6.7,1.301,0.03175848365862815
6.7,1.401,0.04569932526921842
6.7,1.501,0.06066289574512397
6.7,1.601,0.07617203548872083
6.7,1.701,0.09187905453804554
6.7,1.801,0.10753663713341399
6.7,1.901,0.12297265928995424
6.7,2.001,0.13807031943370426
6.7,2.101,0.15275309351073407
6.7,2.201,0.16697356964464938
6.7,2.301,0.1807052444788123
6.7,2.4010000000000002,0.19393652485256932
6.7,2.501,0.2066663517864104
6.7,2.601,0.21890101135679085
6.7,2.701,0.23065181231395052
6.7,2.801,0.24193339676245368
6.7,2.9010000000000002,0.2527625137919448
6.7,3.001,0.26315713222134324
6.7,3.101,0.2731358021680172
6.7,3.201,0.2827171994551092
6.7,3.301,0.2919198044946057
6.7,3.4010000000000002,0.3007616800960208
6.7,3.501,0.3092603219932884
6.7,3.601,0.31743256271864123
6.7,3.701,0.32529451447232327
6.7,3.801,0.3328615403366269
6.7,3.9010000000000002,0.3401482459186881
6.7,4.001,0.34716848553633217
6.7,4.101000000000001,0.35393537857173585
6.7,4.2010000000000005,0.3604613327446176
6.7,4.301,0.36675807189935666
6.7,4.401000000000001,0.37283666653170255
6.7,4.501,0.37870756575420783
6.7,4.601000000000001,0.3843806297549018
6.7,4.7010000000000005,0.3898651620704403
6.7,4.801000000000001,0.3951699411950093
6.7,4.901000000000001,0.4003032511960006
6.7,5.001,0.4052729111192519
6.7,5.101000000000001,0.41008630304970445
6.7,5.2010000000000005,0.41475039875465847
6.7,5.301000000000001,0.4192717848817054
6.7,5.401000000000001,0.4236566867158681
6.7,5.501,0.4279109905235428
6.7,5.601000000000001,0.43204026452681826
6.7,5.7010000000000005,0.4360497785624119
6.7,5.801000000000001,0.43994452248614163
6.7,5.901000000000001,0.4437292233875889
6.7,6.001,0.44740836168115533
6.7,6.101000000000001,0.4509861861396887
6.7,6.2010000000000005,0.45446672793569864
6.7,6.301000000000001,0.45785381375322337
6.7,6.401000000000001,0.46115107803092986
6.7,6.501,0.4643619743942155
6.7,6.601000000000001,0.46748978633105315
6.7,6.7010000000000005,0.4705376371632356
6.7,6.801000000000001,0.4735084993615587
6.7,6.901000000000001,0.476405203250433
6.7,7.001,0.4792304451444359
6.7,7.101000000000001,0.48198679495647184
6.7,7.2010000000000005,0.4846767033144823
6.7,7.301000000000001,0.4873025082210688
6.7,7.401000000000001,0.4898664412879649
6.7,7.501,0.49237063357501076
6.7,7.601000000000001,0.49481712106114534
6.7,7.7010000000000005,0.49720784977294225
6.7,7.801000000000001,0.49954468059435486
6.7,7.901000000000001,0.501829393779614
6.7,8.001,0.504063693189616
6.7,8.100999999999999,0.5062492102706528
6.7,8.201,0.5083875077929634
6.7,8.301,0.5104800833653069
6.7,8.401,0.512528372740579
6.7,8.501,0.5145337529264041
6.7,8.600999999999999,0.5164975451136298
6.7,8.701,0.5184210174347099
6.7,8.801,0.5203053875631111
6.7,8.901,0.5221518251640751
6.7,9.001,0.5239614542063341
6.7,9.100999999999999,0.5257353551436973
6.7,9.201,0.5274745669747993
6.7,9.301,0.5291800891887171
6.7,9.401,0.5308528836036236
6.7,9.501,0.5324938761051551
6.7,9.601,0.5341039582906993
6.7,9.701,0.5356839890253949
6.7,9.801,0.5372347959152336
6.7,9.901,0.5387571767022891
6.7,10.001,0.5402519005867636
6.7,10.101,0.5417197094802279
6.7,10.201,0.543161319194133
6.7,10.301,0.5445774205674144
6.7,10.401,0.5459686805367474
6.7,10.501,0.547335743152786
6.7,10.601,0.5486792305455026
6.7,10.701,0.5499997438415399
6.7,10.801,0.5512978640363051
6.7,10.901,0.5525741528233618
6.7,11.001,0.5538291533835117
6.7,11.101,0.5550633911358097
6.7,11.201,0.5562773744526196
6.7,11.301,0.5574715953406757
6.7,11.401,0.5586465300900134
6.7,11.501,0.5598026398924971
6.7,11.601,0.5609403714315877
6.7,11.701,0.5620601574448781
6.7,11.801,0.5631624172608442
6.7,11.901,0.5642475573111648
6.7,12.001,0.5653159716198918
6.7,12.101,0.5663680422706682
6.7,12.201,0.5674041398531284
6.7,12.301,0.5684246238895473
6.7,12.401,0.56942984324274
6.7,12.501,0.5704201365061627
6.7,12.601,0.5713958323771086
6.7,12.701,0.572357250013835
6.7,12.801,0.5733046993774288
6.7,12.901,0.5742384815591502
6.7,13.001,0.5751588890939724
6.7,13.101,0.5760662062609827
6.7,13.201,0.5769607093712813
6.7,13.301,0.5778426670439776
6.7,13.401,0.5787123404708497
6.7,13.501,0.5795699836702025
6.7,13.601,0.580415843730436
6.7,13.701,0.5812501610438016
6.7,13.801,0.5820731695308011
6.7,13.901,0.5828850968556666
6.7,14.001,0.5836861646333193
6.7,14.101,0.5844765886282088
6.7,14.201,0.5852565789453869
6.7,14.301,0.5860263402141778
6.7,14.401,0.586786071764768
6.7,14.501,0.5875359677980334
6.7,14.601,0.5882762175489022
6.7,14.701,0.5890070054435386
6.7,14.801,0.5897285112506142
6.7,14.901,0.5904409102269295

6.800000000000001,0.001,0.0
6.800000000000001,0.101,0.0
6.800000000000001,0.201,0.0
6.800000000000001,0.30100000000000005,0.0
6.800000000000001,0.401,0.0
6.800000000000001,0.501,0.0
6.800000000000001,0.6010000000000001,0.0
6.800000000000001,0.7010000000000001,0.0
6.800000000000001,0.801,0.0
6.800000000000001,0.901,0.00012737335493704838
6.800000000000001,1.001,0.002410854730326427
6.800000000000001,1.101,0.008321500434346138
6.800000000000001,1.201,0.017532133131747347
6.800000000000001,1.301,0.029257699066270654
6.800000000000001,1.401,0.04272507397665212
6.800000000000001,1.501,0.057298509074406326
6.800000000000001,1.601,0.07249169389379889
6.800000000000001,1.701,0.08794642133119368
6.800000000000001,1.801,0.10340531097204571
6.800000000000001,1.901,0.11868729450535821
6.800000000000001,2.001,0.13366790386285182
6.800000000000001,2.101,0.1482641678918334
6.800000000000001,2.201,0.16242330827895457
6.800000000000001,2.301,0.17611437828153897
6.800000000000001,2.4010000000000002,0.1893221143074257
6.800000000000001,2.501,0.20204242723033508
6.800000000000001,2.601,0.21427910034984315
6.800000000000001,2.701,0.22604137287935458
6.800000000000001,2.801,0.23734217306294755
6.800000000000001,2.9010000000000002,0.24819682829614628
6.800000000000001,3.001,0.25862212602738904
6.800000000000001,3.101,0.2686356330512184
6.800000000000001,3.201,0.2782552054294729
6.800000000000001,3.301,0.28749863920831814
6.800000000000001,3.4010000000000002,0.296383425181142
6.800000000000001,3.501,0.3049265805178128
6.800000000000001,3.601,0.31314453710477247
6.800000000000001,3.701,0.3210530716132063
6.800000000000001,3.801,0.3286672661353399
6.800000000000001,3.9010000000000002,0.3360014910637286
6.800000000000001,4.001,0.34306940399747243
6.800000000000001,4.101000000000001,0.3498839600331312
6.800000000000001,4.2010000000000005,0.35645742997582025
6.800000000000001,4.301,0.3628014238893259
6.800000000000001,4.401000000000001,0.3689269180679985
6.800000000000001,4.501,0.37484428401291897
6.800000000000001,4.601000000000001,0.3805633183714042
6.800000000000001,4.7010000000000005,0.38609327308275343
6.800000000000001,4.801000000000001,0.39144288518705594
6.800000000000001,4.901000000000001,0.3966204059148913
6.800000000000001,5.001,0.4016336287967188
6.800000000000001,5.101000000000001,0.40648991662131045
6.800000000000001,5.2010000000000005,0.41119622714005655
6.800000000000001,5.301000000000001,0.4157591374639285
6.800000000000001,5.401000000000001,0.4201848671364771
6.800000000000001,5.501,0.4244792998927556
6.800000000000001,5.601000000000001,0.4286480041328704
6.800000000000001,5.7010000000000005,0.43269625215188556
6.800000000000001,5.801000000000001,0.43662903817645243
6.800000000000001,5.901000000000001,0.4404510952638988
6.800000000000001,6.001,0.4441669111224375
6.800000000000001,6.101000000000001,0.4477807429122604
6.800000000000001,6.2010000000000005,0.45129663108709817
6.800000000000001,6.301000000000001,0.45471841233467175
6.800000000000001,6.401000000000001,0.45804973167266755
6.800000000000001,6.501,0.46129405375462174
6.800000000000001,6.601000000000001,0.464454673437572
6.800000000000001,6.7010000000000005,0.4675347256606521
6.800000000000001,6.801000000000001,0.47053719468104577
6.800000000000001,6.901000000000001,0.4734649227109602
6.800000000000001,7.001,0.4763206179965608
6.800000000000001,7.101000000000001,0.4791068623771823
6.800000000000001,7.2010000000000005,0.4818261183605813
6.800000000000001,7.301000000000001,0.4844807357475959
6.800000000000001,7.401000000000001,0.48707295783726484
6.800000000000001,7.501,0.4896049272413098
6.800000000000001,7.601000000000001,0.49207869133484256
6.800000000000001,7.7010000000000005,0.49449620736825123
6.800000000000001,7.801000000000001,0.49685934726344316
6.800000000000001,7.901000000000001,0.49916990211595874
6.800000000000001,8.001,0.5014295864229197
6.800000000000001,8.100999999999999,0.5036400420553475
6.800000000000001,8.201,0.5058028419920426
6.800000000000001,8.301,0.5079194938309853
6.800000000000001,8.401,0.5099914430930645
6.800000000000001,8.501,0.5120200763318845
6.800000000000001,8.600999999999999,0.5140067240624105
6.800000000000001,8.701,0.5159526635203033
6.800000000000001,8.801,0.5178591212629517
6.800000000000001,8.901,0.519727275622431
6.800000000000001,9.001,0.5215582590198913
6.800000000000001,9.100999999999999,0.523353160150212
6.800000000000001,9.201,0.525113026045146
6.800000000000001,9.301,0.5268388640225931
6.800000000000001,9.401,0.5285316435291266
6.800000000000001,9.501,0.5301922978823959
6.800000000000001,9.601,0.5318217259195773
6.800000000000001,9.701,0.5334207935576283
6.800000000000001,9.801,0.5349903352707052
6.800000000000001,9.901,0.5365311554897441
6.800000000000001,10.001,0.5380440299288771
6.800000000000001,10.101,0.5395297068430314
6.800000000000001,10.201,0.5409889082207866
6.800000000000001,10.301,0.5424223309162859
6.800000000000001,10.401,0.5438306477237544
6.800000000000001,10.501,0.5452145083979483
6.800000000000001,10.601,0.5465745406236364
6.800000000000001,10.701,0.5479113509370309
6.800000000000001,10.801,0.54922552560188
6.800000000000001,10.901,0.550517631442782
6.800000000000001,11.001,0.5517882166381046
6.800000000000001,11.101,0.5530378114747563
6.800000000000001,11.201,0.5542669290669037
6.800000000000001,11.301,0.5554760660406157
6.800000000000001,11.401,0.5566657031862802
6.800000000000001,11.501,0.5578363060805334
6.800000000000001,11.601,0.558988325679336
6.800000000000001,11.701,0.5601221988837329
6.800000000000001,11.801,0.5612383490797351
6.800000000000001,11.901,0.5623371866536887
6.800000000000001,12.001,0.5634191094844045
6.800000000000001,12.101,0.5644845034132534
6.800000000000001,12.201,0.5655337426933582
6.800000000000001,12.301,0.5665671904189561
6.800000000000001,12.401,0.5675851989359295
6.800000000000001,12.501,0.5685881102344609
6.800000000000001,12.601,0.5695762563247055
6.800000000000001,12.701,0.5705499595963238
6.800000000000001,12.801,0.571509533162674
6.800000000000001,12.901,0.572455281190419
6.800000000000001,13.001,0.5733874992152546
6.800000000000001,13.101,0.5743064744444353
6.800000000000001,13.201,0.5752124860467337
6.800000000000001,13.301,0.576105805430429
6.800000000000001,13.401,0.576986696509904
6.800000000000001,13.501,0.5778554159613764
6.800000000000001,13.601,0.578712213468284
6.800000000000001,13.701,0.5795573319568017
6.800000000000001,13.801,0.5803910078219482
6.800000000000001,13.901,0.5812134711447166
6.800000000000001,14.001,0.5820249459006396
6.800000000000001,14.101,0.5828256501601776
6.800000000000001,14.201,0.5836157962813024
6.800000000000001,14.301,0.584395591094623
6.800000000000001,14.401,0.5851652360813897
6.800000000000001,14.501,0.5859249275446925
6.800000000000001,14.601,0.5866748567741522
6.800000000000001,14.701,0.5874152102043908
6.800000000000001,14.801,0.5881461695675532
6.800000000000001,14.901,0.5888679120401349

6.9,0.001,0.0
6.9,0.101,0.0
6.9,0.201,0.0
6.9,0.30100000000000005,0.0
6.9,0.401,0.0
6.9,0.501,0.0
6.9,0.6010000000000001,0.0
6.9,0.7010000000000001,0.0
6.9,0.801,0.0
6.9,0.901,5.479617553719527e-05
6.9,1.001,0.0018603279901126622
6.9,1.101,0.007139135515995923
6.9,1.201,0.015724955659391873
6.9,1.301,0.026891766774907986
6.9,1.401,0.03988275491373304
6.9,1.501,0.05406087376165447
6.9,1.601,0.06893185024662069
6.9,1.701,0.08412763741479859
6.9,1.801,0.09938117451860169
6.9,1.901,0.11450266232791968
6.9,2.001,0.12936007884550263
6.9,2.101,0.14386405861068494
6.9,2.201,0.15795647435577792
6.9,2.301,0.17160193288374231
6.9,2.4010000000000002,0.1847814855249947
6.9,2.501,0.1974879922575156
6.9,2.601,0.20972271008361862
6.9,2.701,0.2214927843948561
6.9,2.801,0.23280940570770123
6.9,2.9010000000000002,0.24368645694269858
6.9,3.001,0.25413952283134866
6.9,3.101,0.2641851670834787
6.9,3.201,0.27384040785192854
6.9,3.301,0.2831223402418016
6.9,3.4010000000000002,0.29204786794565496
6.9,3.501,0.30063351587271914
6.9,3.601,0.3088953028445959
6.9,3.701,0.3168486587505966
6.9,3.801,0.3245083744987741
6.9,3.9010000000000002,0.33188857603044286
6.9,4.001,0.33900271585296604
6.9,4.101000000000001,0.3458635771820559
6.9,4.2010000000000005,0.35248328701278314
6.9,4.301,0.3588733353622529
6.9,4.401000000000001,0.3650445986233164
6.9,4.501,0.37100736549462665
6.9,4.601000000000001,0.37677136435006825
6.9,4.7010000000000005,0.3823457912115659
6.9,4.801000000000001,0.38773933771708713
6.9,4.901000000000001,0.3929602186479853
6.9,5.001,0.3980161987100164
6.9,5.101000000000001,0.4029146183604636
6.9,5.2010000000000005,0.407662418547481
6.9,5.301000000000001,0.41226616428278823
6.9,5.401000000000001,0.4167320670096595
6.9,5.501,0.4210660057581108
6.9,5.601000000000001,0.42527354710087845
6.9,5.7010000000000005,0.42935996393919684
6.9,5.801000000000001,0.43333025315800294
6.9,5.901000000000001,0.43718915219722465
6.9,6.001,0.44094115459011285
6.9,6.101000000000001,0.44459052452185577
6.9,6.2010000000000005,0.4481413104624914
6.9,6.301000000000001,0.45159735792781236
6.9,6.401000000000001,0.45496232142084875
6.9,6.501,0.4582396756048619
6.9,6.601000000000001,0.4614327257567407
6.9,6.7010000000000005,0.4645446175474424
6.9,6.801000000000001,0.46757834619370753
6.9,6.901000000000001,0.4705367650228339
6.9,7.001,0.47342259348984084
6.9,7.101000000000001,0.4762384246839318
6.9,7.2010000000000005,0.4789867323588306
6.9,7.301000000000001,0.48166987751930296
6.9,7.401000000000001,0.4842901145940262
6.9,7.501,0.4868495972229215
6.9,7.601000000000001,0.48935038368513695
6.9,7.7010000000000005,0.4917944419920482
6.9,7.801000000000001,0.49418365466794284
6.9,7.901000000000001,0.4965198232394575
6.9,8.001,0.49880467245334975
6.9,8.100999999999999,0.5010398542407963
6.9,8.201,0.5032269514451247
6.9,8.301,0.5053674813286734
6.9,8.401,0.5074628988733744
6.9,8.501,0.5095145998886068
6.9,8.600999999999999,0.5115239239389152
6.9,8.701,0.5134921571032961
6.9,8.801,0.5154205345769315
6.9,8.901,0.5173102431254835
6.9,9.001,0.5191624234013583
6.9,9.100999999999999,0.5209781721306899
6.9,9.201,0.5227585441791879
6.9,9.301,0.5245045545044317
6.9,9.401,0.5262171800016711
6.9,9.501,0.5278973612497082
6.9,9.601,0.5295460041629962
6.9,9.701,0.5311639815556632
6.9,9.801,0.5327521346227946
6.9,9.901,0.5343112743439482
6.9,10.001,0.5358421828135412
6.9,10.101,0.5373456145024458
6.9,10.201,0.5388222974548442
6.9,10.301,0.5402729344241262
6.9,10.401,0.5416982039513687
6.9,10.501,0.5430987613897089
6.9,10.601,0.5444752398777073
6.9,10.701,0.5458282512646027
6.9,10.801,0.5471583869901723
6.9,10.901,0.5484662189217476
6.9,11.001,0.549752300150766
6.9,11.101,0.5510171657510983
6.9,11.201,0.5522613335012525
6.9,11.301,0.5534853045724227
6.9,11.401,0.5546895641842323
6.9,11.501,0.5558745822299103
6.9,11.601,0.5570408138725337
6.9,11.701,0.5581887001138724
6.9,11.801,0.559318668337278
6.9,11.901,0.5604311328259763
6.9,12.001,0.5615264952580452
6.9,12.101,0.5626051451792755
6.9,12.201,0.5636674604550572
6.9,12.301,0.5647138077023529
6.9,12.401,0.5657445427027721
6.9,12.501,0.5667600107976919
6.9,12.601,0.5677605472663241
6.9,12.701,0.5687464776875746
6.9,12.801,0.5697181182864924
6.9,12.901,0.5706757762660652
6.9,13.001,0.5716197501250732
6.9,13.101,0.5725503299626755
6.9,13.201,0.5734677977703685
6.9,13.301,0.574372427711915
6.9,13.401,0.5752644863918183
6.9,13.501,0.57614423311288
6.9,13.601,0.5770119201233508
6.9,13.701,0.5778677928541642
6.9,13.801,0.5787120901467031
6.9,13.901,0.5795450444715443
6.9,14.001,0.5803668821385845
6.9,14.101,0.581177823498945
6.9,14.201,0.5819780831390224
6.9,14.301,0.58276787006704
6.9,14.401,0.583547387892434
6.9,14.501,0.5843168349983877
6.9,14.601,0.5850764047078232
6.9,14.701,0.5858262854431303
6.9,14.801,0.5865666608799087
6.9,14.901,0.5872977100949803

7.0,0.001,0.0
7.0,0.101,0.0
7.0,0.201,0.0
7.0,0.30100000000000005,0.0
7.0,0.401,0.0
7.0,0.501,0.0
7.0,0.6010000000000001,0.0
7.0,0.7010000000000001,0.0
7.0,0.801,0.0
7.0,0.901,1.6876722274039245e-05
7.0,1.001,0.001400721631539764
7.0,1.101,0.00607443365679418
7.0,1.201,0.014046438131579986
7.0,1.301,0.02465694919304903
7.0,1.401,0.03716937506254717
7.0,1.501,0.05094755602503336
7.0,1.601,0.0654904989222239
7.0,1.701,0.08042103050198506
7.0,1.801,0.09546281886524889
7.0,1.901,0.11041756470094076
7.0,2.001,0.12514581711673994
7.0,2.101,0.13955187821387405
7.0,2.201,0.1535722959705809
7.0,2.301,0.1671672327099616
7.0,2.4010000000000002,0.1803140438746935
7.0,2.501,0.19300252075057425
7.0,2.601,0.20523137282010523
7.0,2.701,0.21700562917440616
7.0,2.801,0.22833472016862483
7.0,2.9010000000000002,0.2392310626146933
7.0,3.001,0.24970901810626986
7.0,3.101,0.25978412825886177
7.0,3.201,0.2694725557843216
7.0,3.301,0.2787906787786556
7.0,3.4010000000000002,0.287754799169257
7.0,3.501,0.2963809362585433
7.0,3.601,0.30468468367787166
7.0,3.701,0.312681113529195
7.0,3.801,0.32038471555161324
7.0,3.9010000000000002,0.32780936217649354
7.0,4.001,0.33496829259839206
7.0,4.101000000000001,0.34187411068719803
7.0,4.2010000000000005,0.34853879284459244
7.0,4.301,0.3549737028717345
7.0,4.401000000000001,0.3611896116438017
7.0,4.501,0.3671967199390491
7.0,4.601000000000001,0.37300468318888735
7.0,4.7010000000000005,0.37862263723357037
7.0,4.801000000000001,0.3840592244098244
7.0,4.901000000000001,0.38932261948040325
7.0,5.001,0.39442055505501306
7.0,5.101000000000001,0.3993603462577321
7.0,5.2010000000000005,0.4041489144759487
7.0,5.301000000000001,0.40879281008599055
7.0,5.401000000000001,0.41329823409565364
7.0,5.501,0.4176710586772947
7.0,5.601000000000001,0.42191684658975137
7.0,5.7010000000000005,0.42604086950515957
7.0,5.801000000000001,0.43004812526938396
7.0,5.901000000000001,0.4339433541334756
7.0,6.001,0.43773105399927936
7.0,6.101000000000001,0.4414154947257663
7.0,6.2010000000000005,0.445000731544443
7.0,6.301000000000001,0.44849061763269166
7.0,6.401000000000001,0.4518888158935007
7.0,6.501,0.4551988099889769
7.0,6.601000000000001,0.4584239146735084
7.0,6.7010000000000005,0.461567285470613
7.0,6.801000000000001,0.46463192773546774
7.0,6.901000000000001,0.46762070514298015
7.0,7.001,0.47053634763906776
7.0,7.101000000000001,0.4733814588906265
7.0,7.2010000000000005,0.4761585232675195
7.0,7.301000000000001,0.47886991238783044
7.0,7.401000000000001,0.4815178912556092
7.0,7.501,0.48410462401842663
7.0,7.601000000000001,0.4866321793702193
7.0,7.7010000000000005,0.48910253562318984
7.0,7.801000000000001,0.49151758547089597
7.0,7.901000000000001,0.4938791404631383
7.0,8.001,0.4961889352118295
7.0,8.100999999999999,0.4984486313456852
7.0,8.201,0.5006598212303384
7.0,8.301,0.5028240314693091
7.0,8.401,0.5049427262001883
7.0,8.501,0.507017310199382
7.0,8.600999999999999,0.5090491318078323
7.0,8.701,0.5110394856892649
7.0,8.801,0.5129896154317043
7.0,8.901,0.514900716002253
7.0,9.001,0.5167739360644398
7.0,9.100999999999999,0.5186103801667967
7.0,9.201,0.5204111108107298
7.0,9.301,0.5221771504051953
7.0,9.401,0.5239094831151825
7.0,9.501,0.5256090566105278
7.0,9.601,0.5272767837211411
7.0,9.701,0.5289135440043234
7.0,9.801,0.5305201852294672
7.0,9.901,0.5320975247850835
7.0,10.001,0.5336463510127721
7.0,10.101,0.535167424472447
7.0,10.201,0.5366614791428471
7.0,10.301,0.538129223561099
7.0,10.401,0.5395713419048579
7.0,10.501,0.5409884950203248
7.0,10.601,0.5423813213992238
7.0,10.701,0.543750438107637
7.0,10.801,0.5450964416693979
7.0,10.901,0.5464199089065891
7.0,11.001,0.5477213977395209
7.0,11.101,0.5490014479484258
7.0,11.201,0.5502605818989611
7.0,11.301,0.5514993052334942
7.0,11.401,0.5527181075300104
7.0,11.501,0.5539174629303831
7.0,11.601,0.5550978307396411
7.0,11.701,0.5562596559977618
7.0,11.801,0.5574033700254384
7.0,11.901,0.5585293909451783
7.0,12.001,0.5596381241790104
7.0,12.101,0.5607299629240103
7.0,12.201,0.5618052886067724
7.0,12.301,0.5628644713179032
7.0,12.401,0.5639078702275444
7.0,12.501,0.5649358339828747
7.0,12.601,0.5659487010884907
7.0,12.701,0.5669468002705125
7.0,12.801,0.5679304508252183
7.0,12.901,0.5688999629529584
7.0,13.001,0.5698556380780689
7.0,13.101,0.5707977691554558
7.0,13.201,0.571726640964492
7.0,13.301,0.5726425303908301
7.0,13.401,0.5735457066967034
7.0,13.501,0.5744364317802539
7.0,13.601,0.5753149604244058
7.0,13.701,0.5761815405357636
7.0,13.801,0.5770364133740011
7.0,13.901,0.577879813772172
7.0,14.001,0.5787119703483613
7.0,14.101,0.5795331057090655
7.0,14.201,0.5803434366446771
7.0,14.301,0.5811431743174266
7.0,14.401,0.5819325244421132
7.0,14.501,0.582711687459951
7.0,14.601,0.583480858705827
7.0,14.701,0.5842402285692596
7.0,14.801,0.5849899826493364
7.0,14.901,0.5857303019038834

7.1000000000000005,0.001,0.0
7.1000000000000005,0.101,0.0
7.1000000000000005,0.201,0.0
7.1000000000000005,0.30100000000000005,0.0
7.1000000000000005,0.401,0.0
7.1000000000000005,0.501,0.0
7.1000000000000005,0.6010000000000001,0.0
7.1000000000000005,0.7010000000000001,0.0
7.1000000000000005,0.801,0.0
7.1000000000000005,0.901,2.362486661640212e-06
7.1000000000000005,1.001,0.0010238298439903277
7.1000000000000005,1.101,0.005121228029741435
7.1000000000000005,1.201,0.012491829442530909
7.1000000000000005,1.301,0.022549508729202833
7.1000000000000005,1.401,0.03458194140518053
7.1000000000000005,1.501,0.04795612208270808
7.1000000000000005,1.601,0.0621656342956459
7.1000000000000005,1.701,0.07682492830587791
7.1000000000000005,1.801,0.09164883510415449
7.1000000000000005,1.901,0.1064308035677235
7.1000000000000005,2.001,0.1210240914116475
7.1000000000000005,2.101,0.1353267392479856
7.1000000000000005,2.201,0.14927000121882503
7.1000000000000005,2.301,0.16280960218473617
7.1000000000000005,2.4010000000000002,0.17591919472593934
7.1000000000000005,2.501,0.1885854865921331
7.1000000000000005,2.601,0.20080462082129097
7.1000000000000005,2.701,0.2125794895319561
7.1000000000000005,2.801,0.22391774191762834
7.1000000000000005,2.9010000000000002,0.2348303081952219
7.1000000000000005,3.001,0.24533030732520075
7.1000000000000005,3.101,0.25543224057143055
7.1000000000000005,3.201,0.2651513982884978
7.1000000000000005,3.301,0.2745034260024799
7.1000000000000005,3.4010000000000002,0.28350400963164496
7.1000000000000005,3.501,0.2921686498758207
7.1000000000000005,3.601,0.30051250334435925
7.1000000000000005,3.701,0.30855027359370324
7.1000000000000005,3.801,0.31629613941854073
7.1000000000000005,3.9010000000000002,0.3237637108595435
7.1000000000000005,4.001,0.3309660057293302
7.1000000000000005,4.101000000000001,0.33791544121724604
7.1000000000000005,4.2010000000000005,0.3446238364603344
7.1000000000000005,4.301,0.3511024229713678
7.1000000000000005,4.401000000000001,0.35736186057559977
7.1000000000000005,4.501,0.3634122570859055
7.1000000000000005,4.601000000000001,0.3692631903858548
7.1000000000000005,4.7010000000000005,0.3749237319254597
7.1000000000000005,4.801000000000001,0.38040247088998963
7.1000000000000005,4.901000000000001,0.3857075384972652
7.1000000000000005,5.001,0.39084663202757797
7.1000000000000005,5.101000000000001,0.39582703830368426
7.1000000000000005,5.2010000000000005,0.4006556564244773
7.1000000000000005,5.301000000000001,0.4053390196212428
7.1000000000000005,5.401000000000001,0.40988331615469675
7.1000000000000005,5.501,0.41429440920799293
7.1000000000000005,5.601000000000001,0.4185778557583979
7.1000000000000005,5.7010000000000005,0.422738924430587
7.1000000000000005,5.801000000000001,0.42678261234918474
7.1000000000000005,5.901000000000001,0.4307136610185609
7.1000000000000005,6.001,0.43453657126503525
7.1000000000000005,6.101000000000001,0.4382556172812836
7.1000000000000005,6.2010000000000005,0.44187485981551666
7.1000000000000005,6.301000000000001,0.4453981585493565
7.1000000000000005,6.401000000000001,0.4488291837086507
7.1000000000000005,6.501,0.45217142695100804
7.1000000000000005,6.601000000000001,0.455428211572824
7.1000000000000005,6.7010000000000005,0.45860270207716963
7.1000000000000005,6.801000000000001,0.461697913142251
7.1000000000000005,6.901000000000001,0.46471671802832476
7.1000000000000005,7.001,0.4676618564590337
7.1000000000000005,7.101000000000001,0.47053594201117177
7.1000000000000005,7.2010000000000005,0.4733414690449382
7.1000000000000005,7.301000000000001,0.47608081920481915
7.1000000000000005,7.401000000000001,0.47875626751937406
7.1000000000000005,7.501,0.48136998812640525
7.1000000000000005,7.601000000000001,0.4839240596482794
7.1000000000000005,7.7010000000000005,0.4864204702405322
7.1000000000000005,7.801000000000001,0.48886112233534496
7.1000000000000005,7.901000000000001,0.49124783710002917
7.1000000000000005,8.001,0.49358235862928307
7.1000000000000005,8.100999999999999,0.49586635788869965
7.1000000000000005,8.201,0.49810143642581206
7.1000000000000005,8.301,0.5002891298638306
7.1000000000000005,8.401,0.5024309111921865
7.1000000000000005,8.501,0.5045281938670219
7.1000000000000005,8.600999999999999,0.5065823347338512
7.1000000000000005,8.701,0.5085946367837868
7.1000000000000005,8.801,0.5105663517539238
7.1000000000000005,8.901,0.5124986825817592
7.1000000000000005,9.001,0.5143927857228392
7.1000000000000005,9.100999999999999,0.5162497733401986
7.1000000000000005,9.201,0.5180707153735766
7.1000000000000005,9.301,0.5198566414958455
7.1000000000000005,9.401,0.5216085429635873
7.1000000000000005,9.501,0.5233273743682904
7.1000000000000005,9.601,0.5250140552941963
7.1000000000000005,9.701,0.5266694718884332
7.1000000000000005,9.801,0.5282944783486876
7.1000000000000005,9.901,0.5298898983333314
7.1000000000000005,10.001,0.5314565262985854
7.1000000000000005,10.101,0.5329951287670113
7.1000000000000005,10.201,0.5345064455313366
7.1000000000000005,10.301,0.5359911907973672
7.1000000000000005,10.401,0.5374500542694901
7.1000000000000005,10.501,0.5388837021820521
7.1000000000000005,10.601,0.5402927782796947
7.1000000000000005,10.701,0.5416779047495166
7.1000000000000005,10.801,0.5430396831077725
7.1000000000000005,10.901,0.5443786950436347
7.1000000000000005,11.001,0.5456955032223946
7.1000000000000005,11.101,0.5469906520503287
7.1000000000000005,11.201,0.5482646684033249
7.1000000000000005,11.301,0.549518062321228
7.1000000000000005,11.401,0.5507513276697548
7.1000000000000005,11.501,0.551964942771707
7.1000000000000005,11.601,0.5531593710091194
7.1000000000000005,11.701,0.5543350613978663
7.1000000000000005,11.801,0.5554924491361826
7.1000000000000005,11.901,0.5566319561284444
7.1000000000000005,12.001,0.5577539914854974
7.1000000000000005,12.101,0.5588589520027336
7.1000000000000005,12.201,0.5599472226170514
7.1000000000000005,12.301,0.5610191768437729
7.1000000000000005,12.401,0.5620751771945232
7.1000000000000005,12.501,0.5631155755770295
7.1000000000000005,12.601,0.5641407136777318
7.1000000000000005,12.701,0.5651509233280616
7.1000000000000005,12.801,0.5661465268551852
7.1000000000000005,12.901,0.5671278374179684
7.1000000000000005,13.001,0.5680951593288834
7.1000000000000005,13.101,0.5690487883625296
7.1000000000000005,13.201,0.5699890120514094
7.1000000000000005,13.301,0.5709161099695688
7.1000000000000005,13.401,0.5718303540046691
7.1000000000000005,13.501,0.5727320086190393
7.1000000000000005,13.601,0.5736213311002177
7.1000000000000005,13.701,0.5744985718014757
7.1000000000000005,13.801,0.5753639743727774
7.1000000000000005,13.901,0.5762177759826219
7.1000000000000005,14.001,0.5770602075311757
7.1000000000000005,14.101,0.5778914938550935
7.1000000000000005,14.201,0.5787118539243985
7.1000000000000005,14.301,0.5795215010317797
7.1000000000000005,14.401,0.5803206429746395
7.1000000000000005,14.501,0.5811094822302153
7.1000000000000005,14.601,0.5818882161240754
7.1000000000000005,14.701,0.5826570369922819
7.1000000000000005,14.801,0.583416132337492
7.1000000000000005,14.901,0.5841656849792618

7.2,0.001,0.0
7.2,0.101,0.0
7.2,0.201,0.0
7.2,0.30100000000000005,0.0
7.2,0.401,0.0
7.2,0.501,0.0
7.2,0.6010000000000001,0.0
7.2,0.7010000000000001,0.0
7.2,0.801,0.0
7.2,0.901,9.602140574666957e-10
7.2,1.001,0.0007214468168469537
7.2,1.101,0.00427335180783836
7.2,1.201,0.011056378486463856
7.2,1.301,0.02056570779187841
7.2,1.401,0.0321174609237192
7.2,1.501,0.045084138152843685
7.2,1.601,0.058955250741924384
7.2,1.701,0.07333765853960217
7.2,1.801,0.08793781432748576
7.2,1.901,0.10254118087157017
7.2,2.001,0.11699387446530897
7.2,2.101,0.13118775425960516
7.2,2.201,0.14504881819597182
7.2,2.301,0.15852836573260531
7.2,2.4010000000000002,0.17159634344814942
7.2,2.501,0.18423636366481472
7.2,2.601,0.19644198634916385
7.2,2.701,0.20821394778145713
7.2,2.801,0.2195580964266221
7.2,2.9010000000000002,0.2304838565673759
7.2,3.001,0.24100308596118922
7.2,3.101,0.2511292280152486
7.2,3.201,0.2608766844263026
7.2,3.301,0.27026035309687385
7.2,3.4010000000000002,0.2792952901125166
7.2,3.501,0.28799646492508746
7.2,3.601,0.29637858558381824
7.2,3.701,0.3044559765888224
7.2,3.801,0.3122424962242399
7.2,3.9010000000000002,0.31975148343725546
7.2,4.001,0.3269957267413595
7.2,4.101000000000001,0.33398744944088815
7.2,4.2010000000000005,0.3407383068490955
7.2,4.301,0.34725939221474955
7.2,4.401000000000001,0.3535612488648559
7.2,4.501,0.35965388667491427
7.2,4.601000000000001,0.36554680143896406
7.2,4.7010000000000005,0.3712489960639265
7.2,4.801000000000001,0.37676900278230435
7.2,4.901000000000001,0.3821149057836917
7.2,5.001,0.3872943638235801
7.2,5.101000000000001,0.39231463248888837
7.2,5.2010000000000005,0.39718258589208455
7.2,5.301000000000001,0.4019047376362513
7.2,5.401000000000001,0.40648726094702736
7.2,5.501,0.4109360079078923
7.2,5.601000000000001,0.4152565277657265
7.2,5.7010000000000005,0.41945408429629305
7.2,5.801000000000001,0.423533672235996
7.2,5.901000000000001,0.4275000327983897
7.2,6.001,0.43135766830247824
7.2,6.101000000000001,0.4351108559456985
7.2,6.2010000000000005,0.43876366075827655
7.2,6.301000000000001,0.44231994777785333
7.2,6.401000000000001,0.44578339348432605
7.2,6.501,0.4491574965349967
7.2,6.601000000000001,0.4524455878396366
7.2,6.7010000000000005,0.45565084001411843
7.2,6.801000000000001,0.4587762762499815
7.2,6.901000000000001,0.4618247786357937
7.2,7.001,0.46479909596453056
7.2,7.101000000000001,0.46770185105947326
7.2,7.2010000000000005,0.47053554764937594
7.2,7.301000000000001,0.4733025768219103
7.2,7.401000000000001,0.476005223082681
7.2,7.501,0.478645670045438
7.2,7.601000000000001,0.48122600577750796
7.2,7.7010000000000005,0.4837482278229314
7.2,7.801000000000001,0.48621424792433215
7.2,7.901000000000001,0.48862589646315807
7.2,8.001,0.49098492663663396
7.2,8.100999999999999,0.49329301838852535
7.2,8.201,0.49555178210967493
7.2,8.301,0.49776276212317583
7.2,8.401,0.49992743996804884
7.2,8.501,0.5020472374943372
7.2,8.600999999999999,0.5041235197816601
7.2,8.701,0.506157597892438
7.2,8.801,0.5081507314702436
7.2,8.901,0.510104131193023
7.2,9.001,0.5120189610902607
7.2,9.100999999999999,0.5138963407325612
7.2,9.201,0.5157373473015332
7.2,9.301,0.5175430175473447
7.2,9.401,0.5193143496408118
7.2,9.501,0.5210523049264321
7.2,9.601,0.5227578095823474
7.2,9.701,0.5244317561928165
7.2,9.801,0.5260750052384204
7.2,9.901,0.527688386508874
7.2,10.001,0.5292727004429977
7.2,10.101,0.5308287194001144
7.2,10.201,0.5323571888668539
7.2,10.301,0.5338588286030945
7.2,10.401,0.5353343337305324
7.2,10.501,0.5367843757671477
7.2,10.601,0.5382096036106285
7.2,10.701,0.5396106444736236
7.2,10.801,0.540988104773512
7.2,10.901,0.5423425709792142
7.2,11.001,0.5436746104174122
7.2,11.101,0.5449847720403979
7.2,11.201,0.5462735871576391
7.2,11.301,0.5475415701330213
7.2,11.401,0.5487892190496058
7.2,11.501,0.5500170163436375
7.2,11.601,0.5512254294094289
7.2,11.701,0.5524149111766509
7.2,11.801,0.5535859006614757
7.2,11.901,0.5547388234929252
7.2,12.001,0.5558740924157036
7.2,12.101,0.556992107770721
7.2,12.201,0.5580932579544419
7.2,12.301,0.5591779198581274
7.2,12.401,0.5602464592879852
7.2,12.501,0.5612992313671753
7.2,12.601,0.5623365809205743
7.2,12.701,0.5633588428431473
7.2,12.801,0.5643663424527273
7.2,12.901,0.5653593958279642
7.2,13.001,0.5663383101321572
7.2,13.101,0.5673033839236495
7.2,13.201,0.5682549074534267
7.2,13.301,0.5691931629505251
7.2,13.401,0.570118424895826
7.2,13.501,0.5710309602847762
7.2,13.601,0.571931028879556
7.2,13.701,0.5728188834511749
7.2,13.801,0.5736947700119671
7.2,13.901,0.5745589280389163
7.2,14.001,0.5754115906882349
7.2,14.101,0.5762529850015842
7.2,14.201,0.5770833321043174
7.2,14.301,0.5779028473960967
7.2,14.401,0.5787117407342254
7.2,14.501,0.5795102166100123
7.2,14.601,0.5802984743184805
7.2,14.701,0.5810767081217
7.2,14.801,0.5818451074060308
7.2,14.901,0.5826038568335329

7.300000000000001,0.001,0.0
7.300000000000001,0.101,0.0
7.300000000000001,0.201,0.0
7.300000000000001,0.30100000000000005,0.0
7.300000000000001,0.401,0.0
7.300000000000001,0.501,0.0
7.300000000000001,0.6010000000000001,0.0
7.300000000000001,0.7010000000000001,0.0
7.300000000000001,0.801,0.0
7.300000000000001,0.901,0.0
7.300000000000001,1.001,0.00048536673949223236
7.300000000000001,1.101,0.00352463816408554
7.300000000000001,1.201,0.00973533415759803
7.300000000000001,1.301,0.018701808789584752
7.300000000000001,1.401,0.029772940600249244
7.300000000000001,1.501,0.042329170453605146
7.300000000000001,1.601,0.05585734263609685
7.300000000000001,1.701,0.06995754891628264
7.300000000000001,1.801,0.08432834762740954
7.300000000000001,1.901,0.09874749855578284
7.300000000000001,2.001,0.11305413901280788
7.300000000000001,2.101,0.12713403579531776
7.300000000000001,2.201,0.1409079749974828
7.300000000000001,2.301,0.15432284777810837
7.300000000000001,2.4010000000000002,0.16734489541074093
7.300000000000001,2.501,0.17995462585124095
7.300000000000001,2.601,0.19214300166571183
7.300000000000001,2.701,0.2039085862368604
7.300000000000001,2.801,0.2152554091675163
7.300000000000001,2.9010000000000002,0.22619137061424685
7.300000000000001,3.001,0.2367270494872832
7.300000000000001,3.101,0.2468748145843796
7.300000000000001,3.201,0.2566481632595811
7.300000000000001,3.301,0.26606123124543773
7.300000000000001,3.4010000000000002,0.2751284313915686
7.300000000000001,3.501,0.28386418960687904
7.300000000000001,3.601,0.2922827541360082
7.300000000000001,3.701,0.30039806015925385
7.300000000000001,3.801,0.30822363609339454
7.300000000000001,3.9010000000000002,0.31577254126729243
7.300000000000001,4.001,0.3230573271300595
7.300000000000001,4.101000000000001,0.3300900160268128
7.300000000000001,4.2010000000000005,0.33688209299996164
7.300000000000001,4.301,0.3434445071554768
7.300000000000001,4.401000000000001,0.34978767995771554
7.300000000000001,4.501,0.3559215184457936
7.300000000000001,4.601000000000001,0.3618554318462084
7.300000000000001,4.7010000000000005,0.3675983504256636
7.300000000000001,4.801000000000001,0.37315874571149
7.300000000000001,4.901000000000001,0.37854465142480304
7.300000000000001,5.001,0.38376368463888844
7.300000000000001,5.101000000000001,0.3888230668039126
7.300000000000001,5.2010000000000005,0.3937296443777871
7.300000000000001,5.301000000000001,0.3984899088787221
7.300000000000001,5.401000000000001,0.4031100162328832
7.300000000000001,5.501,0.40759580533467843
7.300000000000001,5.601000000000001,0.41195281577064646
7.300000000000001,5.7010000000000005,0.4161863046830915
7.300000000000001,5.801000000000001,0.42030126276840746
7.300000000000001,5.901000000000001,0.42430242941887114
7.300000000000001,6.001,0.4281943070267066
7.300000000000001,6.101000000000001,0.43198117447630313
7.300000000000001,6.2010000000000005,0.4356670998552864
7.300000000000001,6.301000000000001,0.4392559524182285
7.300000000000001,6.401000000000001,0.44275141383855404
7.300000000000001,6.501,0.44615698878498405
7.300000000000001,6.601000000000001,0.4494760148588952
7.300000000000001,6.7010000000000005,0.45271167192846573
7.300000000000001,6.801000000000001,0.4558669908945833
7.300000000000001,6.901000000000001,0.45894486192231243
7.300000000000001,7.001,0.4619480421703503
7.300000000000001,7.101000000000001,0.46487916304943694
7.300000000000001,7.2010000000000005,0.4677407370391228
7.300000000000001,7.301000000000001,0.4705351640907444
7.300000000000001,7.401000000000001,0.4732647376428902
7.300000000000001,7.501,0.47593165027410533
7.300000000000001,7.601000000000001,0.47853799901609484
7.300000000000001,7.7010000000000005,0.4810857903492438
7.300000000000001,7.801000000000001,0.48357694490089964
7.300000000000001,7.901000000000001,0.4860133018655531
7.300000000000001,8.001,0.48839662316480603
7.300000000000001,8.100999999999999,0.49072859736384816
7.300000000000001,8.201,0.4930108433600559
7.300000000000001,8.301,0.49524491385828356
7.300000000000001,8.401,0.49743229864645516
7.300000000000001,8.501,0.49957442768413973
7.300000000000001,8.600999999999999,0.5016726740159483
7.300000000000001,8.701,0.5037283565207951
7.300000000000001,8.801,0.5057427425073174
7.300000000000001,8.901,0.5077170501650639
7.300000000000001,9.001,0.5096524508804084
7.300000000000001,9.100999999999999,0.5115500714255506
7.300000000000001,9.201,0.5134109960284041
7.300000000000001,9.301,0.515236268330655
7.300000000000001,9.401,0.5170268932407815
7.300000000000001,9.501,0.5187838386883891
7.300000000000001,9.601,0.520508037285779
7.300000000000001,9.701,0.5222003879022972
7.300000000000001,9.801,0.5238617571566305
7.300000000000001,9.901,0.5254929808318932
7.300000000000001,10.001,0.5270948652180245
7.300000000000001,10.101,0.5286681883857326
7.300000000000001,10.201,0.5302137013959404
7.300000000000001,10.301,0.531732129448444
7.300000000000001,10.401,0.5332241729732531
7.300000000000001,10.501,0.5346905086678678
7.300000000000001,10.601,0.536131790483534
7.300000000000001,10.701,0.5375486505633404
7.300000000000001,10.801,0.5389417001348324
7.300000000000001,10.901,0.540311530359657
7.300000000000001,11.001,0.5416587131425988
7.300000000000001,11.101,0.542983801902223
7.300000000000001,11.201,0.544287332305199
7.300000000000001,11.301,0.5455698229662719
7.300000000000001,11.401,0.5468317761157045
7.300000000000001,11.501,0.5480736782359298
7.300000000000001,11.601,0.5492960006690305
7.300000000000001,11.701,0.5504992001965806
7.300000000000001,11.801,0.5516837195932841
7.300000000000001,11.901,0.552849988155771
7.300000000000001,12.001,0.5539984222078257
7.300000000000001,12.101,0.5551294255832481
7.300000000000001,12.201,0.5562433900874908
7.300000000000001,12.301,0.5573406959391326
7.300000000000001,12.401,0.5584217121922066
7.300000000000001,12.501,0.5594867971403314
7.300000000000001,12.601,0.5605362987035449
7.300000000000001,12.701,0.5615705547986939
7.300000000000001,12.801,0.5625898936941789
7.300000000000001,12.901,0.563594634349816
7.300000000000001,13.001,0.5645850867425318
7.300000000000001,13.101,0.5655615521785694
7.300000000000001,13.201,0.5665243235928495
7.300000000000001,13.301,0.5674736858360936
7.300000000000001,13.401,0.5684099159502842
7.300000000000001,13.501,0.569333283433006
7.300000000000001,13.601,0.5702440504911894
7.300000000000001,13.701,0.571142472284737
7.300000000000001,13.801,0.5720287971605055
7.300000000000001,13.901,0.5729032668770779
7.300000000000001,14.001,0.5737661168207453
7.300000000000001,14.101,0.5746175762130924
7.300000000000001,14.201,0.575457868310565
7.300000000000001,14.301,0.5762872105963751
7.300000000000001,14.401,0.5771058149650825
7.300000000000001,14.501,0.5779138879001751
7.300000000000001,14.601,0.5787116306449543
7.300000000000001,14.701,0.5794992393670172
7.300000000000001,14.801,0.5802769053166091
7.300000000000001,14.901,0.5810448149791144

7.4,0.001,0.0
7.4,0.101,0.0
7.4,0.201,0.0
7.4,0.30100000000000005,0.0
7.4,0.401,0.0
7.4,0.501,0.0
7.4,0.6010000000000001,0.0
7.4,0.7010000000000001,0.0
7.4,0.801,0.0
7.4,0.901,0.0
7.4,1.001,0.0003073838013087534
7.4,1.101,0.0028689202714835666
7.4,1.201,0.008523945350152683
7.4,1.301,0.016954074130830922
7.4,1.401,0.027545387416856686
7.4,1.501,0.03968878520315748
7.4,1.601,0.052869904353200874
7.4,1.701,0.06668292714904432
7.4,1.801,0.08081902609609319
7.4,1.901,0.09504855856366361
7.4,2.001,0.1092038577892278
7.4,2.101,0.12316469640170859
7.4,2.201,0.13684669971881966
7.4,2.301,0.15019237274578462
7.4,2.4010000000000002,0.1631642559831311
7.4,2.501,0.1757397470340344
7.4,2.601,0.1879071990329229
7.4,2.701,0.19966298721211742
7.4,2.801,0.21100930561222106
7.4,2.9010000000000002,0.22195251321892612
7.4,3.001,0.23250189337653074
7.4,3.101,0.24266872427288663
7.4,3.201,0.2524655838501795
7.4,3.301,0.261905831631771
7.4,3.4010000000000002,0.27100322424849854
7.4,3.501,0.27977163212173134
7.4,3.601,0.28822483274068894
7.4,3.701,0.29637636194969946
7.4,3.801,0.3042394091506879
7.4,3.9010000000000002,0.3118267457073169
7.4,4.001,0.31915067839100975
7.4,4.101000000000001,0.32622302164370864
7.4,4.2010000000000005,0.33305508390201916
7.4,4.301,0.3396576643471465
7.4,4.401000000000001,0.34604105730032403
7.4,4.501,0.3522150621382626
7.4,4.601000000000001,0.3581889971055813
7.4,4.7010000000000005,0.3639717157873637
7.4,4.801000000000001,0.3695716253022688
7.4,4.901000000000001,0.3749967055057194
7.4,5.001,0.38025452866937215
7.4,5.101000000000001,0.38535227923932525
7.4,5.2010000000000005,0.3902967733806028
7.4,5.301000000000001,0.39509447809636267
7.4,5.401000000000001,0.39975152977250195
7.4,5.501,0.4042737520460376
7.4,5.601000000000001,0.4086666729320662
7.4,5.7010000000000005,0.4129355411717956
7.4,5.801000000000001,0.41708534178500944
7.4,5.901000000000001,0.4211208108259145
7.4,6.001,0.4250464493528183
7.4,6.101000000000001,0.4288665366303884
7.4,6.2010000000000005,0.4325851425891106
7.4,6.301000000000001,0.43620613957052895
7.4,6.401000000000001,0.4397332133893619
7.4,6.501,0.44316987374501154
7.4,6.601000000000001,0.4465194640155489
7.4,6.7010000000000005,0.44978517046721733
7.4,6.801000000000001,0.45297003091198135
7.4,6.901000000000001,0.456076942844807
7.4,7.001,0.459108671091285
7.4,7.101000000000001,0.46206785499496833
7.4,7.2010000000000005,0.4649570151724685
7.4,7.301000000000001,0.4677785598629627
7.4,7.401000000000001,0.4705347908973619
7.4,7.501,0.4732279093109877
7.4,7.601000000000001,0.4758600206222307
7.4,7.7010000000000005,0.47843313979832547
7.4,7.801000000000001,0.4809491959280902
7.4,7.901000000000001,0.4834100366202422
7.4,8.001,0.48581743214472306
7.4,8.100999999999999,0.4881730793333542
7.4,8.201,0.4904786052550834
7.4,8.301,0.492735570680091
7.4,8.401,0.49494547334608546
7.4,8.501,0.4971097510392408
7.4,8.600999999999999,0.49922978450140487
7.4,8.701,0.5013069001744349
7.4,8.801,0.5033423727917986
7.4,8.901,0.5053374278269023
7.4,9.001,0.5072932438069861
7.4,9.100999999999999,0.5092109545008326
7.4,9.201,0.5110916509879944
7.4,9.301,0.512936383616738
7.4,9.401,0.5147461638574229
7.4,9.501,0.5165219660575967
7.4,9.601,0.5182647291046761
7.4,9.701,0.5199753580016997
7.4,9.801,0.5216547253612825
7.4,9.901,0.5233036728225704
7.4,10.001,0.524923012395682
7.4,10.101,0.5265135277378419
7.4,10.201,0.5280759753651372
7.4,10.301,0.5296110858035784
7.4,10.401,0.5311195646829197
7.4,10.501,0.5326020937764689
7.4,10.601,0.5340593319899196
7.4,10.701,0.5354919163020495
7.4,10.801,0.5369004626599495
7.4,10.901,0.538285566831292
7.4,11.001,0.5396478052159801
7.4,11.101,0.5409877356193942
7.4,11.201,0.5423058979892998
7.4,11.301,0.543602815118377
7.4,11.401,0.5448789933141912
7.4,11.501,0.5461349230383391
7.4,11.601,0.5473710795163855
7.4,11.701,0.5485879233201207
7.4,11.801,0.5497859009235728
7.4,11.901,0.5509654452341322
7.4,12.001,0.5521269761000608
7.4,12.101,0.553270900795591
7.4,12.201,0.5543976144847458
7.4,12.301,0.555507500664954
7.4,12.401,0.5566009315914645
7.4,12.501,0.5576782686835177
7.4,12.601,0.5587398629131703
7.4,12.701,0.559786055177626
7.4,12.801,0.5608171766558735
7.4,12.901,0.561833549150393
7.4,13.001,0.5628354854146477
7.4,13.101,0.5638232894670417
7.4,13.201,0.5647972568919836
7.4,13.301,0.5657576751286686
7.4,13.401,0.5667048237481538
7.4,13.501,0.5676389747192693
7.4,13.601,0.5685603926638875
7.4,13.701,0.5694693351020368
7.4,13.801,0.5703660526873278
7.4,13.901,0.5712507894331288
7.4,14.001,0.5721237829299134
7.4,14.101,0.5729852645541728
7.4,14.201,0.5738354596692725
7.4,14.301,0.5746745878186121
7.4,14.401,0.5755028629114234
7.4,14.501,0.5763204934015353
7.4,14.601,0.5771276824594088
7.4,14.701,0.5779246281377363
7.4,14.801,0.5787115235308816
7.4,14.901,0.579488556928424

7.5,0.001,0.0
7.5,0.101,0.0
7.5,0.201,0.0
7.5,0.30100000000000005,0.0
7.5,0.401,0.0
7.5,0.501,0.0
7.5,0.6010000000000001,0.0
7.5,0.7010000000000001,0.0
7.5,0.801,0.0
7.5,0.901,0.0
7.5,1.001,0.0001792921916791086
7.5,1.101,0.0023000313030330866
7.5,1.201,0.007417460958347012
7.5,1.301,0.015318766224125915
7.5,1.401,0.025431808355627562
7.5,1.501,0.037160548619665716
7.5,1.601,0.04999093026827403
7.5,1.701,0.06351212095101205
7.5,1.801,0.07740844082570388
7.5,1.901,0.09144316283851461
7.5,2.001,0.10544200352965226
7.5,2.101,0.11927884862536306
7.5,2.201,0.1328642204554438
7.5,2.301,0.1461362650601734
7.5,2.4010000000000002,0.15905383053473715
7.5,2.501,0.17159120109581688
7.5,2.601,0.18373411071278506
7.5,2.701,0.19547673302117932
7.5,2.801,0.2068194112326466
7.5,2.9010000000000002,0.21776694726450507
7.5,3.001,0.22832731310197948
7.5,3.101,0.23851068107483342
7.5,3.201,0.248328695259943
7.5,3.301,0.25779392543947316
7.5,3.4010000000000002,0.26691945946300344
7.5,3.501,0.2757186006701801
7.5,3.601,0.2842046451376203
7.5,3.701,0.2923907196048602
7.5,3.801,0.3002896655208035
7.5,3.9010000000000002,0.30791395811499156
7.5,4.001,0.315275652019789
7.5,4.101000000000001,0.3223863469602638
7.5,4.2010000000000005,0.32925716854435433
7.5,4.301,0.33589876034335553
7.5,4.401000000000001,0.3423212843388268
7.5,4.501,0.3485344274920394
7.5,4.601000000000001,0.35454741271507584
7.5,4.7010000000000005,0.3603690129257196
7.5,4.801000000000001,0.3660075671793616
7.5,4.901000000000001,0.37147099811156126
7.5,5.001,0.3767668301108997
7.5,5.101000000000001,0.3819022077856946
7.5,5.2010000000000005,0.3868839143995491
7.5,5.301000000000001,0.39171839003687914
7.5,5.401000000000001,0.39641174932612216
7.5,5.501,0.4009697985996562
7.5,5.601000000000001,0.4053980524088944
7.5,5.7010000000000005,0.4097017493432193
7.5,5.801000000000001,0.41388586712439185
7.5,5.901000000000001,0.4179551369654289
7.5,6.001,0.4219140571959115
7.5,6.101000000000001,0.4257669061652458
7.5,6.2010000000000005,0.42951775444231316
7.5,6.301000000000001,0.4331704763348011
7.5,6.401000000000001,0.4367287607547772
7.5,6.501,0.4401961214591201
7.5,6.601000000000001,0.4435759066945466
7.5,6.7010000000000005,0.4468713082773798
7.5,6.801000000000001,0.45008537013809924
7.5,6.901000000000001,0.4532209963602032
7.5,7.001,0.45628095874212643
7.5,7.101000000000001,0.4592679039099732
7.5,7.2010000000000005,0.46218436000770263
7.5,7.301000000000001,0.4650327429902057
7.5,7.401000000000001,0.4678153625434563
7.5,7.501,0.4705344276546655
7.5,7.601000000000001,0.47319205185410546
7.5,7.7010000000000005,0.47579025814903264
7.5,7.801000000000001,0.478330983668946
7.5,7.901000000000001,0.48081608404025344
7.5,8.001,0.4832473375073089
7.5,8.100999999999999,0.4856264488157289
7.5,8.201,0.48795505287288676
7.5,8.301,0.4902347181995371
7.5,8.401,0.49246695018561965
7.5,8.501,0.4946531941624515
7.5,8.600999999999999,0.4967948383027182
7.5,8.701,0.4988932163589345
7.5,8.801,0.5009496102503411
7.5,8.901,0.5029652525075585
7.5,9.001,0.5049413285836981
7.5,9.100999999999999,0.5068789790400733
7.5,9.201,0.5087793016141086
7.5,9.301,0.5106433531765563
7.5,9.401,0.5124721515846623
7.5,9.501,0.5142666774374914
7.5,9.601,0.5160278757392236
7.5,9.701,0.5177566574758476
7.5,9.801,0.5194539011103412
7.5,9.901,0.5211204540010878
7.5,10.001,0.5227571337479858
7.5,10.101,0.5243647294704183
7.5,10.201,0.5259440030209858
7.5,10.301,0.5274956901386615
7.5,10.401,0.5290205015448001
7.5,10.501,0.5305191239852077
7.5,10.601,0.5319922212212943
7.5,10.701,0.5334404349731325
7.5,10.801,0.5348643858170793
7.5,10.901,0.5362646740404489
7.5,11.001,0.5376418804555814
7.5,11.101,0.5389965671755014
7.5,11.201,0.5403292783532369
7.5,11.301,0.5416405408867344
7.5,11.401,0.5429308650912066
7.5,11.501,0.5442007453406205
7.5,11.601,0.5454506606799543
7.5,11.701,0.5466810754097363
7.5,11.801,0.5478924396443081
7.5,11.901,0.5490851898451587
7.5,12.001,0.5502597493306064
7.5,12.101,0.551416528763025
7.5,12.201,0.5525559266147543
7.5,12.301,0.5536783296137574
7.5,12.401,0.5547841131700352
7.5,12.501,0.555873641783753
7.5,12.601,0.5569472694359768
7.5,12.701,0.5580053399628683
7.5,12.801,0.5590481874141454
7.5,12.901,0.5600761363965647
7.5,13.001,0.5610895024031465
7.5,13.101,0.5620885921288198
7.5,13.201,0.5630737037731343
7.5,13.301,0.5640451273306444
7.5,13.401,0.5650031448695456
7.5,13.501,0.5659480307991067
7.5,13.601,0.5668800521264188
7.5,13.701,0.5677994687029494
7.5,13.801,0.568706533461369
7.5,13.901,0.5696014926430915
7.5,14.001,0.5704845860169456
7.5,14.101,0.5713560470893797
7.5,14.201,0.5722161033065711
7.5,14.301,0.5730649762488051
7.5,14.401,0.5739028818174605
7.5,14.501,0.5747300304149255
7.5,14.601,0.5755466271177557
7.5,14.701,0.5763528718433606
7.5,14.801,0.5771489595105045
7.5,14.901,0.5779350801938791

7.6000000000000005,0.001,0.0
7.6000000000000005,0.101,0.0
7.6000000000000005,0.201,0.0
7.6000000000000005,0.30100000000000005,0.0
7.6000000000000005,0.401,0.0
7.6000000000000005,0.501,0.0
7.6000000000000005,0.6010000000000001,0.0
7.6000000000000005,0.7010000000000001,0.0
7.6000000000000005,0.801,0.0
7.6000000000000005,0.901,0.0
7.6000000000000005,1.001,9.288609998589206e-05
7.6000000000000005,1.101,0.001811804431734656
7.6000000000000005,1.201,0.006411129876400237
7.6000000000000005,1.301,0.013792147477978762
7.6000000000000005,1.401,0.023429210398647895
7.6000000000000005,1.501,0.03474202692129483
7.6000000000000005,1.601,0.047218414756353744
7.6000000000000005,1.701,0.060443458035310704
7.6000000000000005,1.801,0.07409518290840858
7.6000000000000005,1.901,0.0879301133236379
7.6000000000000005,2.001,0.10176754896916491
7.6000000000000005,2.101,0.11547560501286609
7.6000000000000005,2.201,0.12895976530281675
7.6000000000000005,2.301,0.14215384914581405
7.6000000000000005,2.4010000000000002,0.15501302443497625
7.6000000000000005,2.501,0.16750846191921095
7.6000000000000005,2.601,0.17962326896728625
7.6000000000000005,2.701,0.19134940597799738
7.6000000000000005,2.801,0.20268535150070321
7.6000000000000005,2.9010000000000002,0.21363433563407527
7.6000000000000005,3.001,0.22420300413667751
7.6000000000000005,3.101,0.2344004089842831
7.6000000000000005,3.201,0.24423724655071705
7.6000000000000005,3.301,0.2537252838521441
7.6000000000000005,3.4010000000000002,0.26287692781478067
7.6000000000000005,3.501,0.271704903452761
7.6000000000000005,3.601,0.28022201506656175
7.6000000000000005,3.701,0.28844097076943753
7.6000000000000005,3.801,0.2963742553284251
7.6000000000000005,3.9010000000000002,0.30403403984797933
7.6000000000000005,4.001,0.31143211951197747
7.6000000000000005,4.101000000000001,0.3185798726451667
7.6000000000000005,4.2010000000000005,0.3254882359160534
7.6000000000000005,4.301,0.33216769169770083
7.6000000000000005,4.401000000000001,0.33862826451936917
7.6000000000000005,4.501,0.34487952424684293
7.6000000000000005,4.601000000000001,0.35093059417268535
7.6000000000000005,4.7010000000000005,0.356790162617424
7.6000000000000005,4.801000000000001,0.36246649696749067
7.6000000000000005,4.901000000000001,0.36796745932744884
7.6000000000000005,5.001,0.3733005231593405
7.6000000000000005,5.101000000000001,0.3784727904335889
7.6000000000000005,5.2010000000000005,0.3834910089336433
7.6000000000000005,5.301000000000001,0.388361589447978
7.6000000000000005,5.401000000000001,0.39309062265398104
7.6000000000000005,5.501,0.39768389555321976
7.6000000000000005,5.601000000000001,0.40214690736004016
7.6000000000000005,5.7010000000000005,0.40648488477817607
7.6000000000000005,5.801000000000001,0.41070279662514464
7.6000000000000005,5.901000000000001,0.41480536778332355
7.6000000000000005,6.001,0.4187970924710844
7.6000000000000005,6.101000000000001,0.42268224683816685
7.6000000000000005,6.2010000000000005,0.42646490089745787
7.6000000000000005,6.301000000000001,0.43014892981109143
7.6000000000000005,6.401000000000001,0.4337380245528265
7.6000000000000005,6.501,0.43723570197135125
7.6000000000000005,6.601000000000001,0.44064531428083764
7.6000000000000005,6.7010000000000005,0.4439700580059588
7.6000000000000005,6.801000000000001,0.4472129824088614
7.6000000000000005,6.901000000000001,0.45037699742542686
7.6000000000000005,7.001,0.4534648811376669
7.6000000000000005,7.101000000000001,0.456479286808357
7.6000000000000005,7.2010000000000005,0.45942274950311496
7.6000000000000005,7.301000000000001,0.46229769232411455
7.6000000000000005,7.401000000000001,0.4651064322785336
7.6000000000000005,7.501,0.4678511858037193
7.6000000000000005,7.601000000000001,0.4705340739699097
7.6000000000000005,7.7010000000000005,0.4731571273802213
7.6000000000000005,7.801000000000001,0.4757222907865094
7.6000000000000005,7.901000000000001,0.47823142743861485
7.6000000000000005,8.001,0.4806863231834875
7.6000000000000005,8.100999999999999,0.48308869032965795
7.6000000000000005,8.201,0.4854401712915943
7.6000000000000005,8.301,0.4877423420275593
7.6000000000000005,8.401,0.4899967152837377
7.6000000000000005,8.501,0.49220474365658345
7.6000000000000005,8.600999999999999,0.49436782248457734
7.6000000000000005,8.701,0.49648729257987
7.6000000000000005,8.801,0.49856444280959883
7.6000000000000005,8.901,0.5006005125360525
7.6000000000000005,9.001,0.5025966939242481
7.6000000000000005,9.100999999999999,0.5045541341249383
7.6000000000000005,9.201,0.5064739373405516
7.6000000000000005,9.301,0.5083571667810718
7.6000000000000005,9.401,0.5102048465164252
7.6000000000000005,9.501,0.5120179632315088
7.6000000000000005,9.601,0.5137974678896061
7.6000000000000005,9.701,0.5155442773095652
7.6000000000000005,9.801,0.5172592756617711
7.6000000000000005,9.901,0.5189433158876269
7.6000000000000005,10.001,0.5205972210469524
7.6000000000000005,10.101,0.522221785597438
7.6000000000000005,10.201,0.5238177766100272
7.6000000000000005,10.301,0.5253859349238565
7.6000000000000005,10.401,0.5269269762441622
7.6000000000000005,10.501,0.5284415921863406
7.6000000000000005,10.601,0.5299304512691664
7.6000000000000005,10.701,0.5313941998599726
7.6000000000000005,10.801,0.5328334630744376
7.6000000000000005,10.901,0.5342488456334566
7.6000000000000005,11.001,0.535640932679427
7.6000000000000005,11.101,0.5370102905541353
7.6000000000000005,11.201,0.5383574675403052
7.6000000000000005,11.301,0.5396829945687418
7.6000000000000005,11.401,0.540987385892891
7.6000000000000005,11.501,0.5422711397325295
7.6000000000000005,11.601,0.5435347388881976
7.6000000000000005,11.701,0.5447786513278923
7.6000000000000005,11.801,0.5460033307474554
7.6000000000000005,11.901,0.5472092171060013
7.6000000000000005,12.001,0.5483967371376592
7.6000000000000005,12.101,0.5495663048408259
7.6000000000000005,12.201,0.5507183219460638
7.6000000000000005,12.301,0.5518531783637085
7.6000000000000005,12.401,0.5529712526121953
7.6000000000000005,12.501,0.5540729122280573
7.6000000000000005,12.601,0.5551585141584915
7.6000000000000005,12.701,0.5562284051373456
7.6000000000000005,12.801,0.5572829220453288
7.6000000000000005,12.901,0.558322392255201
7.6000000000000005,13.001,0.5593471339626689
7.6000000000000005,13.101,0.5603574565036568
7.6000000000000005,13.201,0.5613536606586076
7.6000000000000005,13.301,0.5623360389444154
7.6000000000000005,13.401,0.5633048758945697
7.6000000000000005,13.501,0.564260448328059
7.6000000000000005,13.601,0.565203025607553
7.6000000000000005,13.701,0.5661328698873501
7.6000000000000005,13.801,0.5670502363515649
7.6000000000000005,13.901,0.5679553734429882
7.6000000000000005,14.001,0.5688485230830487
7.6000000000000005,14.101,0.5697299208832685
7.6000000000000005,14.201,0.570599796348592
7.6000000000000005,14.301,0.5714583730729516
7.6000000000000005,14.401,0.5723058689274055
7.6000000000000005,14.501,0.573142496241178
7.6000000000000005,14.601,0.5739684619759067
7.6000000000000005,14.701,0.574783967893393
7.6000000000000005,14.801,0.5755892107171333
7.6000000000000005,14.901,0.5763843822878973

7.7,0.001,0.0
7.7,0.101,0.0
7.7,0.201,0.0
7.7,0.30100000000000005,0.0
7.7,0.401,0.0
7.7,0.501,0.0
7.7,0.6010000000000001,0.0
7.7,0.7010000000000001,0.0
7.7,0.801,0.0
7.7,0.901,0.0
7.7,1.001,3.995971561169853e-05
7.7,1.101,0.0013980728305889156
7.7,1.201,0.005500200998531574
7.7,1.301,0.012370480300898457
7.7,1.401,0.02153460052800378
7.7,1.501,0.032430786326209916
7.7,1.601,0.04455035219247771
7.7,1.701,0.057475266115065274
7.7,1.801,0.0708778434363746
7.7,1.901,0.08450821196233572
7.7,2.001,0.09817946684284944
7.7,2.101,0.11175407811080319
7.7,2.201,0.12513256235640002
7.7,2.301,0.1382444494272458
7.7,2.4010000000000002,0.15104124305326566
7.7,2.501,0.16349100338683872
7.7,2.601,0.1755742060584145
7.7,2.701,0.18728058839652284
7.7,2.801,0.1986067518883007
7.7,2.9010000000000002,0.20955434121072822
7.7,3.001,0.22012866195367273
7.7,3.101,0.23033763199529925
7.7,3.201,0.2401909867843473
7.7,3.301,0.24969967805338364
7.7,3.4010000000000002,0.2588754200835273
7.7,3.501,0.2677303486700097
7.7,3.601,0.27627676626727277
7.7,3.701,0.2845269530881329
7.7,3.801,0.2924930286982357
7.7,3.9010000000000002,0.3001868522639429
7.7,4.001,0.307619952363154
7.7,4.101000000000001,0.3148034793671055
7.7,4.2010000000000005,0.3217481750062027
7.7,4.301,0.32846435496377935
7.7,4.401000000000001,0.3349619012880965
7.7,4.501,0.3412502621423915
7.7,4.601000000000001,0.3473384569764032
7.7,4.7010000000000005,0.3532350856391699
7.7,4.801000000000001,0.3589483402913774
7.7,4.901000000000001,0.36448601923850255
7.7,5.001,0.3698555420105636
7.7,5.101000000000001,0.3750639651735764
7.7,5.2010000000000005,0.38011799848190253
7.7,5.301000000000001,0.385024021077366
7.7,5.401000000000001,0.38978809751631704
7.7,5.501,0.3944159934644152
7.7,5.601000000000001,0.39891319094441186
7.7,5.7010000000000005,0.40328490305747977
7.7,5.801000000000001,0.4075360881258583
7.7,5.901000000000001,0.41167146322550763
7.7,6.001,0.4156955170934345
7.7,6.101000000000001,0.419612522406443
7.7,6.2010000000000005,0.42342654743710867
7.7,6.301000000000001,0.4271414670994466
7.7,6.401000000000001,0.430760973401538
7.7,6.501,0.43428858532574593
7.7,6.601000000000001,0.4377276581593704
7.7,6.7010000000000005,0.44108139229996085
7.7,6.801000000000001,0.4443528415601922
7.7,6.901000000000001,0.44754492099740384
7.7,7.001,0.4506604142926984
7.7,7.101000000000001,0.4537019807040258
7.7,7.2010000000000005,0.4566721616169955
7.7,7.301000000000001,0.4595733867163301
7.7,7.401000000000001,0.462407979799954
7.7,7.501,0.46517816425672964
7.7,7.601000000000001,0.4678860682278334
7.7,7.7010000000000005,0.4705337294707484
7.7,7.801000000000001,0.4731230999438227
7.7,7.901000000000001,0.47565605012835444
7.7,8.001,0.4781343731041822
7.7,8.100999999999999,0.48055978839382746
7.7,8.201,0.4829339455893352
7.7,8.301,0.4852584277750961
7.7,8.401,0.48753475475911956
7.7,8.501,0.4897643861244476
7.7,8.600999999999999,0.4919487241116715
7.7,8.701,0.49408911634281855
7.7,8.801,0.49618685839622484
7.7,8.901,0.49824319624140445
7.7,9.001,0.5002593285423399
7.7,9.100999999999999,0.5022364088370941
7.7,9.201,0.5041755476011283
7.7,9.301,0.5060778142012466
7.7,9.401,0.5079442387466382
7.7,9.501,0.5097758138430848
7.7,9.601,0.5115734962560091
7.7,9.701,0.5133382084876764
7.7,9.801,0.5150708402735373
7.7,9.901,0.51677225000237
7.7,10.001,0.5184432660645973
7.7,10.101,0.5200846881328769
7.7,10.201,0.5216972883788028
7.7,10.301,0.5232818126293265
7.7,10.401,0.5248389814662734
7.7,10.501,0.5263694912721241
7.7,10.601,0.5278740152250447
7.7,10.701,0.5293532042459514
7.7,10.801,0.53080768790024
7.7,10.901,0.5322380752566448
7.7,11.001,0.533644955705543
7.7,11.101,0.5350288997388857
7.7,11.201,0.5363904596938004
7.7,11.301,0.5377301704617963
7.7,11.401,0.539048550165385
7.7,11.501,0.5403461008038212
7.7,11.601,0.5416233088695764
7.7,11.701,0.5428806459370541
7.7,11.801,0.5441185692249808
7.7,11.901,0.54533752213381
7.7,12.001,0.5465379347594165
7.7,12.101,0.5477202243842695
7.7,12.201,0.5488847959472215
7.7,12.301,0.5500320424929729
7.7,12.401,0.5511623456022219
7.7,12.501,0.5522760758034496
7.7,12.601,0.5533735929672405
7.7,12.701,0.5544552466839827
7.7,12.801,0.5555213766257571
7.7,12.901,0.5565723128931716
7.7,13.001,0.5576083763478559
7.7,13.101,0.5586298789313056
7.7,13.201,0.5596371239707094
7.7,13.301,0.5606304064723759
7.7,13.401,0.5616100134033362
7.7,13.501,0.562576223961667
7.7,13.601,0.5635293098360586
7.7,13.701,0.5644695354551141
7.7,13.801,0.5653971582268499
7.7,13.901,0.5663124287688412
7.7,14.001,0.567215591129429
7.7,14.101,0.5681068830003934
7.7,14.201,0.5689865359214664
7.7,14.301,0.5698547754770488
7.7,14.401,0.5707118214854711
7.7,14.501,0.5715578881811251
7.7,14.601,0.5723931843897739
7.7,14.701,0.5732179136973365
7.7,14.801,0.5740322746124236
7.7,14.901,0.5748364607228966

7.800000000000001,0.001,0.0
7.800000000000001,0.101,0.0
7.800000000000001,0.201,0.0
7.800000000000001,0.30100000000000005,0.0
7.800000000000001,0.401,0.0
7.800000000000001,0.501,0.0
7.800000000000001,0.6010000000000001,0.0
7.800000000000001,0.7010000000000001,0.0
7.800000000000001,0.801,0.0
7.800000000000001,0.901,0.0
7.800000000000001,1.001,1.2307227939118651e-05
7.800000000000001,1.101,0.0010526696725964564
7.800000000000001,1.201,0.004679923218960233
7.800000000000001,1.301,0.011050027101393965
7.800000000000001,1.401,0.019744985725781233
7.800000000000001,1.501,0.030224393052575932
7.800000000000001,1.601,0.04198473695168343
7.800000000000001,1.701,0.054605872903400555
7.800000000000001,1.801,0.06775501350176887
7.800000000000001,1.901,0.08117626069791016
7.800000000000001,2.001,0.09467672988578933
7.800000000000001,2.101,0.10811338046575933
7.800000000000001,2.201,0.1213818397116551
7.800000000000001,2.301,0.13440739032900806
7.800000000000001,2.4010000000000002,0.14713789175902256
7.800000000000001,2.501,0.15953829938132247
7.800000000000001,2.601,0.1715864542481578
7.800000000000001,2.701,0.18326986259070685
7.800000000000001,2.801,0.19458323786734974
7.800000000000001,2.9010000000000002,0.20552662687755538
7.800000000000001,3.001,0.21610398202601303
7.800000000000001,3.101,0.2263220741019455
7.800000000000001,3.201,0.2361896650226794
7.800000000000001,3.301,0.2457168792267912
7.800000000000001,3.4010000000000002,0.2549147270489407
7.800000000000001,3.501,0.263794744522462
7.800000000000001,3.601,0.2723687224795133
7.800000000000001,3.701,0.2806485042056477
7.800000000000001,3.801,0.28864583575491903
7.800000000000001,3.9010000000000002,0.2963722567205453
7.800000000000001,4.001,0.3038390220688978
7.800000000000001,4.101000000000001,0.3110570477947687
7.800000000000001,4.2010000000000005,0.3180368748038884
7.800000000000001,4.301,0.32478864669518803
7.800000000000001,4.401000000000001,0.33132209809115437
7.800000000000001,4.501,0.33764655091840384
7.800000000000001,4.601000000000001,0.34377091662422277
7.800000000000001,4.7010000000000005,0.3497037027676494
7.800000000000001,4.801000000000001,0.3554530227757435
7.800000000000001,4.901000000000001,0.3610266079298427
7.800000000000001,5.001,0.3664318208604376
7.800000000000001,5.101000000000001,0.3716756699962253
7.800000000000001,5.2010000000000005,0.3767648245433444
7.800000000000001,5.301000000000001,0.38170562967274974
7.800000000000001,5.401000000000001,0.3865041216733679
7.800000000000001,5.501,0.391166042890928
7.800000000000001,5.601000000000001,0.3956968563209187
7.800000000000001,5.7010000000000005,0.40010175976194406
7.800000000000001,5.801000000000001,0.40438569946512265
7.800000000000001,5.901000000000001,0.4085533832378903
7.800000000000001,6.001,0.41260929297806054
7.800000000000001,6.101000000000001,0.4165576966273657
7.800000000000001,6.2010000000000005,0.42040265954382994
7.800000000000001,6.301000000000001,0.424148055299913
7.800000000000001,6.401000000000001,0.4277975759189384
7.800000000000001,6.501,0.43135474156634557
7.800000000000001,6.601000000000001,0.43482290971509474
7.800000000000001,6.7010000000000005,0.43820528380639173
7.800000000000001,6.801000000000001,0.4415049214280159
7.800000000000001,6.901000000000001,0.4447247420330601
7.800000000000001,7.001,0.4478675342220125
7.800000000000001,7.101000000000001,0.45093596261088487
7.800000000000001,7.2010000000000005,0.45393257430763373
7.800000000000001,7.301000000000001,0.4568598050184929
7.800000000000001,7.401000000000001,0.45971998480507775
7.800000000000001,7.501,0.46251534351227663
7.800000000000001,7.601000000000001,0.4652480158860672
7.800000000000001,7.7010000000000005,0.46792004639946916
7.800000000000001,7.801000000000001,0.47053339380392806
7.800000000000001,7.901000000000001,0.47308993542250016
7.800000000000001,8.001,0.47559147120031703
7.800000000000001,8.100999999999999,0.47803972752692286
7.800000000000001,8.201,0.480436360844238
7.800000000000001,8.301,0.48278296105308555
7.800000000000001,8.401,0.48508105473044505
7.800000000000001,8.501,0.4873321081688555
7.800000000000001,8.600999999999999,0.48953753024868923
7.800000000000001,8.701,0.49169867515335636
7.800000000000001,8.801,0.4938168449368734
7.800000000000001,8.901,0.49589329195263465
7.800000000000001,9.001,0.4979292211516777
7.800000000000001,9.100999999999999,0.49992579225820577
7.800000000000001,9.201,0.5018841218296433
7.800000000000001,9.301,0.5038052852080426
7.800000000000001,9.401,0.505690318369227
7.800000000000001,9.501,0.5075402196756557
7.800000000000001,9.601,0.5093559515386171
7.800000000000001,9.701,0.5111384419950054
7.800000000000001,9.801,0.5128885862036042
7.800000000000001,9.901,0.5146072478654985
7.800000000000001,10.001,0.5162952605729367
7.800000000000001,10.101,0.5179534290907107
7.800000000000001,10.201,0.519582530573854
7.800000000000001,10.301,0.5211833157252351
7.800000000000001,10.401,0.5227565098964017
7.800000000000001,10.501,0.5243028141348148
7.800000000000001,10.601,0.5258229061804379
7.800000000000001,10.701,0.5273174414144515
7.800000000000001,10.801,0.5287870537627025
7.800000000000001,10.901,0.5302323565563424
7.800000000000001,11.001,0.5316539433519545
7.800000000000001,11.101,0.5330523887133428
7.800000000000001,11.201,0.5344282489570175
7.800000000000001,11.301,0.5357820628632959
7.800000000000001,11.401,0.5371143523548291
7.800000000000001,11.501,0.5384256231442508
7.800000000000001,11.601,0.5397163653525511
7.800000000000001,11.701,0.5409870540996867
7.800000000000001,11.801,0.5422381500688499
7.800000000000001,11.901,0.5434701000457355
7.800000000000001,12.001,0.5446833374340755
7.800000000000001,12.101,0.5458782827486315
7.800000000000001,12.201,0.547055344086775
7.800000000000001,12.301,0.5482149175797163
7.800000000000001,12.401,0.549357387824391
7.800000000000001,12.501,0.5504831282969498
7.800000000000001,12.601,0.5515925017487512
7.800000000000001,12.701,0.552685860585704
7.800000000000001,12.801,0.5537635472317651
7.800000000000001,12.901,0.5548258944773454
7.800000000000001,13.001,0.5558732258133485
7.800000000000001,13.101,0.5569058557515195
7.800000000000001,13.201,0.5579240901317453
7.800000000000001,13.301,0.5589282264169204
7.800000000000001,13.401,0.5599185539759552
7.800000000000001,13.501,0.5608953543554712
7.800000000000001,13.601,0.5618589015407053
7.800000000000001,13.701,0.5628094622061163
7.800000000000001,13.801,0.56374729595616
7.800000000000001,13.901,0.5646726555566729
7.800000000000001,14.001,0.5655857871572932
7.800000000000001,14.101,0.5664869305053096
7.800000000000001,14.201,0.5673763191513255
7.800000000000001,14.301,0.5682541806470939
7.800000000000001,14.401,0.569120736735869
7.800000000000001,14.501,0.5699762035355991
7.800000000000001,14.601,0.5708207917152696
7.800000000000001,14.701,0.571654706664694
7.800000000000001,14.801,0.5724781486580308
7.800000000000001,14.901,0.5732913130112938

7.9,0.001,0.0
7.9,0.101,0.0
7.9,0.201,0.0
7.9,0.30100000000000005,0.0
7.9,0.401,0.0
7.9,0.501,0.0
7.9,0.6010000000000001,0.0
7.9,0.7010000000000001,0.0
7.9,0.801,0.0
7.9,0.901,0.0
7.9,1.001,1.7228263507458524e-06
7.9,1.101,0.0007694281307578893
7.9,1.201,0.003945545431905449
7.9,1.301,0.00982705028797439
7.9,1.401,0.01805737297406628
7.9,1.501,0.02812041331855795
7.9,1.601,0.039519563409008425
7.9,1.701,0.05183360611344151
7.9,1.801,0.06472528419675877
7.9,1.901,0.07793306147366331
7.9,2.001,0.09125831083306812
7.9,2.101,0.10455262462431973
7.9,2.201,0.11770682546404367
7.9,2.301,0.13064199627564008
7.9,2.4010000000000002,0.14330237592166417
7.9,2.501,0.15564982378528436
7.9,2.601,0.1676595457985041
7.9,2.701,0.1793168108745009
7.9,2.801,0.19061443490976024
7.9,2.9010000000000002,0.20155085551764834
7.9,3.001,0.2121286598267465
7.9,3.101,0.22235345929828482
7.9,3.201,0.23223303032755868
7.9,3.301,0.2417766585559666
7.9,3.4010000000000002,0.2509946394907181
7.9,3.501,0.25989789921065365
7.9,3.601,0.2684977074430431
7.9,3.701,0.27680546176668325
7.9,3.801,0.28483252662315883
7.9,3.9010000000000002,0.292590114575449
7.9,4.001,0.30008920012478874
7.9,4.101000000000001,0.30734045859684495
7.9,4.2010000000000005,0.3143542242981967
7.9,4.301,0.32114046344552377
7.9,4.401000000000001,0.3277087583746877
7.9,4.501,0.3340683003145986
7.9,4.601000000000001,0.34022788861413744
7.9,4.7010000000000005,0.34619593477955596
7.9,4.801000000000001,0.35198047004531047
7.9,4.901000000000001,0.35758915548658937
7.9,5.001,0.36302929390483163
7.9,5.101000000000001,0.36830784289210394
7.9,5.2010000000000005,0.3734314286169865
7.9,5.301000000000001,0.37840635998183597
7.9,5.401000000000001,0.3832386428853714
7.9,5.501,0.3879339943904446
7.9,5.601000000000001,0.39249785664846903
7.9,5.7010000000000005,0.39693541047238234
7.9,5.801000000000001,0.40125158848152787
7.9,5.901000000000001,0.4054510877663808
7.9,6.001,0.4095383820400601
7.9,6.101000000000001,0.4135177332582259
7.9,6.2010000000000005,0.41739320270018554
7.9,6.301000000000001,0.4211686615125377
7.9,6.401000000000001,0.4248478007230549
7.9,6.501,0.4284341407371914
7.9,6.601000000000001,0.4319310403329591
7.9,6.7010000000000005,0.4353417051722579
7.9,6.801000000000001,0.4386691958482567
7.9,6.901000000000001,0.4419164354893212
7.9,7.001,0.4450862169404019
7.9,7.101000000000001,0.4481812095428404
7.9,7.2010000000000005,0.4512039655333192
7.9,7.301000000000001,0.45415692608224423
7.9,7.401000000000001,0.457042426991265
7.9,7.501,0.4598627040689409
7.9,7.601000000000001,0.4626198982028009
7.9,7.7010000000000005,0.4653160601452406
7.9,7.801000000000001,0.46795315502986823
7.9,7.901000000000001,0.4705330666340802
7.9,8.001,0.4730576014028159
7.9,8.100999999999999,0.4755284922476303
7.9,8.201,0.47794740213443193
7.9,8.301,0.4803159274724657
7.9,8.401,0.48263560131639427
7.9,8.501,0.4849078963926185
7.9,8.600999999999999,0.48713422796031924
7.9,8.701,0.4893159565170605
7.9,8.801,0.4914543903581976
7.9,8.901,0.49355078799876295
7.9,9.001,0.4956063604659656
7.9,9.100999999999999,0.4976222734699401
7.9,9.201,0.49959964945990176
7.9,9.301,0.501539569572422
7.9,9.401,0.5034430754781177
7.9,9.501,0.505311171132657
7.9,9.601,0.5071448244376153
7.9,9.701,0.5089449688163762
7.9,9.801,0.5107125047099368
7.9,9.901,0.5124483009971943
7.9,10.001,0.5141531963439868
7.9,10.101,0.5158280004849162
7.9,10.201,0.5174734954417218
7.9,10.301,0.519090436681745
7.9,10.401,0.5206795542198147
7.9,10.501,0.5222415536666689
7.9,10.601,0.5237771172268546
7.9,10.701,0.5252869046488551
7.9,10.801,0.5267715541300412
7.9,10.901,0.5282316831788787
7.9,11.001,0.5296678894366865
7.9,11.101,0.5310807514610969
7.9,11.201,0.5324708294732517
7.9,11.301,0.5338386660706375
7.9,11.401,0.535184786907364
7.9,11.501,0.5365097013435738
7.9,11.601,0.537813903065583
7.9,11.701,0.5390978706782553
7.9,11.801,0.5403620682710283
7.9,11.901,0.5416069459589274
7.9,12.001,0.542832940399833
7.9,12.101,0.5440404752891875
7.9,12.201,0.5452299618332714
7.9,12.301,0.5464017992021044
7.9,12.401,0.5475563749629796
7.9,12.501,0.548694065495577
7.9,12.601,0.5498152363895494
7.9,12.701,0.5509202428254345
7.9,12.801,0.5520094299396864
7.9,12.901,0.5530831331745925
7.9,13.001,0.5541416786137882
7.9,13.101,0.5551853833040515
7.9,13.201,0.5562145555640208
7.9,13.301,0.5572294952804431
7.9,13.401,0.5582304941925378
7.9,13.501,0.5592178361650126
7.9,13.601,0.5601917974502616
7.9,13.701,0.5611526469402321
7.9,13.801,0.5621006464084297
7.9,13.901,0.563036050742506
7.9,14.001,0.5639591081678478
7.9,14.101,0.5648700604625717
7.9,14.201,0.5657691431643002
7.9,14.301,0.5666565857690845
7.9,14.401,0.567532611922812
7.9,14.501,0.5683974396054325
7.9,14.601,0.5692512813083053
7.9,14.701,0.5700943442049689
7.9,14.801,0.5709268303156104
7.9,14.901,0.571748936665507



==> share_25.csv <==
v,p
0.0,0.25
0.00500250125062531,0.25
0.0100050025012506,0.25
0.0150075037518759,0.25
0.0200100050025013,0.25
0.0250125062531266,0.25
0.0300150075037519,0.25
0.0350175087543772,0.25
0.0400200100050025,0.25
0.0450225112556278,0.25
0.0500250125062531,0.25
0.0550275137568784,0.25
0.0600300150075038,0.25
0.0650325162581291,0.25
0.0700350175087544,0.25
0.0750375187593797,0.25
0.080040020010005,0.25
0.0850425212606303,0.25
0.0900450225112556,0.25
0.0950475237618809,0.25
0.100050025012506,0.25
0.105052526263132,0.25
0.110055027513757,0.25
0.115057528764382,0.25
0.120060030015008,0.25
0.125062531265633,0.25
0.130065032516258,0.25
0.135067533766883,0.25
0.140070035017509,0.25
0.145072536268134,0.25
0.150075037518759,0.25
0.155077538769385,0.25
0.16008004002001,0.25
0.165082541270635,0.25
0.170085042521261,0.25
0.175087543771886,0.25
0.180090045022511,0.25
0.185092546273137,0.25
0.190095047523762,0.25
0.195097548774387,0.25
0.200100050025013,0.25
0.205102551275638,0.25
0.210105052526263,0.25
0.215107553776888,0.25
0.220110055027514,0.25
0.225112556278139,0.25
0.230115057528764,0.25
0.23511755877939,0.25
0.240120060030015,0.25
0.24512256128064,0.25
0.250125062531266,0.25
0.255127563781891,0.25
0.260130065032516,0.25
0.265132566283142,0.25
0.270135067533767,0.25
0.275137568784392,0.25
0.280140070035018,0.25
0.285142571285643,0.25
0.290145072536268,0.25
0.295147573786893,0.25
0.300150075037519,0.25
0.305152576288144,0.25
0.310155077538769,0.25
0.315157578789395,0.25
0.32016008004002,0.25
0.325162581290645,0.25
0.330165082541271,0.25
0.335167583791896,0.25
0.340170085042521,0.25
0.345172586293147,0.25
0.350175087543772,0.25
0.355177588794397,0.25
0.360180090045023,0.25
0.365182591295648,0.25
0.370185092546273,0.25
0.375187593796898,0.25
0.380190095047524,0.25
0.385192596298149,0.25
0.390195097548774,0.25
0.3951975987994,0.25
0.400200100050025,0.25
0.40520260130065,0.25
0.410205102551276,0.25
0.415207603801901,0.25
0.420210105052526,0.25
0.425212606303152,0.25
0.430215107553777,0.25
0.435217608804402,0.25
0.440220110055028,0.25
0.445222611305653,0.25
0.450225112556278,0.25
0.455227613806903,0.25
0.460230115057529,0.25
0.465232616308154,0.25
0.470235117558779,0.25
0.475237618809405,0.25
0.48024012006003,0.25
0.485242621310655,0.25
0.490245122561281,0.25
0.495247623811906,0.25
0.500250125062531,0.25
0.505252626313157,0.25
0.510255127563782,0.25
0.515257628814407,0.25
0.520260130065033,0.25
0.525262631315658,0.25
0.530265132566283,0.25
0.535267633816909,0.25
0.540270135067534,0.25
0.545272636318159,0.25
0.550275137568784,0.25
0.55527763881941,0.25
0.560280140070035,0.25
0.56528264132066,0.25
0.570285142571286,0.25
0.575287643821911,0.25
0.580290145072536,0.25
0.585292646323162,0.25
0.590295147573787,0.25
0.595297648824412,0.25
0.600300150075038,0.25
0.605302651325663,0.25
0.610305152576288,0.25
0.615307653826913,0.25
0.620310155077539,0.25
0.625312656328164,0.25
0.630315157578789,0.25
0.635317658829415,0.25
0.64032016008004,0.25
0.645322661330665,0.25
0.650325162581291,0.25
0.655327663831916,0.25
0.660330165082541,0.25
0.665332666333167,0.25
0.670335167583792,0.25
0.675337668834417,0.25
0.680340170085043,0.25
0.685342671335668,0.25
0.690345172586293,0.25
0.695347673836918,0.400751778560369
0.700350175087544,0.400875823315414
0.705352676338169,0.400999713033916
0.710355177588794,0.401123447909645
0.71535767883942,0.40124702813613
0.720360180090045,0.401370453906659
0.72536268134067,0.401493725414279
0.730365182591296,0.401616842851792
0.735367683841921,0.401739806411764
0.740370185092546,0.401862616286516
0.745372686343172,0.401985272668131
0.750375187593797,0.402107775748452
0.755377688844422,0.402230125719081
0.760380190095048,0.402352322771382
0.765382691345673,0.402474367096478
0.770385192596298,0.402596258885254
0.775387693846923,0.402717998328358
0.780390195097549,0.402839585616197
0.785392696348174,0.402961020938941
0.790395197598799,0.403082304486524
0.795397698849425,0.40320343644864
0.80040020010005,0.403324417014748
0.805402701350675,0.403445246374069
0.810405202601301,0.403565924715588
0.815407703851926,0.403686452228053
0.820410205102551,0.403806829099977
0.825412706353177,0.403927055519637
0.830415207603802,0.404047131675075
0.835417708854427,0.404167057754098
0.840420210105053,0.404286833944278
0.845422711355678,0.404406460432953
0.850425212606303,0.404525937407225
0.855427713856929,0.404645265053965
0.860430215107554,0.404764443559808
0.865432716358179,0.404883473111158
0.870435217608804,0.405002353894184
0.87543771885943,0.405121086094824
0.880440220110055,0.405239669898782
0.88544272136068,0.40535810549153
0.890445222611306,0.40547639305831
0.895447723861931,0.405594532784131
0.900450225112556,0.405712524853771
0.905452726363182,0.405830369451777
0.910455227613807,0.405948066762465
0.915457728864432,0.406065616969923
0.920460230115058,0.406183020258005
0.925462731365683,0.41063326529469
0.930465232616308,0.420570100648386
0.935467733866934,0.430312249742644
0.940470235117559,0.439863566816147
0.945472736368184,0.449227829754134
0.950475237618809,0.458408741601049
0.955477738869435,0.467409932043214
0.96048024012006,0.476234958862132
0.965482741370685,0.484887309359003
0.970485242621311,0.493370401751011
0.975487743871936,0.50168758653995
0.980490245122561,0.509842147853747
0.985492746373187,0.517837304761388
0.990495247623812,0.525676212561816
0.995497748874437,0.533361964047275
1.00050025012506,0.540897590741641
1.00550275137569,0.548286064114208
1.01050525262631,0.555530296769438
1.01550775387694,0.562633143613132
1.02051025512756,0.569597402995506
1.02551275637819,0.57642581783161
1.03051525762881,0.583121076699567
1.03551775887944,0.589685814917036
1.04052026013007,0.596122615596363
1.04552276138069,0.602434010678823
1.05052526263132,0.608622481948371
1.05552776388194,0.614690462025311
1.06053026513257,0.620640335340284
1.06553276638319,0.626474439088947
1.07053526763382,0.632195064167759
1.07553776888444,0.637804456091205
1.08054027013507,0.643304815890869
1.08554277138569,0.648698300996681
1.09054527263632,0.653987026100715
1.09554777388694,0.659173064003866
1.10055027513757,0.664258446445763
1.10555277638819,0.66924516491823
1.11055527763882,0.67413517146264
1.11555777888944,0.678930379451467
1.12056028014007,0.68363266435436
1.1255627813907,0.68824386448903
1.13056528264132,0.692765781757277
1.13556778389195,0.69720018236642
1.14057028514257,0.701548797536441
1.1455727863932,0.705813324193125
1.15057528764382,0.709995425647457
1.15557778889445,0.714096732261568
1.16058029014507,0.718118842101487
1.1655827913957,0.722063321576955
1.17058529264632,0.725931706068572
1.17558779389695,0.729725500542511
1.18059029514757,0.733446180153065
1.1855927963982,0.737095190833241
1.19059529764882,0.740673949873673
1.19559779889945,0.744183846490047
1.20060030015008,0.747626242379298
1.2056028014007,0.751002472264785
1.21060530265133,0.75431384443066
1.21560780390195,0.757561641245657
1.22061030515258,0.760747119676503
1.2256128064032,0.763871511791153
1.23061530765383,0.766936025252064
1.23561780890445,0.769941843799687
1.24062031015508,0.772890127726387
1.2456228114057,0.775782014340971
1.25062531265633,0.778618618424019
1.25562781390695,0.781401032674183
1.26063031515758,0.784130328145655
1.2656328164082,0.786807554676965
1.27063531765883,0.789433741311282
1.27563781890945,0.792009896708389
1.28064032016008,0.794537009548497
1.28564282141071,0.797016048928064
1.29064532266133,0.799447964747759
1.29564782391196,0.801833688092755
1.30065032516258,0.804174131605481
1.30565282641321,0.806470189850984
1.31065532766383,0.808722739675067
1.31565782891446,0.810932640555316
1.32066033016508,0.813100734945186
1.32566283141571,0.81522784861126
1.33066533266633,0.817314790963832
1.33566783391696,0.819362355380944
1.34067033516758,0.821371319525991
1.34567283641821,0.823342445659051
1.35067533766883,0.825276480942033
1.35567783891946,0.827174157737786
1.36068034017009,0.829036193903281
1.36568284142071,0.830863293076986
1.37068534267134,0.832656144960548
1.37568784392196,0.834415425594889
1.38069034517259,0.836141797630843
1.38569284642321,0.837835910594419
1.39069534767384,0.839498401146817
1.39569784892446,0.841129893339294
1.40070035017509,0.842730998862972
1.40570285142571,0.844302317293706
1.41070535267634,0.845844436332095
1.41570785392696,0.847357932038745
1.42071035517759,0.84884336906486
1.42571285642821,0.850301300878278
1.43071535767884,0.851732269985017
1.43571785892946,0.853136808146442
1.44072036018009,0.854515436592121
1.44572286143072,0.85586866622847
1.45072536268134,0.857196997843264
1.45572786393197,0.858500922306091
1.46073036518259,0.859780920764844
1.46573286643322,0.86103746483831
1.47073536768384,0.862271016804951
1.47573786893447,0.863482029787945
1.48074037018509,0.864670947936553
1.48574287143572,0.865838206603906
1.49074537268634,0.866984232521256
1.49574787393697,0.868109443968786
1.50075037518759,0.869214250943028
1.50575287643822,0.870299055320973
1.51075537768884,0.871364251020917
1.51575787893947,0.872410224160136
1.5207603801901,0.873437353209425
1.52576288144072,0.874446009144579
1.53076538269135,0.875436555594877
1.53576788394197,0.876409348988619
1.5407703851926,0.877364738695782
1.54577288644322,0.878303067167851
1.55077538769385,0.879224670074876
1.55577788894447,0.880129876439821
1.5607803901951,0.881019008770239
1.56578289144572,0.881892383187356
1.57078539269635,0.882750309552577
1.57578789394697,0.883593091591506
1.5807903951976,0.884421027015492
1.58579289644822,0.885234407640782
1.59079539769885,0.886033519505298
1.59579789894947,0.886818642983115
1.6008004002001,0.887590052896662
1.60580290145073,0.888348018626702
1.61080540270135,0.889092804220136
1.61580790395198,0.889824668495667
1.6208104052026,0.890543865147377
1.62581290645323,0.891250642846241
1.63081540770385,0.891945245339644
1.63581790895448,0.892627911548915
1.6408204102051,0.893298875664937
1.64582291145573,0.893958367241851
1.65082541270635,0.894606611288923
1.65582791395698,0.895243828360569
1.6608304152076,0.895870234644614
1.66583291645823,0.896486042048792
1.67083541770885,0.897091458285537
1.67583791895948,0.897686686955093
1.68084042021011,0.898271927626978
1.68584292146073,0.898847375919835
1.69084542271136,0.899413223579696
1.69584792396198,0.899969658556701
1.70085042521261,0.900516865080299
1.70585292646323,0.90105502373295
1.71085542771386,0.901584311522376
1.71585792896448,0.902104901952375
1.72086043021511,0.902616965092237
1.72586293146573,0.903120667644779
1.73086543271636,0.903616173013037
1.73586793396698,0.904103641365635
1.74087043521761,0.904583229700856
1.74587293646823,0.905055091909452
1.75087543771886,0.905519378836199
1.75587793896948,0.90597623834024
1.76088044022011,0.90642581535423
1.76588294147074,0.906868251942311
1.77088544272136,0.907303687356935
1.77588794397199,0.907732258094564
1.78089044522261,0.908154097950266
1.78589294647324,0.908569338071228
1.79089544772386,0.908978107009214
1.79589794897449,0.909380530771974
1.80090045022511,0.909776732873646
1.80590295147574,0.91016683438415
1.81090545272636,0.910550953977608
1.81590795397699,0.910929207979806
1.82091045522761,0.911301710414712
1.82591295647824,0.911668573050074
1.83091545772886,0.912029905442116
1.83591795897949,0.912385814979348
1.84092046023012,0.912736406925505
1.84592296148074,0.913081784461639
1.85092546273137,0.913422048727377
1.85592796398199,0.913757298861359
1.86093046523262,0.914087632040879
1.86593296648324,0.914413143520733
1.87093546773387,0.914733926671309
1.87593796898449,0.91505007301591
1.88094047023512,0.915361672267347
1.88594297148574,0.915668812363805
1.89094547273637,0.91597157950399
1.89594797398699,0.916270058181596
1.90095047523762,0.916564331219071
1.90595297648824,0.916854479800731
1.91095547773887,0.917140583505204
1.91595797898949,0.917422720337239
1.92096048024012,0.917700966758884
1.92596298149075,0.917975397720045
1.93096548274137,0.918246086688438
1.935967983992,0.918513105678953
1.94097048524262,0.918776525282428
1.94597298649325,0.919036414693864
1.95097548774387,0.919292841740069
1.9559779889945,0.919545872906764
1.96098049024512,0.919795573365146
1.96598299149575,0.920042006997927
1.97098549274637,0.92028523642486
1.975987993997,0.920525323027751
1.98099049524762,0.920762326974987
1.98599299649825,0.920996307245567
1.99099549774887,0.921227321652664
1.9959979989995,0.921455426866718
2.00100050025013,0.921680678438072
2.00600300150075,0.921903130819157
2.01100550275138,0.922122837386242
2.016008004002,0.92233985046075
2.02101050525263,0.922554221330152
2.02601300650325,0.922766000268449
2.03101550775388,0.922975236556243
2.0360180090045,0.92318197850042
2.04102051025513,0.92338627345343
2.04602301150575,0.9235881678322
2.05102551275638,0.923787707136659
2.056028014007,0.923984935967901
2.06103051525763,0.924179898045996
2.06603301650825,0.924372636227431
2.07103551775888,0.924563192522222
2.0760380190095,0.924751608110679
2.08104052026013,0.92493792335984
2.08604302151076,0.925122177839578
2.09104552276138,0.925304410338393
2.09604802401201,0.925484658878887
2.10105052526263,0.925662960732935
2.10605302651326,0.925839352436554
2.11105552776388,0.926013869804479
2.11605802901451,0.926186547944449
2.12106053026513,0.926357421271207
2.12606303151576,0.926526523520233
2.13106553276638,0.92669388776119
2.13606803401701,0.926859546411116
2.14107053526763,0.927023531247349
2.14607303651826,0.927185873420198
2.15107553776888,0.92734660346536
2.15607803901951,0.927505751316094
2.16108054027014,0.927663346315153
2.16608304152076,0.927819417226479
2.17108554277139,0.927973992246669
2.17608804402201,0.928127099016208
2.18109054527264,0.928278764630486
2.18609304652326,0.92842901565059
2.19109554777389,0.928577878113894
2.19609804902451,0.928725377544419
2.20110055027514,0.928871538963014
2.20610305152576,0.92901638689731
2.21110555277639,0.929159945391492
2.21610805402701,0.929302238015877
2.22111055527764,0.929443287876294
2.22611305652826,0.929583117623284
2.23111555777889,0.929721749461118
2.23611805902952,0.929859205156634
2.24112056028014,0.929995506047902
2.24612306153077,0.930130673052712
2.25112556278139,0.930264726676898
2.25612806403202,0.930397687022499
2.26113056528264,0.930529573795752
2.26613306653327,0.930660406314934
2.27113556778389,0.930790203518041
2.27613806903452,0.930918983970321
2.28114057028514,0.931046765871654
2.28614307153577,0.93117356706379
2.29114557278639,0.931299405037439
2.29614807403702,0.931424296939221
2.30115057528764,0.931548259578483
2.30615307653827,0.931671309433977
2.31115557778889,0.931793462660404
2.31615807903952,0.931914735094833
2.32116058029015,0.93203514226299
2.32616308154077,0.932154699385424
2.3311655827914,0.932273421383549
2.33616808404202,0.932391322885565
2.34117058529265,0.932508418232269
2.34617308654327,0.932624721482743
2.3511755877939,0.932740246419929
2.35617808904452,0.932855006556102
2.36118059029515,0.932969015138228
2.36618309154577,0.933082285153214
2.3711855927964,0.933194829333059
2.37618809404702,0.933306660159903
2.38119059529765,0.933417789870971
2.38619309654827,0.933528230463423
2.3911955977989,0.933637993699109
2.39619809904952,0.933747091109223
2.40120060030015,0.933855533998877
2.40620310155078,0.933963333451568
2.4112056028014,0.934070500333574
2.41620810405203,0.934177045298248
2.42121060530265,0.934282978790238
2.42621310655328,0.934388311049615
2.4312156078039,0.934493052115926
2.43621810905453,0.93459721183216
2.44122061030515,0.934700799848645
2.44622311155578,0.934803825626856
2.4512256128064,0.934906298443156
2.45622811405703,0.93500822739246
2.46123061530765,0.935109621391829
2.46623311655828,0.935210489183987
2.4712356178089,0.935310839340772
2.47623811905953,0.935410680266523
2.48124062031016,0.935510020201391
2.48624312156078,0.93560886722459
2.49124562281141,0.935707229257584
2.49624812406203,0.935805114067207
2.50125062531266,0.935902529268725
2.50625312656328,0.935999482328835
2.51125562781391,0.936095980568608
2.51625812906453,0.936192031166366
2.52126063031516,0.936287641160513
2.52626313156578,0.9363828174523
2.53126563281641,0.93647756680854
2.53626813406703,0.93657189586427
2.54127063531766,0.936665811125359
2.54627313656828,0.93675931897106
2.55127563781891,0.936852425656522
2.55627813906954,0.936945137315241
2.56128064032016,0.937037459961467
2.56628314157079,0.937129399492567
2.57128564282141,0.937220961691337
2.57628814407204,0.937312152228265
2.58129064532266,0.937402976663758
2.58629314657329,0.937493440450317
2.59129564782391,0.937583548934675
2.59629814907454,0.937673307359886
2.60130065032516,0.937762720867376
2.60630315157579,0.93785179449896
2.61130565282641,0.937940533198802
2.61630815407704,0.938028941815358
2.62131065532766,0.938117025103261
2.62631315657829,0.93820478772518
2.63131565782891,0.93829223425364
2.63631815907954,0.938379369172804
2.64132066033017,0.938466196880221
2.64632316158079,0.938552721688538
2.65132566283142,0.938638947827181
2.65632816408204,0.938724879444
2.66133066533267,0.938810520606883
2.66633316658329,0.938895875305337
2.67133566783392,0.938980947452036
2.67633816908454,0.939065740884345
2.68134067033517,0.939150259365805
2.68634317158579,0.939234506587595
2.69134567283642,0.939318486169961
2.69634817408704,0.939402201663622
2.70135067533767,0.939485656551141
2.70635317658829,0.939568854248272
2.71135567783892,0.939651798105287
2.71635817908954,0.939734491408262
2.72136068034017,0.939816937380352
2.7263631815908,0.939899139183035
2.73136568284142,0.939981099917326
2.73636818409205,0.940062822624977
2.74137068534267,0.940144310289648
2.7463731865933,0.940225565838051
2.75137568784392,0.940306592141081
2.75637818909455,0.940387392014916
2.76138069034517,0.940467968222098
2.7663831915958,0.940548323472595
2.77138569284642,0.940628460424837
2.77638819409705,0.940708381686737
2.78139069534767,0.940788089816688
2.7863931965983,0.940867587324541
2.79139569784892,0.940946876672564
2.79639819909955,0.941025960276385
2.80140070035018,0.941104840505907
2.8064032016008,0.941183519686217
2.81140570285143,0.941262000098469
2.81640820410205,0.941340283980752
2.82141070535268,0.94141837352894
2.8264132066033,0.941496270897525
2.83141570785393,0.941573978200437
2.83641820910455,0.941651497511842
2.84142071035518,0.941728830866928
2.8464232116058,0.941805980262675
2.85142571285643,0.94188294765861
2.85642821410705,0.941959734977544
2.86143071535768,0.942036344106299
2.8664332166083,0.942112776896418
2.87143571785893,0.94218903516486
2.87643821910955,0.942265120694684
2.88144072036018,0.942341035235716
2.88644322161081,0.942416780505207
2.89144572286143,0.942492358188475
2.89644822411206,0.942567769939536
2.90145072536268,0.942643017381718
2.90645322661331,0.94271810210827
2.91145572786393,0.942793025682953
2.91645822911456,0.942867789640626
2.92146073036518,0.942942395487807
2.92646323161581,0.943016844703244
2.93146573286643,0.94309113873845
2.93646823411706,0.94316527901825
2.94147073536768,0.943239266941301
2.94647323661831,0.943313103880613
2.95147573786893,0.943386791184047
2.95647823911956,0.94346033017482
2.96148074037019,0.943533722151982
2.96648324162081,0.943606968390899
2.97148574287144,0.943680070143715
2.97648824412206,0.94375302863981
2.98149074537269,0.943825845086254
2.98649324662331,0.943898520668237
2.99149574787394,0.943971056549509
2.99649824912456,0.944043453872796
3.00150075037519,0.944115713760217
3.00650325162581,0.944187837313688
3.01150575287644,0.944259825615321
3.01650825412706,0.944331679727815
3.02151075537769,0.944403400694834
3.02651325662831,0.944474989541386
3.03151575787894,0.944546447274187
3.03651825912957,0.944617774882022
3.04152076038019,0.944688973336098
3.04652326163082,0.944760043590389
3.05152576288144,0.944830986581976
3.05652826413207,0.944901803231379
3.06153076538269,0.944972494442881
3.06653326663332,0.945043061104848
3.07153576788394,0.945113504090043
3.07653826913457,0.945183824255931
3.08154077038519,0.945254022444981
3.08654327163582,0.94532409948496
3.09154577288644,0.94539405618922
3.09654827413707,0.945463893356985
3.10155077538769,0.945533611773625
3.10655327663832,0.945603212210929
3.11155577788894,0.945672695427371
3.11655827913957,0.945742062168375
3.1215607803902,0.945811313166565
3.12656328164082,0.945880449142022
3.13156578289145,0.945949470802523
3.13656828414207,0.946018378843792
3.1415707853927,0.946087173949726
3.14657328664332,0.946155856792636
3.15157578789395,0.946224428033467
3.15657828914457,0.946292888322024
3.1615807903952,0.946361238297191
3.16658329164582,0.946429478587143
3.17158579289645,0.946497609809556
3.17658829414707,0.946565632571813
3.1815907953977,0.946633547471207
3.18659329664832,0.946701355095136
3.19159579789895,0.946769056021297
3.19659829914957,0.946836650817877
3.2016008004002,0.946904140043739
3.20660330165083,0.946971524248602
3.21160580290145,0.947038803973224
3.21660830415208,0.947105979749571
3.2216108054027,0.947173052100995
3.22661330665333,0.9472400215424
3.23161580790395,0.947306888580403
3.23661830915458,0.947373653713502
3.2416208104052,0.947440317432233
3.24662331165583,0.94750688021932
3.25162581290645,0.947573342549836
3.25662831415708,0.947639704891344
3.2616308154077,0.947705967704048
3.26663331665833,0.947772131440938
3.27163581790895,0.947838196547924
3.27663831915958,0.947904163463981
3.28164082041021,0.94797003262128
3.28664332166083,0.94803580444532
3.29164582291146,0.948101479355061
3.29664832416208,0.948167057763048
3.30165082541271,0.948232540075539
3.30665332666333,0.948297926692623
3.31165582791396,0.948363218008343
3.31665832916458,0.948428414410813
3.32166083041521,0.948493516282332
3.32666333166583,0.948558523999499
3.33166583291646,0.94862343793332
3.33666833416708,0.94868825844932
3.34167083541771,0.948752985907648
3.34667333666833,0.948817620663179
3.35167583791896,0.94888216306562
3.35667833916959,0.948946613459609
3.36168084042021,0.949010972184811
3.36668334167084,0.949075239576014
3.37168584292146,0.949139415963229
3.37668834417209,0.949203501671774
3.38169084542271,0.949267497022371
3.38669334667334,0.949331402331232
3.39169584792396,0.949395217910146
3.39669834917459,0.949458944066567
3.40170085042521,0.949522581103693
3.40670335167584,0.949586129320553
3.41170585292646,0.949649589012082
3.41670835417709,0.949712960469205
3.42171085542771,0.94977624397891
3.42671335667834,0.949839439824327
3.43171585792896,0.9499025482848
3.43671835917959,0.949965569635961
3.44172086043022,0.950028504149799
3.44672336168084,0.950091352094733
3.45172586293147,0.950154113735679
3.45672836418209,0.950216789334117
3.46173086543272,0.950279379148156
3.46673336668334,0.9503418834326
3.47173586793397,0.950404302439012
3.47673836918459,0.950466636415772
3.48174087043522,0.950528885608142
3.48674337168584,0.950591050258325
3.49174587293647,0.95065313060552
3.49674837418709,0.950715126885984
3.50175087543772,0.950777039333083
3.50675337668834,0.950838868177351
3.51175587793897,0.950900613646543
3.51675837918959,0.950962275965686
3.52176088044022,0.951023855357134
3.52676338169085,0.951085352040615
3.53176588294147,0.951146766233283
3.5367683841921,0.951208098149769
3.54177088544272,0.951269348002222
3.54677338669335,0.951330516000363
3.55177588794397,0.951391602351527
3.5567783891946,0.95145260726071
3.56178089044522,0.951513530930611
3.56678339169585,0.951574373561678
3.57178589294647,0.951635135352147
3.5767883941971,0.951695816498088
3.58179089544772,0.95175641719344
3.58679339669835,0.951816937630058
3.59179589794897,0.951877377997746
3.5967983991996,0.951937738484298
3.60180090045023,0.951998019275536
3.60680340170085,0.952058220555346
3.61180590295148,0.952118342505715
3.6168084042021,0.952178385306765
3.62181090545273,0.952238349136789
3.62681340670335,0.952298234172287
3.63181590795398,0.952358040587993
3.6368184092046,0.952417768556915
3.64182091045523,0.952477418250364
3.64682341170585,0.952536989837982
3.65182591295648,0.952596483487782
3.6568284142071,0.952655899366167
3.66183091545773,0.952715237637969
3.66683341670835,0.952774498466472
3.67183591795898,0.952833682013443
3.67683841920961,0.952892788439161
3.68184092046023,0.952951817902441
3.68684342171086,0.953010770560664
3.69184592296148,0.953069646569802
3.69684842421211,0.953128446084443
3.70185092546273,0.953187169257817
3.70685342671336,0.953245816241824
3.71185592796398,0.95330438718705
3.71685842921461,0.9533628822428
3.72186093046523,0.953421301557116
3.72686343171586,0.953479645276801
3.73186593296648,0.953537913547441
3.73686843421711,0.95359610651343
3.74187093546773,0.953654224317986
3.74687343671836,0.953712267103178
3.75187593796898,0.953770235009941
3.75687843921961,0.953828128178102
3.76188094047024,0.953885946746396
3.76688344172086,0.953943690852488
3.77188594297149,0.954001360632988
3.77688844422211,0.954058956223474
3.78189094547274,0.954116477758511
3.78689344672336,0.954173925371664
3.79189594797399,0.954231299195521
3.79689844922461,0.954288599361705
3.80190095047524,0.954345826000896
3.80690345172586,0.954402979242847
3.81190595297649,0.954460059216395
3.81690845422711,0.954517066049485
3.82191095547774,0.954573999869178
3.82691345672836,0.954630860801673
3.83191595797899,0.954687648972316
3.83691845922961,0.954744364505621
3.84192096048024,0.95480100752528
3.84692346173087,0.954857578154176
3.85192596298149,0.954914076514404
3.85692846423212,0.954970502727277
3.86193096548274,0.955026856913342
3.86693346673337,0.955083139192396
3.87193596798399,0.955139349683495
3.87693846923462,0.955195488504968
3.88194097048524,0.955251555774429
3.88694347173587,0.955307551608791
3.89194597298649,0.955363476124276
3.89694847423712,0.955419329436425
3.90195097548774,0.955475111660113
3.90695347673837,0.95553082290956
3.91195597798899,0.955586463298339
3.91695847923962,0.955642032939389
3.92196098049025,0.955697531945024
3.92696348174087,0.955752960426945
3.9319659829915,0.95580831849625
3.93696848424212,0.955863606263443
3.94197098549275,0.955918823838444
3.94697348674337,0.955973971330598
3.951975987994,0.956029048848687
3.95697848924462,0.956084056500936
3.96198099049525,0.956138994395023
3.96698349174587,0.956193862638088
3.9719859929965,0.956248661336743
3.97698849424712,0.956303390597079
3.98199099549775,0.956358050524674
3.98699349674837,0.956412641224602
3.991995997999,0.95646716280144
3.99699849924963,0.956521615359278
4.00200100050025,0.956575999001725
4.00700350175088,0.956630313831916
4.0120060030015,0.956684559952521
4.01700850425213,0.956738737465751
4.02201100550275,0.956792846473368
4.02701350675338,0.956846887076685
4.032016008004,0.956900859376581
4.03701850925463,0.956954763473503
4.04202101050525,0.957008599467475
4.04702351175588,0.957062367458102
4.0520260130065,0.957116067544576
4.05702851425713,0.957169699825686
4.06203101550775,0.957223264399822
4.06703351675838,0.957276761364979
4.07203601800901,0.957330190818767
4.07703851925963,0.95738355285841
4.08204102051026,0.957436847580761
4.08704352176088,0.957490075082299
4.09204602301151,0.95754323545914
4.09704852426213,0.957596328807039
4.10205102551276,0.957649355221396
4.10705352676338,0.957702314797262
4.11205602801401,0.957755207629344
4.11705852926463,0.957808033812008
4.12206103051526,0.957860793439288
4.12706353176588,0.957913486604884
4.13206603301651,0.957966113402173
4.13706853426713,0.95801867392421
4.14207103551776,0.958071168263735
4.14707353676838,0.958123596513175
4.15207603801901,0.958175958764648
4.15707853926963,0.958228255109969
4.16208104052026,0.958280485640655
4.16708354177089,0.958332650447925
4.17208604302151,0.958384749622709
4.17708854427214,0.958436783255646
4.18209104552276,0.958488751437095
4.18709354677339,0.958540654257133
4.19209604802401,0.958592491805559
4.19709854927464,0.958644264171901
4.20210105052526,0.958695971445418
4.20710355177589,0.958747613715102
4.21210605302651,0.958799191069683
4.21710855427714,0.958850703597631
4.22211105552776,0.958902151387161
4.22711355677839,0.958953534526235
4.23211605802902,0.959004853102566
4.23711855927964,0.959056107203619
4.24212106053027,0.959107296916616
4.24712356178089,0.959158422328541
4.25212606303152,0.959209483526136
4.25712856428214,0.959260480595911
4.26213106553277,0.959311413624144
4.26713356678339,0.959362282696884
4.27213606803402,0.959413087899951
4.27713856928464,0.959463829318944
4.28214107053527,0.959514507039238
4.28714357178589,0.959565121145993
4.29214607303652,0.959615671724149
4.29714857428714,0.959666158858434
4.30215107553777,0.959716582633364
4.30715357678839,0.959766943133247
4.31215607803902,0.959817240442182
4.31715857928965,0.959867474644066
4.32216108054027,0.959917645822593
4.3271635817909,0.959967754061255
4.33216608304152,0.960017799443348
4.33716858429215,0.960067782051973
4.34217108554277,0.960117701970035
4.3471735867934,0.960167559280248
4.35217608804402,0.960217354065137
4.35717858929465,0.960267086407038
4.36218109054527,0.960316756388102
4.3671835917959,0.960366364090296
4.37218609304652,0.960415909595404
4.37718859429715,0.960465392985031
4.38219109554777,0.960514814340601
4.3871935967984,0.960564173743364
4.39219609804902,0.960613471274392
4.39719859929965,0.960662707014587
4.40220110055028,0.960711881044675
4.4072036018009,0.960760993445215
4.41220610305153,0.960810044296596
4.41720860430215,0.96085903367904
4.42221110555278,0.960907961672604
4.4272136068034,0.960956828357181
4.43221610805403,0.9610056338125
4.43721860930465,0.961054378118131
4.44222111055528,0.961103061353482
4.4472236118059,0.961151683597805
4.45222611305653,0.961200244930193
4.45722861430715,0.961248745429584
4.46223111555778,0.961297185174763
4.46723361680841,0.961345564244361
4.47223611805903,0.961393882716856
4.47723861930966,0.961442140670579
4.48224112056028,0.961490338183707
4.48724362181091,0.961538475334274
4.49224612306153,0.961586552200163
4.49724862431216,0.961634568859113
4.50225112556278,0.961682525388719
4.50725362681341,0.961730421866432
4.51225612806403,0.961778258369561
4.51725862931466,0.961826034975272
4.52226113056528,0.961873751760593
4.52726363181591,0.961921408802412
4.53226613306653,0.961969006177479
4.53726863431716,0.962016543962406
4.54227113556778,0.962064022233671
4.54727363681841,0.962111441067614
4.55227613806903,0.962158800540443
4.55727863931966,0.962206100728231
4.56228114057029,0.962253341706921
4.56728364182091,0.962300523552323
4.57228614307154,0.962347646340115
4.57728864432216,0.962394710145847
4.58229114557279,0.962441715044942
4.58729364682341,0.962488661112692
4.59229614807404,0.962535548424261
4.59729864932466,0.962582377054691
4.60230115057529,0.962629147078895
4.60730365182591,0.962675858571663
4.61230615307654,0.962722511607658
4.61730865432716,0.962769106261424
4.62231115557779,0.962815642607379
4.62731365682841,0.962862120719822
4.63231615807904,0.962908540672929
4.63731865932967,0.962954902540757
4.64232116058029,0.963001206397241
4.64732366183092,0.963047452316201
4.65232616308154,0.963093640371334
4.65732866433217,0.963139770636224
4.66233116558279,0.963185843184335
4.66733366683342,0.963231858089017
4.67233616808404,0.9632778154235
4.67733866933467,0.963323715260905
4.68234117058529,0.963369557674234
4.68734367183592,0.963415342736376
4.69234617308654,0.963461070520109
4.69734867433717,0.963506741098095
4.70235117558779,0.963552354542887
4.70735367683842,0.963597910926924
4.71235617808905,0.963643410322536
4.71735867933967,0.96368885280194
4.7223611805903,0.963734238437246
4.72736368184092,0.963779567300453
4.73236618309155,0.963824839463451
4.73736868434217,0.963870054998022
4.7423711855928,0.963915213975841
4.74737368684342,0.963960316468474
4.75237618809405,0.964005362547382
4.75737868934467,0.964050352283917
4.7623811905953,0.964095285749328
4.76738369184592,0.964140163014756
4.77238619309655,0.964184984151239
4.77738869434717,0.964229749229709
4.7823911955978,0.964274458320995
4.78739369684842,0.964319111495822
4.79239619809905,0.964363708824811
4.79739869934967,0.964408250378481
4.8024012006003,0.964452736227248
4.80740370185093,0.964497166441427
4.81240620310155,0.964541541091231
4.81740870435218,0.96458586024677
4.8224112056028,0.964630123978057
4.82741370685343,0.964674332355
4.83241620810405,0.964718485447411
4.83741870935468,0.964762583325
4.8424212106053,0.964806626057379
4.84742371185593,0.964850613714059
4.85242621310655,0.964894546364456
4.85742871435718,0.964938424077884
4.8624312156078,0.964982246923562
4.86743371685843,0.965026014970609
4.87243621810906,0.96506972828805
4.87743871935968,0.965113386944809
4.88244122061031,0.965156991009718
4.88744372186093,0.96520054055151
4.89244622311156,0.965244035638822
4.89744872436218,0.965287476340197
4.90245122561281,0.965330862724082
4.90745372686343,0.965374194858829
4.91245622811406,0.965417472812695
4.91745872936468,0.965460696653844
4.92246123061531,0.965503866450344
4.92746373186593,0.965546982270171
4.93246623311656,0.965590044181208
4.93746873436718,0.965633052251242
4.94247123561781,0.965676006547971
4.94747373686843,0.965718907138996
4.95247623811906,0.96576175409183
4.95747873936969,0.96580454747389
4.96248124062031,0.965847287352506
4.96748374187094,0.965889973794911
4.97248624312156,0.965932606868251
4.97748874437219,0.965975186639579
4.98249124562281,0.966017713175857
4.98749374687344,0.966060186543958
4.99249624812406,0.966102606810664
4.99749874937469,0.966144974042666
5.00250125062531,0.966187288306567
5.00750375187594,0.966229549668879
5.01250625312656,0.966271758196026
5.01750875437719,0.966313913954342
5.02251125562781,0.966356017010072
5.02751375687844,0.966398067429373
5.03251625812906,0.966440065278315
5.03751875937969,0.966482010622876
5.04252126063032,0.96652390352895
5.04752376188094,0.966565744062341
5.05252626313157,0.966607532288767
5.05752876438219,0.966649268273857
5.06253126563282,0.966690952083155
5.06753376688344,0.966732583782116
5.07253626813407,0.966774163436109
5.07753876938469,0.966815691110418
5.08254127063532,0.96685716687024
5.08754377188594,0.966898590780684
5.09254627313657,0.966939962906777
5.09754877438719,0.966981283313456
5.10255127563782,0.967022552065575
5.10755377688844,0.967063769227904
5.11255627813907,0.967104934865124
5.1175587793897,0.967146049041836
5.12256128064032,0.967187111822552
5.12756378189095,0.967228123271701
5.13256628314157,0.967269083453629
5.1375687843922,0.967309992432596
5.14257128564282,0.967350850272779
5.14757378689345,0.967391657038272
5.15257628814407,0.967432412793082
5.1575787893947,0.967473117601136
5.16258129064532,0.967513771526278
5.16758379189595,0.967554374632266
5.17258629314657,0.967594926982776
5.1775887943972,0.967635428641403
5.18259129564782,0.967675879671658
5.18759379689845,0.96771628013697
5.19259629814907,0.967756630100684
5.1975987993997,0.967796929626066
5.20260130065033,0.967837178776299
5.20760380190095,0.967877377614481
5.21260630315158,0.967917526203634
5.2176088044022,0.967957624606693
5.22261130565283,0.967997672886516
5.22761380690345,0.968037671105877
5.23261630815408,0.968077619327471
5.2376188094047,0.96811751761391
5.24262131065533,0.968157366027728
5.24762381190595,0.968197164631375
5.25262631315658,0.968236913487224
5.2576288144072,0.968276612657566
5.26263131565783,0.968316262204612
5.26763381690846,0.968355862190492
5.27263631815908,0.96839541267726
5.27763881940971,0.968434913726885
5.28264132066033,0.96847436540126
5.28764382191096,0.968513767762198
5.29264632316158,0.968553120871433
5.29764882441221,0.968592424790617
5.30265132566283,0.968631679581328
5.30765382691346,0.968670885305061
5.31265632816408,0.968710042023234
5.31765882941471,0.968749149797186
5.32266133066533,0.968788208688178
5.32766383191596,0.968827218757392
5.33266633316658,0.968866180065933
5.33766883441721,0.968905092674827
5.34267133566783,0.968943956645021
5.34767383691846,0.968982772037387
5.35267633816908,0.969021538912718
5.35767883941971,0.969060257331728
5.36268134067034,0.969098927355055
5.36768384192096,0.969137549043261
5.37268634317159,0.969176122456828
5.37768884442221,0.969214647656163
5.38269134567284,0.969253124701595
5.38769384692346,0.969291553653378
5.39269634817409,0.969329934571687
5.39769884942471,0.969368267516623
5.40270135067534,0.969406552548207
5.40770385192596,0.969444789726388
5.41270635317659,0.969482979111035
5.41770885442721,0.969521120761944
5.42271135567784,0.969559214738833
5.42771385692846,0.969597261101345
5.43271635817909,0.969635259909048
5.43771885942972,0.969673211221432
5.44272136068034,0.969711115097915
5.44772386193097,0.969748971597838
5.45272636318159,0.969786780780465
5.45772886443222,0.969824542704987
5.46273136568284,0.969862257430521
5.46773386693347,0.969899925016105
5.47273636818409,0.969937545520708
5.47773886943472,0.969975119003219
5.48274137068534,0.970012645522456
5.48774387193597,0.97005012513716
5.49274637318659,0.970087557906
5.49774887443722,0.97012494388757
5.50275137568784,0.970162283140388
5.50775387693847,0.970199575722902
5.5127563781891,0.970236821693481
5.51775887943972,0.970274021110426
5.52276138069035,0.970311174031958
5.52776388194097,0.970348280516231
5.5327663831916,0.97038534062132
5.53776888444222,0.970422354405231
5.54277138569285,0.970459321925892
5.54777388694347,0.970496243241164
5.5527763881941,0.970533118408829
5.55777888944472,0.970569947486599
5.56278139069535,0.970606730532114
5.56778389194597,0.97064346760294
5.5727863931966,0.97068015875657
5.57778889444722,0.970716804050425
5.58279139569785,0.970753403541854
5.58779389694847,0.970789957288133
5.5927963981991,0.970826465346467
5.59779889944972,0.970862927773987
5.60280140070035,0.970899344627754
5.60780390195098,0.970935715964756
5.6128064032016,0.970972041841909
5.61780890445223,0.971008322316058
5.62281140570285,0.971044557443977
5.62781390695348,0.971080747282366
5.6328164082041,0.971116891887857
5.63781890945473,0.971152991317008
5.64282141070535,0.971189045626307
5.64782391195598,0.971225054872171
5.6528264132066,0.971261019110946
5.65782891445723,0.971296938398906
5.66283141570785,0.971332812792256
5.66783391695848,0.971368642347128
5.67283641820911,0.971404427119587
5.67783891945973,0.971440167165623
5.68284142071036,0.97147586254116
5.68784392196098,0.971511513302048
5.69284642321161,0.971547119504069
5.69784892446223,0.971582681202935
5.70285142571286,0.971618198454285
5.70785392696348,0.971653671313693
5.71285642821411,0.971689099836658
5.71785892946473,0.971724484078614
5.72286143071536,0.971759824094922
5.72786393196598,0.971795119940874
5.73286643321661,0.971830371671694
5.73786893446723,0.971865579342536
5.74287143571786,0.971900743008483
5.74787393696848,0.971935862724552
5.75287643821911,0.971970938545688
5.75787893946974,0.97200597052677
5.76288144072036,0.972040958722604
5.76788394197099,0.972075903187931
5.77288644322161,0.972110803977422
5.77788894447224,0.972145661145679
5.78289144572286,0.972180474747234
5.78789394697349,0.972215244836555
5.79289644822411,0.972249971468037
5.79789894947474,0.97228465469601
5.80290145072536,0.972319294574734
5.80790395197599,0.9723538911584
5.81290645322661,0.972388444501135
5.81790895447724,0.972422954656994
5.82291145572786,0.972457421679966
5.82791395697849,0.972491845623971
5.83291645822911,0.972526226542865
5.83791895947974,0.972560564490431
5.84292146073037,0.97259485952039
5.84792396198099,0.972629111686391
5.85292646323162,0.972663321042019
5.85792896448224,0.97269748764079
5.86293146573287,0.972731611536154
5.86793396698349,0.972765692781494
5.87293646823412,0.972799731430124
5.87793896948474,0.972833727535294
5.88294147073537,0.972867681150186
5.88794397198599,0.972901592327915
5.89294647323662,0.97293546112153
5.89794897448724,0.972969287584014
5.90295147573787,0.973003071768281
5.9079539769885,0.973036813727183
5.91295647823912,0.973070513513502
5.91795897948975,0.973104171179955
5.92296148074037,0.973137786779194
5.927963981991,0.973171360363805
5.93296648324162,0.973204891986305
5.93796898449225,0.97323838169915
5.94297148574287,0.973271829554727
5.9479739869935,0.973305235605358
5.95297648824412,0.9733385999033
5.95797898949475,0.973371922500744
5.96298149074537,0.973405203449816
5.967983991996,0.973438442802577
5.97298649324662,0.973471640611022
5.97798899449725,0.973504796927082
5.98299149574787,0.973537911802621
5.9879939969985,0.97357098528944
5.99299649824912,0.973604017439275
5.99799899949975,0.973637008303796
6.00300150075038,0.973669957934609
6.008004002001,0.973702866383255
6.01300650325163,0.973735733701212
6.01800900450225,0.973768559939892
6.02301150575288,0.973801345150642
6.0280140070035,0.973834089384747
6.03301650825413,0.973866792693426
6.03801900950475,0.973899455127834
6.04302151075538,0.973932076739064
6.048024012006,0.973964657578141
6.05302651325663,0.97399719769603
6.05802901450725,0.974029697143631
6.06303151575788,0.97406215597178
6.0680340170085,0.974094574231249
6.07303651825913,0.974126951972746
6.07803901950976,0.974159289246918
6.08304152076038,0.974191586104347
6.08804402201101,0.974223842595551
6.09304652326163,0.974256058770985
6.09804902451226,0.974288234681042
6.10305152576288,0.974320370376052
6.10805402701351,0.97435246590628
6.11305652826413,0.974384521321931
6.11805902951476,0.974416536673144
6.12306153076538,0.974448512009998
6.12806403201601,0.974480447382507
6.13306653326663,0.974512342840625
6.13806903451726,0.974544198434242
6.14307153576788,0.974576014213185
6.14807403701851,0.974607790227219
6.15307653826914,0.974639526526048
6.15807903951976,0.974671223159313
6.16308154077039,0.974702880176592
6.16808404202101,0.974734497627402
6.17308654327164,0.974766075561198
6.17808904452226,0.974797614027373
6.18309154577289,0.974829113075259
6.18809404702351,0.974860572754124
6.19309654827414,0.974891993113176
6.19809904952476,0.974923374201562
6.20310155077539,0.974954716068367
6.20810405202601,0.974986018762614
6.21310655327664,0.975017282333264
6.21810905452726,0.97504850682922
6.22311155577789,0.97507969229932
6.22811405702851,0.975110838792343
6.23311655827914,0.975141946357006
6.23811905952977,0.975173015041967
6.24312156078039,0.975204044895821
6.24812406203102,0.975235035967102
6.25312656328164,0.975265988304286
6.25812906453227,0.975296901955786
6.26313156578289,0.975327776969955
6.26813406703352,0.975358613395085
6.27313656828414,0.97538941127941
6.27813906953477,0.9754201706711
6.28314157078539,0.975450891618268
6.28814407203602,0.975481574168964
6.29314657328664,0.975512218371181
6.29814907453727,0.97554282427285
6.30315157578789,0.975573391921841
6.30815407703852,0.975603921365968
6.31315657828915,0.975634412652981
6.31815907953977,0.975664865830573
6.3231615807904,0.975695280946375
6.32816408204102,0.975725658047962
6.33316658329165,0.975755997182845
6.33816908454227,0.97578629839848
6.3431715857929,0.975816561742261
6.34817408704352,0.975846787261523
6.35317658829415,0.975876975003542
6.35817908954477,0.975907125015536
6.3631815907954,0.975937237344662
6.36818409204602,0.975967312038019
6.37318659329665,0.975997349142648
6.37818909454727,0.97602734870553
6.3831915957979,0.976057310773587
6.38819409704852,0.976087235393684
6.39319659829915,0.976117122612625
6.39819909954978,0.976146972477158
6.4032016008004,0.976176785033971
6.40820410205103,0.976206560329693
6.41320660330165,0.976236298410897
6.41820910455228,0.976265999324095
6.4232116058029,0.976295663115744
6.42821410705353,0.97632528983224
6.43321660830415,0.976354879519923
6.43821910955478,0.976384432225073
6.4432216108054,0.976413947993915
6.44822411205603,0.976443426872613
6.45322661330665,0.976472868907275
6.45822911455728,0.976502274143953
6.4632316158079,0.976531642628638
6.46823411705853,0.976560974407265
6.47323661830916,0.976590269525713
6.47823911955978,0.976619528029802
6.48324162081041,0.976648749965294
6.48824412206103,0.976677935377896
6.49324662331166,0.976707084313256
6.49824912456228,0.976736196816966
6.50325162581291,0.97676527293456
6.50825412706353,0.976794312711517
6.51325662831416,0.976823316193257
6.51825912956478,0.976852283425145
6.52326163081541,0.976881214452487
6.52826413206603,0.976910109320534
6.53326663331666,0.976938968074481
6.53826913456728,0.976967790759465
6.54327163581791,0.976996577420568
6.54827413706853,0.977025328102813
6.55327663831916,0.977054042851171
6.55827913956979,0.977082721710553
6.56328164082041,0.977111364725815
6.56828414207104,0.977139971941758
6.57328664332166,0.977168543403126
6.57828914457229,0.977197079154607
6.58329164582291,0.977225579240832
6.58829414707354,0.97725404370638
6.59329664832416,0.977282472595771
6.59829914957479,0.977310865953469
6.60330165082541,0.977339223823885
6.60830415207604,0.977367546251372
6.61330665332666,0.977395833280229
6.61830915457729,0.9774240849547
6.62331165582791,0.977452301318972
6.62831415707854,0.977480482417178
6.63331665832916,0.977508628293396
6.63831915957979,0.977536738991647
6.64332166083042,0.9775648145559
6.64832416208104,0.977592855030067
6.65332666333167,0.977620860458005
6.65832916458229,0.977648830883517
6.66333166583292,0.977676766350351
6.66833416708354,0.977704666902201
6.67333666833417,0.977732532582704
6.67833916958479,0.977760363435446
6.68334167083542,0.977788159503956
6.68834417208604,0.977815920831708
6.69334667333667,0.977843647462124
6.69834917458729,0.977871339438571
6.70335167583792,0.977898996804361
6.70835417708855,0.977926619602752
6.71335667833917,0.977954207876948
6.7183591795898,0.977981761670099
6.72336168084042,0.978009281025303
6.72836418209105,0.9780367659856
6.73336668334167,0.97806421659398
6.7383691845923,0.978091632893377
6.74337168584292,0.978119014926674
6.74837418709355,0.978146362736696
6.75337668834417,0.978173676366218
6.7583791895948,0.978200955857962
6.76338169084542,0.978228201254593
6.76838419209605,0.978255412598726
6.77338669334667,0.978282589932922
6.7783891945973,0.978309733299687
6.78339169584792,0.978336842741476
6.78839419709855,0.97836391830069
6.79339669834917,0.978390960019678
6.7983991995998,0.978417967940734
6.80340170085043,0.9784449421061
6.80840420210105,0.978471882557968
6.81340670335168,0.978498789338472
6.8184092046023,0.978525662489698
6.82341170585293,0.978552502053677
6.82841420710355,0.978579308072388
6.83341670835418,0.978606080587757
6.8384192096048,0.97863281964166
6.84342171085543,0.978659525275916
6.84842421210605,0.978686197532297
6.85342671335668,0.978712836452519
6.8584292146073,0.978739442078247
6.86343171585793,0.978766014451096
6.86843421710855,0.978792553612624
6.87343671835918,0.978819059604343
6.87843921960981,0.978845532467709
6.88344172086043,0.978871972244127
6.88844422211106,0.978898378974951
6.89344672336168,0.978924752701484
6.89844922461231,0.978951093464975
6.90345172586293,0.978977401306623
6.90845422711356,0.979003676267576
6.91345672836418,0.97902991838893
6.91845922961481,0.979056127711728
6.92346173086543,0.979082304276965
6.92846423211606,0.979108448125582
6.93346673336668,0.97913455929847
6.93846923461731,0.979160637836469
6.94347173586793,0.979186683780367
6.94847423711856,0.979212697170902
6.95347673836919,0.979238678048761
6.95847923961981,0.979264626454579
6.96348174087044,0.979290542428942
6.96848424212106,0.979316426012385
6.97348674337169,0.97934227724539
6.97848924462231,0.979368096168391
6.98349174587294,0.97939388282177
6.98849424712356,0.97941963724586
6.99349674837419,0.979445359480943
6.99849924962481,0.979471049567249
7.00350175087544,0.979496707544959
7.00850425212606,0.979522333454205
7.01350675337669,0.979547927335067
7.01850925462731,0.979573489227576
7.02351175587794,0.979599019171712
7.02851425712856,0.979624517207406
7.03351675837919,0.979649983374538
7.03851925962981,0.97967541771294
7.04352176088044,0.979700820262392
7.04852426213107,0.979726191062625
7.05352676338169,0.979751530153322
7.05852926463232,0.979776837574114
7.06353176588294,0.979802113364584
7.06853426713357,0.979827357564264
7.07353676838419,0.979852570212639
7.07853926963482,0.979877751349143
7.08354177088544,0.979902901013161
7.08854427213607,0.979928019244028
7.09354677338669,0.979953106081031
7.09854927463732,0.979978161563408
7.10355177588794,0.980003185730346
7.10855427713857,0.980028178620986
7.1135567783892,0.980053140274419
7.11855927963982,0.980078070729685
7.12356178089045,0.980102970025777
7.12856428214107,0.980127838201641
7.1335667833917,0.98015267529617
7.13856928464232,0.980177481348213
7.14357178589295,0.980202256396567
7.14857428714357,0.980227000479983
7.1535767883942,0.980251713637161
7.15857928964482,0.980276395906755
7.16358179089545,0.980301047327369
7.16858429214607,0.980325667937561
7.1735867933967,0.980350257775837
7.17858929464732,0.980374816880658
7.18359179589795,0.980399345290437
7.18859429714857,0.980423843043537
7.1935967983992,0.980448310178275
7.19859929964983,0.980472746732918
7.20360180090045,0.980497152745687
7.20860430215108,0.980521528254755
7.2136068034017,0.980545873298247
7.21860930465233,0.980570187914239
7.22361180590295,0.980594472140762
7.22861430715358,0.980618726015797
7.2336168084042,0.98064294957728
7.23861930965483,0.980667142863097
7.24362181090545,0.980691305911089
7.24862431215608,0.980715438759047
7.2536268134067,0.980739541444718
7.25862931465733,0.9807636140058
7.26363181590795,0.980787656479943
7.26863431715858,0.980811668904751
7.2736368184092,0.980835651317782
7.27863931965983,0.980859603756546
7.28364182091046,0.980883526258506
7.28864432216108,0.980907418861078
7.29364682341171,0.980931281601631
7.29864932466233,0.98095511451749
7.30365182591296,0.980978917645929
7.30865432716358,0.981002691024179
7.31365682841421,0.981026434689422
7.31865932966483,0.981050148678796
7.32366183091546,0.98107383302939
7.32866433216608,0.981097487778249
7.33366683341671,0.98112111296237
7.33866933466733,0.981144708618704
7.34367183591796,0.981168274784156
7.34867433716858,0.981191811495586
7.35367683841921,0.981215318789806
7.35867933966984,0.981238796703584
7.36368184092046,0.98126224527364
7.36868434217109,0.981285664536649
7.37368684342171,0.981309054529241
7.37868934467234,0.981332415287999
7.38369184592296,0.981355746849461
7.38869434717359,0.981379049250119
7.39369684842421,0.98140232252642
7.39869934967484,0.981425566714763
7.40370185092546,0.981448781851506
7.40870435217609,0.981471967972957
7.41370685342671,0.981495125115382
7.41870935467734,0.981518253314999
7.42371185592796,0.981541352607982
7.42871435717859,0.981564423030461
7.43371685842921,0.98158746461852
7.43871935967984,0.981610477408195
7.44372186093047,0.981633461435482
7.44872436218109,0.981656416736328
7.45372686343172,0.981679343346638
7.45872936468234,0.981702241302269
7.46373186593297,0.981725110639036
7.46873436718359,0.981747951392708
7.47373686843422,0.981770763599009
7.47873936968484,0.981793547293619
7.48374187093547,0.981816302512173
7.48874437218609,0.981839029290262
7.49374687343672,0.981861727663432
7.49874937468734,0.981884397667185
7.50375187593797,0.981907039336978
7.5087543771886,0.981929652708223
7.51375687843922,0.981952237816291
7.51875937968985,0.981974794696505
7.52376188094047,0.981997323384146
7.5287643821911,0.98201982391445
7.53376688344172,0.98204229632261
7.53876938469235,0.982064740643773
7.54377188594297,0.982087156913044
7.5487743871936,0.982109545165484
7.55377688844422,0.982131905436109
7.55877938969485,0.982154237759892
7.56378189094547,0.982176542171763
7.5687843921961,0.982198818706606
7.57378689344672,0.982221067399264
7.57878939469735,0.982243288284536
7.58379189594797,0.982265481397175
7.5887943971986,0.982287646771894
7.59379689844923,0.982309784443361
7.59879939969985,0.9823318944462
7.60380190095048,0.982353976814993
7.6088044022011,0.982376031584278
7.61380690345173,0.98239805878855
7.61880940470235,0.982420058462261
7.62381190595298,0.982442030639821
7.6288144072036,0.982463975355594
7.63381690845423,0.982485892643904
7.63881940970485,0.982507782539031
7.64382191095548,0.982529645075212
7.6488244122061,0.982551480286642
7.65382691345673,0.982573288207472
7.65882941470735,0.982595068871811
7.66383191595798,0.982616822313725
7.6688344172086,0.982638548567239
7.67383691845923,0.982660247666334
7.67883941970986,0.982681919644947
7.68384192096048,0.982703564536977
7.68884442221111,0.982725182376276
7.69384692346173,0.982746773196657
7.69884942471236,0.982768337031889
7.70385192596298,0.982789873915699
7.70885442721361,0.982811383881772
7.71385692846423,0.98283286696375
7.71885942971486,0.982854323195237
7.72386193096548,0.982875752609788
7.72886443221611,0.982897155240923
7.73386693346673,0.982918531122116
7.73886943471736,0.982939880286801
7.74387193596798,0.982961202768368
7.74887443721861,0.982982498600167
7.75387693846924,0.983003767815507
7.75887943971986,0.983025010447654
7.76388194097049,0.983046226529832
7.76888444222111,0.983067416095226
7.77388694347174,0.983088579176977
7.77888944472236,0.983109715808185
7.78389194597299,0.983130826021909
7.78889444722361,0.983151909851168
7.79389694847424,0.983172967328937
7.79889944972486,0.983193998488152
7.80390195097549,0.983215003361707
7.80890445222611,0.983235981982454
7.81390695347674,0.983256934383207
7.81890945472736,0.983277860596735
7.82391195597799,0.983298760655768
7.82891445722861,0.983319634592997
7.83391695847924,0.983340482441068
7.83891945972987,0.983361304232589
7.84392196098049,0.983382100000128
7.84892446223112,0.983402869776208
7.85392696348174,0.983423613593317
7.85892946473237,0.983444331483899
7.86393196598299,0.983465023480357
7.86893446723362,0.983485689615056
7.87393696848424,0.983506329920318
7.87893946973487,0.983526944428426
7.88394197098549,0.983547533171623
7.88894447223612,0.983568096182111
7.89394697348674,0.983588633492052
7.89894947473737,0.983609145133567
7.90395197598799,0.983629631138737
7.90895447723862,0.983650091539605
7.91395697848925,0.983670526368172
7.91895947973987,0.983690935656398
7.9239619809905,0.983711319436206
7.92896448224112,0.983731677739478
7.93396698349175,0.983752010598053
7.93896948474237,0.983772318043736
7.943971985993,0.983792600108287
7.94897448724362,0.983812856823429
7.95397698849425,0.983833088220845
7.95897948974487,0.983853294332179
7.9639819909955,0.983873475189033
7.96898449224612,0.983893630822972
7.97398699349675,0.983913761265521
7.97898949474737,0.983933866548165
7.983991995998,0.983953946702349
7.98899449724862,0.983974001759482
7.99399699849925,0.983994031750929
7.99899949974988,0.984014036708019
8.0040020010005,0.984034016662042
8.00900450225113,0.984053971644247
8.01400700350175,0.984073901685844
8.01900950475238,0.984093806818007
8.024012006003,0.984113687071867
8.02901450725363,0.984133542478519
8.03401700850425,0.984153373069018
8.03901950975488,0.98417317887438
8.0440220110055,0.984192959925583
8.04902451225613,0.984212716253565
8.05402701350675,0.984232447889227
8.05902951475738,0.98425215486343
8.06403201600801,0.984271837206998
8.06903451725863,0.984291494950714
8.07403701850926,0.984311128125324
8.07903951975988,0.984330736761537
8.08404202101051,0.984350320890021
8.08904452226113,0.984369880541408
8.09404702351176,0.984389415746289
8.09904952476238,0.984408926535219
8.10405202601301,0.984428412938714
8.10905452726363,0.984447874987252
8.11405702851426,0.984467312711273
8.11905952976488,0.98448672614118
8.12406203101551,0.984506115307334
8.12906453226613,0.984525480240064
8.13406703351676,0.984544820969656
8.13906953476738,0.98456413752636
8.14407203601801,0.98458342994039
8.14907453726863,0.984602698241919
8.15407703851926,0.984621942461085
8.15907953976988,0.984641162627987
8.16408204102051,0.984660358772685
8.16908454227114,0.984679530925205
8.17408704352176,0.984698679115533
8.17908954477239,0.984717803373617
8.18409204602301,0.98473690372937
8.18909454727364,0.984755980212665
8.19409704852426,0.984775032853339
8.19909954977489,0.984794061681192
8.20410205102551,0.984813066725986
8.20910455227614,0.984832048017446
8.21410705352676,0.984851005585261
8.21910955477739,0.984869939459081
8.22411205602801,0.984888849668519
8.22911455727864,0.984907736243153
8.23411705852926,0.984926599212523
8.23911955977989,0.98494543860613
8.24412206103052,0.984964254453442
8.24912456228114,0.984983046783888
8.25412706353177,0.985001815626859
8.25912956478239,0.985020561011712
8.26413206603302,0.985039282967766
8.26913456728364,0.985057981524302
8.27413706853427,0.985076656710567
8.27913956978489,0.98509530855577
8.28414207103552,0.985113937089084
8.28914457228614,0.985132542339644
8.29414707353677,0.98515112433655
8.29914957478739,0.985169683108867
8.30415207603802,0.98518821868562
8.30915457728865,0.985206731095802
8.31415707853927,0.985225220368366
8.3191595797899,0.98524368653223
8.32416208104052,0.985262129616278
8.32916458229115,0.985280549649355
8.33416708354177,0.985298946660272
8.3391695847924,0.985317320677802
8.34417208604302,0.985335671730684
8.34917458729365,0.985353999847619
8.35417708854427,0.985372305057275
8.3591795897949,0.985390587388281
8.36418209104552,0.985408846869234
8.36918459229615,0.98542708352869
8.37418709354677,0.985445297395174
8.3791895947974,0.985463488497174
8.38419209604802,0.98548165686314
8.38919459729865,0.985499802521491
8.39419709854927,0.985517925500607
8.3991995997999,0.985536025828833
8.40420210105053,0.98555410353448
8.40920460230115,0.985572158645822
8.41420710355178,0.985590191191098
8.4192096048024,0.985608201198513
8.42421210605303,0.985626188696235
8.42921460730365,0.985644153712398
8.43421710855428,0.985662096275101
8.4392196098049,0.985680016412406
8.444222111055531,0.985697914152342
8.44922461230615,0.985715789522903
8.45422711355678,0.985733642552046
8.4592296148074,0.985751473267694
8.46423211605803,0.985769281697736
8.46923461730865,0.985787067870026
8.47423711855928,0.985804831812383
8.4792396198099,0.985822573552589
8.48424212106053,0.985840293118395
8.48924462231116,0.985857990537515
8.49424712356178,0.985875665837628
8.49924962481241,0.985893319046381
8.50425212606303,0.985910950191384
8.50925462731366,0.985928559300213
8.51425712856428,0.985946146400409
8.51925962981491,0.985963711519481
8.52426213106553,0.985981254684901
8.52926463231616,0.985998775924108
8.53426713356678,0.986016275264507
8.53926963481741,0.986033752733466
8.54427213606803,0.986051208358323
8.54927463731866,0.986068642166378
8.55427713856929,0.9860860541849
8.55927963981991,0.986103444441122
8.56428214107054,0.986120812962243
8.56928464232116,0.986138159775429
8.57428714357179,0.986155484907812
8.57928964482241,0.986172788386489
8.58429214607304,0.986190070238523
8.58929464732366,0.986207330490945
8.59429714857429,0.986224569170751
8.59929964982491,0.986241786304904
8.60430215107554,0.986258981920331
8.60930465232616,0.986276156043928
8.61430715357679,0.986293308702557
8.61930965482741,0.986310439923045
8.62431215607804,0.986327549732186
8.62931465732867,0.986344638156742
8.63431715857929,0.98636170522344
8.63931965982992,0.986378750958973
8.64432216108054,0.986395775390003
8.64932466233117,0.986412778543157
8.65432716358179,0.986429760445028
8.65932966483242,0.986446721122178
8.66433216608304,0.986463660601134
8.66933466733367,0.986480578908391
8.67433716858429,0.986497476070409
8.67933966983492,0.986514352113618
8.68434217108554,0.986531207064411
8.68934467233617,0.986548040949152
8.69434717358679,0.98656485379417
8.69934967483742,0.986581645625761
8.70435217608804,0.986598416470189
8.70935467733867,0.986615166353684
8.71435717858929,0.986631895302444
8.71935967983992,0.986648603342635
8.72436218109055,0.986665290500388
8.72936468234117,0.986681956801804
8.7343671835918,0.98669860227295
8.73936968484242,0.98671522693986
8.74437218609305,0.986731830828536
8.74937468734367,0.986748413964948
8.7543771885943,0.986764976375034
8.75937968984492,0.986781518084696
8.76438219109555,0.986798039119809
8.76938469234617,0.986814539506212
8.7743871935968,0.986831019269712
8.77938969484742,0.986847478436085
8.78439219609805,0.986863917031074
8.78939469734868,0.98688033508039
8.7943971985993,0.986896732609713
8.79939969984993,0.986913109644688
8.80440220110055,0.986929466210931
8.80940470235118,0.986945802334024
8.8144072036018,0.986962118039518
8.81940970485243,0.986978413352931
8.82441220610305,0.986994688299752
8.82941470735368,0.987010942905434
8.8344172086043,0.987027177195401
8.83941970985493,0.987043391195045
8.84442221110555,0.987059584929725
8.84942471235618,0.987075758424769
8.8544272136068,0.987091911705474
8.85942971485743,0.987108044797104
8.86443221610806,0.987124157724893
8.86943471735868,0.987140250514042
8.87443721860931,0.987156323189721
8.87943971985993,0.987172375777069
8.88444222111056,0.987188408301194
8.88944472236118,0.987204420787171
8.89444722361181,0.987220413260045
8.89944972486243,0.987236385744828
8.90445222611306,0.987252338266504
8.90945472736368,0.987268270850022
8.91445722861431,0.987284183520303
8.91945972986493,0.987300076302235
8.92446223111556,0.987315949220674
8.92946473236618,0.987331802300449
8.93446723361681,0.987347635566352
8.93946973486743,0.98736344904315
8.94447223611806,0.987379242755574
8.94947473736868,0.987395016728328
8.95447723861931,0.987410770986084
8.95947973986993,0.98742650555348
8.96448224112056,0.987442220455129
8.96948474237119,0.987457915715608
8.97448724362181,0.987473591359466
8.97948974487244,0.98748924741122
8.98449224612306,0.987504883895359
8.98949474737369,0.987520500836338
8.99449724862431,0.987536098258583
8.99949974987494,0.987551676186489
9.00450225112556,0.987567234644422
9.00950475237619,0.987582773656716
9.01450725362681,0.987598293247674
9.01950975487744,0.987613793441571
9.02451225612806,0.98762927426265
9.02951475737869,0.987644735735123
9.03451725862932,0.987660177883174
9.03951975987994,0.987675600730955
9.04452226113057,0.987691004302589
9.04952476238119,0.987706388622166
9.05452726363182,0.987721753713751
9.05952976488244,0.987737099601373
9.06453226613307,0.987752426309037
9.06953476738369,0.987767733860712
9.07453726863432,0.987783022280342
9.07953976988494,0.987798291591839
9.08454227113557,0.987813541819084
9.08954477238619,0.98782877298593
9.09454727363682,0.9878439851162
9.09954977488745,0.987859178233686
9.10455227613807,0.987874352362151
9.1095547773887,0.987889507525328
9.11455727863932,0.987904643746922
9.11955977988995,0.987919761050606
9.12456228114057,0.987934859460025
9.1295647823912,0.987949938998793
9.13456728364182,0.987964999690496
9.13956978489245,0.98798004155869
9.14457228614307,0.987995064626901
9.1495747873937,0.988010068918626
9.15457728864432,0.988025054457334
9.15957978989495,0.988040021266461
9.16458229114557,0.988054969369418
9.1695847923962,0.988069898789584
9.17458729364682,0.988084809550309
9.17958979489745,0.988099701674916
9.18459229614807,0.988114575186695
9.1895947973987,0.988129430108912
9.19459729864932,0.988144266464798
9.19959979989995,0.98815908427756
9.20460230115058,0.988173883570374
9.2096048024012,0.988188664366386
9.21460730365183,0.988203426688715
9.21960980490245,0.988218170560449
9.22461230615308,0.98823289600465
9.2296148074037,0.988247603044348
9.23461730865433,0.988262291702547
9.23961980990495,0.98827696200222
9.24462231115558,0.988291613966313
9.2496248124062,0.988306247617742
9.25462731365683,0.988320862979396
9.25962981490745,0.988335460074133
9.26463231615808,0.988350038924785
9.2696348174087,0.988364599554154
9.27463731865933,0.988379141985013
9.27963981990996,0.988393666240107
9.28464232116058,0.988408172342155
9.28964482241121,0.988422660313843
9.29464732366183,0.988437130177833
9.29964982491246,0.988451581956755
9.30465232616308,0.988466015673215
9.30965482741371,0.988480431349786
9.31465732866433,0.988494829009015
9.31965982991496,0.988509208673423
9.32466233116558,0.988523570365499
9.32966483241621,0.988537914107705
9.33466733366683,0.988552239922478
9.33966983491746,0.988566547832222
9.34467233616809,0.988580837859317
9.34967483741871,0.988595110026112
9.35467733866934,0.988609364354932
9.35967983991996,0.988623600868069
9.36468234117059,0.988637819587792
9.36968484242121,0.988652020536339
9.37468734367184,0.988666203735921
9.37968984492246,0.988680369208721
9.38469234617309,0.988694516976896
9.38969484742371,0.988708647062574
9.39469734867434,0.988722759487854
9.39969984992496,0.98873685427481
9.40470235117559,0.988750931445486
9.40970485242621,0.9887649910219
9.41470735367684,0.988779033026043
9.41970985492746,0.988793057479877
9.42471235617809,0.988807064405337
9.42971485742871,0.98882105382433
9.43471735867934,0.988835025758738
9.43971985992997,0.988848980230413
9.44472236118059,0.98886291726118
9.44972486243122,0.988876836872839
9.45472736368184,0.98889073908716
9.45972986493247,0.988904623925887
9.46473236618309,0.988918491410738
9.46973486743372,0.988932341563401
9.47473736868434,0.988946174405539
9.47973986993497,0.988959989958788
9.48474237118559,0.988973788244757
9.48974487243622,0.988987569285025
9.49474737368684,0.989001333101149
9.49974987493747,0.989015079714655
9.50475237618809,0.989028809147044
9.50975487743872,0.98904252141979
9.51475737868934,0.989056216554339
9.51975987993997,0.989069894572112
9.5247623811906,0.989083555494502
9.52976488244122,0.989097199342876
9.53476738369185,0.989110826138572
9.53976988494247,0.989124435902906
9.5447723861931,0.989138028657162
9.54977488744372,0.989151604422601
9.55477738869435,0.989165163220457
9.55977988994497,0.989178705071936
9.5647823911956,0.989192229998218
9.56978489244622,0.989205738020458
9.57478739369685,0.989219229159782
9.57978989494747,0.989232703437293
9.5847923961981,0.989246160874063
9.58979489744873,0.989259601491143
9.59479739869935,0.989273025309553
9.59979989994998,0.989286432350289
9.6048024012006,0.989299822634321
9.60980490245123,0.989313196182593
9.61480740370185,0.98932655301602
9.61980990495248,0.989339893155495
9.6248124062031,0.989353216621882
9.62981490745373,0.989366523436019
9.63481740870435,0.98937981361872
9.63981990995498,0.989393087190771
9.6448224112056,0.989406344172932
9.64982491245623,0.98941958458594
9.65482741370685,0.989432808450501
9.65982991495748,0.989446015787301
9.6648324162081,0.989459206616994
9.66983491745873,0.989472380960214
9.67483741870936,0.989485538837565
9.67983991995998,0.989498680269627
9.68484242121061,0.989511805276954
9.68984492246123,0.989524913880075
9.69484742371186,0.989538006099492
9.69984992496248,0.989551081955682
9.70485242621311,0.989564141469097
9.70985492746373,0.989577184660163
9.71485742871436,0.989590211549279
9.71985992996498,0.989603222156822
9.72486243121561,0.98961621650314
9.72986493246623,0.989629194608557
9.73486743371686,0.989642156493372
9.73986993496748,0.989655102177858
9.74487243621811,0.989668031682263
9.74987493746873,0.98968094502681
9.75487743871936,0.989693842231696
9.75987993996998,0.989706723317093
9.76488244122061,0.989719588303147
9.76988494247124,0.989732437209981
9.77488744372186,0.989745270057691
9.77988994497249,0.989758086866348
9.78489244622311,0.989770887655998
9.78989494747374,0.989783672446664
9.79489744872436,0.989796441258341
9.79989994997499,0.989809194111
9.80490245122561,0.989821931024588
9.80990495247624,0.989834652019026
9.81490745372686,0.98984735711421
9.81990995497749,0.989860046330012
9.82491245622811,0.989872719686279
9.82991495747874,0.989885377202832
9.83491745872937,0.98989801889947
9.83991995997999,0.989910644795964
9.84492246123062,0.989923254912062
9.84992496248124,0.989935849267487
9.85492746373187,0.989948427881937
9.85992996498249,0.989960990775086
9.86493246623312,0.989973537966584
9.86993496748374,0.989986069476054
9.87493746873437,0.989998585323098
9.87993996998499,0.99001108552729
9.88494247123562,0.990023570108182
9.88994497248624,0.9900360390853
9.89494747373687,0.990048492478147
9.8999499749875,0.9900609303062
9.90495247623812,0.990073352588914
9.90995497748875,0.990085759345717
9.91495747873937,0.990098150596014
9.91995997999,0.990110526359187
9.92496248124062,0.990122886654591
9.92996498249125,0.990135231501558
9.93496748374187,0.990147560919398
9.9399699849925,0.990159874927393
9.94497248624312,0.990172173544805
9.94997498749375,0.990184456790868
9.95497748874437,0.990196724684794
9.959979989995,0.990208977245772
9.96498249124562,0.990221214492965
9.96998499249625,0.990233436445512
9.97498749374687,0.990245643122531
9.9799899949975,0.990257834543112
9.98499249624812,0.990270010726324
9.98999499749875,0.990282171691211
9.99499749874937,0.990294317456794
10.0,0.990306448042069


==> share_50.csv <==
v,p
0.0,0.0
0.00500250125062531,0.0
0.0100050025012506,0.0
0.0150075037518759,0.0
0.0200100050025013,0.0
0.0250125062531266,0.0
0.0300150075037519,0.0
0.0350175087543772,0.0
0.0400200100050025,0.0
0.0450225112556278,0.0
0.0500250125062531,0.0
0.0550275137568784,0.0
0.0600300150075038,0.0
0.0650325162581291,0.0
0.0700350175087544,0.0
0.0750375187593797,0.0
0.080040020010005,0.0
0.0850425212606303,0.0
0.0900450225112556,0.0
0.0950475237618809,0.0
0.100050025012506,0.0
0.105052526263132,0.0
0.110055027513757,0.0
0.115057528764382,0.0
0.120060030015008,0.0
0.125062531265633,0.0
0.130065032516258,0.0
0.135067533766883,0.0
0.140070035017509,0.0
0.145072536268134,0.0
0.150075037518759,0.0
0.155077538769385,0.0
0.16008004002001,0.0
0.165082541270635,0.0
0.170085042521261,0.0
0.175087543771886,0.0
0.180090045022511,0.0
0.185092546273137,0.0
0.190095047523762,0.0
0.195097548774387,0.0
0.200100050025013,0.0
0.205102551275638,0.0
0.210105052526263,0.0
0.215107553776888,0.0
0.220110055027514,0.0
0.225112556278139,0.0
0.230115057528764,0.0
0.23511755877939,0.0
0.240120060030015,0.0
0.24512256128064,0.0
0.250125062531266,0.0
0.255127563781891,0.0
0.260130065032516,0.0
0.265132566283142,0.0
0.270135067533767,0.0
0.275137568784392,0.0
0.280140070035018,0.0
0.285142571285643,0.0
0.290145072536268,0.0
0.295147573786893,0.0
0.300150075037519,0.0
0.305152576288144,0.0
0.310155077538769,0.0
0.315157578789395,0.0
0.32016008004002,0.0
0.325162581290645,0.0
0.330165082541271,0.0
0.335167583791896,0.0
0.340170085042521,0.0
0.345172586293147,0.0
0.350175087543772,0.0
0.355177588794397,0.0
0.360180090045023,0.0
0.365182591295648,0.0
0.370185092546273,0.0
0.375187593796898,0.0
0.380190095047524,0.0
0.385192596298149,0.0
0.390195097548774,0.0
0.3951975987994,0.0
0.400200100050025,0.0
0.40520260130065,0.0
0.410205102551276,0.0
0.415207603801901,0.0
0.420210105052526,0.0
0.425212606303152,0.0
0.430215107553777,0.0
0.435217608804402,0.0
0.440220110055028,0.0
0.445222611305653,0.0
0.450225112556278,0.0
0.455227613806903,0.0
0.460230115057529,0.0
0.465232616308154,0.0
0.470235117558779,0.0
0.475237618809405,0.0
0.48024012006003,0.0
0.485242621310655,0.0
0.490245122561281,0.0
0.495247623811906,0.0
0.500250125062531,0.0
0.505252626313157,0.0
0.510255127563782,0.0
0.515257628814407,0.0
0.520260130065033,0.0
0.525262631315658,0.0
0.530265132566283,0.0
0.535267633816909,0.0
0.540270135067534,0.0
0.545272636318159,0.0
0.550275137568784,0.0
0.55527763881941,0.0
0.560280140070035,0.0
0.56528264132066,0.0
0.570285142571286,0.0
0.575287643821911,0.0
0.580290145072536,0.0
0.585292646323162,0.0
0.590295147573787,0.0
0.595297648824412,0.0
0.600300150075038,0.0
0.605302651325663,0.0
0.610305152576288,0.0
0.615307653826913,0.0
0.620310155077539,0.0
0.625312656328164,0.0
0.630315157578789,0.0
0.635317658829415,0.0
0.64032016008004,0.0
0.645322661330665,0.0
0.650325162581291,0.0
0.655327663831916,0.0
0.660330165082541,0.0
0.665332666333167,0.0
0.670335167583792,0.0
0.675337668834417,0.0
0.680340170085043,0.0
0.685342671335668,0.0
0.690345172586293,0.0
0.695347673836918,0.285794836970201
0.700350175087544,0.286329948265461
0.705352676338169,0.28686372278576
0.710355177588794,0.28739616387053
0.71535767883942,0.28792727485086
0.720360180090045,0.288457059049517
0.72536268134067,0.288985519780967
0.730365182591296,0.289512660351397
0.735367683841921,0.290038484058734
0.740370185092546,0.290562994192668
0.745372686343172,0.291086194034669
0.750375187593797,0.291608086858009
0.755377688844422,0.292128675927786
0.760380190095048,0.292647964500939
0.765382691345673,0.29316595582627
0.770385192596298,0.293682653144468
0.775387693846923,0.294198059688124
0.780390195097549,0.294712178681755
0.785392696348174,0.29522501334182
0.790395197598799,0.295736566876747
0.795397698849425,0.296246842486946
0.80040020010005,0.296755843364833
0.805402701350675,0.297263572694849
0.810405202601301,0.297770033653479
0.815407703851926,0.298275229409274
0.820410205102551,0.298779163122869
0.825412706353177,0.299281837947003
0.830415207603802,0.299783257026539
0.835417708854427,0.300283423498485
0.840420210105053,0.300782340492011
0.845422711355678,0.301280011128471
0.850425212606303,0.30561326387249
0.855427713856929,0.31104781455688
0.860430215107554,0.316431956251013
0.865432716358179,0.321766181557785
0.870435217608804,0.327050978199218
0.87543771885943,0.33228682906499
0.880440220110055,0.337474212260481
0.88544272136068,0.34261360115435
0.890445222611306,0.347705464425629
0.895447723861931,0.352750266110351
0.900450225112556,0.357748465647716
0.905452726363182,0.362700517925799
0.910455227613807,0.367606873326795
0.915457728864432,0.372467977771822
0.920460230115058,0.377284272765276
0.925462731365683,0.382056195438744
0.930465232616308,0.386784178594478
0.935467733866934,0.391468650748437
0.940470235117559,0.396110036172908
0.945472736368184,0.400708754938689
0.950475237618809,0.405265222956865
0.955477738869435,0.40977985202016
0.96048024012006,0.414253049843886
0.965482741370685,0.41868522010647
0.970485242621311,0.423076762489596
0.975487743871936,0.427428072717932
0.980490245122561,0.431739542598473
0.985492746373187,0.43601156005948
0.990495247623812,0.440244509189049
0.995497748874437,0.444438770273276
1.00050025012506,0.448594719834061
1.00550275137569,0.452712730666519
1.01050525262631,0.456793171876033
1.01550775387694,0.460836408914932
1.02051025512756,0.464842803618797
1.02551275637819,0.468812714242421
1.03051525762881,0.472746495495398
1.03551775887944,0.476644498577366
1.04052026013007,0.480507071212893
1.04552276138069,0.484334557686021
1.05052526263132,0.488127298874462
1.05552776388194,0.491885632283458
1.06053026513257,0.4956098920793
1.06553276638319,0.499300409122518
1.07053526763382,0.502957511000735
1.07553776888444,0.506581522061199
1.08054027013507,0.510172763442987
1.08554277138569,0.513731553108896
1.09054527263632,0.517258205877004
1.09554777388694,0.520753033451932
1.10055027513757,0.524216344455783
1.10555277638819,0.527648444458779
1.11055527763882,0.531049636009589
1.11555777888944,0.534420218665362
1.12056028014007,0.537760489021457
1.1255627813907,0.541070740740871
1.13056528264132,0.544351264583387
1.13556778389195,0.547602348434423
1.14057028514257,0.550824277333597
1.1455727863932,0.554017333503003
1.15057528764382,0.557181796375216
1.15557778889445,0.560317942621007
1.16058029014507,0.563426046176789
1.1655827913957,0.566506378271788
1.17058529264632,0.569559207454945
1.17558779389695,0.572584799621545
1.18059029514757,0.57558341803959
1.1855927963982,0.578555323375902
1.19059529764882,0.581500773721966
1.19559779889945,0.584420024619528
1.20060030015008,0.587313329085917
1.2056028014007,0.590180937639136
1.21060530265133,0.593023098322691
1.21560780390195,0.595840056730176
1.22061030515258,0.598632056029616
1.2256128064032,0.601399336987563
1.23061530765383,0.604142137992955
1.23561780890445,0.606860695080739
1.24062031015508,0.609555241955257
1.2456228114057,0.612226010013397
1.25062531265633,0.614873228367521
1.25562781390695,0.617497123868155
1.26063031515758,0.620097921126461
1.2656328164082,0.622675842536485
1.27063531765883,0.625231108297175
1.27563781890945,0.627763936434194
1.28064032016008,0.630274542821501
1.28564282141071,0.632763141202732
1.29064532266133,0.635229943212353
1.29564782391196,0.637675158396618
1.30065032516258,0.640098994234305
1.30565282641321,0.642501656157254
1.31065532766383,0.644883347570698
1.31565782891446,0.647244269873393
1.32066033016508,0.649584622477544
1.32566283141571,0.651904602828538
1.33066533266633,0.654204406424476
1.33566783391696,0.656484226835515
1.34067033516758,0.658744255723013
1.34567283641821,0.660984682858486
1.35067533766883,0.66320569614238
1.35567783891946,0.665407481622646
1.36068034017009,0.667590223513142
1.36568284142071,0.669754104211844
1.37068534267134,0.67189930431888
1.37568784392196,0.67402600265438
1.38069034517259,0.676134376276157
1.38569284642321,0.678224600497199
1.39069534767384,0.680296848902999
1.39569784892446,0.68235129336871
1.40070035017509,0.684388104076123
1.40570285142571,0.68640744953048
1.41070535267634,0.688409496577127
1.41570785392696,0.690394410417985
1.42071035517759,0.692362354627876
1.42571285642821,0.694313491170669
1.43071535767884,0.69624798041528
1.43571785892946,0.698165981151503
1.44072036018009,0.700067650605687
1.44572286143072,0.701953144456259
1.45072536268134,0.70382261684909
1.45572786393197,0.705676220412704
1.46073036518259,0.707514106273351
1.46573286643322,0.709336424069907
1.47073536768384,0.711143321968647
1.47573786893447,0.712934946677861
1.48074037018509,0.71471144346232
1.48574287143572,0.716472956157611
1.49074537268634,0.718219627184321
1.49574787393697,0.719951597562078
1.50075037518759,0.721669006923457
1.50575287643822,0.723371993527748
1.51075537768884,0.725060694274585
1.51575787893947,0.726735244717437
1.5207603801901,0.728395779076971
1.52576288144072,0.730042430254276
1.53076538269135,0.73167532984396
1.53576788394197,0.733294608147113
1.5407703851926,0.734900394184145
1.54577288644322,0.736492815707492
1.55077538769385,0.738071999214198
1.55577788894447,0.739638069958373
1.5607803901951,0.741191151963527
1.56578289144572,0.742731368034775
1.57078539269635,0.74425883977093
1.57578789394697,0.745773687576469
1.5807903951976,0.747276030673385
1.58579289644822,0.748765987112915
1.59079539769885,0.750243673787157
1.59579789894947,0.751709206440568
1.6008004002001,0.753162699681351
1.60580290145073,0.754604266992724
1.61080540270135,0.756034020744079
1.61580790395198,0.757452072202035
1.6208104052026,0.758858531541372
1.62581290645323,0.760253507855863
1.63081540770385,0.761637109168994
1.63581790895448,0.763009442444584
1.6408204102051,0.764370613597288
1.64582291145573,0.765720727503011
1.65082541270635,0.7670598880092
1.65582791395698,0.768388197945052
1.6608304152076,0.769705759131609
1.66583291645823,0.771012672391751
1.67083541770885,0.772309037560102
1.67583791895948,0.773594953492824
1.68084042021011,0.774870518077321
1.68584292146073,0.776135828241847
1.69084542271136,0.777390979965009
1.69584792396198,0.778636068285192
1.70085042521261,0.779871187309875
1.70585292646323,0.78109643022486
1.71085542771386,0.782311889303415
1.71585792896448,0.783517655915312
1.72086043021511,0.784713820535793
1.72586293146573,0.78590047275443
1.73086543271636,0.787077701283909
1.73586793396698,0.788245593968718
1.74087043521761,0.789404237793759
1.74587293646823,0.79055371889286
1.75087543771886,0.791694122557218
1.75587793896948,0.792825533243745
1.76088044022011,0.793948034583338
1.76588294147074,0.795061709389068
1.77088544272136,0.79616663966428
1.77588794397199,0.797262906610621
1.78089044522261,0.798350590635981
1.78589294647324,0.799429771362364
1.79089544772386,0.800500527633667
1.79589794897449,0.801562937523397
1.80090045022511,0.802617078342302
1.80590295147574,0.803663026645927
1.81090545272636,0.804700858242096
1.81590795397699,0.805730648198321
1.82091045522761,0.806752470849135
1.82591295647824,0.807766399803354
1.83091545772886,0.808772507951265
1.83591795897949,0.809770867471745
1.84092046023012,0.810761549839305
1.84592296148074,0.81174462583107
1.85092546273137,0.812720165533681
1.85592796398199,0.813688238350141
1.86093046523262,0.814648913006578
1.86593296648324,0.815602257558954
1.87093546773387,0.816548339399698
1.87593796898449,0.817487225264278
1.88094047023512,0.818418981237709
1.88594297148574,0.819343672760986
1.89094547273637,0.820261364637469
1.89594797398699,0.821172121039192
1.90095047523762,0.822076005513115
1.90595297648824,0.822973080987308
1.91095547773887,0.823863409777086
1.91595797898949,0.824747053591066
1.92096048024012,0.825624073537179
1.92596298149075,0.826494530128614
1.93096548274137,0.827358483289702
1.935967983992,0.828215992361749
1.94097048524262,0.829067116108802
1.94597298649325,0.829911912723366
1.95097548774387,0.830750439832055
1.9559779889945,0.831582754501199
1.96098049024512,0.832408913242381
1.96598299149575,0.83322897201793
1.97098549274637,0.834042986246356
1.975987993997,0.834851010807729
1.98099049524762,0.835653100049008
1.98599299649825,0.836449307789311
1.99099549774887,0.837239687325143
1.9959979989995,0.83802429143556
2.00100050025013,0.838803172387291
2.00600300150075,0.839576381939804
2.01100550275138,0.840343971350325
2.016008004002,0.841105991378802
2.02101050525263,0.841862492292827
2.02601300650325,0.842613523872501
2.03101550775388,0.843359135415259
2.0360180090045,0.84409937574064
2.04102051025513,0.844834293195011
2.04602301150575,0.84556393565625
2.05102551275638,0.846288350538374
2.056028014007,0.847007584796127
2.06103051525763,0.847721684929519
2.06603301650825,0.848430696988321
2.07103551775888,0.849134666576518
2.0760380190095,0.84983363885671
2.08104052026013,0.850527658554482
2.08604302151076,0.851216769962717
2.09104552276138,0.851901016945875
2.09604802401201,0.852580442944225
2.10105052526263,0.853255090978039
2.10605302651326,0.853925003651739
2.11105552776388,0.854590223158011
2.11605802901451,0.855250791281866
2.12106053026513,0.855906749404673
2.12606303151576,0.856558138508143
2.13106553276638,0.857204999178281
2.13606803401701,0.857847371609289
2.14107053526763,0.858485295607441
2.14607303651826,0.859118810594912
2.15107553776888,0.859747955613571
2.15607803901951,0.860372769328739
2.16108054027014,0.860993290032905
2.16608304152076,0.861609555649406
2.17108554277139,0.862221603736077
2.17608804402201,0.862829471488854
2.18109054527264,0.86343319574535
2.18609304652326,0.864032812988393
2.19109554777389,0.864628359349525
2.19609804902451,0.865219870612471
2.20110055027514,0.865807382216572
2.20610305152576,0.866390929260184
2.21110555277639,0.866970546504042
2.21610805402701,0.867546268374593
2.22111055527764,0.868118128967294
2.22611305652826,0.868686162049875
2.23111555777889,0.869250401065579
2.23611805902952,0.869810879136356
2.24112056028014,0.870367629066036
2.24612306153077,0.870920683343466
2.25112556278139,0.871470074145619
2.25612806403202,0.872015833340666
2.26113056528264,0.872557992491024
2.26613306653327,0.873096582856369
2.27113556778389,0.873631635396626
2.27613806903452,0.874163180774919
2.28114057028514,0.874691249360497
2.28614307153577,0.875215871231639
2.29114557278639,0.875737076178511
2.29614807403702,0.876254893706015
2.30115057528764,0.876769353036596
2.30615307653827,0.877280483113027
2.31115557778889,0.877788312601165
2.31615807903952,0.878292869892681
2.32116058029015,0.878794183107759
2.32616308154077,0.879292280097771
2.3311655827914,0.87978718844793
2.33616808404202,0.880278935479905
2.34117058529265,0.880767548254421
2.34617308654327,0.88125305357383
2.3511755877939,0.881735477984654
2.35617808904452,0.882214847780101
2.36118059029515,0.882691189002566
2.36618309154577,0.883164527446098
2.3711855927964,0.883634888658841
2.37618809404702,0.884102297945461
2.38119059529765,0.884566780369539
2.38619309654827,0.885028360755945
2.3911955977989,0.885487063693188
2.39619809904952,0.885942913535739
2.40120060030015,0.886395934406341
2.40620310155078,0.886846150198281
2.4112056028014,0.887293584577651
2.41620810405203,0.887738260985585
2.42121060530265,0.88818020264047
2.42621310655328,0.888619432540137
2.4312156078039,0.889055973464029
2.43621810905453,0.889489847975351
2.44122061030515,0.889921078423196
2.44622311155578,0.890349686944648
2.4512256128064,0.89077569546687
2.45622811405703,0.891199125709166
2.46123061530765,0.89161999918502
2.46623311655828,0.892038337204128
2.4712356178089,0.892454160874392
2.47623811905953,0.892867491103909
2.48124062031016,0.893278348602931
2.48624312156078,0.89368675388581
2.49124562281141,0.894092727272923
2.49624812406203,0.894496288892575
2.50125062531266,0.89489745868289
2.50625312656328,0.895296256393675
2.51125562781391,0.89569270158827
2.51625812906453,0.896086813645381
2.52126063031516,0.89647861176089
2.52626313156578,0.896868114949652
2.53126563281641,0.897255342047269
2.53626813406703,0.897640311711855
2.54127063531766,0.898023042425771
2.54627313656828,0.898403552497356
2.55127563781891,0.898781860062629
2.55627813906954,0.899157983086983
2.56128064032016,0.89953193936686
2.56628314157079,0.899903746531402
2.57128564282141,0.9002734220441
2.57628814407204,0.900640983204413
2.58129064532266,0.901006447149377
2.58629314657329,0.9013698308552
2.59129564782391,0.901731151138837
2.59629814907454,0.90209042465955
2.60130065032516,0.902447667920455
2.60630315157579,0.902802897270052
2.61130565282641,0.90315612890374
2.61630815407704,0.903507378865318
2.62131065532766,0.903856663048467
2.62631315657829,0.904203997198224
2.63131565782891,0.904549396912436
2.63631815907954,0.904892877643203
2.64132066033017,0.905234454698301
2.64632316158079,0.905574143242601
2.65132566283142,0.905911958299464
2.65632816408204,0.906247914752127
2.66133066533267,0.906582027345074
2.66633316658329,0.906914310685393
2.67133566783392,0.907244779244126
2.67633816908454,0.90757344735759
2.68134067033517,0.907900329228705
2.68634317158579,0.90822543892829
2.69134567283642,0.908548790396363
2.69634817408704,0.908870397443412
2.70135067533767,0.909190273751669
2.70635317658829,0.909508432876357
2.71135567783892,0.909824888246936
2.71635817908954,0.910139653168331
2.72136068034017,0.910452740822147
2.7263631815908,0.910764164267876
2.73136568284142,0.911073936444089
2.73636818409205,0.911382070169619
2.74137068534267,0.911688578144724
2.7463731865933,0.911993472952255
2.75137568784392,0.912296767058792
2.75637818909455,0.912598472815788
2.76138069034517,0.912898602460684
2.7663831915958,0.913197168118029
2.77138569284642,0.913494181800578
2.77638819409705,0.913789655410383
2.78139069534767,0.914083600739873
2.7863931965983,0.914376029472923
2.79139569784892,0.914666953185913
2.79639819909955,0.914956383348778
2.80140070035018,0.91524433132604
2.8064032016008,0.915530808377841
2.81140570285143,0.91581582566096
2.81640820410205,0.916099394229815
2.82141070535268,0.916381525037467
2.8264132066033,0.916662228936602
2.83141570785393,0.916941516680511
2.83641820910455,0.917219398924061
2.84142071035518,0.917495886224644
2.8464232116058,0.917770989043136
2.85142571285643,0.918044717744831
2.85642821410705,0.918317082600372
2.86143071535768,0.918588093786674
2.8664332166083,0.918857761387832
2.87143571785893,0.919126095396025
2.87643821910955,0.919393105712415
2.88144072036018,0.919658802148023
2.88644322161081,0.919923194424614
2.89144572286143,0.920186292175557
2.89644822411206,0.920448104946689
2.90145072536268,0.920708642197166
2.90645322661331,0.920967913300301
2.91145572786393,0.921225927544399
2.91645822911456,0.921482694133587
2.92146073036518,0.921738222188624
2.92646323161581,0.921992520747717
2.93146573286643,0.922245598767317
2.93646823411706,0.922497465122916
2.94147073536768,0.922748128609831
2.94647323661831,0.922997597943981
2.95147573786893,0.923245881762658
2.95647823911956,0.923492988625291
2.96148074037019,0.923738927014196
2.96648324162081,0.92398370533533
2.97148574287144,0.924227331919024
2.97648824412206,0.924469815020722
2.98149074537269,0.924711162821701
2.98649324662331,0.924951383429796
2.99149574787394,0.925190484880103
2.99649824912456,0.925428475135689
3.00150075037519,0.925665362088288
3.00650325162581,0.92590115355899
3.01150575287644,0.926135857298924
3.01650825412706,0.92636948098994
3.02151075537769,0.92660203224527
3.02651325662831,0.9268335186102
3.03151575787894,0.927063947562722
3.03651825912957,0.927293326514185
3.04152076038019,0.927521662809941
3.04652326163082,0.927748963729981
3.05152576288144,0.927975236489564
3.05652826413207,0.928200488239848
3.06153076538269,0.928424726068503
3.06653326663332,0.928647957000327
3.07153576788394,0.928870187997852
3.07653826913457,0.929091425961944
3.08154077038519,0.929311677732398
3.08654327163582,0.929530950088529
3.09154577288644,0.929749249749751
3.09654827413707,0.929966583376159
3.10155077538769,0.930182957569096
3.10655327663832,0.930398378871722
3.11155577788894,0.930612853769576
3.11655827913957,0.930826388691125
3.1215607803902,0.93103899000832
3.12656328164082,0.931250664037134
3.13156578289145,0.931461417038107
3.13656828414207,0.931671255216872
3.1415707853927,0.93188018472469
3.14657328664332,0.932088211658969
3.15157578789395,0.932295342063782
3.15657828914457,0.932501581930379
3.1615807903952,0.932706937197696
3.16658329164582,0.932911413752858
3.17158579289645,0.933115017431675
3.17658829414707,0.933317754019133
3.1815907953977,0.933519629249886
3.18659329664832,0.933720648808737
3.19159579789895,0.933920818331115
3.19659829914957,0.934120143403549
3.2016008004002,0.934318629564139
3.20660330165083,0.934516282303015
3.21160580290145,0.934713107062805
3.21660830415208,0.93490910923908
3.2216108054027,0.935104294180814
3.22661330665333,0.935298667190824
3.23161580790395,0.935492233526213
3.23661830915458,0.93568499839881
3.2416208104052,0.935876966975598
3.24662331165583,0.936068144379149
3.25162581290645,0.936258535688044
3.25662831415708,0.936448145937296
3.2616308154077,0.936636980118765
3.26663331665833,0.936825043181569
3.27163581790895,0.937012340032495
3.27663831915958,0.937198875536401
3.28164082041021,0.937384654516618
3.28664332166083,0.937569681755343
3.29164582291146,0.937753961994035
3.29664832416208,0.9379374999338
3.30165082541271,0.938120300235778
3.30665332666333,0.938302367521524
3.31165582791396,0.938483706373382
3.31665832916458,0.938664321334863
3.32166083041521,0.938844216911009
3.32666333166583,0.939023397568764
3.33166583291646,0.939201867737335
3.33666833416708,0.93937963180855
3.34167083541771,0.939556694137212
3.34667333666833,0.939733059041454
3.35167583791896,0.939908730803088
3.35667833916959,0.940083713667944
3.36168084042021,0.940258011846218
3.36668334167084,0.940431629512807
3.37168584292146,0.940604570807645
3.37668834417209,0.940776839836033
3.38169084542271,0.94094844066897
3.38669334667334,0.941119377343475
3.39169584792396,0.941289653862912
3.39669834917459,0.941459274197305
3.40170085042521,0.941628242283658
3.40670335167584,0.941796562026265
3.41170585292646,0.941964237297019
3.41670835417709,0.942131271935718
3.42171085542771,0.942297669750372
3.42671335667834,0.942463434517499
3.43171585792896,0.942628569982426
3.43671835917959,0.94279307985958
3.44172086043022,0.942956967832783
3.44672336168084,0.943120237555538
3.45172586293147,0.943282892651318
3.45672836418209,0.943444936713846
3.46173086543272,0.943606373307376
3.46673336668334,0.943767205966974
3.47173586793397,0.943927438198788
3.47673836918459,0.944087073480323
3.48174087043522,0.94424611526071
3.48674337168584,0.944404566960972
3.49174587293647,0.944562431974291
3.49674837418709,0.944719713666265
3.50175087543772,0.944876415375171
3.50675337668834,0.945032540412222
3.51175587793897,0.945188092061817
3.51675837918959,0.945343073581795
3.52176088044022,0.945497488203686
3.52676338169085,0.945651339132953
3.53176588294147,0.945804629549241
3.5367683841921,0.945957362606615
3.54177088544272,0.946109541433802
3.54677338669335,0.946261169134429
3.55177588794397,0.946412248787251
3.5567783891946,0.946562783446394
3.56178089044522,0.946712776141577
3.56678339169585,0.946862229878342
3.57178589294647,0.947011147638282
3.5767883941971,0.947159532379263
3.58179089544772,0.947307387035645
3.58679339669835,0.9474547145185
3.59179589794897,0.947601517715832
3.5967983991996,0.947747799492789
3.60180090045023,0.94789356269188
3.60680340170085,0.948038810133179
3.61180590295148,0.94818354461454
3.6168084042021,0.9483277689118
3.62181090545273,0.948471485778986
3.62681340670335,0.948614697948516
3.63181590795398,0.948757408131397
3.6368184092046,0.94889961901743
3.64182091045523,0.949041333275402
3.64682341170585,0.949182553553283
3.65182591295648,0.949323282478415
3.6568284142071,0.94946352265771
3.66183091545773,0.949603276677831
3.66683341670835,0.949742547105387
3.67183591795898,0.949881336487111
3.67683841920961,0.950019647350051
3.68184092046023,0.950157482201747
3.68684342171086,0.95029484353041
3.69184592296148,0.950431733805107
3.69684842421211,0.950568155475929
3.70185092546273,0.950704110974173
3.70685342671336,0.950839602712512
3.71185592796398,0.950974633085164
3.71685842921461,0.951109204468068
3.72186093046523,0.951243319219047
3.72686343171586,0.951376979677975
3.73186593296648,0.951510188166946
3.73686843421711,0.951642946990432
3.74187093546773,0.951775258435447
3.74687343671836,0.951907124771707
3.75187593796898,0.95203854825179
3.75687843921961,0.952169531111291
3.76188094047024,0.952300075568977
3.76688344172086,0.952430183826943
3.77188594297149,0.952559858070762
3.77688844422211,0.95268910046964
3.78189094547274,0.952817913176562
3.78689344672336,0.952946298328439
3.79189594797399,0.953074258046258
3.79689844922461,0.953201794435227
3.80190095047524,0.953328909584915
3.80690345172586,0.953455605569399
3.81190595297649,0.953581884447402
3.81690845422711,0.953707748262433
3.82191095547774,0.953833199042928
3.82691345672836,0.953958238802381
3.83191595797899,0.954082869539486
3.83691845922961,0.954207093238268
3.84192096048024,0.954330911868216
3.84692346173087,0.954454327384416
3.85192596298149,0.954577341727679
3.85692846423212,0.954699956824673
3.86193096548274,0.95482217458805
3.86693346673337,0.95494399691657
3.87193596798399,0.955065425695231
3.87693846923462,0.95518646279539
3.88194097048524,0.955307110074886
3.88694347173587,0.955427369378163
3.89194597298649,0.955547242536391
3.89694847423712,0.955666731367583
3.90195097548774,0.955785837676717
3.90695347673837,0.95590456325585
3.91195597798899,0.956022909884234
3.91695847923962,0.956140879328434
3.92196098049025,0.956258473342438
3.92696348174087,0.956375693667772
3.9319659829915,0.956492542033612
3.93696848424212,0.956609020156892
3.94197098549275,0.956725129742415
3.94697348674337,0.956840872482963
3.951975987994,0.9569562500594
3.95697848924462,0.957071264140783
3.96198099049525,0.957185916384464
3.96698349174587,0.957300208436196
3.9719859929965,0.957414141930236
3.97698849424712,0.957527718489445
3.98199099549775,0.957640939725393
3.98699349674837,0.957753807238457
3.991995997999,0.95786632261792
3.99699849924963,0.95797848744207
4.00200100050025,0.9580903032783
4.00700350175088,0.958201771683198
4.0120060030015,0.958312894202649
4.01700850425213,0.958423672371927
4.02201100550275,0.958534107715787
4.02701350675338,0.958644201748561
4.032016008004,0.958753955974247
4.03701850925463,0.958863371886605
4.04202101050525,0.958972450969239
4.04702351175588,0.959081194695693
4.0520260130065,0.959189604529539
4.05702851425713,0.959297681924459
4.06203101550775,0.959405428324338
4.06703351675838,0.959512845163347
4.07203601800901,0.959619933866029
4.07703851925963,0.959726695847382
4.08204102051026,0.959833132512943
4.08704352176088,0.959939245258872
4.09204602301151,0.96004503547203
4.09704852426213,0.960150504530065
4.10205102551276,0.96025565380149
4.10705352676338,0.960360484645761
4.11205602801401,0.960464998413359
4.11705852926463,0.960569196445863
4.12206103051526,0.960673080076035
4.12706353176588,0.960776650627887
4.13206603301651,0.960879909416765
4.13706853426713,0.960982857749419
4.14207103551776,0.961085496924081
4.14707353676838,0.961187828230534
4.15207603801901,0.961289852950189
4.15707853926963,0.961391572356155
4.16208104052026,0.961492987713313
4.16708354177089,0.961594100278382
4.17208604302151,0.961694911299994
4.17708854427214,0.961795422018762
4.18209104552276,0.961895633667349
4.18709354677339,0.961995547470532
4.19209604802401,0.962095164645278
4.19709854927464,0.962194486400803
4.20210105052526,0.962293513938642
4.20710355177589,0.962392248452713
4.21210605302651,0.962490691129384
4.21710855427714,0.962588843147536
4.22211105552776,0.962686705678626
4.22711355677839,0.962784279886752
4.23211605802902,0.962881566928714
4.23711855927964,0.962978567954076
4.24212106053027,0.963075284105228
4.24712356178089,0.963171716517447
4.25212606303152,0.963267866318956
4.25712856428214,0.963363734630986
4.26213106553277,0.96345932256783
4.26713356678339,0.963554631236909
4.27213606803402,0.963649661738822
4.27713856928464,0.963744415167409
4.28214107053527,0.963838892609806
4.28714357178589,0.963933095146501
4.29214607303652,0.964027023851389
4.29714857428714,0.96412067979183
4.30215107553777,0.964214064028699
4.30715357678839,0.964307177616447
4.31215607803902,0.964400021603147
4.31715857928965,0.964492597030554
4.32216108054027,0.964584904934151
4.3271635817909,0.964676946343208
4.33216608304152,0.964768722280829
4.33716858429215,0.964860233764005
4.34217108554277,0.964951481803663
4.3471735867934,0.965042467404718
4.35217608804402,0.965133191566124
4.35717858929465,0.965223655280918
4.36218109054527,0.965313859536274
4.3671835917959,0.965403805313551
4.37218609304652,0.965493493588337
4.37718859429715,0.9655829253305
4.38219109554777,0.965672101504235
4.3871935967984,0.965761023068106
4.39219609804902,0.965849690975099
4.39719859929965,0.965938106172663
4.40220110055028,0.966026269602755
4.4072036018009,0.96611418220189
4.41220610305153,0.966201844901176
4.41720860430215,0.966289258626369
4.42221110555278,0.966376424297908
4.4272136068034,0.966463342830962
4.43221610805403,0.966550015135472
4.43721860930465,0.966636442116195
4.44222111055528,0.966722624672742
4.4472236118059,0.966808563699622
4.45222611305653,0.966894260086286
4.45722861430715,0.966979714717161
4.46223111555778,0.967064928471697
4.46723361680841,0.967149902224403
4.47223611805903,0.967234636844889
4.47723861930966,0.967319133197901
4.48224112056028,0.967403392143368
4.48724362181091,0.967487414536432
4.49224612306153,0.967571201227492
4.49724862431216,0.967654753062236
4.50225112556278,0.967738070881688
4.50725362681341,0.967821155522233
4.51225612806403,0.967904007815665
4.51725862931466,0.967986628589215
4.52226113056528,0.968069018665593
4.52726363181591,0.968151178863019
4.53226613306653,0.968233109995263
4.53726863431716,0.968314812871676
4.54227113556778,0.968396288297228
4.54727363681841,0.968477537072541
4.55227613806903,0.968558559993921
4.55727863931966,0.968639357853396
4.56228114057029,0.968719931438748
4.56728364182091,0.968800281533545
4.57228614307154,0.968880408917172
4.57728864432216,0.96896031436487
4.58229114557279,0.969039998647763
4.58729364682341,0.969119462532891
4.59229614807404,0.969198706783241
4.59729864932466,0.969277732157782
4.60230115057529,0.969356539411492
4.60730365182591,0.969435129295389
4.61230615307654,0.969513502556566
4.61730865432716,0.969591659938215
4.62231115557779,0.969669602179663
4.62731365682841,0.969747330016395
4.63231615807904,0.969824844180091
4.63731865932967,0.969902145398649
4.64232116058029,0.969979234396217
4.64732366183092,0.970056111893221
4.65232616308154,0.970132778606391
4.65732866433217,0.970209235248794
4.66233116558279,0.970285482529859
4.66733366683342,0.970361521155401
4.67233616808404,0.970437351827656
4.67733866933467,0.970512975245302
4.68234117058529,0.970588392103488
4.68734367183592,0.970663603093861
4.69234617308654,0.970738608904591
4.69734867433717,0.970813410220399
4.70235117558779,0.970888007722579
4.70735367683842,0.970962402089029
4.71235617808905,0.971036593994272
4.71735867933967,0.971110584109485
4.7223611805903,0.971184373102518
4.72736368184092,0.971257961637927
4.73236618309155,0.971331350376989
4.73736868434217,0.971404539977736
4.7423711855928,0.97147753109497
4.74737368684342,0.971550324380293
4.75237618809405,0.971622920482129
4.75737868934467,0.971695320045746
4.7623811905953,0.97176752371328
4.76738369184592,0.971839532123759
4.77238619309655,0.971911345913123
4.77738869434717,0.971982965714251
4.7823911955978,0.972054392156978
4.78739369684842,0.972125625868122
4.79239619809905,0.972196667471502
4.79739869934967,0.972267517587963
4.8024012006003,0.972338176835395
4.80740370185093,0.972408645828754
4.81240620310155,0.972478925180089
4.81740870435218,0.972549015498554
4.8224112056028,0.972618917390436
4.82741370685343,0.972688631459171
4.83241620810405,0.972758158305366
4.83741870935468,0.972827498526823
4.8424212106053,0.972896652718552
4.84742371185593,0.972965621472794
4.85242621310655,0.973034405379045
4.85742871435718,0.973103005024068
4.8624312156078,0.973171420991916
4.86743371685843,0.973239653863953
4.87243621810906,0.97330770421887
4.87743871935968,0.973375572632705
4.88244122061031,0.973443259678861
4.88744372186093,0.973510765928126
4.89244622311156,0.973578091948689
4.89744872436218,0.97364523830616
4.90245122561281,0.973712205563588
4.90745372686343,0.973778994281478
4.91245622811406,0.973845605017809
4.91745872936468,0.973912038328051
4.92246123061531,0.973978294765184
4.92746373186593,0.974044374879711
4.93246623311656,0.974110279219683
4.93746873436718,0.974176008330706
4.94247123561781,0.974241562755967
4.94747373686843,0.974306943036243
4.95247623811906,0.974372149709923
4.95747873936969,0.974437183313021
4.96248124062031,0.974502044379194
4.96748374187094,0.974566733439758
4.97248624312156,0.974631251023701
4.97748874437219,0.974695597657704
4.98249124562281,0.97475977386615
4.98749374687344,0.974823780171147
4.99249624812406,0.974887617092536
4.99749874937469,0.974951285147911
5.00250125062531,0.975014784852635
5.00750375187594,0.975078116719848
5.01250625312656,0.97514128126049
5.01750875437719,0.975204278983311
5.02251125562781,0.975267110394886
5.02751375687844,0.975329775999632
5.03251625812906,0.975392276299819
5.03751875937969,0.975454611795585
5.04252126063032,0.975516782984952
5.04752376188094,0.975578790363837
5.05252626313157,0.97564063442607
5.05752876438219,0.975702315663402
5.06253126563282,0.975763834565524
5.06753376688344,0.975825191620077
5.07253626813407,0.975886387312665
5.07753876938469,0.975947422126874
5.08254127063532,0.976008296544276
5.08754377188594,0.976069011044448
5.09254627313657,0.976129566104987
5.09754877438719,0.976189962201514
5.10255127563782,0.976250199807697
5.10755377688844,0.976310279395254
5.11255627813907,0.976370201433975
5.1175587793897,0.976429966391725
5.12256128064032,0.976489574734464
5.12756378189095,0.976549026926253
5.13256628314157,0.976608323429271
5.1375687843922,0.976667464703824
5.14257128564282,0.976726451208356
5.14757378689345,0.976785283399465
5.15257628814407,0.97684396173191
5.1575787893947,0.976902486658624
5.16258129064532,0.976960858630729
5.16758379189595,0.977019078097541
5.17258629314657,0.977077145506584
5.1775887943972,0.977135061303604
5.18259129564782,0.977192825932576
5.18759379689845,0.977250439835718
5.19259629814907,0.977307903453498
5.1975987993997,0.97736521722465
5.20260130065033,0.977422381586179
5.20760380190095,0.977479396973375
5.21260630315158,0.977536263819826
5.2176088044022,0.977592982557421
5.22261130565283,0.977649553616368
5.22761380690345,0.977705977425198
5.23261630815408,0.977762254410781
5.2376188094047,0.97781838499833
5.24262131065533,0.977874369611416
5.24762381190595,0.977930208671977
5.25262631315658,0.977985902600324
5.2576288144072,0.978041451815155
5.26263131565783,0.978096856733563
5.26763381690846,0.978152117771046
5.27263631815908,0.978207235341516
5.27763881940971,0.978262209857309
5.28264132066033,0.978317041729194
5.28764382191096,0.97837173136638
5.29264632316158,0.978426279176531
5.29764882441221,0.978480685565769
5.30265132566283,0.978534950938688
5.30765382691346,0.978589075698357
5.31265632816408,0.978643060246335
5.31765882941471,0.978696904982676
5.32266133066533,0.978750610305941
5.32766383191596,0.978804176613203
5.33266633316658,0.978857604300056
5.33766883441721,0.978910893760627
5.34267133566783,0.978964045387582
5.34767383691846,0.979017059572133
5.35267633816908,0.979069936704049
5.35767883941971,0.979122677171664
5.36268134067034,0.979175281361883
5.36768384192096,0.979227749660192
5.37268634317159,0.979280082450665
5.37768884442221,0.979332280115974
5.38269134567284,0.979384343037394
5.38769384692346,0.979436271594813
5.39269634817409,0.979488066166739
5.39769884942471,0.979539727130308
5.40270135067534,0.979591254861291
5.40770385192596,0.979642649734103
5.41270635317659,0.979693912121809
5.41770885442721,0.979745042396133
5.42271135567784,0.979796040927463
5.42771385692846,0.979846908084862
5.43271635817909,0.979897644236072
5.43771885942972,0.979948249747523
5.44272136068034,0.97999872498434
5.44772386193097,0.98004907031035
5.45272636318159,0.980099286088087
5.45772886443222,0.980149372678804
5.46273136568284,0.980199330442476
5.46773386693347,0.980249159737806
5.47273636818409,0.980298860922237
5.47773886943472,0.980348434351953
5.48274137068534,0.98039788038189
5.48774387193597,0.980447199365739
5.49274637318659,0.980496391655957
5.49774887443722,0.980545457603771
5.50275137568784,0.980594397559184
5.50775387693847,0.980643211870981
5.5127563781891,0.98069190088674
5.51775887943972,0.980740464952833
5.52276138069035,0.980788904414435
5.52776388194097,0.98083721961553
5.5327663831916,0.980885410898917
5.53776888444222,0.980933478606217
5.54277138569285,0.980981423077877
5.54777388694347,0.981029244653178
5.5527763881941,0.981076943670242
5.55777888944472,0.981124520466034
5.56278139069535,0.981171975376374
5.56778389194597,0.981219308735936
5.5727863931966,0.98126652087826
5.57778889444722,0.981313612135755
5.58279139569785,0.981360582839702
5.58779389694847,0.981407433320267
5.5927963981991,0.9814541639065
5.59779889944972,0.981500774926343
5.60280140070035,0.981547266706636
5.60780390195098,0.981593639573124
5.6128064032016,0.981639893850458
5.61780890445223,0.981686029862206
5.62281140570285,0.981732047930854
5.62781390695348,0.981777948377813
5.6328164082041,0.981823731523425
5.63781890945473,0.981869397686969
5.64282141070535,0.9819149471866639
5.64782391195598,0.981960380339674
5.6528264132066,0.982005697462118
5.65782891445723,0.98205089886907
5.66283141570785,0.982095984874564
5.66783391695848,0.982140955791603
5.67283641820911,0.982185811932164
5.67783891945973,0.982230553607196
5.68284142071036,0.982275181126634
5.68784392196098,0.982319694799399
5.69284642321161,0.982364094933404
5.69784892446223,0.982408381835558
5.70285142571286,0.982452555811772
5.70785392696348,0.982496617166963
5.71285642821411,0.982540566205061
5.71785892946473,0.982584403229009
5.72286143071536,0.982628128540773
5.72786393196598,0.982671742441343
5.73286643321661,0.982715245230739
5.73786893446723,0.982758637208016
5.74287143571786,0.982801918671268
5.74787393696848,0.982845089917632
5.75287643821911,0.982888151243294
5.75787893946974,0.98293110294349
5.76288144072036,0.982973945312517
5.76788394197099,0.98301667864373
5.77288644322161,0.983059303229551
5.77788894447224,0.983101819361472
5.78289144572286,0.98314422733006
5.78789394697349,0.98318652742496
5.79289644822411,0.9832287199349
5.79789894947474,0.983270805147694
5.80290145072536,0.98331278335025
5.80790395197599,0.983354654828569
5.81290645322661,0.983396419867752
5.81790895447724,0.983438078752005
5.82291145572786,0.983479631764641
5.82791395697849,0.983521079188084
5.83291645822911,0.983562421303876
5.83791895947974,0.983603658392676
5.84292146073037,0.983644790734269
5.84792396198099,0.983685818607566
5.85292646323162,0.983726742290612
5.85792896448224,0.983767562060585
5.86293146573287,0.983808278193803
5.86793396698349,0.983848890965729
5.87293646823412,0.983889400650969
5.87793896948474,0.983929807523285
5.88294147073537,0.98397011185559
5.88794397198599,0.984010313919954
5.89294647323662,0.984050413987613
5.89794897448724,0.984090412328966
5.90295147573787,0.984130309213581
5.9079539769885,0.9841701049102
5.91295647823912,0.98420979968674
5.91795897948975,0.9842493938103
5.92296148074037,0.984288887547161
5.927963981991,0.984328281162791
5.93296648324162,0.98436757492185
5.93796898449225,0.984406769088192
5.94297148574287,0.984445863924865
5.9479739869935,0.984484859694124
5.95297648824412,0.984523756657422
5.95797898949475,0.984562555075425
5.96298149074537,0.984601255208006
5.967983991996,0.984639857314256
5.97298649324662,0.984678361652481
5.97798899449725,0.98471676848021
5.98299149574787,0.984755078054195
5.9879939969985,0.984793290630417
5.99299649824912,0.984831406464085
5.99799899949975,0.984869425809646
6.00300150075038,0.984907348920781
6.008004002001,0.984945176050413
6.01300650325163,0.984982907450709
6.01800900450225,0.985020543373081
6.02301150575288,0.985058084068191
6.0280140070035,0.985095529785956
6.03301650825413,0.985132880775547
6.03801900950475,0.985170137285395
6.04302151075538,0.985207299563191
6.048024012006,0.985244367855895
6.05302651325663,0.985281342409731
6.05802901450725,0.985318223470196
6.06303151575788,0.985355011282061
6.0680340170085,0.985391706089373
6.07303651825913,0.98542830813546
6.07803901950976,0.985464817662932
6.08304152076038,0.985501234913686
6.08804402201101,0.985537560128904
6.09304652326163,0.985573793549062
6.09804902451226,0.985609935413931
6.10305152576288,0.985645985962576
6.10805402701351,0.985681945433365
6.11305652826413,0.985717814063966
6.11805902951476,0.985753592091354
6.12306153076538,0.98578927975181
6.12806403201601,0.985824877280927
6.13306653326663,0.985860384913612
6.13806903451726,0.985895802884088
6.14307153576788,0.985931131425896
6.14807403701851,0.985966370771898
6.15307653826914,0.986001521154281
6.15807903951976,0.98603658280456
6.16308154077039,0.986071555953577
6.16808404202101,0.986106440831507
6.17308654327164,0.986141237667861
6.17808904452226,0.986175946691483
6.18309154577289,0.986210568130561
6.18809404702351,0.986245102212623
6.19309654827414,0.986279549164542
6.19809904952476,0.986313909212539
6.20310155077539,0.986348182582183
6.20810405202601,0.986382369498396
6.21310655327664,0.986416470185455
6.21810905452726,0.986450484866994
6.22311155577789,0.986484413766006
6.22811405702851,0.986518257104846
6.23311655827914,0.986552015105234
6.23811905952977,0.986585687988255
6.24312156078039,0.986619275974365
6.24812406203102,0.986652779283391
6.25312656328164,0.986686198134532
6.25812906453227,0.986719532746366
6.26313156578289,0.986752783336846
6.26813406703352,0.986785950123309
6.27313656828414,0.986819033322473
6.27813906953477,0.986852033150441
6.28314157078539,0.986884949822706
6.28814407203602,0.986917783554148
6.29314657328664,0.986950534559041
6.29814907453727,0.986983203051052
6.30315157578789,0.987015789243245
6.30815407703852,0.987048293348083
6.31315657828915,0.987080715577429
6.31815907953977,0.98711305614255
6.3231615807904,0.987145315254117
6.32816408204102,0.987177493122211
6.33316658329165,0.987209589956319
6.33816908454227,0.987241605965341
6.3431715857929,0.987273541357593
6.34817408704352,0.987305396340804
6.35317658829415,0.987337171122121
6.35817908954477,0.987368865908113
6.3631815907954,0.98740048090477
6.36818409204602,0.987432016317506
6.37318659329665,0.987463472351162
6.37818909454727,0.987494849210005
6.3831915957979,0.987526147097736
6.38819409704852,0.987557366217486
6.39319659829915,0.987588506771819
6.39819909954978,0.987619568962738
6.4032016008004,0.987650552991684
6.40820410205103,0.987681459059535
6.41320660330165,0.987712287366616
6.41820910455228,0.987743038112693
6.4232116058029,0.987773711496978
6.42821410705353,0.987804307718133
6.43321660830415,0.987834826974268
6.43821910955478,0.987865269462947
6.4432216108054,0.987895635381185
6.44822411205603,0.987925924925454
6.45322661330665,0.987956138291685
6.45822911455728,0.987986275675266
6.4632316158079,0.988016337271048
6.46823411705853,0.988046323273343
6.47323661830916,0.988076233875931
6.47823911955978,0.988106069272056
6.48324162081041,0.988135829654432
6.48824412206103,0.988165515215243
6.49324662331166,0.988195126146146
6.49824912456228,0.98822466263827
6.50325162581291,0.988254124882222
6.50825412706353,0.988283513068086
6.51325662831416,0.988312827385425
6.51825912956478,0.988342068023282
6.52326163081541,0.988371235170184
6.52826413206603,0.988400329014144
6.53326663331666,0.988429349742658
6.53826913456728,0.988458297542713
6.54327163581791,0.988487172600784
6.54827413706853,0.988515975102839
6.55327663831916,0.988544705234336
6.55827913956979,0.988573363180232
6.56328164082041,0.988601949124978
6.56828414207104,0.988630463252523
6.57328664332166,0.988658905746318
6.57828914457229,0.988687276789312
6.58329164582291,0.98871557656396
6.58829414707354,0.98874380525222
6.59329664832416,0.988771963035559
6.59829914957479,0.98880005009495
6.60330165082541,0.988828066610874
6.60830415207604,0.988856012763328
6.61330665332666,0.988883888731816
6.61830915457729,0.988911694695362
6.62331165582791,0.988939430832503
6.62831415707854,0.988967097321293
6.63331665832916,0.988994694339307
6.63831915957979,0.98902222206364
6.64332166083042,0.989049680670908
6.64832416208104,0.989077070337254
6.65332666333167,0.989104391238344
6.65832916458229,0.98913164354937
6.66333166583292,0.989158827445054
6.66833416708354,0.989185943099649
6.67333666833417,0.989212990686936
6.67833916958479,0.989239970380233
6.68334167083542,0.989266882352389
6.68834417208604,0.989293726775791
6.69334667333667,0.989320503822363
6.69834917458729,0.989347213663566
6.70335167583792,0.989373856470405
6.70835417708855,0.989400432413423
6.71335667833917,0.989426941662709
6.7183591795898,0.989453384387895
6.72336168084042,0.989479760758161
6.72836418209105,0.989506070942232
6.73336668334167,0.989532315108384
6.7383691845923,0.989558493424443
6.74337168584292,0.989584606057787
6.74837418709355,0.989610653175346
6.75337668834417,0.989636634943605
6.7583791895948,0.989662551528607
6.76338169084542,0.98968840309595
6.76838419209605,0.989714189810792
6.77338669334667,0.989739911837852
6.7783891945973,0.989765569341408
6.78339169584792,0.989791162485303
6.78839419709855,0.989816691432944
6.79339669834917,0.989842156347302
6.7983991995998,0.989867557390919
6.80340170085043,0.9898928947259
6.80840420210105,0.989918168513923
6.81340670335168,0.989943378916237
6.8184092046023,0.989968526093662
6.82341170585293,0.989993610206593
6.82841420710355,0.990018631414997
6.83341670835418,0.990043589878421
6.8384192096048,0.990068485755987
6.84342171085543,0.990093319206397
6.84842421210605,0.990118090387933
6.85342671335668,0.990142799458457
6.8584292146073,0.990167446575416
6.86343171585793,0.99019203189584
6.86843421710855,0.990216555576342
6.87343671835918,0.990241017773125
6.87843921960981,0.990265418641978
6.88344172086043,0.990289758338278
6.88844422211106,0.990314037016995
6.89344672336168,0.990338254832687
6.89844922461231,0.990362411939508
6.90345172586293,0.990386508491203
6.90845422711356,0.990410544641114
6.91345672836418,0.990434520542178
6.91845922961481,0.990458436346932
6.92346173086543,0.99048229220751
6.92846423211606,0.990506088275644
6.93346673336668,0.990529824702672
6.93846923461731,0.99055350163953
6.94347173586793,0.99057711923676
6.94847423711856,0.990600677644507
6.95347673836919,0.990624177012524
6.95847923961981,0.99064761749017
6.96348174087044,0.990670999226412
6.96848424212106,0.990694322369826
6.97348674337169,0.9907175870686
6.97848924462231,0.990740793470534
6.98349174587294,0.990763941723038
6.98849424712356,0.990787031973138
6.99349674837419,0.990810064367477
6.99849924962481,0.990833039052311
7.00350175087544,0.990855956173515
7.00850425212606,0.990878815876583
7.01350675337669,0.990901618306628
7.01850925462731,0.990924363608383
7.02351175587794,0.990947051926205
7.02851425712856,0.990969683404073
7.03351675837919,0.990992258185589
7.03851925962981,0.991014776413982
7.04352176088044,0.991037238232106
7.04852426213107,0.991059643782444
7.05352676338169,0.991081993207106
7.05852926463232,0.991104286647832
7.06353176588294,0.991126524245993
7.06853426713357,0.991148706142592
7.07353676838419,0.991170832478263
7.07853926963482,0.991192903393277
7.08354177088544,0.991214919027537
7.08854427213607,0.991236879520584
7.09354677338669,0.991258785011595
7.09854927463732,0.991280635639384
7.10355177588794,0.991302431542408
7.10855427713857,0.99132417285876
7.1135567783892,0.991345859726176
7.11855927963982,0.991367492282035
7.12356178089045,0.991389070663358
7.12856428214107,0.991410595006811
7.1335667833917,0.991432065448705
7.13856928464232,0.991453482124997
7.14357178589295,0.991474845171293
7.14857428714357,0.991496154722846
7.1535767883942,0.991517410914558
7.15857928964482,0.991538613880983
7.16358179089545,0.991559763756324
7.16858429214607,0.99158086067444
7.1735867933967,0.991601904768839
7.17858929464732,0.991622896172687
7.18359179589795,0.991643835018803
7.18859429714857,0.991664721439664
7.1935967983992,0.991685555567403
7.19859929964983,0.991706337533812
7.20360180090045,0.991727067470342
7.20860430215108,0.991747745508105
7.2136068034017,0.991768371777873
7.21860930465233,0.991788946410081
7.22361180590295,0.991809469534826
7.22861430715358,0.991829941281869
7.2336168084042,0.991850361780639
7.23861930965483,0.991870731160227
7.24362181090545,0.991891049549393
7.24862431215608,0.991911317076564
7.2536268134067,0.991931533869837
7.25862931465733,0.991951700056977
7.26363181590795,0.991971815765421
7.26863431715858,0.991991881122277
7.2736368184092,0.992011896254324
7.27863931965983,0.992031861288017
7.28364182091046,0.992051776349485
7.28864432216108,0.992071641564529
7.29364682341171,0.99209145705863
7.29864932466233,0.992111222956943
7.30365182591296,0.992130939384304
7.30865432716358,0.992150606465225
7.31365682841421,0.9921702243239
7.31865932966483,0.9921897930842
7.32366183091546,0.992209312869682
7.32866433216608,0.992228783803583
7.33366683341671,0.992248206008823
7.33866933466733,0.992267579608007
7.34367183591796,0.992286904723424
7.34867433716858,0.99230618147705
7.35367683841921,0.992325409990548
7.35867933966984,0.992344590385268
7.36368184092046,0.992363722782247
7.36868434217109,0.992382807302213
7.37368684342171,0.992401844065586
7.37868934467234,0.992420833192473
7.38369184592296,0.992439774802676
7.38869434717359,0.992458669015688
7.39369684842421,0.992477515950697
7.39869934967484,0.992496315726585
7.40370185092546,0.992515068461928
7.40870435217609,0.992533774275
7.41370685342671,0.992552433283772
7.41870935467734,0.992571045605911
7.42371185592796,0.992589611358784
7.42871435717859,0.992608130659457
7.43371685842921,0.992626603624696
7.43871935967984,0.99264503037097
7.44372186093047,0.992663411014447
7.44872436218109,0.992681745670999
7.45372686343172,0.992700034456203
7.45872936468234,0.992718277485339
7.46373186593297,0.992736474873391
7.46873436718359,0.992754626735051
7.47373686843422,0.992772733184717
7.47873936968484,0.992790794336494
7.48374187093547,0.992808810304197
7.48874437218609,0.992826781201349
7.49374687343672,0.992844707141183
7.49874937468734,0.992862588236642
7.50375187593797,0.992880424600382
7.5087543771886,0.992898216344771
7.51375687843922,0.992915963581889
7.51875937968985,0.992933666423531
7.52376188094047,0.992951324981206
7.5287643821911,0.99296893936614
7.53376688344172,0.992986509689273
7.53876938469235,0.993004036061262
7.54377188594297,0.993021518592484
7.5487743871936,0.993038957393033
7.55377688844422,0.993056352572721
7.55877938969485,0.993073704241083
7.56378189094547,0.993091012507373
7.5687843921961,0.993108277480566
7.57378689344672,0.993125499269359
7.57878939469735,0.993142677982175
7.58379189594797,0.993159813727158
7.5887943971986,0.993176906612176
7.59379689844923,0.993193956744825
7.59879939969985,0.993210964232425
7.60380190095048,0.993227929182023
7.6088044022011,0.993244851700394
7.61380690345173,0.993261731894041
7.61880940470235,0.993278569869195
7.62381190595298,0.993295365731818
7.6288144072036,0.993312119587601
7.63381690845423,0.993328831541968
7.63881940970485,0.993345501700073
7.64382191095548,0.993362130166803
7.6488244122061,0.99337871704678
7.65382691345673,0.993395262444357
7.65882941470735,0.993411766463623
7.66383191595798,0.993428229208403
7.6688344172086,0.993444650782258
7.67383691845923,0.993461031288485
7.67883941970986,0.993477370830119
7.68384192096048,0.993493669509933
7.68884442221111,0.993509927430439
7.69384692346173,0.993526144693889
7.69884942471236,0.993542321402274
7.70385192596298,0.993558457657328
7.70885442721361,0.993574553560524
7.71385692846423,0.99359060921308
7.71885942971486,0.993606624715955
7.72386193096548,0.993622600169854
7.72886443221611,0.993638535675224
7.73386693346673,0.993654431332258
7.73886943471736,0.993670287240895
7.74387193596798,0.993686103500821
7.74887443721861,0.993701880211468
7.75387693846924,0.993717617472015
7.75887943971986,0.993733315381393
7.76388194097049,0.993748974038277
7.76888444222111,0.993764593541096
7.77388694347174,0.993780173988028
7.77888944472236,0.993795715477002
7.78389194597299,0.993811218105698
7.78889444722361,0.99382668197155
7.79389694847424,0.993842107171744
7.79889944972486,0.993857493803219
7.80390195097549,0.993872841962671
7.80890445222611,0.993888151746548
7.81390695347674,0.993903423251055
7.81890945472736,0.993918656572155
7.82391195597799,0.993933851805564
7.82891445722861,0.993949009046759
7.83391695847924,0.993964128390974
7.83891945972987,0.993979209933201
7.84392196098049,0.993994253768194
7.84892446223112,0.994009259990464
7.85392696348174,0.994024228694286
7.85892946473237,0.994039159973693
7.86393196598299,0.994054053922482
7.86893446723362,0.994068910634212
7.87393696848424,0.994083730202208
7.87893946973487,0.994098512719553
7.88394197098549,0.9941132582791
7.88894447223612,0.994127966973466
7.89394697348674,0.99414263889503
7.89894947473737,0.994157274135943
7.90395197598799,0.994171872788118
7.90895447723862,0.994186434943239
7.91395697848925,0.994200960692757
7.91895947973987,0.99421545012789
7.9239619809905,0.99422990333963
7.92896448224112,0.994244320418733
7.93396698349175,0.994258701455731
7.93896948474237,0.994273046540924
7.943971985993,0.994287355764384
7.94897448724362,0.994301629215958
7.95397698849425,0.994315866985262
7.95897948974487,0.994330069161689
7.9639819909955,0.994344235834404
7.96898449224612,0.994358367092348
7.97398699349675,0.994372463024236
7.97898949474737,0.994386523718562
7.983991995998,0.994400549263592
7.98899449724862,0.994414539747373
7.99399699849925,0.994428495257728
7.99899949974988,0.994442415882258
8.0040020010005,0.994456301708343
8.00900450225113,0.994470152823144
8.01400700350175,0.994483969313599
8.01900950475238,0.994497751266428
8.024012006003,0.994511498768135
8.02901450725363,0.994525211905
8.03401700850425,0.99453889076309
8.03901950975488,0.994552535428253
8.0440220110055,0.994566145986119
8.04902451225613,0.994579722522106
8.05402701350675,0.994593265121413
8.05902951475738,0.994606773869024
8.06403201600801,0.994620248849711
8.06903451725863,0.99463369014803
8.07403701850926,0.994647097848326
8.07903951975988,0.994660472034728
8.08404202101051,0.994673812791157
8.08904452226113,0.994687120201319
8.09404702351176,0.99470039434871
8.09904952476238,0.994713635316616
8.10405202601301,0.994726843188112
8.10905452726363,0.994740018046066
8.11405702851426,0.994753159973134
8.11905952976488,0.994766269051765
8.12406203101551,0.994779345364201
8.12906453226613,0.994792388992475
8.13406703351676,0.994805400018416
8.13906953476738,0.994818378523643
8.14407203601801,0.994831324589574
8.14907453726863,0.994844238297416
8.15407703851926,0.994857119728178
8.15907953976988,0.99486996896266
8.16408204102051,0.99488278608146
8.16908454227114,0.994895571164973
8.17408704352176,0.994908324293393
8.17908954477239,0.994921045546709
8.18409204602301,0.994933735004711
8.18909454727364,0.994946392746988
8.19409704852426,0.994959018852926
8.19909954977489,0.994971613401714
8.20410205102551,0.994984176472341
8.20910455227614,0.994996708143597
8.21410705352676,0.995009208494072
8.21910955477739,0.99502167760216
8.22411205602801,0.995034115546057
8.22911455727864,0.995046522403764
8.23411705852926,0.995058898253082
8.23911955977989,0.995071243171619
8.24412206103052,0.995083557236788
8.24912456228114,0.995095840525804
8.25412706353177,0.995108093115691
8.25912956478239,0.995120315083278
8.26413206603302,0.995132506505201
8.26913456728364,0.995144667457903
8.27413706853427,0.995156798017633
8.27913956978489,0.995168898260451
8.28414207103552,0.995180968262225
8.28914457228614,0.99519300809863
8.29414707353677,0.995205017845153
8.29914957478739,0.995216997577091
8.30415207603802,0.99522894736955
8.30915457728865,0.995240867297448
8.31415707853927,0.995252757435515
8.3191595797899,0.995264617858294
8.32416208104052,0.995276448640137
8.32916458229115,0.995288249855214
8.33416708354177,0.995300021577503
8.3391695847924,0.995311763880801
8.34417208604302,0.995323476838717
8.34917458729365,0.995335160524675
8.35417708854427,0.995346815011914
8.3591795897949,0.995358440373491
8.36418209104552,0.995370036682277
8.36918459229615,0.995381604010962
8.37418709354677,0.99539314243205
8.3791895947974,0.995404652017867
8.38419209604802,0.995416132840555
8.38919459729865,0.995427584972074
8.39419709854927,0.995439008484204
8.3991995997999,0.995450403448545
8.40420210105053,0.995461769936517
8.40920460230115,0.99547310801936
8.41420710355178,0.995484417768135
8.4192096048024,0.995495699253725
8.42421210605303,0.995506952546835
8.42921460730365,0.995518177717992
8.43421710855428,0.995529374837546
8.4392196098049,0.995540543975669
8.444222111055531,0.99555168520236
8.44922461230615,0.995562798587438
8.45422711355678,0.99557388420055
8.4592296148074,0.995584942111167
8.46423211605803,0.995595972388585
8.46923461730865,0.995606975101926
8.47423711855928,0.995617950320139
8.4792396198099,0.995628898111999
8.48424212106053,0.995639818546111
8.48924462231116,0.995650711690903
8.49424712356178,0.995661577614635
8.49924962481241,0.995672416385395
8.50425212606303,0.995683228071098
8.50925462731366,0.995694012739492
8.51425712856428,0.995704770458151
8.51925962981491,0.995715501294482
8.52426213106553,0.995726205315723
8.52926463231616,0.995736882588941
8.53426713356678,0.995747533181036
8.53926963481741,0.99575815715874
8.54427213606803,0.995768754588619
8.54927463731866,0.995779325537069
8.55427713856929,0.995789870070321
8.55927963981991,0.995800388254439
8.56428214107054,0.995810880155323
8.56928464232116,0.995821345838706
8.57428714357179,0.995831785370157
8.57928964482241,0.995842198815078
8.58429214607304,0.995852586238711
8.58929464732366,0.995862947706131
8.59429714857429,0.995873283282252
8.59929964982491,0.995883593031822
8.60430215107554,0.99589387701943
8.60930465232616,0.995904135309501
8.61430715357679,0.995914367966299
8.61930965482741,0.995924575053926
8.62431215607804,0.995934756636325
8.62931465732867,0.995944912777276
8.63431715857929,0.995955043540402
8.63931965982992,0.995965148989164
8.64432216108054,0.995975229186864
8.64932466233117,0.995985284196647
8.65432716358179,0.995995314081498
8.65932966483242,0.996005318904245
8.66433216608304,0.996015298727558
8.66933466733367,0.996025253613948
8.67433716858429,0.996035183625774
8.67933966983492,0.996045088825233
8.68434217108554,0.99605496927437
8.68934467233617,0.996064825035073
8.69434717358679,0.996074656169074
8.69934967483742,0.996084462737953
8.70435217608804,0.996094244803132
8.70935467733867,0.996104002425881
8.71435717858929,0.996113735667316
8.71935967983992,0.996123444588401
8.72436218109055,0.996133129249945
8.72936468234117,0.996142789712605
8.7343671835918,0.996152426036887
8.73936968484242,0.996162038283145
8.74437218609305,0.996171626511582
8.74937468734367,0.996181190782249
8.7543771885943,0.996190731155046
8.75937968984492,0.996200247689726
8.76438219109555,0.996209740445888
8.76938469234617,0.996219209482985
8.7743871935968,0.99622865486032
8.77938969484742,0.996238076637046
8.78439219609805,0.996247474872169
8.78939469734868,0.996256849624547
8.7943971985993,0.996266200952891
8.79939969984993,0.996275528915764
8.80440220110055,0.996284833571582
8.80940470235118,0.996294114978615
8.8144072036018,0.996303373194988
8.81940970485243,0.996312608278679
8.82441220610305,0.99632182028752
8.82941470735368,0.996331009279201
8.8344172086043,0.996340175311265
8.83941970985493,0.996349318441111
8.84442221110555,0.996358438725995
8.84942471235618,0.996367536223029
8.8544272136068,0.996376610989183
8.85942971485743,0.996385663081282
8.86443221610806,0.99639469255601
8.86943471735868,0.99640369946991
8.87443721860931,0.996412683879382
8.87943971985993,0.996421645840685
8.88444222111056,0.996430585409936
8.88944472236118,0.996439502643114
8.89444722361181,0.996448397596055
8.89944972486243,0.996457270324457
8.90445222611306,0.996466120883879
8.90945472736368,0.996474949329737
8.91445722861431,0.996483755717313
8.91945972986493,0.996492540101747
8.92446223111556,0.996501302538044
8.92946473236618,0.996510043081068
8.93446723361681,0.996518761785547
8.93946973486743,0.996527458706074
8.94447223611806,0.9965361338971
8.94947473736868,0.996544787412946
8.95447723861931,0.996553419307792
8.95947973986993,0.996562029635685
8.96448224112056,0.996570618450535
8.96948474237119,0.996579185806119
8.97448724362181,0.996587731756077
8.97948974487244,0.996596256353916
8.98449224612306,0.996604759653009
8.98949474737369,0.996613241706596
8.99449724862431,0.996621702567781
8.99949974987494,0.996630142289538
9.00450225112556,0.996638560924706
9.00950475237619,0.996646958525995
9.01450725362681,0.996655335145979
9.01950975487744,0.996663690837103
9.02451225612806,0.99667202565168
9.02951475737869,0.996680339641892
9.03451725862932,0.996688632859789
9.03951975987994,0.996696905357294
9.04452226113057,0.996705157186197
9.04952476238119,0.996713388398159
9.05452726363182,0.996721599044713
9.05952976488244,0.99672978917726
9.06453226613307,0.996737958847076
9.06953476738369,0.996746108105307
9.07453726863432,0.99675423700297
9.07953976988494,0.996762345590955
9.08454227113557,0.996770433920026
9.08954477238619,0.996778502040817
9.09454727363682,0.996786550003838
9.09954977488745,0.996794577859471
9.10455227613807,0.996802585657972
9.1095547773887,0.996810573449473
9.11455727863932,0.996818541283978
9.11955977988995,0.996826489211366
9.12456228114057,0.996834417281394
9.1295647823912,0.996842325543692
9.13456728364182,0.996850214047765
9.13956978489245,0.996858082842997
9.14457228614307,0.996865931978645
9.1495747873937,0.996873761503846
9.15457728864432,0.996881571467612
9.15957978989495,0.996889361918832
9.16458229114557,0.996897132906275
9.1695847923962,0.996904884478586
9.17458729364682,0.996912616684287
9.17958979489745,0.996920329571783
9.18459229614807,0.996928023189353
9.1895947973987,0.996935697585157
9.19459729864932,0.996943352807237
9.19959979989995,0.99695098890351
9.20460230115058,0.996958605921777
9.2096048024012,0.996966203909718
9.21460730365183,0.996973782914894
9.21960980490245,0.996981342984745
9.22461230615308,0.996988884166595
9.2296148074037,0.996996406507649
9.23461730865433,0.997003910054993
9.23961980990495,0.997011394855595
9.24462231115558,0.997018860956306
9.2496248124062,0.997026308403861
9.25462731365683,0.997033737244875
9.25962981490745,0.99704114752585
9.26463231615808,0.99704853929317
9.2696348174087,0.997055912593101
9.27463731865933,0.997063267471796
9.27963981990996,0.997070603975292
9.28464232116058,0.99707792214951
9.28964482241121,0.997085222040256
9.29464732366183,0.997092503693223
9.29964982491246,0.997099767153988
9.30465232616308,0.997107012468014
9.30965482741371,0.997114239680652
9.31465732866433,0.997121448837137
9.31965982991496,0.997128639982593
9.32466233116558,0.99713581316203
9.32966483241621,0.997142968420346
9.33466733366683,0.997150105802326
9.33966983491746,0.997157225352643
9.34467233616809,0.99716432711586
9.34967483741871,0.997171411136425
9.35467733866934,0.997178477458678
9.35967983991996,0.997185526126847
9.36468234117059,0.997192557185049
9.36968484242121,0.997199570677292
9.37468734367184,0.997206566647471
9.37968984492246,0.997213545139374
9.38469234617309,0.997220506196679
9.38969484742371,0.997227449862954
9.39469734867434,0.997234376181657
9.39969984992496,0.997241285196141
9.40470235117559,0.997248176949646
9.40970485242621,0.997255051485307
9.41470735367684,0.99726190884615
9.41970985492746,0.997268749075093
9.42471235617809,0.997275572214948
9.42971485742871,0.997282378308419
9.43471735867934,0.997289167398102
9.43971985992997,0.997295939526488
9.44472236118059,0.997302694735962
9.44972486243122,0.997309433068802
9.45472736368184,0.997316154567182
9.45972986493247,0.997322859273167
9.46473236618309,0.99732954722872
9.46973486743372,0.997336218475698
9.47473736868434,0.997342873055853
9.47973986993497,0.997349511010833
9.48474237118559,0.997356132382182
9.48974487243622,0.99736273721134
9.49474737368684,0.997369325539642
9.49974987493747,0.997375897408322
9.50475237618809,0.99738245285851
9.50975487743872,0.997388991931232
9.51475737868934,0.997395514667412
9.51975987993997,0.997402021107872
9.5247623811906,0.997408511293332
9.52976488244122,0.997414985264411
9.53476738369185,0.997421443061623
9.53976988494247,0.997427884725385
9.5447723861931,0.997434310296011
9.54977488744372,0.997440719813713
9.55477738869435,0.997447113318604
9.55977988994497,0.997453490850696
9.5647823911956,0.997459852449903
9.56978489244622,0.997466198156035
9.57478739369685,0.997472528008807
9.57978989494747,0.99747884204783
9.5847923961981,0.997485140312622
9.58979489744873,0.997491422842595
9.59479739869935,0.997497689677069
9.59979989994998,0.997503940855261
9.6048024012006,0.997510176416293
9.60980490245123,0.997516396399188
9.61480740370185,0.99752260084287
9.61980990495248,0.997528789786168
9.6248124062031,0.997534963267812
9.62981490745373,0.997541121326438
9.63481740870435,0.997547264000582
9.63981990995498,0.997553391328685
9.6448224112056,0.997559503349093
9.64982491245623,0.997565600100054
9.65482741370685,0.997571681619722
9.65982991495748,0.997577747946156
9.6648324162081,0.997583799117317
9.66983491745873,0.997589835171075
9.67483741870936,0.997595856145202
9.67983991995998,0.997601862077378
9.68484242121061,0.997607853005187
9.68984492246123,0.997613828966119
9.69484742371186,0.997619789997573
9.69984992496248,0.99762573613685
9.70485242621311,0.997631667421162
9.70985492746373,0.997637583887626
9.71485742871436,0.997643485573266
9.71985992996498,0.997649372515013
9.72486243121561,0.997655244749708
9.72986493246623,0.997661102314098
9.73486743371686,0.997666945244838
9.73986993496748,0.997672773578492
9.74487243621811,0.997678587351533
9.74987493746873,0.997684386600341
9.75487743871936,0.997690171361208
9.75987993996998,0.997695941670332
9.76488244122061,0.997701697563823
9.76988494247124,0.9977074390777
9.77488744372186,0.997713166247892
9.77988994497249,0.997718879110236
9.78489244622311,0.997724577700484
9.78989494747374,0.997730262054294
9.79489744872436,0.997735932207237
9.79989994997499,0.997741588194796
9.80490245122561,0.997747230052364
9.80990495247624,0.997752857815245
9.81490745372686,0.997758471518656
9.81990995497749,0.997764071197725
9.82491245622811,0.997769656887493
9.82991495747874,0.997775228622913
9.83491745872937,0.99778078643885
9.83991995997999,0.997786330370083
9.84492246123062,0.997791860451304
9.84992496248124,0.997797376717118
9.85492746373187,0.997802879202042
9.85992996498249,0.997808367940509
9.86493246623312,0.997813842966864
9.86993496748374,0.997819304315369
9.87493746873437,0.997824752020196
9.87993996998499,0.997830186115436
9.88494247123562,0.997835606635092
9.88994497248624,0.997841013613084
9.89494747373687,0.997846407083244
9.8999499749875,0.997851787079322
9.90495247623812,0.997857153634984
9.90995497748875,0.997862506783811
9.91495747873937,0.997867846559299
9.91995997999,0.997873172994862
9.92496248124062,0.99787848612383
9.92996498249125,0.997883785979448
9.93496748374187,0.997889072594881
9.9399699849925,0.997894346003209
9.94497248624312,0.997899606237429
9.94997498749375,0.997904853330457
9.95497748874437,0.997910087315126
9.959979989995,0.997915308224187
9.96498249124562,0.997920516090308
9.96998499249625,0.997925710946078
9.97498749374687,0.997930892824003
9.9799899949975,0.997936061756506
9.98499249624812,0.997941217775932
9.98999499749875,0.997946360914544
9.99499749874937,0.997951491204523
10.0,0.997956608677972


==> wexternality.dat <==
X,Y,Z
0.5,0.5,1
0.5,0.694479058349046,1
0.5,0.888958116698092,1
0.5,1.08343717504714,1
0.5,1.27791623339618,1
0.5,1.47239529174523,1
0.5,1.66687435009428,1
0.5,1.86135340844332,1
0.5,2.05583246679237,1
0.5,2.25031152514141,1
0.5,2.44479058349046,1
0.5,2.63926964183951,1
0.5,2.83374870018855,1
0.5,3.0282277585376,1
0.5,3.22270681688665,1
0.5,3.41718587523569,1
0.5,3.61166493358474,1
0.5,3.80614399193378,1
0.5,4.00062305028283,1
0.5,4.19510210863188,1
0.5,4.38958116698092,1
0.5,4.58406022532997,1
0.5,4.77853928367901,1
0.5,4.97301834202806,1
0.5,5.16749740037711,1
0.5,5.36197645872615,1
0.5,5.5564555170752,1
0.5,5.75093457542424,1
0.5,5.94541363377329,1
0.5,6.13989269212234,1
0.5,6.33437175047138,1
0.5,6.52885080882043,1
0.5,6.72332986716947,1
0.5,6.91780892551852,1
0.5,7.11228798386757,1
0.5,7.30676704221661,1
0.5,7.50124610056566,1
0.5,7.6957251589147,1
0.5,7.89020421726375,1
0.5,8.0846832756128,1
0.5,8.27916233396184,1
0.5,8.47364139231089,1
0.5,8.66812045065993,1
0.5,8.86259950900898,1
0.5,9.05707856735803,1
0.5,9.25155762570707,1
0.5,9.44603668405612,1
0.5,9.64051574240516,1
0.5,9.83499480075421,1
0.5,10.0294738591033,1
0.5,10.2239529174523,1
0.5,10.4184319758013,1
0.5,10.6129110341504,1
0.5,10.8073900924994,1
0.5,11.0018691508485,1
0.5,11.1963482091975,1
0.5,11.3908272675466,1
0.5,11.5853063258956,1
0.5,11.7797853842447,1
0.5,11.9742644425937,1
0.5,12.1687435009428,1
0.5,12.3632225592918,1
0.5,12.5577016176409,1
0.5,12.7521806759899,0.948963795296368
0.5,12.9466597343389,0.840743329178614
0.5,13.141138792688,0.74621037714604
0.5,13.335617851037,0.663468285517631
0.5,13.5300969093861,0.590905515828138
0.5,13.7245759677351,0.527149523629662
0.5,13.9190550260842,0.471028611416431
0.5,14.1135340844332,0.421540290568068
0.5,14.3080131427823,0.377824971857721
0.5,14.5024922011313,0.339144030491335
0.5,14.6969712594804,0.304861472329039
0.5,14.8914503178294,0.274428572581447
0.5,15.0859293761785,0.247370974417036
0.5,15.2804084345275,0.2232778284546
0.5,15.4748874928765,0.201792629665157
0.5,15.6693665512256,0.1826054694021
0.5,15.8638456095746,0.16544646998072
0.5,16.0583246679237,0.150080209704981
0.5,16.2528037262727,0.136300979288918
0.5,16.4472827846218,0.123928737673783
0.5,16.6417618429708,0.112805657442826
0.5,16.8362409013199,0.102793168297898
0.5,17.0307199596689,0.0937694221201525
0.5,17.225199018018,0.0856271155817921
0.5,17.419678076367,0.0782716165837147
0.5,17.6141571347161,0.0716193493508324
0.5,17.8086361930651,0.0655964001353234
0.5,18.0031152514141,0.0601373114124575
0.5,18.1975943097632,0.0551840374109619
0.5,18.3920733681122,0.0506850379693749
0.5,18.5865524264613,0.046594491189887
0.5,18.7810314848103,0.0428716082854308
0.5,18.9755105431594,0.0394800364775811
0.5,19.1699896015084,0.036387337879156
0.5,19.3644686598575,0.0351660094918802
0.5,19.5589477182065,0.0352026124256328
0.5,19.7534267765556,0.0352385269769843
0.694479058349046,0.5,1
0.694479058349046,0.694479058349046,1
0.694479058349046,0.888958116698092,1
0.694479058349046,1.08343717504714,1
0.694479058349046,1.27791623339618,1
0.694479058349046,1.47239529174523,1
0.694479058349046,1.66687435009428,1
0.694479058349046,1.86135340844332,1
0.694479058349046,2.05583246679237,1
0.694479058349046,2.25031152514141,1
0.694479058349046,2.44479058349046,1
0.694479058349046,2.63926964183951,1
0.694479058349046,2.83374870018855,1
0.694479058349046,3.0282277585376,1
0.694479058349046,3.22270681688665,1
0.694479058349046,3.41718587523569,1
0.694479058349046,3.61166493358474,1
0.694479058349046,3.80614399193378,1
0.694479058349046,4.00062305028283,1
0.694479058349046,4.19510210863188,1
0.694479058349046,4.38958116698092,1
0.694479058349046,4.58406022532997,1
0.694479058349046,4.77853928367901,1
0.694479058349046,4.97301834202806,1
0.694479058349046,5.16749740037711,1
0.694479058349046,5.36197645872615,1
0.694479058349046,5.5564555170752,1
0.694479058349046,5.75093457542424,1
0.694479058349046,5.94541363377329,1
0.694479058349046,6.13989269212234,1
0.694479058349046,6.33437175047138,1
0.694479058349046,6.52885080882043,1
0.694479058349046,6.72332986716947,1
0.694479058349046,6.91780892551852,1
0.694479058349046,7.11228798386757,1
0.694479058349046,7.30676704221661,1
0.694479058349046,7.50124610056566,1
0.694479058349046,7.6957251589147,1
0.694479058349046,7.89020421726375,1
0.694479058349046,8.0846832756128,1
0.694479058349046,8.27916233396184,1
0.694479058349046,8.47364139231089,1
0.694479058349046,8.66812045065993,1
0.694479058349046,8.86259950900898,1
0.694479058349046,9.05707856735803,1
0.694479058349046,9.25155762570707,1
0.694479058349046,9.44603668405612,1
0.694479058349046,9.64051574240516,1
0.694479058349046,9.83499480075421,1
0.694479058349046,10.0294738591033,1
0.694479058349046,10.2239529174523,1
0.694479058349046,10.4184319758013,1
0.694479058349046,10.6129110341504,1
0.694479058349046,10.8073900924994,1
0.694479058349046,11.0018691508485,1
0.694479058349046,11.1963482091975,1
0.694479058349046,11.3908272675466,1
0.694479058349046,11.5853063258956,1
0.694479058349046,11.7797853842447,1
0.694479058349046,11.9742644425937,1
0.694479058349046,12.1687435009428,1
0.694479058349046,12.3632225592918,1
0.694479058349046,12.5577016176409,0.948191676283976
0.694479058349046,12.7521806759899,0.838497471214633
0.694479058349046,12.9466597343389,0.742874658602413
0.694479058349046,13.141138792688,0.659346033360169
0.694479058349046,13.335617851037,0.586235726162662
0.694479058349046,13.5300969093861,0.522119793404693
0.694479058349046,13.7245759677351,0.465785464847399
0.694479058349046,13.9190550260842,0.416197437141498
0.694479058349046,14.1135340844332,0.37246991867168
0.694479058349046,14.3080131427823,0.333843382681947
0.694479058349046,14.5024922011313,0.299665185704699
0.694479058349046,14.6969712594804,0.26937336796799
0.694479058349046,14.8914503178294,0.242483080259896
0.694479058349046,15.0859293761785,0.218575184352324
0.694479058349046,15.2804084345275,0.197286656735947
0.694479058349046,15.4748874928765,0.178302492173731
0.694479058349046,15.6693665512256,0.161348857651417
0.694479058349046,15.8638456095746,0.146187291219995
0.694479058349046,16.0583246679237,0.132609775990123
0.694479058349046,16.2528037262727,0.120434548740759
0.694479058349046,16.4472827846218,0.109502526508754
0.694479058349046,16.6417618429708,0.0996742541426185
0.694479058349046,16.8362409013199,0.0908272919400566
0.694479058349046,17.0307199596689,0.082853975794145
0.694479058349046,17.225199018018,0.0756594932689848
0.694479058349046,17.419678076367,0.0691602281337079
0.694479058349046,17.6141571347161,0.0632823334445077
0.694479058349046,17.8086361930651,0.0579604995542262
0.694479058349046,18.0031152514141,0.0531368886726015
0.694479058349046,18.1975943097632,0.0487602119805365
0.694479058349046,18.3920733681122,0.044784928968197
0.694479058349046,18.5865524264613,0.0411705517417038
0.694479058349046,18.7810314848103,0.0378810396270295
0.694479058349046,18.9755105431594,0.0348842715749494
0.694479058349046,19.1699896015084,0.0337100591841058
0.694479058349046,19.3644686598575,0.0337600562453098
0.694479058349046,19.5589477182065,0.0338091219914596
0.694479058349046,19.7534267765556,0.0338572821548475
0.888958116698092,0.5,1
0.888958116698092,0.694479058349046,1
0.888958116698092,0.888958116698092,1
0.888958116698092,1.08343717504714,1
0.888958116698092,1.27791623339618,1
0.888958116698092,1.47239529174523,1
0.888958116698092,1.66687435009428,1
0.888958116698092,1.86135340844332,1
0.888958116698092,2.05583246679237,1
0.888958116698092,2.25031152514141,1
0.888958116698092,2.44479058349046,1
0.888958116698092,2.63926964183951,1
0.888958116698092,2.83374870018855,1
0.888958116698092,3.0282277585376,1
0.888958116698092,3.22270681688665,1
0.888958116698092,3.41718587523569,1
0.888958116698092,3.61166493358474,1
0.888958116698092,3.80614399193378,1
0.888958116698092,4.00062305028283,1
0.888958116698092,4.19510210863188,1
0.888958116698092,4.38958116698092,1
0.888958116698092,4.58406022532997,1
0.888958116698092,4.77853928367901,1
0.888958116698092,4.97301834202806,1
0.888958116698092,5.16749740037711,1
0.888958116698092,5.36197645872615,1
0.888958116698092,5.5564555170752,1
0.888958116698092,5.75093457542424,1
0.888958116698092,5.94541363377329,1
0.888958116698092,6.13989269212234,1
0.888958116698092,6.33437175047138,1
0.888958116698092,6.52885080882043,1
0.888958116698092,6.72332986716947,1
0.888958116698092,6.91780892551852,1
0.888958116698092,7.11228798386757,1
0.888958116698092,7.30676704221661,1
0.888958116698092,7.50124610056566,1
0.888958116698092,7.6957251589147,1
0.888958116698092,7.89020421726375,1
0.888958116698092,8.0846832756128,1
0.888958116698092,8.27916233396184,1
0.888958116698092,8.47364139231089,1
0.888958116698092,8.66812045065993,1
0.888958116698092,8.86259950900898,1
0.888958116698092,9.05707856735803,1
0.888958116698092,9.25155762570707,1
0.888958116698092,9.44603668405612,1
0.888958116698092,9.64051574240516,1
0.888958116698092,9.83499480075421,1
0.888958116698092,10.0294738591033,1
0.888958116698092,10.2239529174523,1
0.888958116698092,10.4184319758013,1
0.888958116698092,10.6129110341504,1
0.888958116698092,10.8073900924994,1
0.888958116698092,11.0018691508485,1
0.888958116698092,11.1963482091975,1
0.888958116698092,11.3908272675466,1
0.888958116698092,11.5853063258956,1
0.888958116698092,11.7797853842447,1
0.888958116698092,11.9742644425937,1
0.888958116698092,12.1687435009428,1
0.888958116698092,12.3632225592918,0.947395841681615
0.888958116698092,12.5577016176409,0.836187548309479
0.888958116698092,12.7521806759899,0.739450853931221
0.888958116698092,12.9466597343389,0.655123383820925
0.888958116698092,13.141138792688,0.581461488128376
0.888958116698092,13.335617851037,0.516987257800575
0.888958116698092,13.5300969093861,0.460444951048237
0.888958116698092,13.7245759677351,0.410765054820297
0.888958116698092,13.9190550260842,0.367034559868683
0.888958116698092,14.1135340844332,0.328472307765571
0.888958116698092,14.3080131427823,0.294408490040948
0.888958116698092,14.5024922011313,0.26426755603903
0.888958116698092,14.6969712594804,0.237553926885097
0.888958116698092,14.8914503178294,0.213840025661992
0.888958116698092,15.0859293761785,0.192756224396684
0.888958116698092,15.2804084345275,0.173982381343747
0.888958116698092,15.4748874928765,0.157240700922974
0.888958116698092,15.6693665512256,0.14228969635214
0.888958116698092,15.8638456095746,0.128919073745002
0.888958116698092,16.0583246679237,0.116945387984866
0.888958116698092,16.2528037262727,0.106208346436837
0.888958116698092,16.4472827846218,0.0965676576427
0.888958116698092,16.6417618429708,0.0879003394416326
0.888958116698092,16.8362409013199,0.0800984151902628
0.888958116698092,17.0307199596689,0.0730669384891855
0.888958116698092,17.225199018018,0.0667222965201208
0.888958116698092,17.419678076367,0.0609907501300714
0.888958116698092,17.6141571347161,0.0558071754665119
0.888958116698092,17.8086361930651,0.0511139775145273
0.888958116698092,18.0031152514141,0.0468601505109914
0.888958116698092,18.1975943097632,0.0430004640737261
0.888958116698092,18.3920733681122,0.0394947571169305
0.888958116698092,18.5865524264613,0.0363073243359009
0.888958116698092,18.7810314848103,0.0334063823226954
0.888958116698092,18.9755105431594,0.0322789145682152
0.888958116698092,19.1699896015084,0.0323418045519959
0.888958116698092,19.3644686598575,0.0324035352956795
0.888958116698092,19.5589477182065,0.0324641384511715
0.888958116698092,19.7534267765556,0.0325236445326897
1.08343717504714,0.5,1
1.08343717504714,0.694479058349046,1
1.08343717504714,0.888958116698092,1
1.08343717504714,1.08343717504714,1
1.08343717504714,1.27791623339618,1
1.08343717504714,1.47239529174523,1
1.08343717504714,1.66687435009428,1
1.08343717504714,1.86135340844332,1
1.08343717504714,2.05583246679237,1
1.08343717504714,2.25031152514141,1
1.08343717504714,2.44479058349046,1
1.08343717504714,2.63926964183951,1
1.08343717504714,2.83374870018855,1
1.08343717504714,3.0282277585376,1
1.08343717504714,3.22270681688665,1
1.08343717504714,3.41718587523569,1
1.08343717504714,3.61166493358474,1
1.08343717504714,3.80614399193378,1
1.08343717504714,4.00062305028283,1
1.08343717504714,4.19510210863188,1
1.08343717504714,4.38958116698092,1
1.08343717504714,4.58406022532997,1
1.08343717504714,4.77853928367901,1
1.08343717504714,4.97301834202806,1
1.08343717504714,5.16749740037711,1
1.08343717504714,5.36197645872615,1
1.08343717504714,5.5564555170752,1
1.08343717504714,5.75093457542424,1
1.08343717504714,5.94541363377329,1
1.08343717504714,6.13989269212234,1
1.08343717504714,6.33437175047138,1
1.08343717504714,6.52885080882043,1
1.08343717504714,6.72332986716947,1
1.08343717504714,6.91780892551852,1
1.08343717504714,7.11228798386757,1
1.08343717504714,7.30676704221661,1
1.08343717504714,7.50124610056566,1
1.08343717504714,7.6957251589147,1
1.08343717504714,7.89020421726375,1
1.08343717504714,8.0846832756128,1
1.08343717504714,8.27916233396184,1
1.08343717504714,8.47364139231089,1
1.08343717504714,8.66812045065993,1
1.08343717504714,8.86259950900898,1
1.08343717504714,9.05707856735803,1
1.08343717504714,9.25155762570707,1
1.08343717504714,9.44603668405612,1
1.08343717504714,9.64051574240516,1
1.08343717504714,9.83499480075421,1
1.08343717504714,10.0294738591033,1
1.08343717504714,10.2239529174523,1
1.08343717504714,10.4184319758013,1
1.08343717504714,10.6129110341504,1
1.08343717504714,10.8073900924994,1
1.08343717504714,11.0018691508485,1
1.08343717504714,11.1963482091975,1
1.08343717504714,11.3908272675466,1
1.08343717504714,11.5853063258956,1
1.08343717504714,11.7797853842447,1
1.08343717504714,11.9742644425937,1
1.08343717504714,12.1687435009428,0.946575182102405
1.08343717504714,12.3632225592918,0.833810788577139
1.08343717504714,12.5577016176409,0.735935464754364
1.08343717504714,12.7521806759899,0.650796712951622
1.08343717504714,12.9466597343389,0.576579420392499
1.08343717504714,13.141138792688,0.511748986656932
1.08343717504714,13.335617851037,0.455004691962641
1.08343717504714,13.5300969093861,0.405241347743761
1.08343717504714,13.7245759677351,0.361517666862154
1.08343717504714,13.9190550260842,0.323030102450056
1.08343717504714,14.1135340844332,0.28909115061939
1.08343717504714,14.3080131427823,0.259111307485921
1.08343717504714,14.5024922011313,0.232584026234631
1.08343717504714,14.6969712594804,0.209073143865692
1.08343717504714,14.8914503178294,0.188202346455414
1.08343717504714,15.0859293761785,0.169646321417319
1.08343717504714,15.2804084345275,0.153123309396486
1.08343717504714,15.4748874928765,0.13838882024254
1.08343717504714,15.6693665512256,0.125230319473632
1.08343717504714,15.8638456095746,0.113462725729463
1.08343717504714,16.0583246679237,0.102924587470261
1.08343717504714,16.2528037262727,0.0934748298438634
1.08343717504714,16.4472827846218,0.0849899811964411
1.08343717504714,16.6417618429708,0.0773618039276308
1.08343717504714,16.8362409013199,0.0704952669150692
1.08343717504714,17.0307199596689,0.0643068070601258
1.08343717504714,17.225199018018,0.0587228360411319
1.08343717504714,17.419678076367,0.0536784554295695
1.08343717504714,17.6141571347161,0.0491163491929627
1.08343717504714,17.8086361930651,0.0449858274900735
1.08343717504714,18.0031152514141,0.0412419997337756
1.08343717504714,18.1975943097632,0.0378450582967048
1.08343717504714,18.3920733681122,0.034759657080485
1.08343717504714,18.5865524264613,0.0319543715559364
1.08343717504714,18.7810314848103,0.030873238770359
1.08343717504714,18.9755105431594,0.0309485014277339
1.08343717504714,19.1699896015084,0.0310223926479011
1.08343717504714,19.3644686598575,0.0310949493766405
1.08343717504714,19.5589477182065,0.0311662072524929
1.08343717504714,19.7534267765556,0.031236200663673
1.27791623339618,0.5,1
1.27791623339618,0.694479058349046,1
1.27791623339618,0.888958116698092,1
1.27791623339618,1.08343717504714,1
1.27791623339618,1.27791623339618,1
1.27791623339618,1.47239529174523,1
1.27791623339618,1.66687435009428,1
1.27791623339618,1.86135340844332,1
1.27791623339618,2.05583246679237,1
1.27791623339618,2.25031152514141,1
1.27791623339618,2.44479058349046,1
1.27791623339618,2.63926964183951,1
1.27791623339618,2.83374870018855,1
1.27791623339618,3.0282277585376,1
1.27791623339618,3.22270681688665,1
1.27791623339618,3.41718587523569,1
1.27791623339618,3.61166493358474,1
1.27791623339618,3.80614399193378,1
1.27791623339618,4.00062305028283,1
1.27791623339618,4.19510210863188,1
1.27791623339618,4.38958116698092,1
1.27791623339618,4.58406022532997,1
1.27791623339618,4.77853928367901,1
1.27791623339618,4.97301834202806,1
1.27791623339618,5.16749740037711,1
1.27791623339618,5.36197645872615,1
1.27791623339618,5.5564555170752,1
1.27791623339618,5.75093457542424,1
1.27791623339618,5.94541363377329,1
1.27791623339618,6.13989269212234,1
1.27791623339618,6.33437175047138,1
1.27791623339618,6.52885080882043,1
1.27791623339618,6.72332986716947,1
1.27791623339618,6.91780892551852,1
1.27791623339618,7.11228798386757,1
1.27791623339618,7.30676704221661,1
1.27791623339618,7.50124610056566,1
1.27791623339618,7.6957251589147,1
1.27791623339618,7.89020421726375,1
1.27791623339618,8.0846832756128,1
1.27791623339618,8.27916233396184,1
1.27791623339618,8.47364139231089,1
1.27791623339618,8.66812045065993,1
1.27791623339618,8.86259950900898,1
1.27791623339618,9.05707856735803,1
1.27791623339618,9.25155762570707,1
1.27791623339618,9.44603668405612,1
1.27791623339618,9.64051574240516,1
1.27791623339618,9.83499480075421,1
1.27791623339618,10.0294738591033,1
1.27791623339618,10.2239529174523,1
1.27791623339618,10.4184319758013,1
1.27791623339618,10.6129110341504,1
1.27791623339618,10.8073900924994,1
1.27791623339618,11.0018691508485,1
1.27791623339618,11.1963482091975,1
1.27791623339618,11.3908272675466,1
1.27791623339618,11.5853063258956,1
1.27791623339618,11.7797853842447,1
1.27791623339618,11.9742644425937,0.945728517888523
1.27791623339618,12.1687435009428,0.831364258487312
1.27791623339618,12.3632225592918,0.732324807443727
1.27791623339618,12.5577016176409,0.646362226179555
1.27791623339618,12.7521806759899,0.571586004914369
1.27791623339618,12.9466597343389,0.506401954495566
1.27791623339618,13.141138792688,0.449462256002447
1.27791623339618,13.335617851037,0.399624504734633
1.27791623339618,13.5300969093861,0.355918028430777
1.27791623339618,13.7245759677351,0.317516107250319
1.27791623339618,13.9190550260842,0.283712996780659
1.27791623339618,14.1135340844332,0.253904871598389
1.27791623339618,14.3080131427823,0.227573978366153
1.27791623339618,14.5024922011313,0.204275423825372
1.27791623339618,14.6969712594804,0.18362613187624
1.27791623339618,14.8914503178294,0.165295591058027
1.27791623339618,15.0859293761785,0.148998083698915
1.27791623339618,15.2804084345275,0.134486144344909
1.27791623339618,15.4748874928765,0.121545040583397
1.27791623339618,15.6693665512256,0.109988106235879
1.27791623339618,15.8638456095746,0.0996527868314839
1.27791623339618,16.0583246679237,0.0903972816530794
1.27791623339618,16.2528037262727,0.0820976865543511
1.27791623339618,16.4472827846218,0.0746455580414592
1.27791623339618,16.6417618429708,0.0679458324849443
1.27791623339618,16.8362409013199,0.0619150453274522
1.27791623339618,17.0307199596689,0.0564798042227188
1.27791623339618,17.225199018018,0.0515754775370036
1.27791623339618,17.419678076367,0.0471450658529102
1.27791623339618,17.6141571347161,0.0431382292695624
1.27791623339618,17.8086361930651,0.0395104475807786
1.27791623339618,18.0031152514141,0.0362222939873094
1.27791623339618,18.1975943097632,0.0332388059851387
1.27791623339618,18.3920733681122,0.0305289395711881
1.27791623339618,18.5865524264613,0.0294936927828025
1.27791623339618,18.7810314848103,0.0295807889626028
1.27791623339618,18.9755105431594,0.0296663179465871
1.27791623339618,19.1699896015084,0.0297503213157623
1.27791623339618,19.3644686598575,0.0298328392068704
1.27791623339618,19.5589477182065,0.0299139103738585
1.27791623339618,19.7534267765556,0.0299935722462775
1.47239529174523,0.5,1
1.47239529174523,0.694479058349046,1
1.47239529174523,0.888958116698092,1
1.47239529174523,1.08343717504714,1
1.47239529174523,1.27791623339618,1
1.47239529174523,1.47239529174523,1
1.47239529174523,1.66687435009428,1
1.47239529174523,1.86135340844332,1
1.47239529174523,2.05583246679237,1
1.47239529174523,2.25031152514141,1
1.47239529174523,2.44479058349046,1
1.47239529174523,2.63926964183951,1
1.47239529174523,2.83374870018855,1
1.47239529174523,3.0282277585376,1
1.47239529174523,3.22270681688665,1
1.47239529174523,3.41718587523569,1
1.47239529174523,3.61166493358474,1
1.47239529174523,3.80614399193378,1
1.47239529174523,4.00062305028283,1
1.47239529174523,4.19510210863188,1
1.47239529174523,4.38958116698092,1
1.47239529174523,4.58406022532997,1
1.47239529174523,4.77853928367901,1
1.47239529174523,4.97301834202806,1
1.47239529174523,5.16749740037711,1
1.47239529174523,5.36197645872615,1
1.47239529174523,5.5564555170752,1
1.47239529174523,5.75093457542424,1
1.47239529174523,5.94541363377329,1
1.47239529174523,6.13989269212234,1
1.47239529174523,6.33437175047138,1
1.47239529174523,6.52885080882043,1
1.47239529174523,6.72332986716947,1
1.47239529174523,6.91780892551852,1
1.47239529174523,7.11228798386757,1
1.47239529174523,7.30676704221661,1
1.47239529174523,7.50124610056566,1
1.47239529174523,7.6957251589147,1
1.47239529174523,7.89020421726375,1
1.47239529174523,8.0846832756128,1
1.47239529174523,8.27916233396184,1
1.47239529174523,8.47364139231089,1
1.47239529174523,8.66812045065993,1
1.47239529174523,8.86259950900898,1
1.47239529174523,9.05707856735803,1
1.47239529174523,9.25155762570707,1
1.47239529174523,9.44603668405612,1
1.47239529174523,9.64051574240516,1
1.47239529174523,9.83499480075421,1
1.47239529174523,10.0294738591033,1
1.47239529174523,10.2239529174523,1
1.47239529174523,10.4184319758013,1
1.47239529174523,10.6129110341504,1
1.47239529174523,10.8073900924994,1
1.47239529174523,11.0018691508485,1
1.47239529174523,11.1963482091975,1
1.47239529174523,11.3908272675466,1
1.47239529174523,11.5853063258956,1
1.47239529174523,11.7797853842447,0.944854593459444
1.47239529174523,11.9742644425937,0.828844850959435
1.47239529174523,12.1687435009428,0.728615000906785
1.47239529174523,12.3632225592918,0.641815948655935
1.47239529174523,12.5577016176409,0.56647758092323
1.47239529174523,12.7521806759899,0.500943038189733
1.47239529174523,12.9466597343389,0.44381515895973
1.47239529174523,13.141138792688,0.393912702791259
1.47239529174523,13.335617851037,0.350234456084741
1.47239529174523,13.5300969093861,0.31192971307148
1.47239529174523,13.7245759677351,0.278273929159586
1.47239529174523,13.9190550260842,0.248648583693909
1.47239529174523,14.1135340844332,0.222524478724293
1.47239529174523,14.3080131427823,0.199447850639283
1.47239529174523,14.5024922011313,0.179028791045903
1.47239529174523,14.6969712594804,0.160931568656747
1.47239529174523,14.8914503178294,0.144866520299742
1.47239529174523,15.0859293761785,0.130583240476234
1.47239529174523,15.2804084345275,0.11786484827013
1.47239529174523,15.4748874928765,0.106523150292777
1.47239529174523,15.6693665512256,0.0963945506517266
1.47239529174523,15.8638456095746,0.087336585168694
1.47239529174523,16.0583246679237,0.0792249784390203
1.47239529174523,16.2528037262727,0.0719511397712516
1.47239529174523,16.4472827846218,0.0654200283267233
1.47239529174523,16.6417618429708,0.0595483294984415
1.47239529174523,16.8362409013199,0.0542628942089573
1.47239529174523,17.0307199596689,0.0494994007558473
1.47239529174523,17.225199018018,0.0452012054027522
1.47239529174523,17.419678076367,0.0413183533553275
1.47239529174523,17.6141571347161,0.0378067262785017
1.47239529174523,17.8086361930651,0.034627306269188
1.47239529174523,18.0031152514141,0.0317455393312557
1.47239529174523,18.1975943097632,0.0291307840164647
1.47239529174523,18.3920733681122,0.0281409339953089
1.47239529174523,18.5865524264613,0.0282393058614412
1.47239529174523,18.7810314848103,0.0283359319078908
1.47239529174523,18.9755105431594,0.0284308576603846
1.47239529174523,19.1699896015084,0.0285241270976022
1.47239529174523,19.3644686598575,0.0286157827151954
1.47239529174523,19.5589477182065,0.0287058655867255
1.47239529174523,19.7534267765556,0.0287944154216843
1.66687435009428,0.5,1
1.66687435009428,0.694479058349046,1
1.66687435009428,0.888958116698092,1
1.66687435009428,1.08343717504714,1
1.66687435009428,1.27791623339618,1
1.66687435009428,1.47239529174523,1
1.66687435009428,1.66687435009428,1
1.66687435009428,1.86135340844332,1
1.66687435009428,2.05583246679237,1
1.66687435009428,2.25031152514141,1
1.66687435009428,2.44479058349046,1
1.66687435009428,2.63926964183951,1
1.66687435009428,2.83374870018855,1
1.66687435009428,3.0282277585376,1
1.66687435009428,3.22270681688665,1
1.66687435009428,3.41718587523569,1
1.66687435009428,3.61166493358474,1
1.66687435009428,3.80614399193378,1
1.66687435009428,4.00062305028283,1
1.66687435009428,4.19510210863188,1
1.66687435009428,4.38958116698092,1
1.66687435009428,4.58406022532997,1
1.66687435009428,4.77853928367901,1
1.66687435009428,4.97301834202806,1
1.66687435009428,5.16749740037711,1
1.66687435009428,5.36197645872615,1
1.66687435009428,5.5564555170752,1
1.66687435009428,5.75093457542424,1
1.66687435009428,5.94541363377329,1
1.66687435009428,6.13989269212234,1
1.66687435009428,6.33437175047138,1
1.66687435009428,6.52885080882043,1
1.66687435009428,6.72332986716947,1
1.66687435009428,6.91780892551852,1
1.66687435009428,7.11228798386757,1
1.66687435009428,7.30676704221661,1
1.66687435009428,7.50124610056566,1
1.66687435009428,7.6957251589147,1
1.66687435009428,7.89020421726375,1
1.66687435009428,8.0846832756128,1
1.66687435009428,8.27916233396184,1
1.66687435009428,8.47364139231089,1
1.66687435009428,8.66812045065993,1
1.66687435009428,8.86259950900898,1
1.66687435009428,9.05707856735803,1
1.66687435009428,9.25155762570707,1
1.66687435009428,9.44603668405612,1
1.66687435009428,9.64051574240516,1
1.66687435009428,9.83499480075421,1
1.66687435009428,10.0294738591033,1
1.66687435009428,10.2239529174523,1
1.66687435009428,10.4184319758013,1
1.66687435009428,10.6129110341504,1
1.66687435009428,10.8073900924994,1
1.66687435009428,11.0018691508485,1
1.66687435009428,11.1963482091975,1
1.66687435009428,11.3908272675466,1
1.66687435009428,11.5853063258956,0.943952071105987
1.66687435009428,11.7797853842447,0.826249272393995
1.66687435009428,11.9742644425937,0.724801953415215
1.66687435009428,12.1687435009428,0.637153714996912
1.66687435009428,12.3632225592918,0.561250338685674
1.66687435009428,12.5577016176409,0.495369014772557
1.66687435009428,12.7521806759899,0.43806086532284
1.66687435009428,12.9466597343389,0.388104111157758
1.66687435009428,13.141138792688,0.344465790102549
1.66687435009428,13.335617851037,0.306270368488975
1.66687435009428,13.5300969093861,0.272773927594226
1.66687435009428,13.7245759677351,0.243342873163685
1.66687435009428,13.9190550260842,0.217436325950092
1.66687435009428,14.1135340844332,0.194591516947197
1.66687435009428,14.3080131427823,0.174411642396621
1.66687435009428,14.5024922011313,0.156555738166714
1.66687435009428,14.6969712594804,0.140730216509837
1.66687435009428,14.8914503178294,0.12668177497414
1.66687435009428,15.0859293761785,0.114191440860016
1.66687435009428,15.2804084345275,0.103069557790326
1.66687435009428,15.4748874928765,0.0931515558391592
1.66687435009428,15.6693665512256,0.0842943749123595
1.66687435009428,15.8638456095746,0.0763734340167625
1.66687435009428,16.0583246679237,0.06928005773989
1.66687435009428,16.2528037262727,0.0629192865182035
1.66687435009428,16.4472827846218,0.0572080097605726
1.66687435009428,16.6417618429708,0.0520733711419238
1.66687435009428,16.8362409013199,0.0474514038122923
1.66687435009428,17.0307199596689,0.0432858602176158
1.66687435009428,17.225199018018,0.0395272069733115
1.66687435009428,17.419678076367,0.0361317599900336
1.66687435009428,17.6141571347161,0.0330609390010356
1.66687435009428,17.8086361930651,0.0302806239266156
1.66687435009428,18.0031152514141,0.0277605982505402
1.66687435009428,18.1975943097632,0.0268156146061141
1.66687435009428,18.3920733681122,0.0269246859373058
1.66687435009428,18.5865524264613,0.0270318506365289
1.66687435009428,18.7810314848103,0.0271371574532738
1.66687435009428,18.9755105431594,0.0272406535230465
1.66687435009428,19.1699896015084,0.0273423844318361
1.66687435009428,19.3644686598575,0.0274423942776284
1.66687435009428,19.5589477182065,0.0275407257291164
1.66687435009428,19.7534267765556,0.0276374200817462
1.86135340844332,0.5,1
1.86135340844332,0.694479058349046,1
1.86135340844332,0.888958116698092,1
1.86135340844332,1.08343717504714,1
1.86135340844332,1.27791623339618,1
1.86135340844332,1.47239529174523,1
1.86135340844332,1.66687435009428,1
1.86135340844332,1.86135340844332,1
1.86135340844332,2.05583246679237,1
1.86135340844332,2.25031152514141,1
1.86135340844332,2.44479058349046,1
1.86135340844332,2.63926964183951,1
1.86135340844332,2.83374870018855,1
1.86135340844332,3.0282277585376,1
1.86135340844332,3.22270681688665,1
1.86135340844332,3.41718587523569,1
1.86135340844332,3.61166493358474,1
1.86135340844332,3.80614399193378,1
1.86135340844332,4.00062305028283,1
1.86135340844332,4.19510210863188,1
1.86135340844332,4.38958116698092,1
1.86135340844332,4.58406022532997,1
1.86135340844332,4.77853928367901,1
1.86135340844332,4.97301834202806,1
1.86135340844332,5.16749740037711,1
1.86135340844332,5.36197645872615,1
1.86135340844332,5.5564555170752,1
1.86135340844332,5.75093457542424,1
1.86135340844332,5.94541363377329,1
1.86135340844332,6.13989269212234,1
1.86135340844332,6.33437175047138,1
1.86135340844332,6.52885080882043,1
1.86135340844332,6.72332986716947,1
1.86135340844332,6.91780892551852,1
1.86135340844332,7.11228798386757,1
1.86135340844332,7.30676704221661,1
1.86135340844332,7.50124610056566,1
1.86135340844332,7.6957251589147,1
1.86135340844332,7.89020421726375,1
1.86135340844332,8.0846832756128,1
1.86135340844332,8.27916233396184,1
1.86135340844332,8.47364139231089,1
1.86135340844332,8.66812045065993,1
1.86135340844332,8.86259950900898,1
1.86135340844332,9.05707856735803,1
1.86135340844332,9.25155762570707,1
1.86135340844332,9.44603668405612,1
1.86135340844332,9.64051574240516,1
1.86135340844332,9.83499480075421,1
1.86135340844332,10.0294738591033,1
1.86135340844332,10.2239529174523,1
1.86135340844332,10.4184319758013,1
1.86135340844332,10.6129110341504,1
1.86135340844332,10.8073900924994,1
1.86135340844332,11.0018691508485,1
1.86135340844332,11.1963482091975,1
1.86135340844332,11.3908272675466,0.943019524165697
1.86135340844332,11.5853063258956,0.823574028529458
1.86135340844332,11.7797853842447,0.720881348390676
1.86135340844332,11.9742644425937,0.632371158379678
1.86135340844332,12.1687435009428,0.55590031307172
1.86135340844332,12.3632225592918,0.489676559428814
1.86135340844332,12.5577016176409,0.432196790062549
1.86135340844332,12.7521806759899,0.382196896048257
1.86135340844332,12.9466597343389,0.338610906314915
1.86135340844332,13.141138792688,0.300537587796114
1.86135340844332,13.335617851037,0.26721305976916
1.86135340844332,13.5300969093861,0.237988272183531
1.86135340844332,13.7245759677351,0.212310430264257
1.86135340844332,13.9190550260842,0.189707630707931
1.86135340844332,14.1135340844332,0.169776119397769
1.86135340844332,14.3080131427823,0.152169695207859
1.86135340844332,14.5024922011313,0.136590875657804
1.86135340844332,14.6969712594804,0.122783512950008
1.86135340844332,14.8914503178294,0.110526607176648
1.86135340844332,15.0859293761785,0.0996291102603101
1.86135340844332,15.2804084345275,0.0899255518648022
1.86135340844332,15.4748874928765,0.081272348940722
1.86135340844332,15.6693665512256,0.0735446852164907
1.86135340844332,15.8638456095746,0.0666338669633063
1.86135340844332,16.0583246679237,0.0604450776645293
1.86135340844332,16.2528037262727,0.0548954675307638
1.86135340844332,16.4472827846218,0.0499125246978533
1.86135340844332,16.6417618429708,0.0454326838863925
1.86135340844332,16.8362409013199,0.0414001356565483
1.86135340844332,17.0307199596689,0.0377658054566439
1.86135340844332,17.225199018018,0.0344864766760734
1.86135340844332,17.419678076367,0.0315240360646555
1.86135340844332,17.6141571347161,0.0288448233268322
1.86135340844332,17.8086361930651,0.0264190695661159
1.86135340844332,18.0031152514141,0.0255183799064995
1.86135340844332,18.1975943097632,0.0256375564860638
1.86135340844332,18.3920733681122,0.0257546840848082
1.86135340844332,18.5865524264613,0.0258698139263875
1.86135340844332,18.7810314848103,0.025982995590838
1.86135340844332,18.9755105431594,0.0260942770773066
1.86135340844332,19.1699896015084,0.0262037048641042
1.86135340844332,19.3644686598575,0.0263113239662005
1.86135340844332,19.5589477182065,0.0264171779902763
1.86135340844332,19.7534267765556,0.0265213091874401
2.05583246679237,0.5,1
2.05583246679237,0.694479058349046,1
2.05583246679237,0.888958116698092,1
2.05583246679237,1.08343717504714,1
2.05583246679237,1.27791623339618,1
2.05583246679237,1.47239529174523,1
2.05583246679237,1.66687435009428,1
2.05583246679237,1.86135340844332,1
2.05583246679237,2.05583246679237,1
2.05583246679237,2.25031152514141,1
2.05583246679237,2.44479058349046,1
2.05583246679237,2.63926964183951,1
2.05583246679237,2.83374870018855,1
2.05583246679237,3.0282277585376,1
2.05583246679237,3.22270681688665,1
2.05583246679237,3.41718587523569,1
2.05583246679237,3.61166493358474,1
2.05583246679237,3.80614399193378,1
2.05583246679237,4.00062305028283,1
2.05583246679237,4.19510210863188,1
2.05583246679237,4.38958116698092,1
2.05583246679237,4.58406022532997,1
2.05583246679237,4.77853928367901,1
2.05583246679237,4.97301834202806,1
2.05583246679237,5.16749740037711,1
2.05583246679237,5.36197645872615,1
2.05583246679237,5.5564555170752,1
2.05583246679237,5.75093457542424,1
2.05583246679237,5.94541363377329,1
2.05583246679237,6.13989269212234,1
2.05583246679237,6.33437175047138,1
2.05583246679237,6.52885080882043,1
2.05583246679237,6.72332986716947,1
2.05583246679237,6.91780892551852,1
2.05583246679237,7.11228798386757,1
2.05583246679237,7.30676704221661,1
2.05583246679237,7.50124610056566,1
2.05583246679237,7.6957251589147,1
2.05583246679237,7.89020421726375,1
2.05583246679237,8.0846832756128,1
2.05583246679237,8.27916233396184,1
2.05583246679237,8.47364139231089,1
2.05583246679237,8.66812045065993,1
2.05583246679237,8.86259950900898,1
2.05583246679237,9.05707856735803,1
2.05583246679237,9.25155762570707,1
2.05583246679237,9.44603668405612,1
2.05583246679237,9.64051574240516,1
2.05583246679237,9.83499480075421,1
2.05583246679237,10.0294738591033,1
2.05583246679237,10.2239529174523,1
2.05583246679237,10.4184319758013,1
2.05583246679237,10.6129110341504,1
2.05583246679237,10.8073900924994,1
2.05583246679237,11.0018691508485,1
2.05583246679237,11.1963482091975,0.94205542950644
2.05583246679237,11.3908272675466,0.820815408999612
2.05583246679237,11.5853063258956,0.716848629053501
2.05583246679237,11.7797853842447,0.627463698954674
2.05583246679237,11.9742644425937,0.550423376932936
2.05583246679237,12.1687435009428,0.483862243722539
2.05583246679237,12.3632225592918,0.426220300964269
2.05583246679237,12.5577016176409,0.376189226111057
2.05583246679237,12.7521806759899,0.332668723721047
2.05583246679237,12.9466597343389,0.294730959896616
2.05583246679237,13.141138792688,0.261591490658553
2.05583246679237,13.335617851037,0.232585425141126
2.05583246679237,13.5300969093861,0.207147822461322
2.05583246679237,13.7245759677351,0.184797523472716
2.05583246679237,13.9190550260842,0.165123777927759
2.05583246679237,14.1135340844332,0.147775153441426
2.05583246679237,14.3080131427823,0.132450312436414
2.05583246679237,14.5024922011313,0.118890322623877
2.05583246679237,14.6969712594804,0.10687222991447
2.05583246679237,14.8914503178294,0.0962036733601067
2.05583246679237,15.0859293761785,0.0867183624421066
2.05583246679237,15.2804084345275,0.0782722698119386
2.05583246679237,15.4748874928765,0.0707404190757946
2.05583246679237,15.6693665512256,0.0640141686664746
2.05583246679237,15.8638456095746,0.0579989102697535
2.05583246679237,16.0583246679237,0.0526121144619125
2.05583246679237,16.2528037262727,0.0477816678009431
2.05583246679237,16.4472827846218,0.0434444550979127
2.05583246679237,16.6417618429708,0.0395451483776563
2.05583246679237,16.8362409013199,0.0360351704400111
2.05583246679237,17.0307199596689,0.0328718062115628
2.05583246679237,17.225199018018,0.0300174394404723
2.05583246679237,17.419678076367,0.0274388959005076
2.05583246679237,17.6141571347161,0.025106877270099
2.05583246679237,17.8086361930651,0.0242498664330354
2.05583246679237,18.0031152514141,0.0243785365365746
2.05583246679237,18.1975943097632,0.0245050343946152
2.05583246679237,18.3920733681122,0.0246294129289827
2.05583246679237,18.5865524264613,0.0247517234268286
2.05583246679237,18.7810314848103,0.0248720155993692
2.05583246679237,18.9755105431594,0.024990337638376
2.05583246679237,19.1699896015084,0.025106736270494
2.05583246679237,19.3644686598575,0.0252212568094647
2.05583246679237,19.5589477182065,0.0253339432063302
2.05583246679237,19.7534267765556,0.0254448380976936
2.25031152514141,0.5,1
2.25031152514141,0.694479058349046,1
2.25031152514141,0.888958116698092,1
2.25031152514141,1.08343717504714,1
2.25031152514141,1.27791623339618,1
2.25031152514141,1.47239529174523,1
2.25031152514141,1.66687435009428,1
2.25031152514141,1.86135340844332,1
2.25031152514141,2.05583246679237,1
2.25031152514141,2.25031152514141,1
2.25031152514141,2.44479058349046,1
2.25031152514141,2.63926964183951,1
2.25031152514141,2.83374870018855,1
2.25031152514141,3.0282277585376,1
2.25031152514141,3.22270681688665,1
2.25031152514141,3.41718587523569,1
2.25031152514141,3.61166493358474,1
2.25031152514141,3.80614399193378,1
2.25031152514141,4.00062305028283,1
2.25031152514141,4.19510210863188,1
2.25031152514141,4.38958116698092,1
2.25031152514141,4.58406022532997,1
2.25031152514141,4.77853928367901,1
2.25031152514141,4.97301834202806,1
2.25031152514141,5.16749740037711,1
2.25031152514141,5.36197645872615,1
2.25031152514141,5.5564555170752,1
2.25031152514141,5.75093457542424,1
2.25031152514141,5.94541363377329,1
2.25031152514141,6.13989269212234,1
2.25031152514141,6.33437175047138,1
2.25031152514141,6.52885080882043,1
2.25031152514141,6.72332986716947,1
2.25031152514141,6.91780892551852,1
2.25031152514141,7.11228798386757,1
2.25031152514141,7.30676704221661,1
2.25031152514141,7.50124610056566,1
2.25031152514141,7.6957251589147,1
2.25031152514141,7.89020421726375,1
2.25031152514141,8.0846832756128,1
2.25031152514141,8.27916233396184,1
2.25031152514141,8.47364139231089,1
2.25031152514141,8.66812045065993,1
2.25031152514141,8.86259950900898,1
2.25031152514141,9.05707856735803,1
2.25031152514141,9.25155762570707,1
2.25031152514141,9.44603668405612,1
2.25031152514141,9.64051574240516,1
2.25031152514141,9.83499480075421,1
2.25031152514141,10.0294738591033,1
2.25031152514141,10.2239529174523,1
2.25031152514141,10.4184319758013,1
2.25031152514141,10.6129110341504,1
2.25031152514141,10.8073900924994,1
2.25031152514141,11.0018691508485,0.941058159235017
2.25031152514141,11.1963482091975,0.817969470450787
2.25031152514141,11.3908272675466,0.712698981830632
2.25031152514141,11.5853063258956,0.622426531533787
2.25031152514141,11.7797853842447,0.544815234311579
2.25031152514141,11.9742644425937,0.477922534122489
2.25031152514141,12.1687435009428,0.420128721593605
2.25031152514141,12.3632225592918,0.370079278729676
2.25031152514141,12.5577016176409,0.326638213032293
2.25031152514141,12.7521806759899,0.288850158127329
2.25031152514141,12.9466597343389,0.255909492839921
2.25031152514141,13.141138792688,0.227135098834379
2.25031152514141,13.335617851037,0.201949663553165
2.25031152514141,13.5300969093861,0.179862659177596
2.25031152514141,13.7245759677351,0.160456304035941
2.25031152514141,13.9190550260842,0.14337395121343
2.25031152514141,14.1135340844332,0.128310458408584
2.25031152514141,14.3080131427823,0.115004179723709
2.25031152514141,14.5024922011313,0.103230288996186
2.25031152514141,14.6969712594804,0.0927951992748808
2.25031152514141,14.8914503178294,0.0835318870727329
2.25031152514141,15.0859293761785,0.0752959653789081
2.25031152514141,15.2804084345275,0.0679623778853395
2.25031152514141,15.4748874928765,0.0614226098789222
2.25031152514141,15.6693665512256,0.0555823298772311
2.25031152514141,15.8638456095746,0.050359391214303
2.25031152514141,16.0583246679237,0.0456821351035083
2.25031152514141,16.2528037262727,0.0414879467643106
2.25031152514141,16.4472827846218,0.0377220244344654
2.25031152514141,16.6417618429708,0.0343363278467769
2.25031152514141,16.8362409013199,0.0312886783083057
2.25031152514141,17.0307199596689,0.0285419871033704
2.25031152514141,17.225199018018,0.0260635927296503
2.25031152514141,17.419678076367,0.0238246906142788
2.25031152514141,17.6141571347161,0.0230106999817019
2.25031152514141,17.8086361930651,0.0231482349710401
2.25031152514141,18.0031152514141,0.0232834941172909
2.25031152514141,18.1975943097632,0.023416531240798
2.25031152514141,18.3920733681122,0.0235473985758064
2.25031152514141,18.5865524264613,0.0236761468229146
2.25031152514141,18.7810314848103,0.023802825199855
2.25031152514141,18.9755105431594,0.0239274814906284
2.25031152514141,19.1699896015084,0.0240501620930226
2.25031152514141,19.3644686598575,0.0241709120645485
2.25031152514141,19.5589477182065,0.0242897751668294
2.25031152514141,19.7534267765556,0.0244067939084806
2.44479058349046,0.5,1
2.44479058349046,0.694479058349046,1
2.44479058349046,0.888958116698092,1
2.44479058349046,1.08343717504714,1
2.44479058349046,1.27791623339618,1
2.44479058349046,1.47239529174523,1
2.44479058349046,1.66687435009428,1
2.44479058349046,1.86135340844332,1
2.44479058349046,2.05583246679237,1
2.44479058349046,2.25031152514141,1
2.44479058349046,2.44479058349046,1
2.44479058349046,2.63926964183951,1
2.44479058349046,2.83374870018855,1
2.44479058349046,3.0282277585376,1
2.44479058349046,3.22270681688665,1
2.44479058349046,3.41718587523569,1
2.44479058349046,3.61166493358474,1
2.44479058349046,3.80614399193378,1
2.44479058349046,4.00062305028283,1
2.44479058349046,4.19510210863188,1
2.44479058349046,4.38958116698092,1
2.44479058349046,4.58406022532997,1
2.44479058349046,4.77853928367901,1
2.44479058349046,4.97301834202806,1
2.44479058349046,5.16749740037711,1
2.44479058349046,5.36197645872615,1
2.44479058349046,5.5564555170752,1
2.44479058349046,5.75093457542424,1
2.44479058349046,5.94541363377329,1
2.44479058349046,6.13989269212234,1
2.44479058349046,6.33437175047138,1
2.44479058349046,6.52885080882043,1
2.44479058349046,6.72332986716947,1
2.44479058349046,6.91780892551852,1
2.44479058349046,7.11228798386757,1
2.44479058349046,7.30676704221661,1
2.44479058349046,7.50124610056566,1
2.44479058349046,7.6957251589147,1
2.44479058349046,7.89020421726375,1
2.44479058349046,8.0846832756128,1
2.44479058349046,8.27916233396184,1
2.44479058349046,8.47364139231089,1
2.44479058349046,8.66812045065993,1
2.44479058349046,8.86259950900898,1
2.44479058349046,9.05707856735803,1
2.44479058349046,9.25155762570707,1
2.44479058349046,9.44603668405612,1
2.44479058349046,9.64051574240516,1
2.44479058349046,9.83499480075421,1
2.44479058349046,10.0294738591033,1
2.44479058349046,10.2239529174523,1
2.44479058349046,10.4184319758013,1
2.44479058349046,10.6129110341504,1
2.44479058349046,10.8073900924994,0.940025971536003
2.44479058349046,11.0018691508485,0.815032018060832
2.44479058349046,11.1963482091975,0.708427318408875
2.44479058349046,11.3908272675466,0.617254612513545
2.44479058349046,11.5853063258956,0.539071413506437
2.44479058349046,11.7797853842447,0.47185379089876
2.44479058349046,11.9742644425937,0.413919334995448
2.44479058349046,12.1687435009428,0.363865247270269
2.44479058349046,12.3632225592918,0.320518406248914
2.44479058349046,12.5577016176409,0.282894951104726
2.44479058349046,12.7521806759899,0.250167457755301
2.44479058349046,12.9466597343389,0.221638193498895
2.44479058349046,13.141138792688,0.196717255101338
2.44479058349046,13.335617851037,0.17490464347734
2.44479058349046,13.5300969093861,0.15577552210213
2.44479058349046,13.7245759677351,0.138968058462299
2.44479058349046,13.9190550260842,0.124173367658623
2.44479058349046,14.1135340844332,0.111127171927471
2.44479058349046,14.3080131427823,0.0996028648875854
2.44479058349046,14.5024922011313,0.0894057290082459
2.44479058349046,14.6969712594804,0.0803681024272117
2.44479058349046,14.8914503178294,0.0723453293775829
2.44479058349046,15.0859293761785,0.0652123591006282
2.44479058349046,15.2804084345275,0.0588608827802192
2.44479058349046,15.4748874928765,0.0531969179512517
2.44479058349046,15.6693665512256,0.048138765966588
2.44479058349046,15.8638456095746,0.0436152812096898
2.44479058349046,16.0583246679237,0.0395644014106483
2.44479058349046,16.2528037262727,0.0359318971358834
2.44479058349046,16.4472827846218,0.0326703056537489
2.44479058349046,16.6417618429708,0.0297380202308707
2.44479058349046,16.8362409013199,0.0270985107283959
2.44479058349046,17.0307199596689,0.0247196553369628
2.44479058349046,17.225199018018,0.0225731665698862
2.44479058349046,17.419678076367,0.0218014934783268
2.44479058349046,17.6141571347161,0.0219472485103017
2.44479058349046,17.8086361930651,0.0220906443064918
2.44479058349046,18.0031152514141,0.0222317347657108
2.44479058349046,18.1975943097632,0.022370572289671
2.44479058349046,18.3920733681122,0.0225072078268268
2.44479058349046,18.5865524264613,0.0226416909152753
2.44479058349046,18.7810314848103,0.0227740697246765
2.44479058349046,18.9755105431594,0.0229043910971673
2.44479058349046,19.1699896015084,0.0230327005872485
2.44479058349046,19.3644686598575,0.0231590425006364
2.44479058349046,19.5589477182065,0.0232834599320707
2.44479058349046,19.7534267765556,0.0234059948020809
2.63926964183951,0.5,1
2.63926964183951,0.694479058349046,1
2.63926964183951,0.888958116698092,1
2.63926964183951,1.08343717504714,1
2.63926964183951,1.27791623339618,1
2.63926964183951,1.47239529174523,1
2.63926964183951,1.66687435009428,1
2.63926964183951,1.86135340844332,1
2.63926964183951,2.05583246679237,1
2.63926964183951,2.25031152514141,1
2.63926964183951,2.44479058349046,1
2.63926964183951,2.63926964183951,1
2.63926964183951,2.83374870018855,1
2.63926964183951,3.0282277585376,1
2.63926964183951,3.22270681688665,1
2.63926964183951,3.41718587523569,1
2.63926964183951,3.61166493358474,1
2.63926964183951,3.80614399193378,1
2.63926964183951,4.00062305028283,1
2.63926964183951,4.19510210863188,1
2.63926964183951,4.38958116698092,1
2.63926964183951,4.58406022532997,1
2.63926964183951,4.77853928367901,1
2.63926964183951,4.97301834202806,1
2.63926964183951,5.16749740037711,1
2.63926964183951,5.36197645872615,1
2.63926964183951,5.5564555170752,1
2.63926964183951,5.75093457542424,1
2.63926964183951,5.94541363377329,1
2.63926964183951,6.13989269212234,1
2.63926964183951,6.33437175047138,1
2.63926964183951,6.52885080882043,1
2.63926964183951,6.72332986716947,1
2.63926964183951,6.91780892551852,1
2.63926964183951,7.11228798386757,1
2.63926964183951,7.30676704221661,1
2.63926964183951,7.50124610056566,1
2.63926964183951,7.6957251589147,1
2.63926964183951,7.89020421726375,1
2.63926964183951,8.0846832756128,1
2.63926964183951,8.27916233396184,1
2.63926964183951,8.47364139231089,1
2.63926964183951,8.66812045065993,1
2.63926964183951,8.86259950900898,1
2.63926964183951,9.05707856735803,1
2.63926964183951,9.25155762570707,1
2.63926964183951,9.44603668405612,1
2.63926964183951,9.64051574240516,1
2.63926964183951,9.83499480075421,1
2.63926964183951,10.0294738591033,1
2.63926964183951,10.2239529174523,1
2.63926964183951,10.4184319758013,1
2.63926964183951,10.6129110341504,0.938957000532462
2.63926964183951,10.8073900924994,0.811998585281852
2.63926964183951,11.0018691508485,0.704028256308089
2.63926964183951,11.1963482091975,0.611942645992086
2.63926964183951,11.3908272675466,0.533187260029337
2.63926964183951,11.5853063258956,0.465652267477113
2.63926964183951,11.7797853842447,0.407589388241703
2.63926964183951,11.9742644425937,0.357545349399144
2.63926964183951,12.1687435009428,0.314308407387842
2.63926964183951,12.3632225592918,0.276865214697895
2.63926964183951,12.5577016176409,0.244365908002595
2.63926964183951,12.7521806759899,0.216095754725732
2.63926964183951,12.9466597343389,0.191452050278417
2.63926964183951,13.141138792688,0.169925233642013
2.63926964183951,13.335617851037,0.151083403398698
2.63926964183951,13.5300969093861,0.134559583882334
2.63926964183951,13.7245759677351,0.12004122257002
2.63926964183951,13.9190550260842,0.107261503321798
2.63926964183951,14.1135340844332,0.0959921418384167
2.63926964183951,14.3080131427823,0.0860373945270736
2.63926964183951,14.5024922011313,0.0772290635248772
2.63926964183951,14.6969712594804,0.0694223217748442
2.63926964183951,14.8914503178294,0.0624922149867399
2.63926964183951,15.0859293761785,0.0563307237629596
2.63926964183951,15.2804084345275,0.0508442904698495
2.63926964183951,15.4748874928765,0.0459517326390346
2.63926964183951,15.6693665512256,0.0415824786183438
2.63926964183951,15.8638456095746,0.0376750725100385
2.63926964183951,16.0583246679237,0.0341759046513102
2.63926964183951,16.2528037262727,0.0310381314179604
2.63926964183951,16.4472827846218,0.0282207542928018
2.63926964183951,16.6417618429708,0.0256878331958143
2.63926964183951,16.8362409013199,0.0234078132317431
2.63926964183951,17.0307199596689,0.0213529474398144
2.63926964183951,17.225199018018,0.020622844700106
2.63926964183951,17.419678076367,0.0207761595591633
2.63926964183951,17.6141571347161,0.0209270524794022
2.63926964183951,17.8086361930651,0.0210755766015076
2.63926964183951,18.0031152514141,0.0212217836989587
2.63926964183951,18.1975943097632,0.0213657242109486
2.63926964183951,18.3920733681122,0.0215074472752357
2.63926964183951,18.5865524264613,0.0216470007608185
2.63926964183951,18.7810314848103,0.0217844313003389
2.63926964183951,18.9755105431594,0.0219197843221366
2.63926964183951,19.1699896015084,0.0220531040818858
2.63926964183951,19.3644686598575,0.0221844336937605
2.63926964183951,19.5589477182065,0.0223138151610798
2.63926964183951,19.7534267765556,0.0224412894063987
2.83374870018855,0.5,1
2.83374870018855,0.694479058349046,1
2.83374870018855,0.888958116698092,1
2.83374870018855,1.08343717504714,1
2.83374870018855,1.27791623339618,1
2.83374870018855,1.47239529174523,1
2.83374870018855,1.66687435009428,1
2.83374870018855,1.86135340844332,1
2.83374870018855,2.05583246679237,1
2.83374870018855,2.25031152514141,1
2.83374870018855,2.44479058349046,1
2.83374870018855,2.63926964183951,1
2.83374870018855,2.83374870018855,1
2.83374870018855,3.0282277585376,1
2.83374870018855,3.22270681688665,1
2.83374870018855,3.41718587523569,1
2.83374870018855,3.61166493358474,1
2.83374870018855,3.80614399193378,1
2.83374870018855,4.00062305028283,1
2.83374870018855,4.19510210863188,1
2.83374870018855,4.38958116698092,1
2.83374870018855,4.58406022532997,1
2.83374870018855,4.77853928367901,1
2.83374870018855,4.97301834202806,1
2.83374870018855,5.16749740037711,1
2.83374870018855,5.36197645872615,1
2.83374870018855,5.5564555170752,1
2.83374870018855,5.75093457542424,1
2.83374870018855,5.94541363377329,1
2.83374870018855,6.13989269212234,1
2.83374870018855,6.33437175047138,1
2.83374870018855,6.52885080882043,1
2.83374870018855,6.72332986716947,1
2.83374870018855,6.91780892551852,1
2.83374870018855,7.11228798386757,1
2.83374870018855,7.30676704221661,1
2.83374870018855,7.50124610056566,1
2.83374870018855,7.6957251589147,1
2.83374870018855,7.89020421726375,1
2.83374870018855,8.0846832756128,1
2.83374870018855,8.27916233396184,1
2.83374870018855,8.47364139231089,1
2.83374870018855,8.66812045065993,1
2.83374870018855,8.86259950900898,1
2.83374870018855,9.05707856735803,1
2.83374870018855,9.25155762570707,1
2.83374870018855,9.44603668405612,1
2.83374870018855,9.64051574240516,1
2.83374870018855,9.83499480075421,1
2.83374870018855,10.0294738591033,1
2.83374870018855,10.2239529174523,1
2.83374870018855,10.4184319758013,0.937849245044591
2.83374870018855,10.6129110341504,0.808864411605758
2.83374870018855,10.8073900924994,0.699496097836492
2.83374870018855,11.0018691508485,0.606485069038881
2.83374870018855,11.1963482091975,0.527157929496418
2.83374870018855,11.3908272675466,0.459314110353029
2.83374870018855,11.5853063258956,0.401136097959941
2.83374870018855,11.7797853842447,0.35111783661011
2.83374870018855,11.9742644425937,0.30800740449255
2.83374870018855,12.1687435009428,0.270760945240666
2.83374870018855,12.3632225592918,0.2385055107462
2.83374870018855,12.5577016176409,0.210508986333706
2.83374870018855,12.7521806759899,0.186155665698867
2.83374870018855,12.9466597343389,0.164926349035526
2.83374870018855,13.141138792688,0.146382075056552
2.83374870018855,13.335617851037,0.13015078232995
2.83374870018855,13.5300969093861,0.115916339705843
2.83374870018855,13.7245759677351,0.103409498845499
2.83374870018855,13.9190550260842,0.0924004110125761
2.83374870018855,14.1135340844332,0.0826924207209456
2.83374870018855,14.3080131427823,0.0741169046727053
2.83374870018855,14.5024922011313,0.0665289688361549
2.83374870018855,14.6969712594804,0.0598038519579401
2.83374870018855,14.8914503178294,0.0538339121775815
2.83374870018855,15.0859293761785,0.0485260961961137
2.83374870018855,15.2804084345275,0.0437998087996419
2.83374870018855,15.4748874928765,0.0395851153591274
2.83374870018855,15.6693665512256,0.0358212219320609
2.83374870018855,15.8638456095746,0.0324551873416518
2.83374870018855,16.0583246679237,0.0294408295493834
2.83374870018855,16.2528037262727,0.0267377951200042
2.83374870018855,16.4472827846218,0.0243107658850972
2.83374870018855,16.6417618429708,0.0221287812664227
2.83374870018855,16.8362409013199,0.0201646583027065
2.83374870018855,17.0307199596689,0.0194753338434305
2.83374870018855,17.225199018018,0.0196355339072246
2.83374870018855,17.419678076367,0.019793270442034
2.83374870018855,17.6141571347161,0.019948594981735
2.83374870018855,17.8086361930651,0.020101557863907
2.83374870018855,18.0031152514141,0.0202522082495492
2.83374870018855,18.1975943097632,0.0204005941437453
2.83374870018855,18.3920733681122,0.020546762417086
2.83374870018855,18.5865524264613,0.020690758827678
2.83374870018855,18.7810314848103,0.0208326280435949
2.83374870018855,18.9755105431594,0.020972413665637
2.83374870018855,19.1699896015084,0.0211101582502899
2.83374870018855,19.3644686598575,0.0212459033327802
2.83374870018855,19.5589477182065,0.0213796894501443
2.83374870018855,19.7534267765556,0.0215115561642348
3.0282277585376,0.5,1
3.0282277585376,0.694479058349046,1
3.0282277585376,0.888958116698092,1
3.0282277585376,1.08343717504714,1
3.0282277585376,1.27791623339618,1
3.0282277585376,1.47239529174523,1
3.0282277585376,1.66687435009428,1
3.0282277585376,1.86135340844332,1
3.0282277585376,2.05583246679237,1
3.0282277585376,2.25031152514141,1
3.0282277585376,2.44479058349046,1
3.0282277585376,2.63926964183951,1
3.0282277585376,2.83374870018855,1
3.0282277585376,3.0282277585376,1
3.0282277585376,3.22270681688665,1
3.0282277585376,3.41718587523569,1
3.0282277585376,3.61166493358474,1
3.0282277585376,3.80614399193378,1
3.0282277585376,4.00062305028283,1
3.0282277585376,4.19510210863188,1
3.0282277585376,4.38958116698092,1
3.0282277585376,4.58406022532997,1
3.0282277585376,4.77853928367901,1
3.0282277585376,4.97301834202806,1
3.0282277585376,5.16749740037711,1
3.0282277585376,5.36197645872615,1
3.0282277585376,5.5564555170752,1
3.0282277585376,5.75093457542424,1
3.0282277585376,5.94541363377329,1
3.0282277585376,6.13989269212234,1
3.0282277585376,6.33437175047138,1
3.0282277585376,6.52885080882043,1
3.0282277585376,6.72332986716947,1
3.0282277585376,6.91780892551852,1
3.0282277585376,7.11228798386757,1
3.0282277585376,7.30676704221661,1
3.0282277585376,7.50124610056566,1
3.0282277585376,7.6957251589147,1
3.0282277585376,7.89020421726375,1
3.0282277585376,8.0846832756128,1
3.0282277585376,8.27916233396184,1
3.0282277585376,8.47364139231089,1
3.0282277585376,8.66812045065993,1
3.0282277585376,8.86259950900898,1
3.0282277585376,9.05707856735803,1
3.0282277585376,9.25155762570707,1
3.0282277585376,9.44603668405612,1
3.0282277585376,9.64051574240516,1
3.0282277585376,9.83499480075421,1
3.0282277585376,10.0294738591033,1
3.0282277585376,10.2239529174523,0.936700556104014
3.0282277585376,10.4184319758013,0.805624418125636
3.0282277585376,10.6129110341504,0.694824807276399
3.0282277585376,10.8073900924994,0.600876036077507
3.0282277585376,11.0018691508485,0.520978380510508
3.0282277585376,11.1963482091975,0.452835359685846
3.0282277585376,11.3908272675466,0.394556656994973
3.0282277585376,11.5853063258956,0.344581005119645
3.0282277585376,11.7797853842447,0.301614683071055
3.0282277585376,11.9742644425937,0.264582274106218
3.0282277585376,12.1687435009428,0.232587092342637
3.0282277585376,12.3632225592918,0.20487926426334
3.0282277585376,12.5577016176409,0.180829894059621
3.0282277585376,12.7521806759899,0.159910082192698
3.0282277585376,12.9466597343389,0.141673829431951
3.0282277585376,13.141138792688,0.125744062454143
3.0282277585376,13.335617851037,0.111801175761651
3.0282277585376,13.5300969093861,0.0995736086798609
3.0282277585376,13.7245759677351,0.0888300734646408
3.0282277585376,13.9190550260842,0.0793731271309354
3.0282277585376,14.1135340844332,0.0710338401173897
3.0282277585376,14.3080131427823,0.0636673628685199
3.0282277585376,14.5024922011313,0.0571492295700226
3.0282277585376,14.6969712594804,0.0513722687200078
3.0282277585376,14.8914503178294,0.046244014592589
3.0282277585376,15.0859293761785,0.0416845332215883
3.0282277585376,15.2804084345275,0.0376245922941996
3.0282277585376,15.4748874928765,0.0340041170754655
3.0282277585376,15.6693665512256,0.0307708847963019
3.0282277585376,15.8638456095746,0.0278794183131571
3.0282277585376,16.0583246679237,0.0252900466681405
3.0282277585376,16.2528037262727,0.0229681057476265
3.0282277585376,16.4472827846218,0.0208832567961802
3.0282277585376,16.6417618429708,0.0190089042836982
3.0282277585376,16.8362409013199,0.018359520933839
3.0282277585376,17.0307199596689,0.0185259182812462
3.0282277585376,17.225199018018,0.0186898319748271
3.0282277585376,17.419678076367,0.0188513110860344
3.0282277585376,17.6141571347161,0.0190104037016394
3.0282277585376,17.8086361930651,0.0191671569280436
3.0282277585376,18.0031152514141,0.0193216168976848
3.0282277585376,18.1975943097632,0.0194738287772553
3.0282277585376,18.3920733681122,0.0196238367774809
3.0282277585376,18.5865524264613,0.0197716841642388
3.0282277585376,18.7810314848103,0.0199174132708129
3.0282277585376,18.9755105431594,0.0200610655111116
3.0282277585376,19.1699896015084,0.0202026813936894
3.0282277585376,19.3644686598575,0.020342300536433
3.0282277585376,19.5589477182065,0.0204799616817872
3.0282277585376,19.7534267765556,0.0206157027124119
3.22270681688665,0.5,1
3.22270681688665,0.694479058349046,1
3.22270681688665,0.888958116698092,1
3.22270681688665,1.08343717504714,1
3.22270681688665,1.27791623339618,1
3.22270681688665,1.47239529174523,1
3.22270681688665,1.66687435009428,1
3.22270681688665,1.86135340844332,1
3.22270681688665,2.05583246679237,1
3.22270681688665,2.25031152514141,1
3.22270681688665,2.44479058349046,1
3.22270681688665,2.63926964183951,1
3.22270681688665,2.83374870018855,1
3.22270681688665,3.0282277585376,1
3.22270681688665,3.22270681688665,1
3.22270681688665,3.41718587523569,1
3.22270681688665,3.61166493358474,1
3.22270681688665,3.80614399193378,1
3.22270681688665,4.00062305028283,1
3.22270681688665,4.19510210863188,1
3.22270681688665,4.38958116698092,1
3.22270681688665,4.58406022532997,1
3.22270681688665,4.77853928367901,1
3.22270681688665,4.97301834202806,1
3.22270681688665,5.16749740037711,1
3.22270681688665,5.36197645872615,1
3.22270681688665,5.5564555170752,1
3.22270681688665,5.75093457542424,1
3.22270681688665,5.94541363377329,1
3.22270681688665,6.13989269212234,1
3.22270681688665,6.33437175047138,1
3.22270681688665,6.52885080882043,1
3.22270681688665,6.72332986716947,1
3.22270681688665,6.91780892551852,1
3.22270681688665,7.11228798386757,1
3.22270681688665,7.30676704221661,1
3.22270681688665,7.50124610056566,1
3.22270681688665,7.6957251589147,1
3.22270681688665,7.89020421726375,1
3.22270681688665,8.0846832756128,1
3.22270681688665,8.27916233396184,1
3.22270681688665,8.47364139231089,1
3.22270681688665,8.66812045065993,1
3.22270681688665,8.86259950900898,1
3.22270681688665,9.05707856735803,1
3.22270681688665,9.25155762570707,1
3.22270681688665,9.44603668405612,1
3.22270681688665,9.64051574240516,1
3.22270681688665,9.83499480075421,1
3.22270681688665,10.0294738591033,0.935508623060045
3.22270681688665,10.2239529174523,0.802273180635895
3.22270681688665,10.4184319758013,0.690007986133645
3.22270681688665,10.6129110341504,0.595109402344008
3.22270681688665,10.8073900924994,0.514643367606008
3.22270681688665,11.0018691508485,0.446211950714686
3.22270681688665,11.1963482091975,0.387848242378135
3.22270681688665,11.3908272675466,0.337933208308326
3.22270681688665,11.5853063258956,0.295129641124451
3.22270681688665,11.7797853842447,0.258329483779054
3.22270681688665,11.9742644425937,0.226611654283574
3.22270681688665,12.1687435009428,0.199208151562004
3.22270681688665,12.3632225592918,0.175476717629534
3.22270681688665,12.5577016176409,0.154878710507731
3.22270681688665,12.7521806759899,0.136961133865535
3.22270681688665,12.9466597343389,0.121341994525962
3.22270681688665,13.141138792688,0.107698333553633
3.22270681688665,13.335617851037,0.0957564125404155
3.22270681688665,13.5300969093861,0.0852836429127894
3.22270681688665,13.7245759677351,0.0760819293958913
3.22270681688665,13.9190550260842,0.0679821643591314
3.22270681688665,14.1135340844332,0.0608396615891746
3.22270681688665,14.3080131427823,0.0545303591189021
3.22270681688665,14.5024922011313,0.0489476534195009
3.22270681688665,14.6969712594804,0.0439997533404966
3.22270681688665,14.8914503178294,0.0396074630582897
3.22270681688665,15.0859293761785,0.0357023200563711
3.22270681688665,15.2804084345275,0.0322250276604346
3.22270681688665,15.4748874928765,0.0291241325555696
3.22270681688665,15.6693665512256,0.0263549065447214
3.22270681688665,15.8638456095746,0.0238783989809989
3.22270681688665,16.0583246679237,0.0216606321483023
3.22270681688665,16.2528037262727,0.019671916634673
3.22270681688665,16.4472827846218,0.0178862676473604
3.22270681688665,16.6417618429708,0.0172759430746811
3.22270681688665,16.8362409013199,0.0174478377457551
3.22270681688665,17.0307199596689,0.0176172503753866
3.22270681688665,17.225199018018,0.0177842267159181
3.22270681688665,17.419678076367,0.0179488117865508
3.22270681688665,17.6141571347161,0.0181110498601671
3.22270681688665,17.8086361930651,0.0182709844535077
3.22270681688665,18.0031152514141,0.0184286583203267
3.22270681688665,18.1975943097632,0.0185841134471835
3.22270681688665,18.3920733681122,0.0187373910515677
3.22270681688665,18.5865524264613,0.018888531582083
3.22270681688665,18.7810314848103,0.0190375747204437
3.22270681688665,18.9755105431594,0.019184559385063
3.22270681688665,19.1699896015084,0.0193295237360358
3.22270681688665,19.3644686598575,0.0194725051813357
3.22270681688665,19.5589477182065,0.01961354038407
3.22270681688665,19.7534267765556,0.0197526652706454
3.41718587523569,0.5,1
3.41718587523569,0.694479058349046,1
3.41718587523569,0.888958116698092,1
3.41718587523569,1.08343717504714,1
3.41718587523569,1.27791623339618,1
3.41718587523569,1.47239529174523,1
3.41718587523569,1.66687435009428,1
3.41718587523569,1.86135340844332,1
3.41718587523569,2.05583246679237,1
3.41718587523569,2.25031152514141,1
3.41718587523569,2.44479058349046,1
3.41718587523569,2.63926964183951,1
3.41718587523569,2.83374870018855,1
3.41718587523569,3.0282277585376,1
3.41718587523569,3.22270681688665,1
3.41718587523569,3.41718587523569,1
3.41718587523569,3.61166493358474,1
3.41718587523569,3.80614399193378,1
3.41718587523569,4.00062305028283,1
3.41718587523569,4.19510210863188,1
3.41718587523569,4.38958116698092,1
3.41718587523569,4.58406022532997,1
3.41718587523569,4.77853928367901,1
3.41718587523569,4.97301834202806,1
3.41718587523569,5.16749740037711,1
3.41718587523569,5.36197645872615,1
3.41718587523569,5.5564555170752,1
3.41718587523569,5.75093457542424,1
3.41718587523569,5.94541363377329,1
3.41718587523569,6.13989269212234,1
3.41718587523569,6.33437175047138,1
3.41718587523569,6.52885080882043,1
3.41718587523569,6.72332986716947,1
3.41718587523569,6.91780892551852,1
3.41718587523569,7.11228798386757,1
3.41718587523569,7.30676704221661,1
3.41718587523569,7.50124610056566,1
3.41718587523569,7.6957251589147,1
3.41718587523569,7.89020421726375,1
3.41718587523569,8.0846832756128,1
3.41718587523569,8.27916233396184,1
3.41718587523569,8.47364139231089,1
3.41718587523569,8.66812045065993,1
3.41718587523569,8.86259950900898,1
3.41718587523569,9.05707856735803,1
3.41718587523569,9.25155762570707,1
3.41718587523569,9.44603668405612,1
3.41718587523569,9.64051574240516,1
3.41718587523569,9.83499480075421,0.934270958089262
3.41718587523569,10.0294738591033,0.798804899979688
3.41718587523569,10.2239529174523,0.685038846267384
3.41718587523569,10.4184319758013,0.58917870638729
3.41718587523569,10.6129110341504,0.508147434345846
3.41718587523569,10.8073900924994,0.439439716163194
3.41718587523569,11.0018691508485,0.381008024805249
3.41718587523569,11.1963482091975,0.331172870910329
3.41718587523569,11.3908272675466,0.288551805946551
3.41718587523569,11.5853063258956,0.252003025571606
3.41718587523569,11.7797853842447,0.22058039056545
3.41718587523569,11.9742644425937,0.193497414531692
3.41718587523569,12.1687435009428,0.17009832262488
3.41718587523569,12.3632225592918,0.149834708542101
3.41718587523569,12.5577016176409,0.132246640818158
3.41718587523569,12.7521806759899,0.116947318433794
3.41718587523569,12.9466597343389,0.103610567996256
3.41718587523569,13.141138792688,0.0919606238164707
3.41718587523569,13.335617851037,0.0817637482501868
3.41718587523569,13.5300969093861,0.0728213403570964
3.41718587523569,13.7245759677351,0.0649642520691611
3.41718587523569,13.9190550260842,0.0580480870648407
3.41718587523569,14.1135340844332,0.0519493017943239
3.41718587523569,14.3080131427823,0.04656196318036
3.41718587523569,14.5024922011313,0.0417950454225747
3.41718587523569,14.6969712594804,0.0375701706001596
3.41718587523569,14.8914503178294,0.0338197155930391
3.41718587523569,15.0859293761785,0.0304852221547528
3.41718587523569,15.2804084345275,0.0275160584976071
3.41718587523569,15.4748874928765,0.0248682900612384
3.41718587523569,15.6693665512256,0.0225037246771364
3.41718587523569,15.8638456095746,0.0203891034668396
3.41718587523569,16.0583246679237,0.018495413799741
3.41718587523569,16.2528037262727,0.016797304709355
3.41718587523569,16.4472827846218,0.0162251115320353
3.41718587523569,16.6417618429708,0.0164017929494632
3.41718587523569,16.8362409013199,0.016576015855964
3.41718587523569,17.0307199596689,0.0167478218336435
3.41718587523569,17.225199018018,0.0169172520216073
3.41718587523569,17.419678076367,0.0170843470833764
3.41718587523569,17.6141571347161,0.0172491471790149
3.41718587523569,17.8086361930651,0.0174116919414918
3.41718587523569,18.0031152514141,0.0175720204568436
3.41718587523569,18.1975943097632,0.0177301712477496
3.41718587523569,18.3920733681122,0.0178861822601661
3.41718587523569,18.5865524264613,0.0180400908527009
3.41718587523569,18.7810314848103,0.0181919337884405
3.41718587523569,18.9755105431594,0.0183417472289692
3.41718587523569,19.1699896015084,0.0184895667303452
3.41718587523569,19.3644686598575,0.0186354272408209
3.41718587523569,19.5589477182065,0.0187793631001147
3.41718587523569,19.7534267765556,0.0189214080400619
3.61166493358474,0.5,1
3.61166493358474,0.694479058349046,1
3.61166493358474,0.888958116698092,1
3.61166493358474,1.08343717504714,1
3.61166493358474,1.27791623339618,1
3.61166493358474,1.47239529174523,1
3.61166493358474,1.66687435009428,1
3.61166493358474,1.86135340844332,1
3.61166493358474,2.05583246679237,1
3.61166493358474,2.25031152514141,1
3.61166493358474,2.44479058349046,1
3.61166493358474,2.63926964183951,1
3.61166493358474,2.83374870018855,1
3.61166493358474,3.0282277585376,1
3.61166493358474,3.22270681688665,1
3.61166493358474,3.41718587523569,1
3.61166493358474,3.61166493358474,1
3.61166493358474,3.80614399193378,1
3.61166493358474,4.00062305028283,1
3.61166493358474,4.19510210863188,1
3.61166493358474,4.38958116698092,1
3.61166493358474,4.58406022532997,1
3.61166493358474,4.77853928367901,1
3.61166493358474,4.97301834202806,1
3.61166493358474,5.16749740037711,1
3.61166493358474,5.36197645872615,1
3.61166493358474,5.5564555170752,1
3.61166493358474,5.75093457542424,1
3.61166493358474,5.94541363377329,1
3.61166493358474,6.13989269212234,1
3.61166493358474,6.33437175047138,1
3.61166493358474,6.52885080882043,1
3.61166493358474,6.72332986716947,1
3.61166493358474,6.91780892551852,1
3.61166493358474,7.11228798386757,1
3.61166493358474,7.30676704221661,1
3.61166493358474,7.50124610056566,1
3.61166493358474,7.6957251589147,1
3.61166493358474,7.89020421726375,1
3.61166493358474,8.0846832756128,1
3.61166493358474,8.27916233396184,1
3.61166493358474,8.47364139231089,1
3.61166493358474,8.66812045065993,1
3.61166493358474,8.86259950900898,1
3.61166493358474,9.05707856735803,1
3.61166493358474,9.25155762570707,1
3.61166493358474,9.44603668405612,1
3.61166493358474,9.64051574240516,0.932984878890189
3.61166493358474,9.83499480075421,0.795213369312417
3.61166493358474,10.0294738591033,0.679910180698806
3.61166493358474,10.2239529174523,0.583077151583825
3.61166493358474,10.4184319758013,0.501484906682292
3.61166493358474,10.6129110341504,0.432514389829737
3.61166493358474,10.8073900924994,0.374033179854489
3.61166493358474,11.0018691508485,0.324298505178948
3.61166493358474,11.1963482091975,0.281880852895256
3.61166493358474,11.3908272675466,0.245603539145885
3.61166493358474,11.5853063258956,0.214494706601566
3.61166493358474,11.7797853842447,0.187749040112025
3.61166493358474,11.9742644425937,0.164697114504856
3.61166493358474,12.1687435009428,0.144780760953503
3.61166493358474,12.3632225592918,0.127533198359704
3.61166493358474,12.5577016176409,0.112562951801836
3.61166493358474,12.7521806759899,0.0995407920138992
3.61166493358474,12.9466597343389,0.0881890934950845
3.61166493358474,13.141138792688,0.0782731357279123
3.61166493358474,13.335617851037,0.0695939707540724
3.61166493358474,13.5300969093861,0.0619825575458809
3.61166493358474,13.7245759677351,0.0552949241603666
3.61166493358474,13.9190550260842,0.0494081663325794
3.61166493358474,14.1135340844332,0.0442171288271437
3.61166493358474,14.3080131427823,0.0396316457253263
3.61166493358474,14.5024922011313,0.0355742395750203
3.61166493358474,14.6969712594804,0.0319781982838225
3.61166493358474,14.8914503178294,0.0287859638074705
3.61166493358474,15.0859293761785,0.0259477788686677
3.61166493358474,15.2804084345275,0.0234205477529027
3.61166493358474,15.4748874928765,0.0211668751526648
3.61166493358474,15.6693665512256,0.0191542534503945
3.61166493358474,15.8638456095746,0.0173543740439975
3.61166493358474,16.0583246679237,0.0157425425645246
3.61166493358474,16.2528037262727,0.0152075086546045
3.61166493358474,16.4472827846218,0.0153882572161272
3.61166493358474,16.6417618429708,0.0155665927942477
3.61166493358474,16.8362409013199,0.0157425519627032
3.61166493358474,17.0307199596689,0.0159161711790442
3.61166493358474,17.225199018018,0.0160874867309478
3.61166493358474,17.419678076367,0.0162565346886704
3.61166493358474,17.6141571347161,0.0164233508630609
3.61166493358474,17.8086361930651,0.0165879707686078
3.61166493358474,18.0031152514141,0.0167504295910452
3.61166493358474,18.1975943097632,0.0169107621590825
3.61166493358474,18.3920733681122,0.0170690029198653
3.61166493358474,18.5865524264613,0.01722518591781
3.61166493358474,18.7810314848103,0.0173793447764873
3.61166493358474,18.9755105431594,0.0175315126832602
3.61166493358474,19.1699896015084,0.0176817223764073
3.61166493358474,19.3644686598575,0.0178300061344893
3.61166493358474,19.5589477182065,0.0179763957677371
3.61166493358474,19.7534267765556,0.0181209226112593
3.80614399193378,0.5,1
3.80614399193378,0.694479058349046,1
3.80614399193378,0.888958116698092,1
3.80614399193378,1.08343717504714,1
3.80614399193378,1.27791623339618,1
3.80614399193378,1.47239529174523,1
3.80614399193378,1.66687435009428,1
3.80614399193378,1.86135340844332,1
3.80614399193378,2.05583246679237,1
3.80614399193378,2.25031152514141,1
3.80614399193378,2.44479058349046,1
3.80614399193378,2.63926964183951,1
3.80614399193378,2.83374870018855,1
3.80614399193378,3.0282277585376,1
3.80614399193378,3.22270681688665,1
3.80614399193378,3.41718587523569,1
3.80614399193378,3.61166493358474,1
3.80614399193378,3.80614399193378,1
3.80614399193378,4.00062305028283,1
3.80614399193378,4.19510210863188,1
3.80614399193378,4.38958116698092,1
3.80614399193378,4.58406022532997,1
3.80614399193378,4.77853928367901,1
3.80614399193378,4.97301834202806,1
3.80614399193378,5.16749740037711,1
3.80614399193378,5.36197645872615,1
3.80614399193378,5.5564555170752,1
3.80614399193378,5.75093457542424,1
3.80614399193378,5.94541363377329,1
3.80614399193378,6.13989269212234,1
3.80614399193378,6.33437175047138,1
3.80614399193378,6.52885080882043,1
3.80614399193378,6.72332986716947,1
3.80614399193378,6.91780892551852,1
3.80614399193378,7.11228798386757,1
3.80614399193378,7.30676704221661,1
3.80614399193378,7.50124610056566,1
3.80614399193378,7.6957251589147,1
3.80614399193378,7.89020421726375,1
3.80614399193378,8.0846832756128,1
3.80614399193378,8.27916233396184,1
3.80614399193378,8.47364139231089,1
3.80614399193378,8.66812045065993,1
3.80614399193378,8.86259950900898,1
3.80614399193378,9.05707856735803,1
3.80614399193378,9.25155762570707,1
3.80614399193378,9.44603668405612,0.931647489310237
3.80614399193378,9.64051574240516,0.791491937904357
3.80614399193378,9.83499480075421,0.674614331877739
3.80614399193378,10.0294738591033,0.576797586647208
3.80614399193378,10.2239529174523,0.494649886720352
3.80614399193378,10.4184319758013,0.425431611594714
3.80614399193378,10.6129110341504,0.36692090121018
3.80614399193378,10.8073900924994,0.31730872928585
3.80614399193378,11.0018691508485,0.275116626358295
3.80614399193378,11.1963482091975,0.239131874014497
3.80614399193378,11.3908272675466,0.20835623979885
3.80614399193378,11.5853063258956,0.181965254571164
3.80614399193378,11.7797853842447,0.159275734216309
3.80614399193378,11.9742644425937,0.139719776039421
3.80614399193378,12.1687435009428,0.122823860976897
3.80614399193378,12.3632225592918,0.108191998177865
3.80614399193378,12.5577016176409,0.0954920823195417
3.80614399193378,12.7521806759899,0.0844448137951962
3.80614399193378,12.9466597343389,0.0748146707323737
3.80614399193378,13.141138792688,0.0664025294352362
3.80614399193378,13.335617851037,0.0590396136367427
3.80614399193378,13.5300969093861,0.0525825184290385
3.80614399193378,13.7245759677351,0.0469091061068678
3.80614399193378,13.9190550260842,0.0419151115990131
3.80614399193378,14.1135340844332,0.0375113271134609
3.80614399193378,14.3080131427823,0.0336212609520431
3.80614399193378,14.5024922011313,0.0301791855985918
3.80614399193378,14.6969712594804,0.0271285062631025
3.80614399193378,14.8914503178294,0.0244203939355604
3.80614399193378,15.0859293761785,0.0220126373382443
3.80614399193378,15.2804084345275,0.0198686764889234
3.80614399193378,15.4748874928765,0.0179567873103054
3.80614399193378,15.6693665512256,0.0162493921665673
3.80614399193378,15.8638456095746,0.0147224756306231
3.80614399193378,16.0583246679237,0.0142235846287501
3.80614399193378,16.2528037262727,0.0144076734797744
3.80614399193378,16.4472827846218,0.0145894168371855
3.80614399193378,16.6417618429708,0.0147688454494895
3.80614399193378,16.8362409013199,0.0149459903098916
3.80614399193378,17.0307199596689,0.0151208825800928
3.80614399193378,17.225199018018,0.0152935535216917
3.80614399193378,17.419678076367,0.0154640344345184
3.80614399193378,17.6141571347161,0.0156323566012789
3.80614399193378,17.8086361930651,0.0157985512379498
3.80614399193378,18.0031152514141,0.015962649449408
3.80614399193378,18.1975943097632,0.0161246821898288
3.80614399193378,18.3920733681122,0.0162846802274237
3.80614399193378,18.5865524264613,0.0164426741131294
3.80614399193378,18.7810314848103,0.0165986941528924
3.80614399193378,18.9755105431594,0.0167527703832246
3.80614399193378,19.1699896015084,0.0169049325497347
3.80614399193378,19.3644686598575,0.0170552100883638
3.80614399193378,19.5589477182065,0.0172036321090805
3.80614399193378,19.7534267765556,0.0173502273818095
4.00062305028283,0.5,1
4.00062305028283,0.694479058349046,1
4.00062305028283,0.888958116698092,1
4.00062305028283,1.08343717504714,1
4.00062305028283,1.27791623339618,1
4.00062305028283,1.47239529174523,1
4.00062305028283,1.66687435009428,1
4.00062305028283,1.86135340844332,1
4.00062305028283,2.05583246679237,1
4.00062305028283,2.25031152514141,1
4.00062305028283,2.44479058349046,1
4.00062305028283,2.63926964183951,1
4.00062305028283,2.83374870018855,1
4.00062305028283,3.0282277585376,1
4.00062305028283,3.22270681688665,1
4.00062305028283,3.41718587523569,1
4.00062305028283,3.61166493358474,1
4.00062305028283,3.80614399193378,1
4.00062305028283,4.00062305028283,1
4.00062305028283,4.19510210863188,1
4.00062305028283,4.38958116698092,1
4.00062305028283,4.58406022532997,1
4.00062305028283,4.77853928367901,1
4.00062305028283,4.97301834202806,1
4.00062305028283,5.16749740037711,1
4.00062305028283,5.36197645872615,1
4.00062305028283,5.5564555170752,1
4.00062305028283,5.75093457542424,1
4.00062305028283,5.94541363377329,1
4.00062305028283,6.13989269212234,1
4.00062305028283,6.33437175047138,1
4.00062305028283,6.52885080882043,1
4.00062305028283,6.72332986716947,1
4.00062305028283,6.91780892551852,1
4.00062305028283,7.11228798386757,1
4.00062305028283,7.30676704221661,1
4.00062305028283,7.50124610056566,1
4.00062305028283,7.6957251589147,1
4.00062305028283,7.89020421726375,1
4.00062305028283,8.0846832756128,1
4.00062305028283,8.27916233396184,1
4.00062305028283,8.47364139231089,1
4.00062305028283,8.66812045065993,1
4.00062305028283,8.86259950900898,1
4.00062305028283,9.05707856735803,1
4.00062305028283,9.25155762570707,0.930255657610938
4.00062305028283,9.44603668405612,0.787633471052491
4.00062305028283,9.64051574240516,0.669143157164757
4.00062305028283,9.83499480075421,0.570332485124834
4.00062305028283,10.0294738591033,0.487636247055196
4.00062305028283,10.2239529174523,0.418186934117884
4.00062305028283,10.4184319758013,0.359668416198798
4.00062305028283,10.6129110341504,0.310202288245147
4.00062305028283,10.8073900924994,0.268259163160203
4.00062305028283,11.0018691508485,0.232589113209833
4.00062305028283,11.1963482091975,0.202166881927382
4.00062305028283,11.3908272675466,0.176148543575976
4.00062305028283,11.5853063258956,0.1538370754103
4.00062305028283,11.7797853842447,0.134654899878607
4.00062305028283,11.9742644425937,0.118121900653735
4.00062305028283,12.1687435009428,0.103837755223196
4.00062305028283,12.3632225592918,0.0914676849803216
4.00062305028283,12.5577016176409,0.0807309214250725
4.00062305028283,12.7521806759899,0.0713913390687445
4.00062305028283,12.9466597343389,0.0632498229971253
4.00062305028283,13.141138792688,0.0561380300444562
4.00062305028283,13.335617851037,0.0499132733698815
4.00062305028283,13.5300969093861,0.0444543155884079
4.00062305028283,13.7245759677351,0.0396578990346191
4.00062305028283,13.9190550260842,0.0354358759263394
4.00062305028283,14.1135340844332,0.0317128282071956
4.00062305028283,14.3080131427823,0.0284240882615646
4.00062305028283,14.5024922011313,0.0255140887291553
4.00062305028283,14.6969712594804,0.0229349832395259
4.00062305028283,14.8914503178294,0.0206454907683754
4.00062305028283,15.0859293761785,0.0186099250549985
4.00062305028283,15.2804084345275,0.0167973775572303
4.00062305028283,15.4748874928765,0.0151810281039221
4.00062305028283,15.6693665512256,0.0137375620086973
4.00062305028283,15.8638456095746,0.0132737540705511
4.00062305028283,16.0583246679237,0.0134604510657669
4.00062305028283,16.2528037262727,0.0136448918589606
4.00062305028283,16.4472827846218,0.0138271005869544
4.00062305028283,16.6417618429708,0.0140071020228892
4.00062305028283,16.8362409013199,0.0141849214764335
4.00062305028283,17.0307199596689,0.0143605847030726
4.00062305028283,17.225199018018,0.0145341178217063
4.00062305028283,17.419678076367,0.0147055472398524
4.00062305028283,17.6141571347161,0.0148748995858104
4.00062305028283,17.8086361930651,0.0150422016471954
4.00062305028283,18.0031152514141,0.0152074803153005
4.00062305028283,18.1975943097632,0.0153707625347954
4.00062305028283,18.3920733681122,0.0155320752583047
4.00062305028283,18.5865524264613,0.0156914454054542
4.00062305028283,18.7810314848103,0.0158488998260023
4.00062305028283,18.9755105431594,0.0160044652667102
4.00062305028283,19.1699896015084,0.0161581683416313
4.00062305028283,19.3644686598575,0.0163100355055274
4.00062305028283,19.5589477182065,0.0164600930301446
4.00062305028283,19.7534267765556,0.0166083669831024
4.19510210863188,0.5,1
4.19510210863188,0.694479058349046,1
4.19510210863188,0.888958116698092,1
4.19510210863188,1.08343717504714,1
4.19510210863188,1.27791623339618,1
4.19510210863188,1.47239529174523,1
4.19510210863188,1.66687435009428,1
4.19510210863188,1.86135340844332,1
4.19510210863188,2.05583246679237,1
4.19510210863188,2.25031152514141,1
4.19510210863188,2.44479058349046,1
4.19510210863188,2.63926964183951,1
4.19510210863188,2.83374870018855,1
4.19510210863188,3.0282277585376,1
4.19510210863188,3.22270681688665,1
4.19510210863188,3.41718587523569,1
4.19510210863188,3.61166493358474,1
4.19510210863188,3.80614399193378,1
4.19510210863188,4.00062305028283,1
4.19510210863188,4.19510210863188,1
4.19510210863188,4.38958116698092,1
4.19510210863188,4.58406022532997,1
4.19510210863188,4.77853928367901,1
4.19510210863188,4.97301834202806,1
4.19510210863188,5.16749740037711,1
4.19510210863188,5.36197645872615,1
4.19510210863188,5.5564555170752,1
4.19510210863188,5.75093457542424,1
4.19510210863188,5.94541363377329,1
4.19510210863188,6.13989269212234,1
4.19510210863188,6.33437175047138,1
4.19510210863188,6.52885080882043,1
4.19510210863188,6.72332986716947,1
4.19510210863188,6.91780892551852,1
4.19510210863188,7.11228798386757,1
4.19510210863188,7.30676704221661,1
4.19510210863188,7.50124610056566,1
4.19510210863188,7.6957251589147,1
4.19510210863188,7.89020421726375,1
4.19510210863188,8.0846832756128,1
4.19510210863188,8.27916233396184,1
4.19510210863188,8.47364139231089,1
4.19510210863188,8.66812045065993,1
4.19510210863188,8.86259950900898,1
4.19510210863188,9.05707856735803,0.928805992028805
4.19510210863188,9.25155762570707,0.783630305610378
4.19510210863188,9.44603668405612,0.663487991263542
4.19510210863188,9.64051574240516,0.563673923889658
4.19510210863188,9.83499480075421,0.480437625894903
4.19510210863188,10.0294738591033,0.410775831547137
4.19510210863188,10.2239529174523,0.352273003989749
4.19510210863188,10.4184319758013,0.302978077691135
4.19510210863188,10.6129110341504,0.261308718683707
4.19510210863188,10.8073900924994,0.225976599325272
4.19510210863188,11.0018691508485,0.195928803415563
4.19510210863188,11.1963482091975,0.170301673709691
4.19510210863188,11.3908272675466,0.148384302644033
4.19510210863188,11.5853063258956,0.129589531040938
4.19510210863188,11.7797853842447,0.113430818163258
4.19510210863188,11.9742644425937,0.099503722822053
4.19510210863188,12.1687435009428,0.0874710206744915
4.19510210863188,12.3632225592918,0.0770507003619652
4.19510210863188,12.5577016176409,0.0680062476491766
4.19510210863188,12.7521806759899,0.0601387547548484
4.19510210863188,12.9466597343389,0.0532804909269028
4.19510210863188,13.141138792688,0.0472896469698231
4.19510210863188,13.335617851037,0.0420460261056677
4.19510210863188,13.5300969093861,0.0374475001847435
4.19510210863188,13.7245759677351,0.0334070868433908
4.19510210863188,13.9190550260842,0.0298505320064848
4.19510210863188,14.1135340844332,0.0267143048864613
4.19510210863188,14.3080131427823,0.0239439306698869
4.19510210863188,14.5024922011313,0.021492600431526
4.19510210863188,14.6969712594804,0.0193200092663938
4.19510210863188,14.8914503178294,0.0173913827966899
4.19510210863188,15.0859293761785,0.0156766595708617
4.19510210863188,15.2804084345275,0.0141498027998347
4.19510210863188,15.4748874928765,0.0127882196633
4.19510210863188,15.6693665512256,0.0123583924588334
4.19510210863188,15.8638456095746,0.0125469623210263
4.19510210863188,16.0583246679237,0.0127333867759025
4.19510210863188,16.2528037262727,0.0129176826025789
4.19510210863188,16.4472827846218,0.0130998676346976
4.19510210863188,16.6417618429708,0.0132799606363966
4.19510210863188,16.8362409013199,0.0134579811887932
4.19510210863188,17.0307199596689,0.0136339495861283
4.19510210863188,17.225199018018,0.0138078867407891
4.19510210863188,17.419678076367,0.0139798140964931
4.19510210863188,17.6141571347161,0.0141497535489705
4.19510210863188,17.8086361930651,0.0143177273735403
4.19510210863188,18.0031152514141,0.0144837581590187
4.19510210863188,18.1975943097632,0.01464786874745
4.19510210863188,18.3920733681122,0.0148100821791852
4.19510210863188,18.5865524264613,0.014970421642878
4.19510210863188,18.7810314848103,0.0151289104299968
4.19510210863188,18.9755105431594,0.0152855718934879
4.19510210863188,19.1699896015084,0.0154404294102532
4.19510210863188,19.3644686598575,0.0155935063471312
4.19510210863188,19.5589477182065,0.0157448260300988
4.19510210863188,19.7534267765556,0.0158944117164294
4.38958116698092,0.5,1
4.38958116698092,0.694479058349046,1
4.38958116698092,0.888958116698092,1
4.38958116698092,1.08343717504714,1
4.38958116698092,1.27791623339618,1
4.38958116698092,1.47239529174523,1
4.38958116698092,1.66687435009428,1
4.38958116698092,1.86135340844332,1
4.38958116698092,2.05583246679237,1
4.38958116698092,2.25031152514141,1
4.38958116698092,2.44479058349046,1
4.38958116698092,2.63926964183951,1
4.38958116698092,2.83374870018855,1
4.38958116698092,3.0282277585376,1
4.38958116698092,3.22270681688665,1
4.38958116698092,3.41718587523569,1
4.38958116698092,3.61166493358474,1
4.38958116698092,3.80614399193378,1
4.38958116698092,4.00062305028283,1
4.38958116698092,4.19510210863188,1
4.38958116698092,4.38958116698092,1
4.38958116698092,4.58406022532997,1
4.38958116698092,4.77853928367901,1
4.38958116698092,4.97301834202806,1
4.38958116698092,5.16749740037711,1
4.38958116698092,5.36197645872615,1
4.38958116698092,5.5564555170752,1
4.38958116698092,5.75093457542424,1
4.38958116698092,5.94541363377329,1
4.38958116698092,6.13989269212234,1
4.38958116698092,6.33437175047138,1
4.38958116698092,6.52885080882043,1
4.38958116698092,6.72332986716947,1
4.38958116698092,6.91780892551852,1
4.38958116698092,7.11228798386757,1
4.38958116698092,7.30676704221661,1
4.38958116698092,7.50124610056566,1
4.38958116698092,7.6957251589147,1
4.38958116698092,7.89020421726375,1
4.38958116698092,8.0846832756128,1
4.38958116698092,8.27916233396184,1
4.38958116698092,8.47364139231089,1
4.38958116698092,8.66812045065993,1
4.38958116698092,8.86259950900898,0.92729481323117
4.38958116698092,9.05707856735803,0.779474200573753
4.38958116698092,9.25155762570707,0.657639605313908
4.38958116698092,9.44603668405612,0.556813560656267
4.38958116698092,9.64051574240516,0.473047423228226
4.38958116698092,9.83499480075421,0.403193710617629
4.38958116698092,10.0294738591033,0.344732016866977
4.38958116698092,10.2239529174523,0.295635170880884
4.38958116698092,10.4184319758013,0.254265796007425
4.38958116698092,10.6129110341504,0.219295963147294
4.38958116698092,10.8073900924994,0.189644479707426
4.38958116698092,11.0018691508485,0.164427715499688
4.38958116698092,11.1963482091975,0.142920870569832
4.38958116698092,11.3908272675466,0.124527335820164
4.38958116698092,11.5853063258956,0.108754354491427
4.38958116698092,11.7797853842447,0.0951936110092299
4.38958116698092,11.9742644425937,0.0835056895266313
4.38958116698092,12.1687435009428,0.0734075840366727
4.38958116698092,12.3632225592918,0.0646626244702652
4.38958116698092,12.5577016176409,0.0570723229342804
4.38958116698092,12.7521806759899,0.0504697516901707
4.38958116698092,12.9466597343389,0.0447141474407464
4.38958116698092,13.141138792688,0.0396865008231716
4.38958116698092,13.335617851037,0.0352859400857549
4.38958116698092,13.5300969093861,0.0314267570628282
4.38958116698092,13.7245759677351,0.0280359542619557
4.38958116698092,13.9190550260842,0.0250512160474244
4.38958116698092,14.1135340844332,0.0224192259997954
4.38958116698092,14.3080131427823,0.0200942676701903
4.38958116698092,14.5024922011313,0.0180370579899266
4.38958116698092,14.6969712594804,0.0162137722056522
4.38958116698092,14.8914503178294,0.0145952269027799
4.38958116698092,15.0859293761785,0.0131561938569894
4.38958116698092,15.2804084345275,0.0118748224282939
4.38958116698092,15.4748874928765,0.0114778324155455
4.38958116698092,15.6693665512256,0.0116675390989252
4.38958116698092,15.8638456095746,0.0118552322230784
4.38958116698092,16.0583246679237,0.0120409205147309
4.38958116698092,16.2528037262727,0.01222461419491
4.38958116698092,16.4472827846218,0.0124063248305198
4.38958116698092,16.6417618429708,0.0125860651977693
4.38958116698092,16.8362409013199,0.012763849156541
4.38958116698092,17.0307199596689,0.0129396915348519
4.38958116698092,17.225199018018,0.0131136080226289
4.38958116698092,17.419678076367,0.0132856150740763
4.38958116698092,17.6141571347161,0.0134557298179694
4.38958116698092,17.8086361930651,0.0136239699752626
4.38958116698092,18.0031152514141,0.0137903537834425
4.38958116698092,18.1975943097632,0.0139548999271053
4.38958116698092,18.3920733681122,0.0141176274742737
4.38958116698092,18.5865524264613,0.0142785558180113
4.38958116698092,18.7810314848103,0.0144377046229204
4.38958116698092,18.9755105431594,0.014595093776147
4.38958116698092,19.1699896015084,0.0147507433425421
4.38958116698092,19.3644686598575,0.0149046735236572
4.38958116698092,19.5589477182065,0.0150569046202761
4.38958116698092,19.7534267765556,0.0152074569982089
4.58406022532997,0.5,1
4.58406022532997,0.694479058349046,1
4.58406022532997,0.888958116698092,1
4.58406022532997,1.08343717504714,1
4.58406022532997,1.27791623339618,1
4.58406022532997,1.47239529174523,1
4.58406022532997,1.66687435009428,1
4.58406022532997,1.86135340844332,1
4.58406022532997,2.05583246679237,1
4.58406022532997,2.25031152514141,1
4.58406022532997,2.44479058349046,1
4.58406022532997,2.63926964183951,1
4.58406022532997,2.83374870018855,1
4.58406022532997,3.0282277585376,1
4.58406022532997,3.22270681688665,1
4.58406022532997,3.41718587523569,1
4.58406022532997,3.61166493358474,1
4.58406022532997,3.80614399193378,1
4.58406022532997,4.00062305028283,1
4.58406022532997,4.19510210863188,1
4.58406022532997,4.38958116698092,1
4.58406022532997,4.58406022532997,1
4.58406022532997,4.77853928367901,1
4.58406022532997,4.97301834202806,1
4.58406022532997,5.16749740037711,1
4.58406022532997,5.36197645872615,1
4.58406022532997,5.5564555170752,1
4.58406022532997,5.75093457542424,1
4.58406022532997,5.94541363377329,1
4.58406022532997,6.13989269212234,1
4.58406022532997,6.33437175047138,1
4.58406022532997,6.52885080882043,1
4.58406022532997,6.72332986716947,1
4.58406022532997,6.91780892551852,1
4.58406022532997,7.11228798386757,1
4.58406022532997,7.30676704221661,1
4.58406022532997,7.50124610056566,1
4.58406022532997,7.6957251589147,1
4.58406022532997,7.89020421726375,1
4.58406022532997,8.0846832756128,1
4.58406022532997,8.27916233396184,1
4.58406022532997,8.47364139231089,1
4.58406022532997,8.66812045065993,0.925718123197077
4.58406022532997,8.86259950900898,0.775156282076847
4.58406022532997,9.05707856735803,0.651588162330145
4.58406022532997,9.25155762570707,0.549742610578509
4.58406022532997,9.44603668405612,0.465458798355947
4.58406022532997,9.64051574240516,0.395435924587892
4.58406022532997,9.83499480075421,0.337042905039106
4.58406022532997,10.0294738591033,0.288172849340463
4.58406022532997,10.2239529174523,0.247131178392615
4.58406022532997,10.4184319758013,0.212549155112432
4.58406022532997,10.6129110341504,0.183316719820086
4.58406022532997,10.8073900924994,0.158530068009513
4.58406022532997,11.0018691508485,0.137450544097191
4.58406022532997,11.1963482091975,0.119472263924417
4.58406022532997,11.3908272675466,0.104096502292448
4.58406022532997,11.5853063258956,0.0909113475934284
4.58406022532997,11.7797853842447,0.0795754753876628
4.58406022532997,11.9742644425937,0.069805156787381
4.58406022532997,12.1687435009428,0.0613638177483534
4.58406022532997,12.3632225592918,0.0540536179632512
4.58406022532997,12.5577016176409,0.0477086348634598
4.58406022532997,12.7521806759899,0.0421893280532579
4.58406022532997,12.9466597343389,0.0373780288553866
4.58406022532997,13.141138792688,0.0331752534229481
4.58406022532997,13.335617851037,0.0294966797357049
4.58406022532997,13.5300969093861,0.0262706615145072
4.58406022532997,13.7245759677351,0.0234361777506852
4.58406022532997,13.9190550260842,0.0209411367514944
4.58406022532997,14.1135340844332,0.018740969565533
4.58406022532997,14.3080131427823,0.0167974603071554
4.58406022532997,14.5024922011313,0.0150777709651552
4.58406022532997,14.6969712594804,0.013553626313923
4.58406022532997,14.8914503178294,0.0122006309758215
4.58406022532997,15.0859293761785,0.0109976958470529
4.58406022532997,15.2804084345275,0.0106323598427075
4.58406022532997,15.4748874928765,0.0108224691069099
4.58406022532997,15.6693665512256,0.0110107170996113
4.58406022532997,15.8638456095746,0.0111971038635649
4.58406022532997,16.0583246679237,0.0113816313912262
4.58406022532997,16.2528037262727,0.0115643034523456
4.58406022532997,16.4472827846218,0.0117451254346076
4.58406022532997,16.6417618429708,0.0119241041963641
4.58406022532997,16.8362409013199,0.0121012479305698
4.58406022532997,17.0307199596689,0.0122765660390958
4.58406022532997,17.225199018018,0.0124500690166548
4.58406022532997,17.419678076367,0.0126217683436276
4.58406022532997,17.6141571347161,0.0127916763871304
4.58406022532997,17.8086361930651,0.0129598063097134
4.58406022532997,18.0031152514141,0.0131261719851239
4.58406022532997,18.1975943097632,0.0132907879206094
4.58406022532997,18.3920733681122,0.013453669185275
4.58406022532997,18.5865524264613,0.0136148313440449
4.58406022532997,18.7810314848103,0.013774290396812
4.58406022532997,18.9755105431594,0.0139320627223895
4.58406022532997,19.1699896015084,0.0140881650269071
4.58406022532997,19.3644686598575,0.0142426142963222
4.58406022532997,19.5589477182065,0.0143954277527388
4.58406022532997,19.7534267765556,0.0145466228142518
4.77853928367901,0.5,1
4.77853928367901,0.694479058349046,1
4.77853928367901,0.888958116698092,1
4.77853928367901,1.08343717504714,1
4.77853928367901,1.27791623339618,1
4.77853928367901,1.47239529174523,1
4.77853928367901,1.66687435009428,1
4.77853928367901,1.86135340844332,1
4.77853928367901,2.05583246679237,1
4.77853928367901,2.25031152514141,1
4.77853928367901,2.44479058349046,1
4.77853928367901,2.63926964183951,1
4.77853928367901,2.83374870018855,1
4.77853928367901,3.0282277585376,1
4.77853928367901,3.22270681688665,1
4.77853928367901,3.41718587523569,1
4.77853928367901,3.61166493358474,1
4.77853928367901,3.80614399193378,1
4.77853928367901,4.00062305028283,1
4.77853928367901,4.19510210863188,1
4.77853928367901,4.38958116698092,1
4.77853928367901,4.58406022532997,1
4.77853928367901,4.77853928367901,1
4.77853928367901,4.97301834202806,1
4.77853928367901,5.16749740037711,1
4.77853928367901,5.36197645872615,1
4.77853928367901,5.5564555170752,1
4.77853928367901,5.75093457542424,1
4.77853928367901,5.94541363377329,1
4.77853928367901,6.13989269212234,1
4.77853928367901,6.33437175047138,1
4.77853928367901,6.52885080882043,1
4.77853928367901,6.72332986716947,1
4.77853928367901,6.91780892551852,1
4.77853928367901,7.11228798386757,1
4.77853928367901,7.30676704221661,1
4.77853928367901,7.50124610056566,1
4.77853928367901,7.6957251589147,1
4.77853928367901,7.89020421726375,1
4.77853928367901,8.0846832756128,1
4.77853928367901,8.27916233396184,1
4.77853928367901,8.47364139231089,0.924071569970288
4.77853928367901,8.66812045065993,0.770666982058127
4.77853928367901,8.86259950900898,0.645323168642755
4.77853928367901,9.05707856735803,0.542451822022793
4.77853928367901,9.25155762570707,0.457664669176084
4.77853928367901,9.44603668405612,0.387497790539651
4.77853928367901,9.64051574240516,0.329203245526865
4.77853928367901,9.83499480075421,0.280590637626843
4.77853928367901,10.0294738591033,0.239905965484729
4.77853928367901,10.2239529174523,0.205738479837193
4.77853928367901,10.4184319758013,0.176948697238188
4.77853928367901,10.6129110341504,0.152612485036619
4.77853928367901,10.8073900924994,0.131977419493981
4.77853928367901,11.0018691508485,0.114428564535167
4.77853928367901,11.1963482091975,0.0994615172492212
4.77853928367901,11.3908272675466,0.0866610853285075
4.77853928367901,11.5853063258956,0.0756843494029221
4.77853928367901,11.7797853842447,0.0662471544265048
4.77853928367901,11.9742644425937,0.0581132940636753
4.77853928367901,12.1687435009428,0.0510858187245629
4.77853928367901,12.3632225592918,0.0450000249332845
4.77853928367901,12.5577016176409,0.0397177809605313
4.77853928367901,12.7521806759899,0.0351229184252912
4.77853928367901,12.9466597343389,0.0311174773091591
4.77853928367901,13.141138792688,0.0276186365955309
4.77853928367901,13.335617851037,0.0245561975973235
4.77853928367901,13.5300969093861,0.0218705142728914
4.77853928367901,13.7245759677351,0.0195107861945285
4.77853928367901,13.9190550260842,0.0174336466541284
4.77853928367901,14.1135340844332,0.0156019916797478
4.77853928367901,14.3080131427823,0.0139840062722859
4.77853928367901,14.5024922011313,0.012552352551713
4.77853928367901,14.6969712594804,0.0112834911897592
4.77853928367901,14.8914503178294,0.0101571128594395
4.77853928367901,15.0859293761785,0.00982220992847963
4.77853928367901,15.2804084345275,0.0100119921278997
4.77853928367901,15.4748874928765,0.0102000849924481
4.77853928367901,15.6693665512256,0.0103864793250238
4.77853928367901,15.8638456095746,0.0105711683423268
4.77853928367901,16.0583246679237,0.0107541474795334
4.77853928367901,16.2528037262727,0.0109354142090019
4.77853928367901,16.4472827846218,0.0111149678720422
4.77853928367901,16.6417618429708,0.0112928095228401
4.77853928367901,16.8362409013199,0.0114689417836897
4.77853928367901,17.0307199596689,0.0116433687107407
4.77853928367901,17.225199018018,0.0118160956695218
4.77853928367901,17.419678076367,0.0119871292195506
4.77853928367901,17.6141571347161,0.0121564770073872
4.77853928367901,17.8086361930651,0.0123241476675335
4.77853928367901,18.0031152514141,0.0124901507306213
4.77853928367901,18.1975943097632,0.0126544965383712
4.77853928367901,18.3920733681122,0.0128171961648398
4.77853928367901,18.5865524264613,0.0129782613435077
4.77853928367901,18.7810314848103,0.0131377043997918
4.77853928367901,18.9755105431594,0.0132955381885952
4.77853928367901,19.1699896015084,0.0134517760365343
4.77853928367901,19.3644686598575,0.01360643168851
4.77853928367901,19.5589477182065,0.0137595192583123
4.77853928367901,19.7534267765556,0.0139110531829704
4.97301834202806,0.5,1
4.97301834202806,0.694479058349046,1
4.97301834202806,0.888958116698092,1
4.97301834202806,1.08343717504714,1
4.97301834202806,1.27791623339618,1
4.97301834202806,1.47239529174523,1
4.97301834202806,1.66687435009428,1
4.97301834202806,1.86135340844332,1
4.97301834202806,2.05583246679237,1
4.97301834202806,2.25031152514141,1
4.97301834202806,2.44479058349046,1
4.97301834202806,2.63926964183951,1
4.97301834202806,2.83374870018855,1
4.97301834202806,3.0282277585376,1
4.97301834202806,3.22270681688665,1
4.97301834202806,3.41718587523569,1
4.97301834202806,3.61166493358474,1
4.97301834202806,3.80614399193378,1
4.97301834202806,4.00062305028283,1
4.97301834202806,4.19510210863188,1
4.97301834202806,4.38958116698092,1
4.97301834202806,4.58406022532997,1
4.97301834202806,4.77853928367901,1
4.97301834202806,4.97301834202806,1
4.97301834202806,5.16749740037711,1
4.97301834202806,5.36197645872615,1
4.97301834202806,5.5564555170752,1
4.97301834202806,5.75093457542424,1
4.97301834202806,5.94541363377329,1
4.97301834202806,6.13989269212234,1
4.97301834202806,6.33437175047138,1
4.97301834202806,6.52885080882043,1
4.97301834202806,6.72332986716947,1
4.97301834202806,6.91780892551852,1
4.97301834202806,7.11228798386757,1
4.97301834202806,7.30676704221661,1
4.97301834202806,7.50124610056566,1
4.97301834202806,7.6957251589147,1
4.97301834202806,7.89020421726375,1
4.97301834202806,8.0846832756128,1
4.97301834202806,8.27916233396184,0.922350407631611
4.97301834202806,8.47364139231089,0.765995969741669
4.97301834202806,8.66812045065993,0.638833420974613
4.97301834202806,8.86259950900898,0.534931451659278
4.97301834202806,9.05707856735803,0.449657713700514
4.97301834202806,9.25155762570707,0.379374610662794
4.97301834202806,9.44603668405612,0.321210775748374
4.97301834202806,9.64051574240516,0.272888342736877
4.97301834202806,9.83499480075421,0.232591613630444
4.97301834202806,10.0294738591033,0.198866633981819
4.97301834202806,10.2239529174523,0.170543983277328
4.97301834202806,10.4184319758013,0.146679102939882
4.97301834202806,10.6129110341504,0.126505946367412
4.97301834202806,10.8073900924994,0.109400802615911
4.97301834202806,11.0018691508485,0.0948539291822173
4.97301834202806,11.1963482091975,0.0824472084556658
4.97301834202806,11.3908272675466,0.0718364726849134
4.97301834202806,11.5853063258956,0.0627374637410635
4.97301834202806,11.7797853842447,0.054914635344953
4.97301834202806,11.9742644425937,0.048172187618129
4.97301834202806,12.1687435009428,0.0423468620025036
4.97301834202806,12.3632225592918,0.0373021298970153
4.97301834202806,12.5577016176409,0.0329234889715605
4.97301834202806,12.7521806759899,0.0291146431008623
4.97301834202806,12.9466597343389,0.0257943897225516
4.97301834202806,13.141138792688,0.0228940755342324
4.97301834202806,13.335617851037,0.0203555103338312
4.97301834202806,13.5300969093861,0.0181292513844475
4.97301834202806,13.7245759677351,0.0161731883948997
4.97301834202806,13.9190550260842,0.014451373150017
4.97301834202806,14.1135340844332,0.0129330488405937
4.97301834202806,14.3080131427823,0.0115918428761504
4.97301834202806,14.5024922011313,0.0104050939103103
4.97301834202806,14.6969712594804,0.0093532893520889
4.97301834202806,14.8914503178294,0.00904756303873603
4.97301834202806,15.0859293761785,0.00923629612995534
4.97301834202806,15.2804084345275,0.00942353049139941
4.97301834202806,15.4748874928765,0.00960924721928863
4.97301834202806,15.6693665512256,0.00979343028849109
4.97301834202806,15.8638456095746,0.00997606633608366
4.97301834202806,16.0583246679237,0.0101571444596436
4.97301834202806,16.2528037262727,0.0103366560293268
4.97301834202806,16.4472827846218,0.0105145945128384
4.97301834202806,16.6417618429708,0.010690955312455
4.97301834202806,16.8362409013199,0.0108657356133026
4.97301834202806,17.0307199596689,0.0110389342421449
4.97301834202806,17.225199018018,0.0112105515359813
4.97301834202806,17.419678076367,0.0113805892197962
4.97301834202806,17.6141571347161,0.0115490502928443
4.97301834202806,17.8086361930651,0.0117159389228942
4.97301834202806,18.0031152514141,0.0118812603478934
4.97301834202806,18.1975943097632,0.0120450207845465
4.97301834202806,18.3920733681122,0.0122072273433401
4.97301834202806,18.5865524264613,0.0123678879495704
4.97301834202806,18.7810314848103,0.012527011269967
4.97301834202806,18.9755105431594,0.012684606644527
4.97301834202806,19.1699896015084,0.0128406840232038
4.97301834202806,19.3644686598575,0.0129952539071181
4.97301834202806,19.5589477182065,0.0131483272939797
4.97301834202806,19.7534267765556,0.0132999156274316
5.16749740037711,0.5,1
5.16749740037711,0.694479058349046,1
5.16749740037711,0.888958116698092,1
5.16749740037711,1.08343717504714,1
5.16749740037711,1.27791623339618,1
5.16749740037711,1.47239529174523,1
5.16749740037711,1.66687435009428,1
5.16749740037711,1.86135340844332,1
5.16749740037711,2.05583246679237,1
5.16749740037711,2.25031152514141,1
5.16749740037711,2.44479058349046,1
5.16749740037711,2.63926964183951,1
5.16749740037711,2.83374870018855,1
5.16749740037711,3.0282277585376,1
5.16749740037711,3.22270681688665,1
5.16749740037711,3.41718587523569,1
5.16749740037711,3.61166493358474,1
5.16749740037711,3.80614399193378,1
5.16749740037711,4.00062305028283,1
5.16749740037711,4.19510210863188,1
5.16749740037711,4.38958116698092,1
5.16749740037711,4.58406022532997,1
5.16749740037711,4.77853928367901,1
5.16749740037711,4.97301834202806,1
5.16749740037711,5.16749740037711,1
5.16749740037711,5.36197645872615,1
5.16749740037711,5.5564555170752,1
5.16749740037711,5.75093457542424,1
5.16749740037711,5.94541363377329,1
5.16749740037711,6.13989269212234,1
5.16749740037711,6.33437175047138,1
5.16749740037711,6.52885080882043,1
5.16749740037711,6.72332986716947,1
5.16749740037711,6.91780892551852,1
5.16749740037711,7.11228798386757,1
5.16749740037711,7.30676704221661,1
5.16749740037711,7.50124610056566,1
5.16749740037711,7.6957251589147,1
5.16749740037711,7.89020421726375,1
5.16749740037711,8.0846832756128,0.920549450717084
5.16749740037711,8.27916233396184,0.761132074948879
5.16749740037711,8.47364139231089,0.632106948756092
5.16749740037711,8.66812045065993,0.527171239075661
5.16749740037711,8.86259950900898,0.441430374387019
5.16749740037711,9.05707856735803,0.371061698258973
5.16749740037711,9.25155762570707,0.313063432517097
5.16749740037711,9.44603668405612,0.265066098760751
5.16749740037711,9.64051574240516,0.225189980747141
5.16749740037711,9.83499480075421,0.191936747719154
5.16749740037711,10.0294738591033,0.164106583038597
5.16749740037711,10.2239529174523,0.140734470097144
5.16749740037711,10.4184319758013,0.121040950433301
5.16749740037711,10.6129110341504,0.104393875316047
5.16749740037711,10.8073900924994,0.0902785527139693
5.16749740037711,11.0018691508485,0.0782743384056165
5.16749740037711,11.1963482091975,0.0680361978770518
5.16749740037711,11.3908272675466,0.059280120721229
5.16749740037711,11.5853063258956,0.0517715345048536
5.16749740037711,11.7797853842447,0.0453160642629206
5.16749740037711,11.9742644425937,0.0397521341273776
5.16749740037711,12.1687435009428,0.0349450216282799
5.16749740037711,12.3632225592918,0.0307820621030913
5.16749740037711,12.5577016176409,0.027168767171499
5.16749740037711,12.7521806759899,0.02402567238156
5.16749740037711,12.9466597343389,0.0212857686288432
5.16749740037711,13.141138792688,0.0188924025741487
5.16749740037711,13.335617851037,0.0167975551252971
5.16749740037711,13.5300969093861,0.0149604256791585
5.16749740037711,13.7245759677351,0.0133462644345312
5.16749740037711,13.9190550260842,0.0119254065922483
5.16749740037711,14.1135340844332,0.0106724713492921
5.16749740037711,14.3080131427823,0.00956569580042909
5.16749740037711,14.5024922011313,0.00858637959333512
5.16749740037711,14.6969712594804,0.00830854051494432
5.16749740037711,14.8914503178294,0.00849551328266976
5.16749740037711,15.0859293761785,0.00868119541183409
5.16749740037711,15.2804084345275,0.00886555792822675
5.16749740037711,15.4748874928765,0.0090485751928859
5.16749740037711,15.6693665512256,0.00923022466716439
5.16749740037711,15.8638456095746,0.00941048669286545
5.16749740037711,16.0583246679237,0.00958934428657168
5.16749740037711,16.2528037262727,0.00976678294732685
5.16749740037711,16.4472827846218,0.00994279047686739
5.16749740037711,16.6417618429708,0.0101173568116385
5.16749740037711,16.8362409013199,0.0102904738658675
5.16749740037711,17.0307199596689,0.0104621353850054
5.16749740037711,17.225199018018,0.0106323368088854
5.16749740037711,17.419678076367,0.0108010751439812
5.16749740037711,17.6141571347161,0.0109683488441861
5.16749740037711,17.8086361930651,0.0111341576995654
5.16749740037711,18.0031152514141,0.0112985027325679
5.16749740037711,18.1975943097632,0.0114613861012147
5.16749740037711,18.3920733681122,0.0116228110088092
5.16749740037711,18.5865524264613,0.0117827816197461
5.16749740037711,18.7810314848103,0.0119413029810178
5.16749740037711,18.9755105431594,0.012098380949047
5.16749740037711,19.1699896015084,0.0122540221214931
5.16749740037711,19.3644686598575,0.0124082337737087
5.16749740037711,19.5589477182065,0.0125610237995354
5.16749740037711,19.7534267765556,0.0127124006561567
5.36197645872615,0.5,1
5.36197645872615,0.694479058349046,1
5.36197645872615,0.888958116698092,1
5.36197645872615,1.08343717504714,1
5.36197645872615,1.27791623339618,1
5.36197645872615,1.47239529174523,1
5.36197645872615,1.66687435009428,1
5.36197645872615,1.86135340844332,1
5.36197645872615,2.05583246679237,1
5.36197645872615,2.25031152514141,1
5.36197645872615,2.44479058349046,1
5.36197645872615,2.63926964183951,1
5.36197645872615,2.83374870018855,1
5.36197645872615,3.0282277585376,1
5.36197645872615,3.22270681688665,1
5.36197645872615,3.41718587523569,1
5.36197645872615,3.61166493358474,1
5.36197645872615,3.80614399193378,1
5.36197645872615,4.00062305028283,1
5.36197645872615,4.19510210863188,1
5.36197645872615,4.38958116698092,1
5.36197645872615,4.58406022532997,1
5.36197645872615,4.77853928367901,1
5.36197645872615,4.97301834202806,1
5.36197645872615,5.16749740037711,1
5.36197645872615,5.36197645872615,1
5.36197645872615,5.5564555170752,1
5.36197645872615,5.75093457542424,1
5.36197645872615,5.94541363377329,1
5.36197645872615,6.13989269212234,1
5.36197645872615,6.33437175047138,1
5.36197645872615,6.52885080882043,1
5.36197645872615,6.72332986716947,1
5.36197645872615,6.91780892551852,1
5.36197645872615,7.11228798386757,1
5.36197645872615,7.30676704221661,1
5.36197645872615,7.50124610056566,1
5.36197645872615,7.6957251589147,1
5.36197645872615,7.89020421726375,0.918663022162326
5.36197645872615,8.0846832756128,0.756063202101172
5.36197645872615,8.27916233396184,0.625130951259041
5.36197645872615,8.47364139231089,0.519160381199131
5.36197645872615,8.66812045065993,0.432974866000634
5.36197645872615,8.86259950900898,0.362554409329979
5.36197645872615,9.05707856735803,0.304759397275442
5.36197645872615,9.25155762570707,0.257124417450122
5.36197645872615,9.44603668405612,0.217703376218852
5.36197645872615,9.64051574240516,0.184952430086356
5.36197645872615,9.83499480075421,0.157640974059988
5.36197645872615,10.0294738591033,0.134783577961393
5.36197645872615,10.2239529174523,0.115587656942028
5.36197645872615,10.4184319758013,0.0994130282720642
5.36197645872615,10.6129110341504,0.085740497253806
5.36197645872615,10.8073900924994,0.074147338410569
5.36197645872615,11.0018691508485,0.0642880693603165
5.36197645872615,11.1963482091975,0.0558793072828869
5.36197645872615,11.3908272675466,0.0486877895136683
5.36197645872615,11.5853063258956,0.0425208576518512
5.36197645872615,11.7797853842447,0.0372188681733036
5.36197645872615,11.9742644425937,0.0326491160200989
5.36197645872615,12.1687435009428,0.0287009512951108
5.36197645872615,12.3632225592918,0.0252818405603427
5.36197645872615,12.5577016176409,0.0223141788730888
5.36197645872615,12.7521806759899,0.0197327007031354
5.36197645872615,12.9466597343389,0.0174823703128295
5.36197645872615,13.141138792688,0.0155166573338005
5.36197645872615,13.335617851037,0.0137961228542476
5.36197645872615,13.5300969093861,0.012287256632406
5.36197645872615,13.7245759677351,0.0109615180548968
5.36197645872615,13.9190550260842,0.00979454290855334
5.36197645872615,14.1135340844332,0.00876548550041849
5.36197645872615,14.3080131427823,0.00785647157962496
5.36197645872615,14.5024922011313,0.00760520040418803
5.36197645872615,14.6969712594804,0.00778971590325956
5.36197645872615,14.8914503178294,0.00797316494547357
5.36197645872615,15.0859293761785,0.00815550824004471
5.36197645872615,15.2804084345275,0.00833671026974788
5.36197645872615,15.4748874928765,0.00851673904100128
5.36197645872615,15.6693665512256,0.00869556584891471
5.36197645872615,15.8638456095746,0.00887316505654721
5.36197645872615,16.0583246679237,0.00904951388763214
5.36197645872615,16.2528037262727,0.0092245922320462
5.36197645872615,16.4472827846218,0.00939838246332188
5.36197645872615,16.6417618429708,0.00957086926752736
5.36197645872615,16.8362409013199,0.00974203948286439
5.36197645872615,17.0307199596689,0.00991188194936278
5.36197645872615,17.225199018018,0.0100803873680778
5.36197645872615,17.419678076367,0.0102475481692261
5.36197645872615,17.6141571347161,0.0104133583887226
5.36197645872615,17.8086361930651,0.0105778135526106
5.36197645872615,18.0031152514141,0.010740910568902
5.36197645872615,18.1975943097632,0.0109026476263737
5.36197645872615,18.3920733681122,0.011063024099889
5.36197645872615,18.5865524264613,0.0112220404618397
5.36197645872615,18.7810314848103,0.0113796981993263
5.36197645872615,18.9755105431594,0.0115359997367171
5.36197645872615,19.1699896015084,0.0116909483632491
5.36197645872615,19.3644686598575,0.0118445481653505
5.36197645872615,19.5589477182065,0.0119968039633903
5.36197645872615,19.7534267765556,0.0121477212525704
5.5564555170752,0.5,1
5.5564555170752,0.694479058349046,1
5.5564555170752,0.888958116698092,1
5.5564555170752,1.08343717504714,1
5.5564555170752,1.27791623339618,1
5.5564555170752,1.47239529174523,1
5.5564555170752,1.66687435009428,1
5.5564555170752,1.86135340844332,1
5.5564555170752,2.05583246679237,1
5.5564555170752,2.25031152514141,1
5.5564555170752,2.44479058349046,1
5.5564555170752,2.63926964183951,1
5.5564555170752,2.83374870018855,1
5.5564555170752,3.0282277585376,1
5.5564555170752,3.22270681688665,1
5.5564555170752,3.41718587523569,1
5.5564555170752,3.61166493358474,1
5.5564555170752,3.80614399193378,1
5.5564555170752,4.00062305028283,1
5.5564555170752,4.19510210863188,1
5.5564555170752,4.38958116698092,1
5.5564555170752,4.58406022532997,1
5.5564555170752,4.77853928367901,1
5.5564555170752,4.97301834202806,1
5.5564555170752,5.16749740037711,1
5.5564555170752,5.36197645872615,1
5.5564555170752,5.5564555170752,1
5.5564555170752,5.75093457542424,1
5.5564555170752,5.94541363377329,1
5.5564555170752,6.13989269212234,1
5.5564555170752,6.33437175047138,1
5.5564555170752,6.52885080882043,1
5.5564555170752,6.72332986716947,1
5.5564555170752,6.91780892551852,1
5.5564555170752,7.11228798386757,1
5.5564555170752,7.30676704221661,1
5.5564555170752,7.50124610056566,1
5.5564555170752,7.6957251589147,0.916684893675201
5.5564555170752,7.89020421726375,0.750776233593276
5.5564555170752,8.0846832756128,0.617891729108576
5.5564555170752,8.27916233396184,0.510887506916453
5.5564555170752,8.47364139231089,0.424283187876763
5.5564555170752,8.66812045065993,0.353848180774028
5.5564555170752,8.86259950900898,0.296297148511219
5.5564555170752,9.05707856735803,0.24906424545102
5.5564555170752,9.25155762570707,0.210134616329379
5.5564555170752,9.44603668405612,0.177917818498249
5.5564555170752,9.64051574240516,0.151152147745446
5.5564555170752,9.83499480075421,0.128831893642738
5.5564555170752,10.0294738591033,0.110151714579625
5.5564555170752,10.2239529174523,0.0944638715560201
5.5564555170752,10.4184319758013,0.0812451760173428
5.5564555170752,10.6129110341504,0.0700713167306007
5.5564555170752,10.8073900924994,0.0605968218159287
5.5564555170752,11.0018691508485,0.0525393462182842
5.5564555170752,11.1963482091975,0.0456672956737712
5.5564555170752,11.3908272675466,0.039790036554443
5.5564555170752,11.5853063258956,0.0347501190173864
5.5564555170752,11.7797853842447,0.0304170745873562
5.5564555170752,11.9742644425937,0.0266824502177345
5.5564555170752,12.1687435009428,0.0234558174151477
5.5564555170752,12.3632225592918,0.0206615533403345
5.5564555170752,12.5577016176409,0.0182362354485888
5.5564555170752,12.7521806759899,0.0161265255650027
5.5564555170752,12.9466597343389,0.0142874458001531
5.5564555170752,13.141138792688,0.0126809692672814
5.5564555170752,13.335617851037,0.0112748645638552
5.5564555170752,13.5300969093861,0.0100417454856932
5.5564555170752,13.7245759677351,0.00895828725134638
5.5564555170752,13.9190550260842,0.00800457823734203
5.5564555170752,14.1135340844332,0.00716358232655394
5.5564555170752,14.3080131427823,0.00693753315289048
5.5564555170752,14.5024922011313,0.00711891236047105
5.5564555170752,14.6969712594804,0.00729946376435289
5.5564555170752,14.8914503178294,0.00747913764350765
5.5564555170752,15.0859293761785,0.00765788845942121
5.5564555170752,15.2804084345275,0.0078356745956645
5.5564555170752,15.4748874928765,0.00801245811179781
5.5564555170752,15.6693665512256,0.00818820451103142
5.5564555170752,15.8638456095746,0.00836288252105196
5.5564555170752,16.0583246679237,0.00853646388741787
5.5564555170752,16.2528037262727,0.00870892317892947
5.5564555170752,16.4472827846218,0.0088802376043857
5.5564555170752,16.6417618429708,0.00905038684015075
5.5564555170752,16.8362409013199,0.0092193528679689
5.5564555170752,17.0307199596689,0.00938711982248201
5.5564555170752,17.225199018018,0.00955367384792367
5.5564555170752,17.419678076367,0.0097190029634837
5.5564555170752,17.6141571347161,0.00988309693685736
5.5564555170752,17.8086361930651,0.0100459471655153
5.5564555170752,18.0031152514141,0.0102075465652513
5.5564555170752,18.1975943097632,0.010367889465586
5.5564555170752,18.3920733681122,0.0105269715116265
5.5564555170752,18.5865524264613,0.0106847895720016
5.5564555170752,18.7810314848103,0.010841341652512
5.5564555170752,18.9755105431594,0.010996626815156
5.5564555170752,19.1699896015084,0.0111506451022075
5.5564555170752,19.3644686598575,0.0113033974650427
5.5564555170752,19.5589477182065,0.0114548856974287
5.5564555170752,19.7534267765556,0.0116051123730031
5.75093457542424,0.5,1
5.75093457542424,0.694479058349046,1
5.75093457542424,0.888958116698092,1
5.75093457542424,1.08343717504714,1
5.75093457542424,1.27791623339618,1
5.75093457542424,1.47239529174523,1
5.75093457542424,1.66687435009428,1
5.75093457542424,1.86135340844332,1
5.75093457542424,2.05583246679237,1
5.75093457542424,2.25031152514141,1
5.75093457542424,2.44479058349046,1
5.75093457542424,2.63926964183951,1
5.75093457542424,2.83374870018855,1
5.75093457542424,3.0282277585376,1
5.75093457542424,3.22270681688665,1
5.75093457542424,3.41718587523569,1
5.75093457542424,3.61166493358474,1
5.75093457542424,3.80614399193378,1
5.75093457542424,4.00062305028283,1
5.75093457542424,4.19510210863188,1
5.75093457542424,4.38958116698092,1
5.75093457542424,4.58406022532997,1
5.75093457542424,4.77853928367901,1
5.75093457542424,4.97301834202806,1
5.75093457542424,5.16749740037711,1
5.75093457542424,5.36197645872615,1
5.75093457542424,5.5564555170752,1
5.75093457542424,5.75093457542424,1
5.75093457542424,5.94541363377329,1
5.75093457542424,6.13989269212234,1
5.75093457542424,6.33437175047138,1
5.75093457542424,6.52885080882043,1
5.75093457542424,6.72332986716947,1
5.75093457542424,6.91780892551852,1
5.75093457542424,7.11228798386757,1
5.75093457542424,7.30676704221661,1
5.75093457542424,7.50124610056566,0.914608217221125
5.75093457542424,7.6957251589147,0.745256921004093
5.75093457542424,7.89020421726375,0.610374609717332
5.75093457542424,8.0846832756128,0.502340652416719
5.75093457542424,8.27916233396184,0.415347141652491
5.75093457542424,8.47364139231089,0.344938576399049
5.75093457542424,8.66812045065993,0.287675522446198
5.75093457542424,8.86259950900898,0.240887029038359
5.75093457542424,9.05707856735803,0.202487085778029
5.75093457542424,9.25155762570707,0.170837632694203
5.75093457542424,9.44603668405612,0.144645653616226
5.75093457542424,9.64051574240516,0.122885393889604
5.75093457542424,9.83499480075421,0.104739219600725
5.75093457542424,10.0294738591033,0.0895523949585447
5.75093457542424,10.2239529174523,0.0767983137364862
5.75093457542424,10.4184319758013,0.0660516281471242
5.75093457542424,10.6129110341504,0.0569673768136218
5.75093457542424,10.8073900924994,0.0492646940740072
5.75093457542424,11.0018691508485,0.0427140358310301
5.75093457542424,11.1963482091975,0.0371271179434065
5.75093457542424,11.3908272675466,0.03234895691399
5.75093457542424,11.5853063258956,0.028251547376976
5.75093457542424,11.7797853842447,0.0247288195860211
5.75093457542424,11.9742644425937,0.0216926021485847
5.75093457542424,12.1687435009428,0.0190693774786267
5.75093457542424,12.3632225592918,0.0167976648593441
5.75093457542424,12.5577016176409,0.0148259023082979
5.75093457542424,12.7521806759899,0.0131107263488145
5.75093457542424,12.9466597343389,0.0116155703442929
5.75093457542424,13.141138792688,0.0103095187634129
5.75093457542424,13.335617851037,0.00916636775360032
5.75093457542424,13.5300969093861,0.00816385256679713
5.75093457542424,13.7245759677351,0.0072830103566364
5.75093457542424,13.9190550260842,0.00650765314478014
5.75093457542424,14.1135340844332,0.00630545730224008
5.75093457542424,14.3080131427823,0.00648304297020548
5.75093457542424,14.5024922011313,0.00666005210821869
5.75093457542424,14.6969712594804,0.00683642459877355
5.75093457542424,14.8914503178294,0.00701210487443705
5.75093457542424,15.0859293761785,0.00718704165239278
5.75093457542424,15.2804084345275,0.00736118768207174
5.75093457542424,15.4748874928765,0.00753449950553874
5.75093457542424,15.6693665512256,0.0077069372302539
5.75093457542424,15.8638456095746,0.00787846431379285
5.75093457542424,16.0583246679237,0.0080490473600839
5.75093457542424,16.2528037262727,0.00821865592670465
5.75093457542424,16.4472827846218,0.00838726234277185
5.75093457542424,16.6417618429708,0.0085548415369556
5.75093457542424,16.8362409013199,0.0087213708751509
5.75093457542424,17.0307199596689,0.00888683000734579
5.75093457542424,17.225199018018,0.00905120072323407
5.75093457542424,17.419678076367,0.00921446681613182
5.75093457542424,17.6141571347161,0.00937661395477024
5.75093457542424,17.8086361930651,0.00953762956255114
5.75093457542424,18.0031152514141,0.0096975027038672
5.75093457542424,18.1975943097632,0.00985622397710487
5.75093457542424,18.3920733681122,0.0100137854139627
5.75093457542424,18.5865524264613,0.010170180384737
5.75093457542424,18.7810314848103,0.0103254035092386
5.75093457542424,18.9755105431594,0.0104794505730251
5.75093457542424,19.1699896015084,0.0106323184486454
5.75093457542424,19.3644686598575,0.0107840050216094
5.75093457542424,19.5589477182065,0.0109345091208115
5.75093457542424,19.7534267765556,0.0110838304531501
5.94541363377329,0.5,1
5.94541363377329,0.694479058349046,1
5.94541363377329,0.888958116698092,1
5.94541363377329,1.08343717504714,1
5.94541363377329,1.27791623339618,1
5.94541363377329,1.47239529174523,1
5.94541363377329,1.66687435009428,1
5.94541363377329,1.86135340844332,1
5.94541363377329,2.05583246679237,1
5.94541363377329,2.25031152514141,1
5.94541363377329,2.44479058349046,1
5.94541363377329,2.63926964183951,1
5.94541363377329,2.83374870018855,1
5.94541363377329,3.0282277585376,1
5.94541363377329,3.22270681688665,1
5.94541363377329,3.41718587523569,1
5.94541363377329,3.61166493358474,1
5.94541363377329,3.80614399193378,1
5.94541363377329,4.00062305028283,1
5.94541363377329,4.19510210863188,1
5.94541363377329,4.38958116698092,1
5.94541363377329,4.58406022532997,1
5.94541363377329,4.77853928367901,1
5.94541363377329,4.97301834202806,1
5.94541363377329,5.16749740037711,1
5.94541363377329,5.36197645872615,1
5.94541363377329,5.5564555170752,1
5.94541363377329,5.75093457542424,1
5.94541363377329,5.94541363377329,1
5.94541363377329,6.13989269212234,1
5.94541363377329,6.33437175047138,1
5.94541363377329,6.52885080882043,1
5.94541363377329,6.72332986716947,1
5.94541363377329,6.91780892551852,1
5.94541363377329,7.11228798386757,1
5.94541363377329,7.30676704221661,0.912425446037627
5.94541363377329,7.50124610056566,0.739489762361359
5.94541363377329,7.6957251589147,0.60256386618297
5.94541363377329,7.89020421726375,0.493507237954489
5.94541363377329,8.0846832756128,0.40615835576981
5.94541363377329,8.27916233396184,0.335821342182203
5.94541363377329,8.47364139231089,0.278893783248098
5.94541363377329,8.66812045065993,0.232594787282002
5.94541363377329,8.86259950900898,0.194764805853961
5.94541363377329,9.05707856735803,0.163717233372546
5.94541363377329,9.25155762570707,0.138127646378745
5.94541363377329,9.44603668405612,0.116950600273697
5.94541363377329,9.64051574240516,0.0993567398740468
5.94541363377329,9.83499480075421,0.0846849822187069
5.94541363377329,10.0294738591033,0.0724059526471257
5.94541363377329,10.2239529174523,0.0620938733169251
5.94541363377329,10.4184319758013,0.0534048370465149
5.94541363377329,10.6129110341504,0.0460599316177696
5.94541363377329,10.8073900924994,0.0398320682316643
5.94541363377329,11.0018691508485,0.0345356532025847
5.94541363377329,11.1963482091975,0.0300184528284137
5.94541363377329,11.3908272675466,0.0261551580343835
5.94541363377329,11.5853063258956,0.0228422724208803
5.94541363377329,11.7797853842447,0.0199940352325989
5.94541363377329,11.9742644425937,0.0175391571011635
5.94541363377329,12.1687435009428,0.0154181967256908
5.94541363377329,12.3632225592918,0.0135814449959823
5.94541363377329,12.5577016176409,0.0119872124132745
5.94541363377329,12.7521806759899,0.0106004382308383
5.94541363377329,12.9466597343389,0.00939155716279344
5.94541363377329,13.141138792688,0.00833557302117805
5.94541363377329,13.335617851037,0.00741129915978866
5.94541363377329,13.5300969093861,0.00660073382340322
5.94541363377329,13.7245759677351,0.00588854494907984
5.94541363377329,13.9190550260842,0.00570881523052999
5.94541363377329,14.1135340844332,0.00588197592325088
5.94541363377329,14.3080131427823,0.0060548218914722
5.94541363377329,14.5024922011313,0.00622728281714672
5.94541363377329,14.6969712594804,0.00639929324555827
5.94541363377329,14.8914503178294,0.0065707923213705
5.94541363377329,15.0859293761785,0.00674172353581926
5.94541363377329,15.2804084345275,0.00691203448503434
5.94541363377329,15.4748874928765,0.00708167663938525
5.94541363377329,15.6693665512256,0.00725060512367236
5.94541363377329,15.8638456095746,0.00741877850792773
5.94541363377329,16.0583246679237,0.00758615860854487
5.94541363377329,16.2528037262727,0.00775271029942409
5.94541363377329,16.4472827846218,0.00791840133279533
5.94541363377329,16.6417618429708,0.00808320216936377
5.94541363377329,16.8362409013199,0.00824708581741309
5.94541363377329,17.0307199596689,0.0084100276804961
5.94541363377329,17.225199018018,0.00857200541334093
5.94541363377329,17.419678076367,0.00873299878560376
5.94541363377329,17.6141571347161,0.0088929895531037
5.94541363377329,17.8086361930651,0.00905196133618256
5.94541363377329,18.0031152514141,0.00920989950484133
5.94541363377329,18.1975943097632,0.00936679107031512
5.94541363377329,18.3920733681122,0.0095226245827588
5.94541363377329,18.5865524264613,0.00967739003472872
5.94541363377329,18.7810314848103,0.00983107877015574
5.94541363377329,18.9755105431594,0.0099836833985197
5.94541363377329,19.1699896015084,0.0101351977139456
5.94541363377329,19.3644686598575,0.010285616618956
5.94541363377329,19.5589477182065,0.0104349360526248
5.94541363377329,19.7534267765556,0.0105831529228918
6.13989269212234,0.5,1
6.13989269212234,0.694479058349046,1
6.13989269212234,0.888958116698092,1
6.13989269212234,1.08343717504714,1
6.13989269212234,1.27791623339618,1
6.13989269212234,1.47239529174523,1
6.13989269212234,1.66687435009428,1
6.13989269212234,1.86135340844332,1
6.13989269212234,2.05583246679237,1
6.13989269212234,2.25031152514141,1
6.13989269212234,2.44479058349046,1
6.13989269212234,2.63926964183951,1
6.13989269212234,2.83374870018855,1
6.13989269212234,3.0282277585376,1
6.13989269212234,3.22270681688665,1
6.13989269212234,3.41718587523569,1
6.13989269212234,3.61166493358474,1
6.13989269212234,3.80614399193378,1
6.13989269212234,4.00062305028283,1
6.13989269212234,4.19510210863188,1
6.13989269212234,4.38958116698092,1
6.13989269212234,4.58406022532997,1
6.13989269212234,4.77853928367901,1
6.13989269212234,4.97301834202806,1
6.13989269212234,5.16749740037711,1
6.13989269212234,5.36197645872615,1
6.13989269212234,5.5564555170752,1
6.13989269212234,5.75093457542424,1
6.13989269212234,5.94541363377329,1
6.13989269212234,6.13989269212234,1
6.13989269212234,6.33437175047138,1
6.13989269212234,6.52885080882043,1
6.13989269212234,6.72332986716947,1
6.13989269212234,6.91780892551852,1
6.13989269212234,7.11228798386757,0.91012824326432
6.13989269212234,7.30676704221661,0.733457863380702
6.13989269212234,7.50124610056566,0.594442629202056
6.13989269212234,7.6957251589147,0.484374046953915
6.13989269212234,7.89020421726375,0.396708318345261
6.13989269212234,8.0846832756128,0.326492472465371
6.13989269212234,8.27916233396184,0.26995170420142
6.13989269212234,8.47364139231089,0.224190194672492
6.13989269212234,8.66812045065993,0.186972509868287
6.13989269212234,8.86259950900898,0.156562685733682
6.13989269212234,9.05707856735803,0.131604935734196
6.13989269212234,9.25155762570707,0.11103461529566
6.13989269212234,9.44603668405612,0.0940113384280809
6.13989269212234,9.64051574240516,0.0798684237237783
6.13989269212234,9.83499480075421,0.0680744562619355
6.13989269212234,10.0294738591033,0.0582038955130314
6.13989269212234,10.2239529174523,0.0499144777799038
6.13989269212234,10.4184319758013,0.0429297515149705
6.13989269212234,10.6129110341504,0.0370255117045885
6.13989269212234,10.8073900924994,0.0320192118557225
6.13989269212234,11.0018691508485,0.0277616615345689
6.13989269212234,11.1963482091975,0.0241304869007508
6.13989269212234,11.3908272675466,0.0210249576133505
6.13989269212234,11.5853063258956,0.018361877561981
6.13989269212234,11.7797853842447,0.0160723075246805
6.13989269212234,11.9742644425937,0.0140989411779155
6.13989269212234,12.1687435009428,0.0123939963278295
6.13989269212234,12.3632225592918,0.0109175140518439
6.13989269212234,12.5577016176409,0.00963598203306615
6.13989269212234,12.7521806759899,0.00852121651084372
6.13989269212234,12.9466597343389,0.0075494512788458
6.13989269212234,13.141138792688,0.00670059302348189
6.13989269212234,13.335617851037,0.0059576107507962
6.13989269212234,13.5300969093861,0.00530603365774435
6.13989269212234,13.7245759677351,0.00514736899562938
6.13989269212234,13.9190550260842,0.00531550329271692
6.13989269212234,14.1135340844332,0.00548359287225671
6.13989269212234,14.3080131427823,0.00565155758790802
6.13989269212234,14.5024922011313,0.00581932240199298
6.13989269212234,14.6969712594804,0.00598681713063957
6.13989269212234,14.8914503178294,0.00615397619735044
6.13989269212234,15.0859293761785,0.0063207383953766
6.13989269212234,15.2804084345275,0.00648704665913503
6.13989269212234,15.4748874928765,0.00665284784479198
6.13989269212234,15.6693665512256,0.00681809252003795
6.13989269212234,15.8638456095746,0.00698273476300283
6.13989269212234,16.0583246679237,0.00714673197019574
6.13989269212234,16.2528037262727,0.00731004467330446
6.13989269212234,16.4472827846218,0.00747263636464917
6.13989269212234,16.6417618429708,0.00763447333105526
6.13989269212234,16.8362409013199,0.00779552449588641
6.13989269212234,17.0307199596689,0.00795576126896319
6.13989269212234,17.225199018018,0.00811515740408083
6.13989269212234,17.419678076367,0.00827368886383304
6.13989269212234,17.6141571347161,0.00843133369144574
6.13989269212234,17.8086361930651,0.00858807188932412
6.13989269212234,18.0031152514141,0.00874388530401889
6.13989269212234,18.1975943097632,0.00889875751732157
6.13989269212234,18.3920733681122,0.00905267374320434
6.13989269212234,18.5865524264613,0.00920562073032737
6.13989269212234,18.7810314848103,0.00935758666984327
6.13989269212234,18.9755105431594,0.00950856110823856
6.13989269212234,19.1699896015084,0.00965853486495924
6.13989269212234,19.3644686598575,0.00980749995457835
6.13989269212234,19.5589477182065,0.00995544951327197
6.13989269212234,19.7534267765556,0.0101023777293805
6.33437175047138,0.5,1
6.33437175047138,0.694479058349046,1
6.33437175047138,0.888958116698092,1
6.33437175047138,1.08343717504714,1
6.33437175047138,1.27791623339618,1
6.33437175047138,1.47239529174523,1
6.33437175047138,1.66687435009428,1
6.33437175047138,1.86135340844332,1
6.33437175047138,2.05583246679237,1
6.33437175047138,2.25031152514141,1
6.33437175047138,2.44479058349046,1
6.33437175047138,2.63926964183951,1
6.33437175047138,2.83374870018855,1
6.33437175047138,3.0282277585376,1
6.33437175047138,3.22270681688665,1
6.33437175047138,3.41718587523569,1
6.33437175047138,3.61166493358474,1
6.33437175047138,3.80614399193378,1
6.33437175047138,4.00062305028283,1
6.33437175047138,4.19510210863188,1
6.33437175047138,4.38958116698092,1
6.33437175047138,4.58406022532997,1
6.33437175047138,4.77853928367901,1
6.33437175047138,4.97301834202806,1
6.33437175047138,5.16749740037711,1
6.33437175047138,5.36197645872615,1
6.33437175047138,5.5564555170752,1
6.33437175047138,5.75093457542424,1
6.33437175047138,5.94541363377329,1
6.33437175047138,6.13989269212234,1
6.33437175047138,6.33437175047138,1
6.33437175047138,6.52885080882043,1
6.33437175047138,6.72332986716947,1
6.33437175047138,6.91780892551852,0.907707375864372
6.33437175047138,7.11228798386757,0.727142780250389
6.33437175047138,7.30676704221661,0.585992791589771
6.33437175047138,7.50124610056566,0.474927208661298
6.33437175047138,7.6957251589147,0.386988420357057
6.33437175047138,7.89020421726375,0.316948289084414
6.33437175047138,8.0846832756128,0.260849661480449
6.33437175047138,8.27916233396184,0.215676674335821
6.33437175047138,8.47364139231089,0.179115726454483
6.33437175047138,8.66812045065993,0.149380828099997
6.33437175047138,8.86259950900898,0.125085038762823
6.33437175047138,9.05707856735803,0.105145159017602
6.33437175047138,9.25155762570707,0.0887105959711118
6.33437175047138,9.44603668405612,0.0751099270960674
6.33437175047138,9.64051574240516,0.0638105103434944
6.33437175047138,9.83499480075421,0.054387774202895
6.33437175047138,10.0294738591033,0.0465017350224758
6.33437175047138,10.2239529174523,0.0398789427932132
6.33437175047138,10.4184319758013,0.0342985278207526
6.33437175047138,10.6129110341504,0.0295813625390909
6.33437175047138,10.8073900924994,0.0255816022659507
6.33437175047138,11.0018691508485,0.0221800519893921
6.33437175047138,11.1963482091975,0.01927894169164
6.33437175047138,11.3908272675466,0.0167977933294157
6.33437175047138,11.5853063258956,0.0146701377523986
6.33437175047138,11.7797853842447,0.012840896285801
6.33437175047138,11.9742644425937,0.0112642843056117
6.33437175047138,12.1687435009428,0.00990212644748541
6.33437175047138,12.3632225592918,0.00872249771373694
6.33437175047138,12.5577016176409,0.00769862359268816
6.33437175047138,12.7521806759899,0.00680798679819776
6.33437175047138,12.9466597343389,0.00603159942886259
6.33437175047138,13.141138792688,0.00535340802406675
6.33437175047138,13.335617851037,0.00475980574940299
6.33437175047138,13.5300969093861,0.00462079633961679
6.33437175047138,13.7245759677351,0.00478333717671291
6.33437175047138,13.9190550260842,0.00494610893345651
6.33437175047138,14.1135340844332,0.00510902219684798
6.33437175047138,14.3080131427823,0.00527199282582265
6.33437175047138,14.5024922011313,0.00543494171410757
6.33437175047138,14.6969712594804,0.00559779455794723
6.33437175047138,14.8914503178294,0.00576048162954886
6.33437175047138,15.0859293761785,0.00592293755690107
6.33437175047138,15.2804084345275,0.00608510111045315
6.33437175047138,15.4748874928765,0.00624691499700312
6.33437175047138,15.6693665512256,0.00640832566102447
6.33437175047138,15.8638456095746,0.00656928309356499
6.33437175047138,16.0583246679237,0.00672974064876907
6.33437175047138,16.2528037262727,0.0068896548680089
6.33437175047138,16.4472827846218,0.00704898531155515
6.33437175047138,16.6417618429708,0.00720769439767395
6.33437175047138,16.8362409013199,0.00736574724900185
6.33437175047138,17.0307199596689,0.00752311154602235
6.33437175047138,17.225199018018,0.00767975738744737
6.33437175047138,17.419678076367,0.00783565715728978
6.33437175047138,17.6141571347161,0.00799078539840307
6.33437175047138,17.8086361930651,0.00814511869225553
6.33437175047138,18.0031152514141,0.00829863554470267
6.33437175047138,18.1975943097632,0.00845131627751956
6.33437175047138,18.3920733681122,0.00860314292545428
6.33437175047138,18.5865524264613,0.00875409913856734
6.33437175047138,18.7810314848103,0.00890417008962354
6.33437175047138,18.9755105431594,0.00905334238630893
6.33437175047138,19.1699896015084,0.00920160398804966
6.33437175047138,19.3644686598575,0.00934894412721694
6.33437175047138,19.5589477182065,0.00949535323450779
6.33437175047138,19.7534267765556,0.00964082286829931
6.52885080882043,0.5,1
6.52885080882043,0.694479058349046,1
6.52885080882043,0.888958116698092,1
6.52885080882043,1.08343717504714,1
6.52885080882043,1.27791623339618,1
6.52885080882043,1.47239529174523,1
6.52885080882043,1.66687435009428,1
6.52885080882043,1.86135340844332,1
6.52885080882043,2.05583246679237,1
6.52885080882043,2.25031152514141,1
6.52885080882043,2.44479058349046,1
6.52885080882043,2.63926964183951,1
6.52885080882043,2.83374870018855,1
6.52885080882043,3.0282277585376,1
6.52885080882043,3.22270681688665,1
6.52885080882043,3.41718587523569,1
6.52885080882043,3.61166493358474,1
6.52885080882043,3.80614399193378,1
6.52885080882043,4.00062305028283,1
6.52885080882043,4.19510210863188,1
6.52885080882043,4.38958116698092,1
6.52885080882043,4.58406022532997,1
6.52885080882043,4.77853928367901,1
6.52885080882043,4.97301834202806,1
6.52885080882043,5.16749740037711,1
6.52885080882043,5.36197645872615,1
6.52885080882043,5.5564555170752,1
6.52885080882043,5.75093457542424,1
6.52885080882043,5.94541363377329,1
6.52885080882043,6.13989269212234,1
6.52885080882043,6.33437175047138,1
6.52885080882043,6.52885080882043,1
6.52885080882043,6.72332986716947,0.905152591002018
6.52885080882043,6.91780892551852,0.720524341120151
6.52885080882043,7.11228798386757,0.577194905066487
6.52885080882043,7.30676704221661,0.465152185922598
6.52885080882043,7.50124610056566,0.376990011538525
6.52885080882043,7.6957251589147,0.307185535793816
6.52885080882043,7.89020421726375,0.251588742400864
6.52885080882043,8.0846832756128,0.20705850306729
6.52885080882043,8.27916233396184,0.171200871341187
6.52885080882043,8.47364139231089,0.142179345700456
6.52885080882043,8.66812045065993,0.118576234593488
6.52885080882043,8.86259950900898,0.099290605689689
6.52885080882043,9.05707856735803,0.0834626317220218
6.52885080882043,9.25155762570707,0.0704171249590152
6.52885080882043,9.44603668405612,0.0596211203868887
6.52885080882043,9.64051574240516,0.0506518148296468
6.52885080882043,9.83499480075421,0.0431721898648401
6.52885080882043,10.0294738591033,0.036912371628695
6.52885080882043,10.2239529174523,0.0316552996534662
6.52885080882043,10.4184319758013,0.0272256509273221
6.52885080882043,10.6129110341504,0.0234812367065083
6.52885080882043,10.8073900924994,0.0203062876953266
6.52885080882043,11.0018691508485,0.0176061887020022
6.52885080882043,11.1963482091975,0.0153033313700188
6.52885080882043,11.3908272675466,0.0133338334498211
6.52885080882043,11.5853063258956,0.0116449327385087
6.52885080882043,11.7797853842447,0.0101929086198165
6.52885080882043,11.9742644425937,0.0089414179539548
6.52885080882043,12.1687435009428,0.00786015771599161
6.52885080882043,12.3632225592918,0.0069237863272044
6.52885080882043,12.5577016176409,0.00611105058650808
6.52885080882043,12.7521806759899,0.00540407661384817
6.52885080882043,12.9466597343389,0.00478779210121925
6.52885080882043,13.141138792688,0.00424945405518481
6.52885080882043,13.335617851037,0.00412868692721145
6.52885080882043,13.5300969093861,0.00428510604048766
6.52885080882043,13.7245759677351,0.00444203453321685
6.52885080882043,13.9190550260842,0.00459937448821944
6.52885080882043,14.1135340844332,0.00475703332710385
6.52885080882043,14.3080131427823,0.00491492360041688
6.52885080882043,14.5024922011313,0.00507296277822205
6.52885080882043,14.6969712594804,0.00523107304250272
6.52885080882043,14.8914503178294,0.00538918108252892
6.52885080882043,15.0859293761785,0.00554721789410621
6.52885080882043,15.2804084345275,0.00570511858343595
6.52885080882043,15.4748874928765,0.00586282217615532
6.52885080882043,15.6693665512256,0.00602027143198857
6.52885080882043,15.8638456095746,0.00617741266532544
6.52885080882043,16.0583246679237,0.0063341955719445
6.52885080882043,16.2528037262727,0.00649057306201755
6.52885080882043,16.4472827846218,0.00664650109946231
6.52885080882043,16.6417618429708,0.00680193854765414
6.52885080882043,16.8362409013199,0.0069568470214601
6.52885080882043,17.0307199596689,0.0071111907455207
6.52885080882043,17.225199018018,0.00726493641867341
6.52885080882043,17.419678076367,0.00741805308438739
6.52885080882043,17.6141571347161,0.00757051200705925
6.52885080882043,17.8086361930651,0.00772228655400487
6.52885080882043,18.0031152514141,0.00787335208297112
6.52885080882043,18.1975943097632,0.00802368583498371
6.52885080882043,18.3920733681122,0.0081732668323414
6.52885080882043,18.5865524264613,0.0083220757815654
6.52885080882043,18.7810314848103,0.00847009498110996
6.52885080882043,18.9755105431594,0.00861730823364254
6.52885080882043,19.1699896015084,0.00876370076270193
6.52885080882043,19.3644686598575,0.00890925913354761
6.52885080882043,19.5589477182065,0.0090539711780151
6.52885080882043,19.7534267765556,0.00919782592319853
6.72332986716947,0.5,1
6.72332986716947,0.694479058349046,1
6.72332986716947,0.888958116698092,1
6.72332986716947,1.08343717504714,1
6.72332986716947,1.27791623339618,1
6.72332986716947,1.47239529174523,1
6.72332986716947,1.66687435009428,1
6.72332986716947,1.86135340844332,1
6.72332986716947,2.05583246679237,1
6.72332986716947,2.25031152514141,1
6.72332986716947,2.44479058349046,1
6.72332986716947,2.63926964183951,1
6.72332986716947,2.83374870018855,1
6.72332986716947,3.0282277585376,1
6.72332986716947,3.22270681688665,1
6.72332986716947,3.41718587523569,1
6.72332986716947,3.61166493358474,1
6.72332986716947,3.80614399193378,1
6.72332986716947,4.00062305028283,1
6.72332986716947,4.19510210863188,1
6.72332986716947,4.38958116698092,1
6.72332986716947,4.58406022532997,1
6.72332986716947,4.77853928367901,1
6.72332986716947,4.97301834202806,1
6.72332986716947,5.16749740037711,1
6.72332986716947,5.36197645872615,1
6.72332986716947,5.5564555170752,1
6.72332986716947,5.75093457542424,1
6.72332986716947,5.94541363377329,1
6.72332986716947,6.13989269212234,1
6.72332986716947,6.33437175047138,1
6.72332986716947,6.52885080882043,0.902452471399099
6.72332986716947,6.72332986716947,0.71358044296395
6.72332986716947,6.91780892551852,0.568028069094572
6.72332986716947,7.11228798386757,0.455033770138057
6.72332986716947,7.30676704221661,0.366704471904403
6.72332986716947,7.50124610056566,0.297201490777201
6.72332986716947,7.6957251589147,0.242170870285209
6.72332986716947,7.89020421726375,0.198340929509367
6.72332986716947,8.0846832756128,0.163235348168914
6.72332986716947,8.27916233396184,0.134966849591867
6.72332986716947,8.47364139231089,0.112087620909246
6.72332986716947,8.66812045065993,0.0934800196644738
6.72332986716947,8.86259950900898,0.0782761217219442
6.72332986716947,9.05707856735803,0.0657980790279863
6.72332986716947,9.25155762570707,0.0555136047999114
6.72332986716947,9.44603668405612,0.0470025340684112
6.72332986716947,9.64051574240516,0.039931548362531
6.72332986716947,9.83499480075421,0.0340349579438012
6.72332986716947,10.0294738591033,0.0291000067386377
6.72332986716947,10.2239529174523,0.0249555743124715
6.72332986716947,10.4184319758013,0.0214634441107809
6.72332986716947,10.6129110341504,0.0185115211036657
6.72332986716947,10.8073900924994,0.0160085381322764
6.72332986716947,11.0018691508485,0.0138799049550018
6.72332986716947,11.1963482091975,0.0120644387326488
6.72332986716947,11.3908272675466,0.0105117776539732
6.72332986716947,11.5853063258956,0.00918032643825456
6.72332986716947,11.7797853842447,0.00803561777353792
6.72332986716947,11.9742644425937,0.0070490004091417
6.72332986716947,12.1687435009428,0.00619658484160634
6.72332986716947,12.3632225592918,0.00545839294221636
6.72332986716947,12.5577016176409,0.00481766967011402
6.72332986716947,12.7521806759899,0.00426032408486173
6.72332986716947,12.9466597343389,0.00377447387586357
6.72332986716947,13.141138792688,0.00367053889998957
6.72332986716947,13.335617851037,0.003820351331628
6.72332986716947,13.5300969093861,0.00397095139109071
6.72332986716947,13.7245759677351,0.00412223362952518
6.72332986716947,13.9190550260842,0.00427409789308001
6.72332986716947,14.1135340844332,0.00442644915076563
6.72332986716947,14.3080131427823,0.00457919731739821
6.72332986716947,14.5024922011313,0.00473225707363832
6.72332986716947,14.6969712594804,0.00488554768481377
6.72332986716947,14.8914503178294,0.00503899281993764
6.72332986716947,15.0859293761785,0.00519252037209072
6.72332986716947,15.2804084345275,0.00534606228112905
6.72332986716947,15.4748874928765,0.00549955435949785
6.72332986716947,15.6693665512256,0.0056529361217782
6.72332986716947,15.8638456095746,0.00580615061846098
6.72332986716947,16.0583246679237,0.00595914427432941
6.72332986716947,16.2528037262727,0.00611186673173481
6.72332986716947,16.4472827846218,0.0062642706989692
6.72332986716947,16.6417618429708,0.0064163118038684
6.72332986716947,16.8362409013199,0.00656794845272212
6.72332986716947,17.0307199596689,0.00671914169451795
6.72332986716947,17.225199018018,0.00686985509050637
6.72332986716947,17.419678076367,0.00702005458904015
6.72332986716947,17.6141571347161,0.0071697084056144
6.72332986716947,17.8086361930651,0.00731878690801116
6.72332986716947,18.0031152514141,0.00746726250643483
6.72332986716947,18.1975943097632,0.00761510954851144
6.72332986716947,18.3920733681122,0.00776230421901286
6.72332986716947,18.5865524264613,0.00790882444416099
6.72332986716947,18.7810314848103,0.00805464980035969
6.72332986716947,18.9755105431594,0.00819976142720052
6.72332986716947,19.1699896015084,0.0083441419445844
6.72332986716947,19.3644686598575,0.00848777537380306
6.72332986716947,19.5589477182065,0.00863064706242305
6.72332986716947,19.7534267765556,0.0087727436128174
6.91780892551852,0.5,1
6.91780892551852,0.694479058349046,1
6.91780892551852,0.888958116698092,1
6.91780892551852,1.08343717504714,1
6.91780892551852,1.27791623339618,1
6.91780892551852,1.47239529174523,1
6.91780892551852,1.66687435009428,1
6.91780892551852,1.86135340844332,1
6.91780892551852,2.05583246679237,1
6.91780892551852,2.25031152514141,1
6.91780892551852,2.44479058349046,1
6.91780892551852,2.63926964183951,1
6.91780892551852,2.83374870018855,1
6.91780892551852,3.0282277585376,1
6.91780892551852,3.22270681688665,1
6.91780892551852,3.41718587523569,1
6.91780892551852,3.61166493358474,1
6.91780892551852,3.80614399193378,1
6.91780892551852,4.00062305028283,1
6.91780892551852,4.19510210863188,1
6.91780892551852,4.38958116698092,1
6.91780892551852,4.58406022532997,1
6.91780892551852,4.77853928367901,1
6.91780892551852,4.97301834202806,1
6.91780892551852,5.16749740037711,1
6.91780892551852,5.36197645872615,1
6.91780892551852,5.5564555170752,1
6.91780892551852,5.75093457542424,1
6.91780892551852,5.94541363377329,1
6.91780892551852,6.13989269212234,1
6.91780892551852,6.33437175047138,0.89959426538415
6.91780892551852,6.52885080882043,0.706286819908748
6.91780892551852,6.72332986716947,0.558469811743913
6.91780892551852,6.91780892551852,0.444556086059284
6.91780892551852,7.11228798386757,0.356123302497741
6.91780892551852,7.30676704221661,0.286994100538219
6.91780892551852,7.50124610056566,0.232598948360946
6.91780892551852,7.6957251589147,0.189530306879321
6.91780892551852,7.89020421726375,0.155227658852479
6.91780892551852,8.0846832756128,0.127752960525645
6.91780892551852,8.27916233396184,0.105629171632226
6.91780892551852,8.47364139231089,0.0877231896771192
6.91780892551852,8.66812045065993,0.0731603135968699
6.91780892551852,8.86259950900898,0.061261279499929
6.91780892551852,9.05707856735803,0.0514955828318951
6.91780892551852,9.25155762570707,0.0434466397272027
6.91780892551852,9.44603668405612,0.0367856162700336
6.91780892551852,9.64051574240516,0.0312516472621325
6.91780892551852,9.83499480075421,0.0266367958132885
6.91780892551852,10.0294738591033,0.022774552533378
6.91780892551852,10.2239529174523,0.0195309933528423
6.91780892551852,10.4184319758013,0.0167979457818877
6.91780892551852,10.6129110341504,0.0144876808323346
6.91780892551852,10.8073900924994,0.0125287700429302
6.91780892551852,11.0018691508485,0.0108628368163319
6.91780892551852,11.1963482091975,0.00944199759712124
6.91780892551852,11.3908272675466,0.00822683769628593
6.91780892551852,11.5853063258956,0.00718480337889348
6.91780892551852,11.7797853842447,0.00628891947569877
6.91780892551852,11.9742644425937,0.00551676264434142
6.91780892551852,12.1687435009428,0.0048496362310225
6.91780892551852,12.3632225592918,0.00427190474307584
6.91780892551852,12.5577016176409,0.00377045517466465
6.91780892551852,12.7521806759899,0.00333425952616946
6.91780892551852,12.9466597343389,0.00324575583937701
6.91780892551852,13.141138792688,0.00338852445191957
6.91780892551852,13.335617851037,0.00353235548501594
6.91780892551852,13.5300969093861,0.00367713714682439
6.91780892551852,13.7245759677351,0.0038227627724542
6.91780892551852,13.9190550260842,0.00396913070059964
6.91780892551852,14.1135340844332,0.00411614413902618
6.91780892551852,14.3080131427823,0.00426371102158983
6.91780892551852,14.5024922011313,0.00441174385908526
6.91780892551852,14.6969712594804,0.00456015958588044
6.91780892551852,14.8914503178294,0.00470887940399993
6.91780892551852,15.0859293761785,0.00485782862606037
6.91780892551852,15.2804084345275,0.005006936518237
6.91780892551852,15.4748874928765,0.0051561361442441
6.91780892551852,15.6693665512256,0.00530536421114265
6.91780892551852,15.8638456095746,0.00545456091764153
6.91780892551852,16.0583246679237,0.00560366980543186
6.91780892551852,16.2528037262727,0.00575263761398454
6.91780892551852,16.4472827846218,0.00590141413914768
6.91780892551852,16.6417618429708,0.0060499520957997
6.91780892551852,16.8362409013199,0.00619820698474581
6.91780892551852,17.0307199596689,0.00634613696398693
6.91780892551852,17.225199018018,0.00649370272444078
6.91780892551852,17.419678076367,0.00664086737015333
6.91780892551852,17.6141571347161,0.0067875963030039
6.91780892551852,17.8086361930651,0.00693385711187781
6.91780892551852,18.0031152514141,0.00707961946625706
6.91780892551852,18.1975943097632,0.00722485501415932
6.91780892551852,18.3920733681122,0.00736953728433974
6.91780892551852,18.5865524264613,0.00751364159265766
6.91780892551852,18.7810314848103,0.00765714495249982
6.91780892551852,18.9755105431594,0.00780002598914489
6.91780892551852,19.1699896015084,0.00794226485794764
6.91780892551852,19.3644686598575,0.00808384316621813
6.91780892551852,19.5589477182065,0.0082247438986683
6.91780892551852,19.7534267765556,0.00836495134629735
7.11228798386757,0.5,1
7.11228798386757,0.694479058349046,1
7.11228798386757,0.888958116698092,1
7.11228798386757,1.08343717504714,1
7.11228798386757,1.27791623339618,1
7.11228798386757,1.47239529174523,1
7.11228798386757,1.66687435009428,1
7.11228798386757,1.86135340844332,1
7.11228798386757,2.05583246679237,1
7.11228798386757,2.25031152514141,1
7.11228798386757,2.44479058349046,1
7.11228798386757,2.63926964183951,1
7.11228798386757,2.83374870018855,1
7.11228798386757,3.0282277585376,1
7.11228798386757,3.22270681688665,1
7.11228798386757,3.41718587523569,1
7.11228798386757,3.61166493358474,1
7.11228798386757,3.80614399193378,1
7.11228798386757,4.00062305028283,1
7.11228798386757,4.19510210863188,1
7.11228798386757,4.38958116698092,1
7.11228798386757,4.58406022532997,1
7.11228798386757,4.77853928367901,1
7.11228798386757,4.97301834202806,1
7.11228798386757,5.16749740037711,1
7.11228798386757,5.36197645872615,1
7.11228798386757,5.5564555170752,1
7.11228798386757,5.75093457542424,1
7.11228798386757,5.94541363377329,1
7.11228798386757,6.13989269212234,0.896563686320084
7.11228798386757,6.33437175047138,0.698616778438295
7.11228798386757,6.52885080882043,0.548495962863183
7.11228798386757,6.72332986716947,0.433702609885987
7.11228798386757,6.91780892551852,0.345238239758288
7.11228798386757,7.11228798386757,0.276562139056697
7.11228798386757,7.30676704221661,0.22287702541455
7.11228798386757,7.50124610056566,0.180634241707476
7.11228798386757,7.6957251589147,0.147187523868786
7.11228798386757,7.89020421726375,0.120548397344139
7.11228798386757,8.0846832756128,0.0992117948642861
7.11228798386757,8.27916233396184,0.0820306603036196
7.11228798386757,8.47364139231089,0.0681250365023062
7.11228798386757,8.66812045065993,0.0568156385176098
7.11228798386757,8.86259950900898,0.0475749561486727
7.11228798386757,9.05707856735803,0.0399910043517879
7.11228798386757,9.25155762570707,0.0337402678608964
7.11228798386757,9.44603668405612,0.0285673772280707
7.11228798386757,9.64051574240516,0.0242697468973279
7.11228798386757,9.83499480075421,0.0206858949584919
7.11228798386757,10.0294738591033,0.0176865117236468
7.11228798386757,10.2239529174523,0.0151675929704107
7.11228798386757,10.4184319758013,0.0130451329205753
7.11228798386757,10.6129110341504,0.0112510020345736
7.11228798386757,10.8073900924994,0.00972972961477075
7.11228798386757,11.0018691508485,0.00843598092311764
7.11228798386757,11.1963482091975,0.00733257002311609
7.11228798386757,11.3908272675466,0.00638888782340081
7.11228798386757,11.5853063258956,0.00557965338755435
7.11228798386757,11.7797853842447,0.00488391804286832
7.11228798386757,11.9742644425937,0.00428426802426617
7.11228798386757,12.1687435009428,0.00376618367933659
7.11228798386757,12.3632225592918,0.0033175226257456
7.11228798386757,12.5577016176409,0.00292810142163967
7.11228798386757,12.7521806759899,0.00285364424291604
7.11228798386757,12.9466597343389,0.00298898417999107
7.11228798386757,13.141138792688,0.00312565444393012
7.11228798386757,13.335617851037,0.00326353830700648
7.11228798386757,13.5300969093861,0.00340252386366758
7.11228798386757,13.7245759677351,0.00354250396738356
7.11228798386757,13.9190550260842,0.00368337614929432
7.11228798386757,14.1135340844332,0.00382504252204003
7.11228798386757,14.3080131427823,0.00396740967171583
7.11228798386757,14.5024922011313,0.00411038854049689
7.11228798386757,14.6969712594804,0.00425389430213117
7.11228798386757,14.8914503178294,0.00439784623218958
7.11228798386757,15.0859293761785,0.00454216757469187
7.11228798386757,15.2804084345275,0.00468678540648881
7.11228798386757,15.4748874928765,0.00483163050057206
7.11228798386757,15.6693665512256,0.00497663718930106
7.11228798386757,15.8638456095746,0.00512174322837642
7.11228798386757,16.0583246679237,0.00526688966225074
7.11228798386757,16.2528037262727,0.00541202069154683
7.11228798386757,16.4472827846218,0.00555708354294905
7.11228798386757,16.6417618429708,0.00570202834194239
7.11228798386757,16.8362409013199,0.00584680798869609
7.11228798386757,17.0307199596689,0.00599137803732137
7.11228798386757,17.225199018018,0.00613569657867475
7.11228798386757,17.419678076367,0.00627972412682947
7.11228798386757,17.6141571347161,0.0064234235092953
7.11228798386757,17.8086361930651,0.00656675976103111
7.11228798386757,18.0031152514141,0.00670970002226499
7.11228798386757,18.1975943097632,0.00685221344011086
7.11228798386757,18.3920733681122,0.00699427107394972
7.11228798386757,18.5865524264613,0.00713584580452628
7.11228798386757,18.7810314848103,0.00727691224669707
7.11228798386757,18.9755105431594,0.00741744666575547
7.11228798386757,19.1699896015084,0.00755742689724829
7.11228798386757,19.3644686598575,0.00769683227019339
7.11228798386757,19.5589477182065,0.00783564353360054
7.11228798386757,19.7534267765556,0.00797384278619496
7.30676704221661,0.5,1
7.30676704221661,0.694479058349046,1
7.30676704221661,0.888958116698092,1
7.30676704221661,1.08343717504714,1
7.30676704221661,1.27791623339618,1
7.30676704221661,1.47239529174523,1
7.30676704221661,1.66687435009428,1
7.30676704221661,1.86135340844332,1
7.30676704221661,2.05583246679237,1
7.30676704221661,2.25031152514141,1
7.30676704221661,2.44479058349046,1
7.30676704221661,2.63926964183951,1
7.30676704221661,2.83374870018855,1
7.30676704221661,3.0282277585376,1
7.30676704221661,3.22270681688665,1
7.30676704221661,3.41718587523569,1
7.30676704221661,3.61166493358474,1
7.30676704221661,3.80614399193378,1
7.30676704221661,4.00062305028283,1
7.30676704221661,4.19510210863188,1
7.30676704221661,4.38958116698092,1
7.30676704221661,4.58406022532997,1
7.30676704221661,4.77853928367901,1
7.30676704221661,4.97301834202806,1
7.30676704221661,5.16749740037711,1
7.30676704221661,5.36197645872615,1
7.30676704221661,5.5564555170752,1
7.30676704221661,5.75093457542424,1
7.30676704221661,5.94541363377329,0.893344674783943
7.30676704221661,6.13989269212234,0.690540894075115
7.30676704221661,6.33437175047138,0.538080520279321
7.30676704221661,6.52885080882043,0.42245620514337
7.30676704221661,6.72332986716947,0.334041398913472
7.30676704221661,6.91780892551852,0.265905396782371
7.30676704221661,7.11228798386757,0.213010486243758
7.30676704221661,7.30676704221661,0.17166176005886
7.30676704221661,7.50124610056566,0.139126012655312
7.30676704221661,7.6957251589147,0.11336506918569
7.30676704221661,7.89020421726375,0.092847389819026
7.30676704221661,8.0846832756128,0.076413759082277
7.30676704221661,8.27916233396184,0.0631807046972125
7.30676704221661,8.47364139231089,0.0524704762561702
7.30676704221661,8.66812045065993,0.0437598827813688
7.30676704221661,8.86259950900898,0.0366426314781169
7.30676704221661,9.05707856735803,0.0308014079996837
7.30676704221661,9.25155762570707,0.0259870381663877
7.30676704221661,9.44603668405612,0.0220028342809886
7.30676704221661,9.64051574240516,0.0186927632438978
7.30676704221661,9.83499480075421,0.0159324503293358
7.30676704221661,10.0294738591033,0.0136223001277756
7.30676704221661,10.2239529174523,0.0116822077121419
7.30676704221661,10.4184319758013,0.0100474711253103
7.30676704221661,10.6129110341504,0.00866561642272636
7.30676704221661,10.8073900924994,0.00749391960639173
7.30676704221661,11.0018691508485,0.00649746347965574
7.30676704221661,11.1963482091975,0.00564760712137884
7.30676704221661,11.3908272675466,0.00492077515187443
7.30676704221661,11.5853063258956,0.00429749598122298
7.30676704221661,11.7797853842447,0.00376163476546142
7.30676704221661,11.9742644425937,0.0032997792762242
7.30676704221661,12.1687435009428,0.00290074635506899
7.30676704221661,12.3632225592918,0.00255518383696718
7.30676704221661,12.5577016176409,0.00249341163008124
7.30676704221661,12.7521806759899,0.00262099464970564
7.30676704221661,12.9466597343389,0.00275016543079536
7.30676704221661,13.141138792688,0.0028808039326244
7.30676704221661,13.335617851037,0.00301279448450992
7.30676704221661,13.5300969093861,0.00314602579433501
7.30676704221661,13.7245759677351,0.00328039093111662
7.30676704221661,13.9190550260842,0.00341578728571237
7.30676704221661,14.1135340844332,0.00355211651326675
7.30676704221661,14.3080131427823,0.00368928446055328
7.30676704221661,14.5024922011313,0.00382720108097257
7.30676704221661,14.6969712594804,0.00396578033961207
7.30676704221661,14.8914503178294,0.00410494011045805
7.30676704221661,15.0859293761785,0.00424460206757103
7.30676704221661,15.2804084345275,0.00438469157178794
7.30676704221661,15.4748874928765,0.00452513755429591
7.30676704221661,15.6693665512256,0.00466587239822964
7.30676704221661,15.8638456095746,0.00480683181927466
7.30676704221661,16.0583246679237,0.00494795474610992
7.30676704221661,16.2528037262727,0.00508918320139281
7.30676704221661,16.4472827846218,0.00523046218387509
7.30676704221661,16.6417618429708,0.00537173955213922
7.30676704221661,16.8362409013199,0.0055129659103574
7.30676704221661,17.0307199596689,0.00565409449640044
7.30676704221661,17.225199018018,0.00579508107255794
7.30676704221661,17.419678076367,0.00593588381907533
7.30676704221661,17.6141571347161,0.00607646323066378
7.30676704221661,17.8086361930651,0.00621678201609789
7.30676704221661,18.0031152514141,0.00635680500097952
7.30676704221661,18.1975943097632,0.00649649903371593
7.30676704221661,18.3920733681122,0.00663583289473399
7.30676704221661,18.5865524264613,0.0067747772089308
7.30676704221661,18.7810314848103,0.0069133043613416
7.30676704221661,18.9755105431594,0.00705138841599169
7.30676704221661,19.1699896015084,0.00718900503788497
7.30676704221661,19.3644686598575,0.00732613141807225
7.30676704221661,19.5589477182065,0.00746274620173374
7.30676704221661,19.7534267765556,0.0075988294192029
7.50124610056566,0.5,1
7.50124610056566,0.694479058349046,1
7.50124610056566,0.888958116698092,1
7.50124610056566,1.08343717504714,1
7.50124610056566,1.27791623339618,1
7.50124610056566,1.47239529174523,1
7.50124610056566,1.66687435009428,1
7.50124610056566,1.86135340844332,1
7.50124610056566,2.05583246679237,1
7.50124610056566,2.25031152514141,1
7.50124610056566,2.44479058349046,1
7.50124610056566,2.63926964183951,1
7.50124610056566,2.83374870018855,1
7.50124610056566,3.0282277585376,1
7.50124610056566,3.22270681688665,1
7.50124610056566,3.41718587523569,1
7.50124610056566,3.61166493358474,1
7.50124610056566,3.80614399193378,1
7.50124610056566,4.00062305028283,1
7.50124610056566,4.19510210863188,1
7.50124610056566,4.38958116698092,1
7.50124610056566,4.58406022532997,1
7.50124610056566,4.77853928367901,1
7.50124610056566,4.97301834202806,1
7.50124610056566,5.16749740037711,1
7.50124610056566,5.36197645872615,1
7.50124610056566,5.5564555170752,1
7.50124610056566,5.75093457542424,0.889919115183757
7.50124610056566,5.94541363377329,0.68202666319609
7.50124610056566,6.13989269212234,0.527195510400731
7.50124610056566,6.33437175047138,0.410799182147335
7.50124610056566,6.52885080882043,0.322525453023045
7.50124610056566,6.72332986716947,0.255024904833523
7.50124610056566,6.91780892551852,0.203006270269841
7.50124610056566,7.11228798386757,0.162623492655557
7.50124610056566,7.30676704221661,0.131055684010908
7.50124610056566,7.50124610056566,0.106216170368988
7.50124610056566,7.6957251589147,0.0865489010480862
7.50124610056566,7.89020421726375,0.0708846173847201
7.50124610056566,8.0846832756128,0.0583383128597701
7.50124610056566,8.27916233396184,0.048235497920709
7.50124610056566,8.47364139231089,0.0400587419922331
7.50124610056566,8.66812045065993,0.0334086133579373
7.50124610056566,8.86259950900898,0.0279749265688389
7.50124610056566,9.05707856735803,0.0235154270381097
7.50124610056566,9.25155762570707,0.0198398819932042
7.50124610056566,9.44603668405612,0.0167981296235392
7.50124610056566,9.64051574240516,0.0142710459926719
7.50124610056566,9.83499480075421,0.0121636768443069
7.50124610056566,10.0294738591033,0.0103999857652361
7.50124610056566,10.2239529174523,0.00891881640935817
7.50124610056566,10.4184319758013,0.00767077187403814
7.50124610056566,10.6129110341504,0.00661579076940117
7.50124610056566,10.8073900924994,0.00572125533142426
7.50124610056566,11.0018691508485,0.00496050792191694
7.50124610056566,11.1963482091975,0.00431168254399463
7.50124610056566,11.3908272675466,0.00375678050354173
7.50124610056566,11.5853063258956,0.00328093615701127
7.50124610056566,11.7797853842447,0.00287183130953407
7.50124610056566,11.9742644425937,0.00251922635525991
7.50124610056566,12.1687435009428,0.00221458347843669
7.50124610056566,12.3632225592918,0.00216416540564418
7.50124610056566,12.5577016176409,0.00228372400016753
7.50124610056566,12.7521806759899,0.00240511362091464
7.50124610056566,12.9466597343389,0.00252821274422944
7.50124610056566,13.141138792688,0.00265290360901673
7.50124610056566,13.335617851037,0.00277907230795456
7.50124610056566,13.5300969093861,0.0029066088444936
7.50124610056566,13.7245759677351,0.00303540716041072
7.50124610056566,13.9190550260842,0.00316536513815791
7.50124610056566,14.1135340844332,0.00329638458176864
7.50124610056566,14.3080131427823,0.00342837117964882
7.50124610056566,14.5024922011313,0.00356123445218624
7.50124610056566,14.6969712594804,0.00369488768675913
7.50124610056566,14.8914503178294,0.00382924786240694
7.50124610056566,15.0859293761785,0.00396423556614227
7.50124610056566,15.2804084345275,0.00409977490263001
7.50124610056566,15.4748874928765,0.00423579339873401
7.50124610056566,15.6693665512256,0.00437222190423146
7.50124610056566,15.8638456095746,0.00450899448981763
7.50124610056566,16.0583246679237,0.00464604834336676
7.50124610056566,16.2528037262727,0.0047833236652762
7.50124610056566,16.4472827846218,0.00492076356359918
7.50124610056566,16.6417618429708,0.00505831394956339
7.50124610056566,16.8362409013199,0.00519592343397969
7.50124610056566,17.0307199596689,0.00533354322496095
7.50124610056566,17.225199018018,0.00547112702730063
7.50124610056566,17.419678076367,0.00560863094379605
7.50124610056566,17.6141571347161,0.00574601337874791
7.50124610056566,17.8086361930651,0.00588323494381874
7.50124610056566,18.0031152514141,0.00602025836639267
7.50124610056566,18.1975943097632,0.00615704840054259
7.50124610056566,18.3920733681122,0.00629357174068038
7.50124610056566,18.5865524264613,0.00642979693793948
7.50124610056566,18.7810314848103,0.00656569431931651
7.50124610056566,18.9755105431594,0.00670123590957958
7.50124610056566,19.1699896015084,0.00683639535593457
7.50124610056566,19.3644686598575,0.00697114785542702
7.50124610056566,19.5589477182065,0.00710547008504612
7.50124610056566,19.7534267765556,0.00723934013448751
7.6957251589147,0.5,1
7.6957251589147,0.694479058349046,1
7.6957251589147,0.888958116698092,1
7.6957251589147,1.08343717504714,1
7.6957251589147,1.27791623339618,1
7.6957251589147,1.47239529174523,1
7.6957251589147,1.66687435009428,1
7.6957251589147,1.86135340844332,1
7.6957251589147,2.05583246679237,1
7.6957251589147,2.25031152514141,1
7.6957251589147,2.44479058349046,1
7.6957251589147,2.63926964183951,1
7.6957251589147,2.83374870018855,1
7.6957251589147,3.0282277585376,1
7.6957251589147,3.22270681688665,1
7.6957251589147,3.41718587523569,1
7.6957251589147,3.61166493358474,1
7.6957251589147,3.80614399193378,1
7.6957251589147,4.00062305028283,1
7.6957251589147,4.19510210863188,1
7.6957251589147,4.38958116698092,1
7.6957251589147,4.58406022532997,1
7.6957251589147,4.77853928367901,1
7.6957251589147,4.97301834202806,1
7.6957251589147,5.16749740037711,1
7.6957251589147,5.36197645872615,1
7.6957251589147,5.5564555170752,0.886266496310347
7.6957251589147,5.75093457542424,0.673038102528276
7.6957251589147,5.94541363377329,0.515810845546793
7.6957251589147,6.13989269212234,0.39871338858506
7.6957251589147,6.33437175047138,0.310683855819324
7.6957251589147,6.52885080882043,0.243923200677491
7.6957251589147,6.72332986716947,0.192873121970379
7.6957251589147,6.91780892551852,0.15353188015918
7.6957251589147,7.11228798386757,0.122990735962354
7.6957251589147,7.30676704221661,0.0991162762854395
7.6957251589147,7.50124610056566,0.0803303677190958
7.6957251589147,7.6957251589147,0.0654561826388947
7.6957251589147,7.89020421726375,0.0536094208665287
7.6957251589147,8.0846832756128,0.0441207596532334
7.6957251589147,8.27916233396184,0.0364800884048402
7.6957251589147,8.47364139231089,0.0302960788684208
7.6957251589147,8.66812045065993,0.0252666443038298
7.6957251589147,8.86259950900898,0.0211571941483372
7.6957251589147,9.05707856735803,0.0177845133606367
7.6957251589147,9.25155762570707,0.0150047305460271
7.6957251589147,9.44603668405612,0.0127042796305329
7.6957251589147,9.64051574240516,0.0107930682149898
7.6957251589147,9.83499480075421,0.00919928321954182
7.6957251589147,10.0294738591033,0.00786541896485757
7.6957251589147,10.2239529174523,0.00674522343720305
7.6957251589147,10.4184319758013,0.00580133818786875
7.6957251589147,10.6129110341504,0.00500346513541562
7.6957251589147,10.8073900924994,0.00432693574802746
7.6957251589147,11.0018691508485,0.00375158908532275
7.6957251589147,11.1963482091975,0.00326088808364929
7.6957251589147,11.3908272675466,0.00284122048687184
7.6957251589147,11.5853063258956,0.00248134353780604
7.6957251589147,11.7797853842447,0.00217194109259132
7.6957251589147,11.9742644425937,0.00190526902620049
7.6957251589147,12.1687435009428,0.00186491261980691
7.6957251589147,12.3632225592918,0.00197624382381028
7.6957251589147,12.5577016176409,0.00208963139037694
7.6957251589147,12.7521806759899,0.00220495433445898
7.6957251589147,12.9466597343389,0.00232209466628246
7.6957251589147,13.141138792688,0.002440937575244
7.6957251589147,13.335617851037,0.00256137157111218
7.6957251589147,13.5300969093861,0.00268328858788562
7.6957251589147,13.7245759677351,0.00280658405512781
7.6957251589147,13.9190550260842,0.00293115694110431
7.6957251589147,14.1135340844332,0.00305690977159116
7.6957251589147,14.3080131427823,0.0031837486278044
7.6957251589147,14.5024922011313,0.0033115831265178
7.6957251589147,14.6969712594804,0.00344032638508849
7.6957251589147,14.8914503178294,0.00356989497379541
7.6957251589147,15.0859293761785,0.00370020885761163
7.6957251589147,15.2804084345275,0.00383119132927623
7.6957251589147,15.4748874928765,0.00396276893530273
7.6957251589147,15.6693665512256,0.00409487139635584
7.6957251589147,15.8638456095746,0.00422743152324599
7.6957251589147,16.0583246679237,0.00436038512962763
7.6957251589147,16.2528037262727,0.00449367094234308
7.6957251589147,16.4472827846218,0.00462723051022505
7.6957251589147,16.6417618429708,0.00476100811205705
7.6957251589147,16.8362409013199,0.00489495066429077
7.6957251589147,17.0307199596689,0.00502900762903022
7.6957251589147,17.225199018018,0.00516313092271479
7.6957251589147,17.419678076367,0.00529727482586428
7.6957251589147,17.6141571347161,0.00543139589418881
7.6957251589147,17.8086361930651,0.0055654528713136
7.6957251589147,18.0031152514141,0.00569940660332245
7.6957251589147,18.1975943097632,0.00583321995528349
7.6957251589147,18.3920733681122,0.00596685772988567
7.6957251589147,18.5865524264613,0.00610028658828406
7.6957251589147,18.7810314848103,0.00623347497322566
7.6957251589147,18.9755105431594,0.00636639303450487
7.6957251589147,19.1699896015084,0.00649901255677807
7.6957251589147,19.3644686598575,0.00663130688975015
7.6957251589147,19.5589477182065,0.0067632508807316
7.6957251589147,19.7534267765556,0.0068948208095526
7.89020421726375,0.5,1
7.89020421726375,0.694479058349046,1
7.89020421726375,0.888958116698092,1
7.89020421726375,1.08343717504714,1
7.89020421726375,1.27791623339618,1
7.89020421726375,1.47239529174523,1
7.89020421726375,1.66687435009428,1
7.89020421726375,1.86135340844332,1
7.89020421726375,2.05583246679237,1
7.89020421726375,2.25031152514141,1
7.89020421726375,2.44479058349046,1
7.89020421726375,2.63926964183951,1
7.89020421726375,2.83374870018855,1
7.89020421726375,3.0282277585376,1
7.89020421726375,3.22270681688665,1
7.89020421726375,3.41718587523569,1
7.89020421726375,3.61166493358474,1
7.89020421726375,3.80614399193378,1
7.89020421726375,4.00062305028283,1
7.89020421726375,4.19510210863188,1
7.89020421726375,4.38958116698092,1
7.89020421726375,4.58406022532997,1
7.89020421726375,4.77853928367901,1
7.89020421726375,4.97301834202806,1
7.89020421726375,5.16749740037711,1
7.89020421726375,5.36197645872615,0.882363502466682
7.89020421726375,5.5564555170752,0.663535287585155
7.89020421726375,5.75093457542424,0.503894181689212
7.89020421726375,5.94541363377329,0.386180340974532
7.89020421726375,6.13989269212234,0.298511118337703
7.89020421726375,6.33437175047138,0.23260464259607
7.89020421726375,6.52885080882043,0.182621877035905
7.89020421726375,6.72332986716947,0.144401399564187
7.89020421726375,6.91780892551852,0.114947163950151
7.89020421726375,7.11228798386757,0.0920814379160657
7.89020421726375,7.30676704221661,0.0742069650192429
7.89020421726375,7.50124610056566,0.0601422189242349
7.89020421726375,7.6957251589147,0.049006125304681
7.89020421726375,7.89020421726375,0.0401366210276885
7.89020421726375,8.0846832756128,0.0330325935447888
7.89020421726375,8.27916233396184,0.0273121302132144
7.89020421726375,8.47364139231089,0.0226822490620482
7.89020421726375,8.66812045065993,0.018916781988544
7.89020421726375,8.86259950900898,0.0158400943307192
7.89020421726375,9.05707856735803,0.0133150155584577
7.89020421726375,9.25155762570707,0.0112338311776929
7.89020421726375,9.44603668405612,0.00951151586266891
7.89020421726375,9.64051574240516,0.00808061869852252
7.89020421726375,9.83499480075421,0.00688737424021781
7.89020421726375,10.0294738591033,0.00588872879269595
7.89020421726375,10.2239529174523,0.00505005412239276
7.89020421726375,10.4184319758013,0.00434338048306215
7.89020421726375,10.6129110341504,0.00374602412634555
7.89020421726375,10.8073900924994,0.00323951606867977
7.89020421726375,11.0018691508485,0.00280876209694749
7.89020421726375,11.1963482091975,0.00244138114367979
7.89020421726375,11.3908272675466,0.00212718190374781
7.89020421726375,11.5853063258956,0.00185774708263275
7.89020421726375,11.7797853842447,0.00162610181417254
7.89020421726375,11.9742644425937,0.00159456077444446
7.89020421726375,12.1687435009428,0.00169752954883237
7.89020421726375,12.3632225592918,0.00180275833886327
7.89020421726375,12.5577016176409,0.00191012888706551
7.89020421726375,12.7521806759899,0.00201952500426627
7.89020421726375,12.9466597343389,0.00213083285444952
7.89020421726375,13.141138792688,0.00224394118859084
7.89020421726375,13.335617851037,0.00235874153325182
7.89020421726375,13.5300969093861,0.00247512833921576
7.89020421726375,13.7245759677351,0.00259299909496563
7.89020421726375,13.9190550260842,0.00271225440935085
7.89020421726375,14.1135340844332,0.00283279806736294
7.89020421726375,14.3080131427823,0.00295453706254409
7.89020421726375,14.5024922011313,0.00307738160918671
7.89020421726375,14.6969712594804,0.00320124513714576
7.89020421726375,14.8914503178294,0.00332604427177886
7.89020421726375,15.0859293761785,0.00345169880124938
7.89020421726375,15.2804084345275,0.00357813163317425
7.89020421726375,15.4748874928765,0.0037052687423693
7.89020421726375,15.6693665512256,0.00383303911123816
7.89020421726375,15.8638456095746,0.00396137466416522
7.89020421726375,16.0583246679237,0.00409021019710662
7.89020421726375,16.2528037262727,0.00421948330342401
7.89020421726375,16.4472827846218,0.00434913429687302
7.89020421726375,16.6417618429708,0.00447910613253941
7.89020421726375,16.8362409013199,0.00460934432641028
7.89020421726375,17.0307199596689,0.00473979687417416
7.89020421726375,17.225199018018,0.0048704141697602
7.89020421726375,17.419678076367,0.00500114892405338
7.89020421726375,17.6141571347161,0.00513195608415725
7.89020421726375,17.8086361930651,0.0052627927535185
7.89020421726375,18.0031152514141,0.00539361811317687
7.89020421726375,18.1975943097632,0.00552439334435975
7.89020421726375,18.3920733681122,0.00565508155260109
7.89020421726375,18.5865524264613,0.00578564769353119
7.89020421726375,18.7810314848103,0.00591605850045277
7.89020421726375,18.9755105431594,0.00604628241379396
7.89020421726375,19.1699896015084,0.00617628951250516
7.89020421726375,19.3644686598575,0.00630605144744793
7.89020421726375,19.5589477182065,0.00643554137680662
7.89020421726375,19.7534267765556,0.00656473390353914
8.0846832756128,0.5,1
8.0846832756128,0.694479058349046,1
8.0846832756128,0.888958116698092,1
8.0846832756128,1.08343717504714,1
8.0846832756128,1.27791623339618,1
8.0846832756128,1.47239529174523,1
8.0846832756128,1.66687435009428,1
8.0846832756128,1.86135340844332,1
8.0846832756128,2.05583246679237,1
8.0846832756128,2.25031152514141,1
8.0846832756128,2.44479058349046,1
8.0846832756128,2.63926964183951,1
8.0846832756128,2.83374870018855,1
8.0846832756128,3.0282277585376,1
8.0846832756128,3.22270681688665,1
8.0846832756128,3.41718587523569,1
8.0846832756128,3.61166493358474,1
8.0846832756128,3.80614399193378,1
8.0846832756128,4.00062305028283,1
8.0846832756128,4.19510210863188,1
8.0846832756128,4.38958116698092,1
8.0846832756128,4.58406022532997,1
8.0846832756128,4.77853928367901,1
8.0846832756128,4.97301834202806,1
8.0846832756128,5.16749740037711,0.878183518060307
8.0846832756128,5.36197645872615,0.653473819829854
8.0846832756128,5.5564555170752,0.491410782243393
8.0846832756128,5.75093457542424,0.373181409677494
8.0846832756128,5.94541363377329,0.286003151597209
8.0846832756128,6.13989269212234,0.221075781371845
8.0846832756128,6.33437175047138,0.172265788286219
8.0846832756128,6.52885080882043,0.135248812125088
8.0846832756128,6.72332986716947,0.106942925334277
8.0846832756128,6.91780892551852,0.0851292716608593
8.0846832756128,7.11228798386757,0.0681950339086118
8.0846832756128,7.30676704221661,0.0549572922650843
8.0846832756128,7.50124610056566,0.0445410144726006
8.0846832756128,7.6957251589147,0.0362936814684485
8.0846832756128,7.89020421726375,0.0297249727404916
8.0846832756128,8.0846832756128,0.0244637669421454
8.0846832756128,8.27916233396184,0.0202272215569043
8.0846832756128,8.47364139231089,0.0167983556612129
8.0846832756128,8.66812045065993,0.0140096703347147
8.0846832756128,8.86259950900898,0.0117310914604054
8.0846832756128,9.05707856735803,0.0098610312572486
8.0846832756128,9.25155762570707,0.00831971693127445
8.0846832756128,9.44603668405612,0.00704417916853401
8.0846832756128,9.64051574240516,0.0059844641723624
8.0846832756128,9.83499480075421,0.00510075353385644
8.0846832756128,10.0294738591033,0.00436116191042294
8.0846832756128,10.2239529174523,0.00374004381242198
8.0846832756128,10.4184319758013,0.00321668499128367
8.0846832756128,10.6129110341504,0.00277428598097558
8.0846832756128,10.8073900924994,0.00239916874834734
8.0846832756128,11.0018691508485,0.00208015459768509
8.0846832756128,11.1963482091975,0.00180807417482825
8.0846832756128,11.3908272675466,0.00157537985221403
8.0846832756128,11.5853063258956,0.001375837825309
8.0846832756128,11.7797853842447,0.00135191983303252
8.0846832756128,11.9742644425937,0.00144646190060054
8.0846832756128,12.1687435009428,0.00154344227934572
8.0846832756128,12.3632225592918,0.00164274776219564
8.0846832756128,12.5577016176409,0.00174426612952035
8.0846832756128,12.7521806759899,0.00184788654069246
8.0846832756128,12.9466597343389,0.00195349986693739
8.0846832756128,13.141138792688,0.00206099897145579
8.0846832756128,13.335617851037,0.00217027894237626
8.0846832756128,13.5300969093861,0.00228123728367021
8.0846832756128,13.7245759677351,0.00239377406873997
8.0846832756128,13.9190550260842,0.00250779206098474
8.0846832756128,14.1135340844332,0.00262319680526017
8.0846832756128,14.3080131427823,0.00273989669378121
8.0846832756128,14.5024922011313,0.00285780300967361
8.0846832756128,14.6969712594804,0.00297682995106121
8.0846832756128,14.8914503178294,0.00309689463828056
8.0846832756128,15.0859293761785,0.00321791710654386
8.0846832756128,15.2804084345275,0.00333982028612286
8.0846832756128,15.4748874928765,0.0034625299719009
8.0846832756128,15.6693665512256,0.00358597478393415
8.0846832756128,15.8638456095746,0.00371008612047796
8.0846832756128,16.0583246679237,0.0038347981047655
8.0846832756128,16.2528037262727,0.00396004752667503
8.0846832756128,16.4472827846218,0.00408577378028579
8.0846832756128,16.6417618429708,0.00421191879820031
8.0846832756128,16.8362409013199,0.00433842698340178
8.0846832756128,17.0307199596689,0.0044652451393172
8.0846832756128,17.225199018018,0.00459232239866965
8.0846832756128,17.419678076367,0.0047196101516257
8.0846832756128,17.6141571347161,0.00484706197367437
8.0846832756128,17.8086361930651,0.00497463355361273
8.0846832756128,18.0031152514141,0.00510228262195917
8.0846832756128,18.1975943097632,0.00522996888006665
8.0846832756128,18.3920733681122,0.00535765393016582
8.0846832756128,18.5865524264613,0.00548530120653074
8.0846832756128,18.7810314848103,0.00561287590792586
8.0846832756128,18.9755105431594,0.00574034493146532
8.0846832756128,19.1699896015084,0.00586767680798826
8.0846832756128,19.3644686598575,0.00599484163903362
8.0846832756128,19.5589477182065,0.00612181103547629
8.0846832756128,19.7534267765556,0.00624855805787149
8.27916233396184,0.5,1
8.27916233396184,0.694479058349046,1
8.27916233396184,0.888958116698092,1
8.27916233396184,1.08343717504714,1
8.27916233396184,1.27791623339618,1
8.27916233396184,1.47239529174523,1
8.27916233396184,1.66687435009428,1
8.27916233396184,1.86135340844332,1
8.27916233396184,2.05583246679237,1
8.27916233396184,2.25031152514141,1
8.27916233396184,2.44479058349046,1
8.27916233396184,2.63926964183951,1
8.27916233396184,2.83374870018855,1
8.27916233396184,3.0282277585376,1
8.27916233396184,3.22270681688665,1
8.27916233396184,3.41718587523569,1
8.27916233396184,3.61166493358474,1
8.27916233396184,3.80614399193378,1
8.27916233396184,4.00062305028283,1
8.27916233396184,4.19510210863188,1
8.27916233396184,4.38958116698092,1
8.27916233396184,4.58406022532997,1
8.27916233396184,4.77853928367901,1
8.27916233396184,4.97301834202806,0.873696023558192
8.27916233396184,5.16749740037711,0.642804210697367
8.27916233396184,5.36197645872615,0.478323396338528
8.27916233396184,5.5564555170752,0.359698073935439
8.27916233396184,5.75093457542424,0.273157690347587
8.27916233396184,5.94541363377329,0.209345798843355
8.27916233396184,6.13989269212234,0.161820895321419
8.27916233396184,6.33437175047138,0.126093432400172
8.27916233396184,6.52885080882043,0.0989981070446975
8.27916233396184,6.72332986716947,0.0782790399676424
8.27916233396184,6.91780892551852,0.0623120943992057
8.27916233396184,7.11228798386757,0.0499167361304259
8.27916233396184,7.30676704221661,0.040227103048518
8.27916233396184,7.50124610056566,0.0326026975716411
8.27916233396184,7.6957251589147,0.0265658951572643
8.27916233396184,7.89020421726375,0.0217577957767369
8.27916233396184,8.0846832756128,0.0179067496446116
8.27916233396184,8.27916233396184,0.0148057244529084
8.27916233396184,8.47364139231089,0.0122958966204124
8.27916233396184,8.66812045065993,0.0102546619202413
8.27916233396184,8.86259950900898,0.00858680996824022
8.27916233396184,9.05707856735803,0.0072179815307607
8.27916233396184,9.25155762570707,0.00608978529572693
8.27916233396184,9.44603668405612,0.00515612959856232
8.27916233396184,9.64051574240516,0.00438044974615193
8.27916233396184,9.83499480075421,0.00373359984771114
8.27916233396184,10.0294738591033,0.00319224078099849
8.27916233396184,10.2239529174523,0.00273760081050894
8.27916233396184,10.4184319758013,0.0023545177225043
8.27916233396184,10.6129110341504,0.00203069480760548
8.27916233396184,10.8073900924994,0.00175612015244551
8.27916233396184,11.0018691508485,0.00152261128430976
8.27916233396184,11.1963482091975,0.00132345650872595
8.27916233396184,11.3908272675466,0.00115313118684771
8.27916233396184,11.5853063258956,0.00113570559719056
8.27916233396184,11.7797853842447,0.0012218295927201
8.27916233396184,11.9742644425937,0.0013105413337264
8.27916233396184,12.1687435009428,0.00140173507595891
8.27916233396184,12.3632225592918,0.00149530484055284
8.27916233396184,12.5577016176409,0.00159114491456164
8.27916233396184,12.7521806759899,0.00168915028633807
8.27916233396184,12.9466597343389,0.00178921702162095
8.27916233396184,13.141138792688,0.00189124258590001
8.27916233396184,13.335617851037,0.00199512611830831
8.27916233396184,13.5300969093861,0.00210076866194741
8.27916233396184,13.7245759677351,0.00220807335519837
8.27916233396184,13.9190550260842,0.00231694558821944
8.27916233396184,14.1135340844332,0.00242729312848786
8.27916233396184,14.3080131427823,0.00253902621891177
8.27916233396184,14.5024922011313,0.00265205765172283
8.27916233396184,14.6969712594804,0.00276630282106333
8.27916233396184,14.8914503178294,0.0028816797569029
8.27916233396184,15.0859293761785,0.00299810914266208
8.27916233396184,15.2804084345275,0.00311551431868082
8.27916233396184,15.4748874928765,0.0032338212734505
8.27916233396184,15.6693665512256,0.00335295862432633
8.27916233396184,15.8638456095746,0.00347285758925409
8.27916233396184,16.0583246679237,0.00359345195087691
8.27916233396184,16.2528037262727,0.00371467801423685
8.27916233396184,16.4472827846218,0.00383647455914836
8.27916233396184,16.6417618429708,0.00395878278819662
8.27916233396184,16.8362409013199,0.0040815462712021
8.27916233396184,17.0307199596689,0.00420471088689203
8.27916233396184,17.225199018018,0.00432822476242928
8.27916233396184,17.419678076367,0.00445203821136799
8.27916233396184,17.6141571347161,0.00457610367053338
8.27916233396184,17.8086361930651,0.00470037563625778
8.27916233396184,18.0031152514141,0.00482481060034782
8.27916233396184,18.1975943097632,0.00494936698610604
8.27916233396184,18.3920733681122,0.0050740050846844
8.27916233396184,18.5865524264613,0.0051986869920069
8.27916233396184,18.7810314848103,0.005323376546462
8.27916233396184,18.9755105431594,0.0054480392675344
8.27916233396184,19.1699896015084,0.00557264229551691
8.27916233396184,19.3644686598575,0.00569715433241883
8.27916233396184,19.5589477182065,0.005821545584165
8.27916233396184,19.7534267765556,0.00594578770416106
8.47364139231089,0.5,1
8.47364139231089,0.694479058349046,1
8.47364139231089,0.888958116698092,1
8.47364139231089,1.08343717504714,1
8.47364139231089,1.27791623339618,1
8.47364139231089,1.47239529174523,1
8.47364139231089,1.66687435009428,1
8.47364139231089,1.86135340844332,1
8.47364139231089,2.05583246679237,1
8.47364139231089,2.25031152514141,1
8.47364139231089,2.44479058349046,1
8.47364139231089,2.63926964183951,1
8.47364139231089,2.83374870018855,1
8.47364139231089,3.0282277585376,1
8.47364139231089,3.22270681688665,1
8.47364139231089,3.41718587523569,1
8.47364139231089,3.61166493358474,1
8.47364139231089,3.80614399193378,1
8.47364139231089,4.00062305028283,1
8.47364139231089,4.19510210863188,1
8.47364139231089,4.38958116698092,1
8.47364139231089,4.58406022532997,1
8.47364139231089,4.77853928367901,0.86886585402571
8.47364139231089,4.97301834202806,0.631471168809617
8.47364139231089,5.16749740037711,0.464592163979071
8.47364139231089,5.36197645872615,0.345712268352516
8.47364139231089,5.5564555170752,0.259974816231325
8.47364139231089,5.75093457542424,0.197427024207622
8.47364139231089,5.94541363377329,0.151306441504242
8.47364139231089,6.13989269212234,0.116957416711454
8.47364139231089,6.33437175047138,0.0911350915993378
8.47364139231089,6.52885080882043,0.0715517167067557
8.47364139231089,6.72332986716947,0.0565768362551894
8.47364139231089,6.91780892551852,0.0450365916980974
8.47364139231089,7.11228798386757,0.0360777419806373
8.47364139231089,7.30676704221661,0.0290744779590732
8.47364139231089,7.50124610056566,0.0235638746048836
8.47364139231089,7.6957251589147,0.0192007247521988
8.47364139231089,7.89020421726375,0.0157256303787468
8.47364139231089,8.0846832756128,0.0129422543113027
8.47364139231089,8.27916233396184,0.0107009622033933
8.47364139231089,8.47364139231089,0.00888696297235337
8.47364139231089,8.66812045065993,0.00741164337929594
8.47364139231089,8.86259950900898,0.00620618931617419
8.47364139231089,9.05707856735803,0.00521685701980549
8.47364139231089,9.25155762570707,0.00440144367697947
8.47364139231089,9.44603668405612,0.00372663614843745
8.47364139231089,9.64051574240516,0.00316600699388454
8.47364139231089,9.83499480075421,0.00269849077497207
8.47364139231089,10.0294738591033,0.00230721894428375
8.47364139231089,10.2239529174523,0.00197862407168332
8.47364139231089,10.4184319758013,0.00170174753933021
8.47364139231089,10.6129110341504,0.0014677017968239
8.47364139231089,10.8073900924994,0.00126925064934902
8.47364139231089,11.0018691508485,0.00110048014574918
8.47364139231089,11.1963482091975,0.000956539352245559
8.47364139231089,11.3908272675466,0.000944544613991375
8.47364139231089,11.5853063258956,0.00102233340122879
8.47364139231089,11.7797853842447,0.00110282727731909
8.47364139231089,11.9742644425937,0.00118593040693837
8.47364139231089,12.1687435009428,0.00127154537763941
8.47364139231089,12.3632225592918,0.00135957380712875
8.47364139231089,12.5577016176409,0.00144991688091332
8.47364139231089,12.7521806759899,0.00154247582562634
8.47364139231089,12.9466597343389,0.00163715232326743
8.47364139231089,13.141138792688,0.0017338488714341
8.47364139231089,13.335617851037,0.00183246909440628
8.47364139231089,13.5300969093861,0.00193291800969092
8.47364139231089,13.7245759677351,0.00203510225435555
8.47364139231089,13.9190550260842,0.00213893027518958
8.47364139231089,14.1135340844332,0.00224431248643874
8.47364139231089,14.3080131427823,0.00235116139856779
8.47364139231089,14.5024922011313,0.00245939172122472
8.47364139231089,14.6969712594804,0.00256892044330916
8.47364139231089,14.8914503178294,0.00267966689279027
8.47364139231089,15.0859293761785,0.00279155277867794
8.47364139231089,15.2804084345275,0.00290450221732456
8.47364139231089,15.4748874928765,0.00301844174502444
8.47364139231089,15.6693665512256,0.00313330031868344
8.47364139231089,15.8638456095746,0.00324900930615257
8.47364139231089,16.0583246679237,0.0033655024676547
8.47364139231089,16.2528037262727,0.00348271592958385
8.47364139231089,16.4472827846218,0.00360058815181913
8.47364139231089,16.6417618429708,0.00371905988957155
8.47364139231089,16.8362409013199,0.00383807415066855
8.47364139231089,17.0307199596689,0.00395757614907938
8.47364139231089,17.225199018018,0.00407751325539178
8.47364139231089,17.419678076367,0.00419783494486774
8.47364139231089,17.6141571347161,0.0043184927436307
8.47364139231089,17.8086361930651,0.00443944017346982
8.47364139231089,18.0031152514141,0.00456063269568616
8.47364139231089,18.1975943097632,0.00468202765435187
8.47364139231089,18.3920733681122,0.00480358421930487
8.47364139231089,18.5865524264613,0.00492526332915865
8.47364139231089,18.7810314848103,0.0050470276345678
8.47364139231089,18.9755105431594,0.00516884144195626
8.47364139231089,19.1699896015084,0.005290670657884
8.47364139231089,19.3644686598575,0.00541248273420148
8.47364139231089,19.5589477182065,0.00553424661411673
8.47364139231089,19.7534267765556,0.00565593267927895
8.66812045065993,0.5,1
8.66812045065993,0.694479058349046,1
8.66812045065993,0.888958116698092,1
8.66812045065993,1.08343717504714,1
8.66812045065993,1.27791623339618,1
8.66812045065993,1.47239529174523,1
8.66812045065993,1.66687435009428,1
8.66812045065993,1.86135340844332,1
8.66812045065993,2.05583246679237,1
8.66812045065993,2.25031152514141,1
8.66812045065993,2.44479058349046,1
8.66812045065993,2.63926964183951,1
8.66812045065993,2.83374870018855,1
8.66812045065993,3.0282277585376,1
8.66812045065993,3.22270681688665,1
8.66812045065993,3.41718587523569,1
8.66812045065993,3.61166493358474,1
8.66812045065993,3.80614399193378,1
8.66812045065993,4.00062305028283,1
8.66812045065993,4.19510210863188,1
8.66812045065993,4.38958116698092,1
8.66812045065993,4.58406022532997,0.863652282442388
8.66812045065993,4.77853928367901,0.619412774870295
8.66812045065993,4.97301834202806,0.450174566201079
8.66812045065993,5.16749740037711,0.331206848721156
8.66812045065993,5.36197645872615,0.246457602695249
8.66812045065993,5.5564555170752,0.185335540086116
8.66812045065993,5.75093457542424,0.140745340989323
8.66812045065993,5.94541363377329,0.107866067418411
8.66812045065993,6.13989269212234,0.0833787145521308
8.66812045065993,6.33437175047138,0.0649700292790353
8.66812045065993,6.52885080882043,0.0510090794645884
8.66812045065993,6.72332986716947,0.0403335163602507
8.66812045065993,6.91780892551852,0.0321064984947534
8.66812045065993,7.11228798386757,0.025719751982128
8.66812045065993,7.30676704221661,0.0207271387028197
8.66812045065993,7.50124610056566,0.0167986403057275
8.66812045065993,7.6957251589147,0.0136881592747323
8.66812045065993,7.89020421726375,0.011210771265038
8.66812045065993,8.0846832756128,0.0092265078882981
8.66812045065993,8.27916233396184,0.00762869511038448
8.66812045065993,8.47364139231089,0.00633549859206699
8.66812045065993,8.66812045065993,0.0052837461279528
8.66812045065993,8.86259950900898,0.00442438027445844
8.66812045065993,9.05707856735803,0.00371908720749852
8.66812045065993,9.25155762570707,0.00313778062374229
8.66812045065993,9.44603668405612,0.00265671165110292
8.66812045065993,9.64051574240516,0.00225704021887222
8.66812045065993,9.83499480075421,0.00192374881708481
8.66812045065993,10.0294738591033,0.00164481189114589
8.66812045065993,10.2239529174523,0.0014105572465393
8.66812045065993,10.4184319758013,0.00121317250595284
8.66812045065993,10.6129110341504,0.00104632175201801
8.66812045065993,10.8073900924994,0.000904846315546354
8.66812045065993,11.0018691508485,0.000784530152278253
8.66812045065993,11.1963482091975,0.000776980773733692
8.66812045065993,11.3908272675466,0.000846591773514061
8.66812045065993,11.5853063258956,0.000918990275188489
8.66812045065993,11.7797853842447,0.000994092763876275
8.66812045065993,11.9742644425937,0.00107181271455542
8.66812045065993,12.1687435009428,0.00115206129827085
8.66812045065993,12.3632225592918,0.00123474801702026
8.66812045065993,12.5577016176409,0.00131978127155151
8.66812045065993,12.7521806759899,0.00140706886652355
8.66812045065993,12.9466597343389,0.00149651845756176
8.66812045065993,13.141138792688,0.00158803794471289
8.66812045065993,13.335617851037,0.00168153581670098
8.66812045065993,13.5300969093861,0.00177692145022633
8.66812045065993,13.7245759677351,0.00187410536835095
8.66812045065993,13.9190550260842,0.00197299946179101
8.66812045065993,14.1135340844332,0.00207351717669853
8.66812045065993,14.3080131427823,0.00217557367227102
8.66812045065993,14.5024922011313,0.00227908595128322
8.66812045065993,14.6969712594804,0.0023839729663954
8.66812045065993,14.8914503178294,0.00249015570486086
8.66812045065993,15.0859293761785,0.00259755725403322
8.66812045065993,15.2804084345275,0.00270610284986356
8.66812045065993,15.4748874928765,0.00281571991038013
8.66812045065993,15.6693665512256,0.00292633805595769
8.66812045065993,15.8638456095746,0.00303788911801248
8.66812045065993,16.0583246679237,0.00315030713759881
8.66812045065993,16.2528037262727,0.00326352835523749
8.66812045065993,16.4472827846218,0.00337749119317118
8.66812045065993,16.6417618429708,0.00349213623111859
8.66812045065993,16.8362409013199,0.00360740617648689
8.66812045065993,17.0307199596689,0.0037232458298993
8.66812045065993,17.225199018018,0.00383960204680143
8.66812045065993,17.419678076367,0.00395642369582565
8.66812045065993,17.6141571347161,0.00407366161451633
8.66812045065993,17.8086361930651,0.00419126856294935
8.66812045065993,18.0031152514141,0.00430919917571735
8.66812045065993,18.1975943097632,0.00442740991269599
8.66812045065993,18.3920733681122,0.00454585900895543
8.66812045065993,18.5865524264613,0.00466450642413686
8.66812045065993,18.7810314848103,0.00478331379157236
8.66812045065993,18.9755105431594,0.00490224436739039
8.66812045065993,19.1699896015084,0.00502126297981651
8.66812045065993,19.3644686598575,0.00514033597885007
8.66812045065993,19.5589477182065,0.00525943118647117
8.66812045065993,19.7534267765556,0.00537851784750967
8.86259950900898,0.5,1
8.86259950900898,0.694479058349046,1
8.86259950900898,0.888958116698092,1
8.86259950900898,1.08343717504714,1
8.86259950900898,1.27791623339618,1
8.86259950900898,1.47239529174523,1
8.86259950900898,1.66687435009428,1
8.86259950900898,1.86135340844332,1
8.86259950900898,2.05583246679237,1
8.86259950900898,2.25031152514141,1
8.86259950900898,2.44479058349046,1
8.86259950900898,2.63926964183951,1
8.86259950900898,2.83374870018855,1
8.86259950900898,3.0282277585376,1
8.86259950900898,3.22270681688665,1
8.86259950900898,3.41718587523569,1
8.86259950900898,3.61166493358474,1
8.86259950900898,3.80614399193378,1
8.86259950900898,4.00062305028283,1
8.86259950900898,4.19510210863188,1
8.86259950900898,4.38958116698092,0.858007877652185
8.86259950900898,4.58406022532997,0.60655952702963
8.86259950900898,4.77853928367901,0.435025446466646
8.86259950900898,4.97301834202806,0.316166213540819
8.86259950900898,5.16749740037711,0.232612908682587
8.86259950900898,5.36197645872615,0.173091891219148
8.86259950900898,5.5564555170752,0.130164696859833
8.86259950900898,5.75093457542424,0.0988481466414731
8.86259950900898,5.94541363377329,0.0757564035503169
8.86259950900898,6.13989269212234,0.0585584669793918
8.86259950900898,6.33437175047138,0.0456296949961708
8.86259950900898,6.52885080882043,0.0358246527488585
8.86259950900898,6.72332986716947,0.028327000465662
8.86259950900898,6.91780892551852,0.0225490083653594
8.86259950900898,7.11228798386757,0.0180634740563424
8.86259950900898,7.30676704221661,0.0145570661988015
8.86259950900898,7.50124610056566,0.011798006588679
8.86259950900898,7.6957251589147,0.0096134562304497
8.86259950900898,7.89020421726375,0.00787353921757563
8.86259950900898,8.0846832756128,0.00647995307212608
8.86259950900898,8.27916233396184,0.00535777857834439
8.86259950900898,8.47364139231089,0.00444954191359691
8.86259950900898,8.66812045065993,0.00371087602901053
8.86259950900898,8.86259950900898,0.00310732694306723
8.86259950900898,9.05707856735803,0.00261198612383999
8.86259950900898,9.25155762570707,0.00220372338469078
8.86259950900898,9.44603668405612,0.00186585943823357
8.86259950900898,9.64051574240516,0.00158516254223796
8.86259950900898,9.83499480075421,0.00135108561204157
8.86259950900898,10.0294738591033,0.00115518287050056
8.86259950900898,10.2239529174523,0.000990661350294263
8.86259950900898,10.4184319758013,0.00085203426931856
8.86259950900898,10.6129110341504,0.000734851791545166
8.86259950900898,10.8073900924994,0.000635490884873464
8.86259950900898,11.0018691508485,0.00063148374589147
8.86259950900898,11.1963482091975,0.000693148115514033
8.86259950900898,11.3908272675466,0.000757645148405106
8.86259950900898,11.5853063258956,0.000824905946203926
8.86259950900898,11.7797853842447,0.000894857116971699
8.86259950900898,11.9742644425937,0.000967421565848355
8.86259950900898,12.1687435009428,0.00104251921638477
8.86259950900898,12.3632225592918,0.00112006766508107
8.86259950900898,12.5577016176409,0.00119998277226007
8.86259950900898,12.7521806759899,0.00128217919279974
8.86259950900898,12.9466597343389,0.00136657085048183
8.86259950900898,13.141138792688,0.00145307135982208
8.86259950900898,13.335617851037,0.00154159439925871
8.86259950900898,13.5300969093861,0.00163205403951519
8.86259950900898,13.7245759677351,0.00172436503083873
8.86259950900898,13.9190550260842,0.00181844305266409
8.86259950900898,14.1135340844332,0.00191420492907408
8.86259950900898,14.3080131427823,0.00201156881323477
8.86259950900898,14.5024922011313,0.00211045434378063
8.86259950900898,14.6969712594804,0.00221078277592027
8.86259950900898,14.8914503178294,0.00231247708982962
8.86259950900898,15.0859293761785,0.00241546207870126
8.86259950900898,15.2804084345275,0.00251966441862666
8.86259950900898,15.4748874928765,0.0026250127223061
8.86259950900898,15.6693665512256,0.00273143757840753
8.86259950900898,15.8638456095746,0.00283887157823367
8.86259950900898,16.0583246679237,0.00294724933120444
8.86259950900898,16.2528037262727,0.00305650747052081
8.86259950900898,16.4472827846218,0.00316658465024539
8.86259950900898,16.6417618429708,0.00327742153491436
8.86259950900898,16.8362409013199,0.00338896078268457
8.86259950900898,17.0307199596689,0.00350114702291792
8.86259950900898,17.225199018018,0.00361392682901193
8.86259950900898,17.419678076367,0.00372724868720097
8.86259950900898,17.6141571347161,0.003841062961975
8.86259950900898,17.8086361930651,0.00395532185869263
8.86259950900898,18.0031152514141,0.00406997938390163
8.86259950900898,18.1975943097632,0.00418499130382252
8.86259950900898,18.3920733681122,0.00430031510139828
8.86259950900898,18.5865524264613,0.00441590993226678
8.86259950900898,18.7810314848103,0.00453173657996968
8.86259950900898,18.9755105431594,0.00464775741067338
8.86259950900898,19.1699896015084,0.00476393632764368
8.86259950900898,19.3644686598575,0.00488023872568423
8.86259950900898,19.5589477182065,0.00499663144572214
8.86259950900898,19.7534267765556,0.00511308272969854
9.05707856735803,0.5,1
9.05707856735803,0.694479058349046,1
9.05707856735803,0.888958116698092,1
9.05707856735803,1.08343717504714,1
9.05707856735803,1.27791623339618,1
9.05707856735803,1.47239529174523,1
9.05707856735803,1.66687435009428,1
9.05707856735803,1.86135340844332,1
9.05707856735803,2.05583246679237,1
9.05707856735803,2.25031152514141,1
9.05707856735803,2.44479058349046,1
9.05707856735803,2.63926964183951,1
9.05707856735803,2.83374870018855,1
9.05707856735803,3.0282277585376,1
9.05707856735803,3.22270681688665,1
9.05707856735803,3.41718587523569,1
9.05707856735803,3.61166493358474,1
9.05707856735803,3.80614399193378,1
9.05707856735803,4.00062305028283,1
9.05707856735803,4.19510210863188,0.851877069769813
9.05707856735803,4.38958116698092,0.592833238346159
9.05707856735803,4.58406022532997,0.419097141208835
9.05707856735803,4.77853928367901,0.300577128612741
9.05707856735803,4.97301834202806,0.218452353540078
9.05707856735803,5.16749740037711,0.160721908885922
9.05707856735803,5.36197645872615,0.119596368606427
9.05707856735803,5.5564555170752,0.0899361891279068
9.05707856735803,5.75093457542424,0.0682982853704471
9.05707856735803,5.94541363377329,0.0523432420749856
9.05707856735803,6.13989269212234,0.0404604742172919
9.05707856735803,6.33437175047138,0.0315274492856034
9.05707856735803,6.52885080882043,0.0247527388208221
9.05707856735803,6.72332986716947,0.0195722998076005
9.05707856735803,6.91780892551852,0.0155800453572871
9.05707856735803,7.11228798386757,0.0124808036144213
9.05707856735803,7.30676704221661,0.0100580809573327
9.05707856735803,7.50124610056566,0.00815173220918981
9.05707856735803,7.6957251589147,0.00664233573751274
9.05707856735803,7.89020421726375,0.00544015489038787
9.05707856735803,8.0846832756128,0.00447726840759486
9.05707856735803,8.27916233396184,0.00370191149483731
9.05707856735803,8.47364139231089,0.00307437310367439
9.05707856735803,8.66812045065993,0.0025639981994096
9.05707856735803,8.86259950900898,0.00214698109683973
9.05707856735803,9.05707856735803,0.00180472957491773
9.05707856735803,9.25155762570707,0.00152264391107956
9.05707856735803,9.44603668405612,0.00128919969370626
9.05707856735803,9.64051574240516,0.00109525456315321
9.05707856735803,9.83499480075421,0.000933521101066397
9.05707856735803,10.0294738591033,0.000798163769632048
9.05707856735803,10.2239529174523,0.00068448902591242
9.05707856735803,10.4184319758013,0.000588705824524827
9.05707856735803,10.6129110341504,0.000507739589149551
9.05707856735803,10.8073900924994,0.000506459379257233
9.05707856735803,11.0018691508485,0.000560479884679715
9.05707856735803,11.1963482091975,0.000617339296668216
9.05707856735803,11.3908272675466,0.000676985421028981
9.05707856735803,11.5853063258956,0.000739360087003209
9.05707856735803,11.7797853842447,0.000804400000226695
9.05707856735803,11.9742644425937,0.000872037532990259
9.05707856735803,12.1687435009428,0.000942201451916744
9.05707856735803,12.3632225592918,0.00101481758423759
9.05707856735803,12.5577016176409,0.00108980942464295
9.05707856735803,12.7521806759899,0.00116709868524615
9.05707856735803,12.9466597343389,0.00124660579158885
9.05707856735803,13.141138792688,0.00132825032785473
9.05707856735803,13.335617851037,0.00141195143458774
9.05707856735803,13.5300969093861,0.00149762816225038
9.05707856735803,13.7245759677351,0.00158519978393055
9.05707856735803,13.9190550260842,0.00167458607042694
9.05707856735803,14.1135340844332,0.00176570753082922
9.05707856735803,14.3080131427823,0.00185848562156864
9.05707856735803,14.5024922011313,0.00195284292675784
9.05707856735803,14.6969712594804,0.0020487033124718
9.05707856735803,14.8914503178294,0.00214599205745004
9.05707856735803,15.0859293761785,0.00224463596252812
9.05707856735803,15.2804084345275,0.00234456344093653
9.05707856735803,15.4748874928765,0.00244570459144079
9.05707856735803,15.6693665512256,0.00254799125613745
9.05707856735803,15.8638456095746,0.00265135706457035
9.05707856735803,16.0583246679237,0.0027557374656886
9.05707856735803,16.2528037262727,0.0028610697490339
9.05707856735803,16.4472827846218,0.00296729305641946
9.05707856735803,16.6417618429708,0.00307434838524649
9.05707856735803,16.8362409013199,0.00318217858449604
9.05707856735803,17.0307199596689,0.00329072834433456
9.05707856735803,17.225199018018,0.00339994418017956
9.05707856735803,17.419678076367,0.0035097744119877
9.05707856735803,17.6141571347161,0.00362016913945028
9.05707856735803,17.8086361930651,0.00373108021371066
9.05707856735803,18.0031152514141,0.00384246120615389
9.05707856735803,18.1975943097632,0.00395426737476017
9.05707856735803,18.3920733681122,0.00406645562846053
9.05707856735803,18.5865524264613,0.00417898448988485
9.05707856735803,18.7810314848103,0.00429181405684871
9.05707856735803,18.9755105431594,0.00440490596288571
9.05707856735803,19.1699896015084,0.00451822333709638
9.05707856735803,19.3644686598575,0.00463173076355235
9.05707856735803,19.5589477182065,0.00474539424046559
9.05707856735803,19.7534267765556,0.00485918113930592
9.25155762570707,0.5,1
9.25155762570707,0.694479058349046,1
9.25155762570707,0.888958116698092,1
9.25155762570707,1.08343717504714,1
9.25155762570707,1.27791623339618,1
9.25155762570707,1.47239529174523,1
9.25155762570707,1.66687435009428,1
9.25155762570707,1.86135340844332,1
9.25155762570707,2.05583246679237,1
9.25155762570707,2.25031152514141,1
9.25155762570707,2.44479058349046,1
9.25155762570707,2.63926964183951,1
9.25155762570707,2.83374870018855,1
9.25155762570707,3.0282277585376,1
9.25155762570707,3.22270681688665,1
9.25155762570707,3.41718587523569,1
9.25155762570707,3.61166493358474,1
9.25155762570707,3.80614399193378,1
9.25155762570707,4.00062305028283,0.845194332057619
9.25155762570707,4.19510210863188,0.578145768052302
9.25155762570707,4.38958116698092,0.40233977421553
9.25155762570707,4.58406022532997,0.284429816450134
9.25155762570707,4.77853928367901,0.203993511561152
9.25155762570707,4.97301834202806,0.148257663226442
9.25155762570707,5.16749740037711,0.10907758261505
9.25155762570707,5.36197645872615,0.0811667984007509
9.25155762570707,5.5564555170752,0.0610372423254692
9.25155762570707,5.75093457542424,0.046352186311133
9.25155762570707,5.94541363377329,0.035523932930801
9.25155762570707,6.13989269212234,0.0274594219896509
9.25155762570707,6.33437175047138,0.0213968212419199
9.25155762570707,6.52885080882043,0.0167990097454192
9.25155762570707,6.72332986716947,0.0132831868662373
9.25155762570707,6.91780892551852,0.0105737524920261
9.25155762570707,7.11228798386757,0.00847038152291069
9.25155762570707,7.30676704221661,0.0068261456336425
9.25155762570707,7.50124610056566,0.00553235865394546
9.25155762570707,7.6957251589147,0.00450797237406945
9.25155762570707,7.89020421726375,0.00369208497216229
9.25155762570707,8.0846832756128,0.0030386001386147
9.25155762570707,8.27916233396184,0.00251238651725029
9.25155762570707,8.47364139231089,0.00208649330094476
9.25155762570707,8.66812045065993,0.00174011575247933
9.25155762570707,8.86259950900898,0.00145709760160769
9.25155762570707,9.05707856735803,0.00122482081422787
9.25155762570707,9.25155762570707,0.00103337695623046
9.25155762570707,9.44603668405612,0.000874944723294406
9.25155762570707,9.64051574240516,0.00074331944490313
9.25155762570707,9.83499480075421,0.0006335553486783
9.25155762570707,10.0294738591033,0.000541692014025137
9.25155762570707,10.2239529174523,0.00046454406117122
9.25155762570707,10.4184319758013,0.000399538610857008
9.25155762570707,10.6129110341504,0.000400262158385555
9.25155762570707,10.8073900924994,0.000447009589896182
9.25155762570707,11.0018691508485,0.000496562383642997
9.25155762570707,11.1963482091975,0.000548886825066174
9.25155762570707,11.3908272675466,0.000603941802268516
9.25155762570707,11.5853063258956,0.000661679690693398
9.25155762570707,11.7797853842447,0.000722047187253796
9.25155762570707,11.9742644425937,0.000784986090855297
9.25155762570707,12.1687435009428,0.000850434027866501
9.25155762570707,12.3632225592918,0.000918325122353109
9.25155762570707,12.5577016176409,0.000988590611863394
9.25155762570707,12.7521806759899,0.00106115941028347
9.25155762570707,12.9466597343389,0.00113595861981367
9.25155762570707,13.141138792688,0.00121291399448997
9.25155762570707,13.335617851037,0.00129195035791797
9.25155762570707,13.5300969093861,0.00137299197802806
9.25155762570707,13.7245759677351,0.00145596290172137
9.25155762570707,13.9190550260842,0.00154078725227424
9.25155762570707,14.1135340844332,0.00162738949232069
9.25155762570707,14.3080131427823,0.00171569465514837
9.25155762570707,14.5024922011313,0.00180562854693473
9.25155762570707,14.6969712594804,0.00189711792242388
9.25155762570707,14.8914503178294,0.00199009063640757
9.25155762570707,15.0859293761785,0.0020844757732304
9.25155762570707,15.2804084345275,0.00218020375639393
9.25155762570707,15.4748874928765,0.00227720644018978
9.25155762570707,15.6693665512256,0.00237541718514984
9.25155762570707,15.8638456095746,0.00247477091896468
9.25155762570707,16.0583246679237,0.00257520418438949
9.25155762570707,16.2528037262727,0.00267665517553205
9.25155762570707,16.4472827846218,0.00277906376379887
9.25155762570707,16.6417618429708,0.00288237151466493
9.25155762570707,16.8362409013199,0.00298652169632854
9.25155762570707,17.0307199596689,0.00309145928121657
9.25155762570707,17.225199018018,0.00319713094121554
9.25155762570707,17.419678076367,0.00330348503742162
9.25155762570707,17.6141571347161,0.00341047160512612
9.25155762570707,17.8086361930651,0.00351804233468305
9.25155762570707,18.0031152514141,0.00362615054884102
9.25155762570707,18.1975943097632,0.00373475117706287
9.25155762570707,18.3920733681122,0.00384380072730257
9.25155762570707,18.5865524264613,0.00395325725566014
9.25155762570707,18.7810314848103,0.00406308033429012
9.25155762570707,18.9755105431594,0.00417323101789938
9.25155762570707,19.1699896015084,0.00428367180913216
9.25155762570707,19.3644686598575,0.00439436662310768
9.25155762570707,19.5589477182065,0.00450528075134494
9.25155762570707,19.7534267765556,0.00461638082528204
9.44603668405612,0.5,1
9.44603668405612,0.694479058349046,1
9.44603668405612,0.888958116698092,1
9.44603668405612,1.08343717504714,1
9.44603668405612,1.27791623339618,1
9.44603668405612,1.47239529174523,1
9.44603668405612,1.66687435009428,1
9.44603668405612,1.86135340844332,1
9.44603668405612,2.05583246679237,1
9.44603668405612,2.25031152514141,1
9.44603668405612,2.44479058349046,1
9.44603668405612,2.63926964183951,1
9.44603668405612,2.83374870018855,1
9.44603668405612,3.0282277585376,1
9.44603668405612,3.22270681688665,1
9.44603668405612,3.41718587523569,1
9.44603668405612,3.61166493358474,1
9.44603668405612,3.80614399193378,0.837881854599079
9.44603668405612,4.00062305028283,0.562397570934863
9.44603668405612,4.19510210863188,0.384701793736969
9.44603668405612,4.38958116698092,0.267719390827469
9.44603668405612,4.58406022532997,0.189261370794545
9.44603668405612,4.77853928367901,0.135738552705585
9.44603668405612,4.97301834202806,0.0986515721988371
9.44603668405612,5.16749740037711,0.0725809026153869
9.44603668405612,5.36197645872615,0.0540088930199193
9.44603668405612,5.5564555170752,0.0406145610759566
9.44603668405612,5.75093457542424,0.0308430333713174
9.44603668405612,5.94541363377329,0.0236378461527277
9.44603668405612,6.13989269212234,0.0182716703608966
9.44603668405612,6.33437175047138,0.0142375780761422
9.44603668405612,6.52885080882043,0.0111781656792875
9.44603668405612,6.72332986716947,0.00883871524511884
9.44603668405612,6.91780892551852,0.00703584074292695
9.44603668405612,7.11228798386757,0.0056362446039827
9.44603668405612,7.30676704221661,0.0045421598058545
9.44603668405612,7.50124610056566,0.00368126589413438
9.44603668405612,7.6957251589147,0.00299963288542888
9.44603668405612,7.89020421726375,0.00245673632828815
9.44603668405612,8.0846832756128,0.00202190345129142
9.44603668405612,8.27916233396184,0.00167175763130264
9.44603668405612,8.47364139231089,0.00138836563345908
9.44603668405612,8.66812045065993,0.00115788385608003
9.44603668405612,8.86259950900898,0.000969561816350791
9.44603668405612,9.05707856735803,0.000815003395816972
9.44603668405612,9.25155762570707,0.00068761546072987
9.44603668405612,9.44603668405612,0.00058219366649693
9.44603668405612,9.64051574240516,0.000494609386724653
9.44603668405612,9.83499480075421,0.000421571673678919
9.44603668405612,10.0294738591033,0.00036044523883743
9.44603668405612,10.2239529174523,0.000309110510666676
9.44603668405612,10.4184319758013,0.00031120975955482
9.44603668405612,10.6129110341504,0.00035111776066739
9.44603668405612,10.8073900924994,0.000393757860654069
9.44603668405612,11.0018691508485,0.000439116175979027
9.44603668405612,11.1963482091975,0.000487170139242469
9.44603668405612,11.3908272675466,0.000537889376160949
9.44603668405612,11.5853063258956,0.000591236550426482
9.44603668405612,11.7797853842447,0.000647168169468395
9.44603668405612,11.9742644425937,0.000705635346343145
9.44603668405612,12.1687435009428,0.000766584514767701
9.44603668405612,12.3632225592918,0.000829958095749265
9.44603668405612,12.5577016176409,0.000895695115400511
9.44603668405612,12.7521806759899,0.000963731774413203
9.44603668405612,12.9466597343389,0.00103400197033585
9.44603668405612,13.141138792688,0.00110643777429999
9.44603668405612,13.335617851037,0.00118096986419628
9.44603668405612,13.5300969093861,0.00125752791654301
9.44603668405612,13.7245759677351,0.00133604095943872
9.44603668405612,13.9190550260842,0.00141643768906637
9.44603668405612,14.1135340844332,0.00149864675223503
9.44603668405612,14.3080131427823,0.00158259699741985
9.44603668405612,14.5024922011313,0.00166821769670199
9.44603668405612,14.6969712594804,0.00175543874092738
9.44603668405612,14.8914503178294,0.00184419081030254
9.44603668405612,15.0859293761785,0.00193440552253388
9.44603668405612,15.2804084345275,0.00202601556049763
9.44603668405612,15.4748874928765,0.00211895478130545
9.44603668405612,15.6693665512256,0.002213158308507
9.44603668405612,15.8638456095746,0.00230856260904984
9.44603668405612,16.0583246679237,0.00240510555649735
9.44603668405612,16.2528037262727,0.0025027264818917
9.44603668405612,16.4472827846218,0.00260136621353862
9.44603668405612,16.6417618429708,0.00270096710688713
9.44603668405612,16.8362409013199,0.00280147306557903
9.44603668405612,17.0307199596689,0.00290282955465068
9.44603668405612,17.225199018018,0.00300498360678344
9.44603668405612,17.419678076367,0.00310788382241892
9.44603668405612,17.6141571347161,0.00321148036448067
9.44603668405612,17.8086361930651,0.00331572494837488
9.44603668405612,18.0031152514141,0.00342057082787916
9.44603668405612,18.1975943097632,0.00352597277747009
9.44603668405612,18.3920733681122,0.00363188707158579
9.44603668405612,18.5865524264613,0.00373827146127139
9.44603668405612,18.7810314848103,0.00384508514860913
9.44603668405612,18.9755105431594,0.00395228875929446
9.44603668405612,19.1699896015084,0.00405984431368113
9.44603668405612,19.3644686598575,0.00416771519658471
9.44603668405612,19.5589477182065,0.00427586612610206
9.44603668405612,19.7534267765556,0.00438426312167659
9.64051574240516,0.5,1
9.64051574240516,0.694479058349046,1
9.64051574240516,0.888958116698092,1
9.64051574240516,1.08343717504714,1
9.64051574240516,1.27791623339618,1
9.64051574240516,1.47239529174523,1
9.64051574240516,1.66687435009428,1
9.64051574240516,1.86135340844332,1
9.64051574240516,2.05583246679237,1
9.64051574240516,2.25031152514141,1
9.64051574240516,2.44479058349046,1
9.64051574240516,2.63926964183951,1
9.64051574240516,2.83374870018855,1
9.64051574240516,3.0282277585376,1
9.64051574240516,3.22270681688665,1
9.64051574240516,3.41718587523569,1
9.64051574240516,3.61166493358474,0.829846536777987
9.64051574240516,3.80614399193378,0.545476056562118
9.64051574240516,4.00062305028283,0.366130866219143
9.64051574240516,4.19510210863188,0.250447740630957
9.64051574240516,4.38958116698092,0.17429010638219
9.64051574240516,4.58406022532997,0.123212533645268
9.64051574240516,4.77853928367901,0.0883682228549039
9.64051574240516,4.97301834202806,0.0642239359657972
9.64051574240516,5.16749740037711,0.0472514643001839
9.64051574240516,5.36197645872615,0.035160754254414
9.64051574240516,5.5564555170752,0.02644080486182
9.64051574240516,5.75093457542424,0.020079365752407
9.64051574240516,5.94541363377329,0.0153886601484902
9.64051574240516,6.13989269212234,0.0118951838383394
9.64051574240516,6.33437175047138,0.00926891768969674
9.64051574240516,6.52885080882043,0.00727718556126665
9.64051574240516,6.72332986716947,0.00575416153305988
9.64051574240516,6.91780892551852,0.00458045802279281
9.64051574240516,7.11228798386757,0.00366929593178873
9.64051574240516,7.30676704221661,0.00295702718178329
9.64051574240516,7.50124610056566,0.00239656986491237
9.64051574240516,7.6957251589147,0.00195281459849816
9.64051574240516,7.89020421726375,0.00159937924065528
9.64051574240516,8.0846832756128,0.00131629526920297
9.64051574240516,8.27916233396184,0.00108834408484348
9.64051574240516,8.47364139231089,0.000903850831294106
9.64051574240516,8.66812045065993,0.000753803076537194
9.64051574240516,8.86259950900898,0.0006312020641971
9.64051574240516,9.05707856735803,0.000530581771158774
9.64051574240516,9.25155762570707,0.000447649949561857
9.64051574240516,9.44603668405612,0.000379018478098135
9.64051574240516,9.64051574240516,0.000321999547225268
9.64051574240516,9.83499480075421,0.000274450691173759
9.64051574240516,10.0294738591033,0.000234656290034722
9.64051574240516,10.2239529174523,0.000237599682693998
9.64051574240516,10.4184319758013,0.000271157893763739
9.64051574240516,10.6129110341504,0.000307336360771083
9.64051574240516,10.8073900924994,0.000346141842668646
9.64051574240516,11.0018691508485,0.000387571342896323
9.64051574240516,11.1963482091975,0.000431612930623139
9.64051574240516,11.3908272675466,0.000478246555032576
9.64051574240516,11.5853063258956,0.000527444841114687
9.64051574240516,11.7797853842447,0.000579173858215857
9.64051574240516,11.9742644425937,0.000633393854935776
9.64051574240516,12.1687435009428,0.000690059955899198
9.64051574240516,12.3632225592918,0.000749122817516978
9.64051574240516,12.5577016176409,0.000810529241133727
9.64051574240516,12.7521806759899,0.000874222742982319
9.64051574240516,12.9466597343389,0.000940144081168354
9.64051574240516,13.141138792688,0.00100823174052609
9.64051574240516,13.335617851037,0.00107842237665252
9.64051574240516,13.5300969093861,0.00115065122076521
9.64051574240516,13.7245759677351,0.0012248524472656
9.64051574240516,13.9190550260842,0.00130095950604225
9.64051574240516,14.1135340844332,0.00137890542163486
9.64051574240516,14.3080131427823,0.0014586230614137
9.64051574240516,14.5024922011313,0.00154004537492184
9.64051574240516,14.6969712594804,0.00162310560648931
9.64051574240516,14.8914503178294,0.00170773748316597
9.64051574240516,15.0859293761785,0.00179387537994155
9.64051574240516,15.2804084345275,0.00188145446412994
9.64051574240516,15.4748874928765,0.00197041082069661
9.64051574240516,15.6693665512256,0.00206068156020538
9.64051574240516,15.8638456095746,0.00215220491095575
9.64051574240516,16.0583246679237,0.00224492029677811
9.64051574240516,16.2528037262727,0.00233876840185116
9.64051574240516,16.4472827846218,0.0024336912238066
9.64051574240516,16.6417618429708,0.00252963211628989
9.64051574240516,16.8362409013199,0.00262653582205473
9.64051574240516,17.0307199596689,0.00272434849758155
9.64051574240516,17.225199018018,0.00282301773012893
9.64051574240516,17.419678076367,0.00292249254804942
9.64051574240516,17.6141571347161,0.00302272342512947
9.64051574240516,17.8086361930651,0.00312366227964639
9.64051574240516,18.0031152514141,0.00322526246877252
9.64051574240516,18.1975943097632,0.0033274787788995
9.64051574240516,18.3920733681122,0.00343026741240205
9.64051574240516,18.5865524264613,0.00353358597131165
9.64051574240516,18.7810314848103,0.00363739343832523
9.64051574240516,18.9755105431594,0.00374165015553265
9.64051574240516,19.1699896015084,0.00384631780120844
9.64051574240516,19.3644686598575,0.00395135936497881
9.64051574240516,19.5589477182065,0.00405673912164285
9.64051574240516,19.7534267765556,0.00416242260389793
9.83499480075421,0.5,1
9.83499480075421,0.694479058349046,1
9.83499480075421,0.888958116698092,1
9.83499480075421,1.08343717504714,1
9.83499480075421,1.27791623339618,1
9.83499480075421,1.47239529174523,1
9.83499480075421,1.66687435009428,1
9.83499480075421,1.86135340844332,1
9.83499480075421,2.05583246679237,1
9.83499480075421,2.25031152514141,1
9.83499480075421,2.44479058349046,1
9.83499480075421,2.63926964183951,1
9.83499480075421,2.83374870018855,1
9.83499480075421,3.0282277585376,1
9.83499480075421,3.22270681688665,1
9.83499480075421,3.41718587523569,0.820976055266179
9.83499480075421,3.61166493358474,0.527253766407809
9.83499480075421,3.80614399193378,0.346575291407885
9.83499480075421,4.00062305028283,0.23262599728586
9.83499480075421,4.19510210863188,0.159125222175055
9.83499480075421,4.38958116698092,0.110737480925599
9.83499480075421,4.58406022532997,0.0782846822321518
9.83499480075421,4.77853928367901,0.0561458971822855
9.83499480075421,4.97301834202806,0.0408055111767729
9.83499480075421,5.16749740037711,0.0300218310451552
9.83499480075421,5.36197645872615,0.0223398415113694
9.83499480075421,5.5564555170752,0.0167995085023511
9.83499480075421,5.75093457542424,0.0127576856091271
9.83499480075421,5.94541363377329,0.00977738493042829
9.83499480075421,6.13989269212234,0.00755775942046938
9.83499480075421,6.33437175047138,0.005889127140774
9.83499480075421,6.52885080882043,0.00462365428543432
9.83499480075421,6.72332986716947,0.00365598120419274
9.83499480075421,6.91780892551852,0.00291025344730274
9.83499480075421,7.11228798386757,0.00233133478825139
9.83499480075421,7.30676704221661,0.00187878559452568
9.83499480075421,7.50124610056566,0.00152269176496251
9.83499480075421,7.6957251589147,0.00124074609764838
9.83499480075421,7.89020421726375,0.0010161863563643
9.83499480075421,8.0846832756128,0.000836325281402871
9.83499480075421,8.27916233396184,0.000691493538202118
9.83499480075421,8.47364139231089,0.000574273355313337
9.83499480075421,8.66812045065993,0.000478938567096003
9.83499480075421,8.86259950900898,0.000401042422861062
9.83499480075421,9.05707856735803,0.000337112013887494
9.83499480075421,9.25155762570707,0.000284420204794926
9.83499480075421,9.44603668405612,0.000240814308741113
9.83499480075421,9.64051574240516,0.0002045865910525
9.83499480075421,9.83499480075421,0.000174375808298762
9.83499480075421,10.0294738591033,0.000177727848238145
9.83499480075421,10.2239529174523,0.000205473313582556
9.83499480075421,10.4184319758013,0.00023569093641436
9.83499480075421,10.6129110341504,0.000268408276040474
9.83499480075421,10.8073900924994,0.000303642365696804
9.83499480075421,11.0018691508485,0.000341400422449828
9.83499480075421,11.1963482091975,0.000381680582020476
9.83499480075421,11.3908272675466,0.000424472642022993
9.83499480075421,11.5853063258956,0.000469758800402347
9.83499480075421,11.7797853842447,0.000517514378701717
9.83499480075421,11.9742644425937,0.000567708522223263
9.83499480075421,12.1687435009428,0.000620304871195768
9.83499480075421,12.3632225592918,0.000675262198772003
9.83499480075421,12.5577016176409,0.000732535013086335
9.83499480075421,12.7521806759899,0.000792074121749298
9.83499480075421,12.9466597343389,0.000853827158076479
9.83499480075421,13.141138792688,0.000917739069078173
9.83499480075421,13.335617851037,0.000983752565803699
9.83499480075421,13.5300969093861,0.00105180853706661
9.83499480075421,13.7245759677351,0.00112184642789736
9.83499480075421,13.9190550260842,0.00119380458429857
9.83499480075421,14.1135340844332,0.00126762056603122
9.83499480075421,14.3080131427823,0.00134323142925393
9.83499480075421,14.5024922011313,0.00142057398088174
9.83499480075421,14.6969712594804,0.00149958500653876
9.83499480075421,14.8914503178294,0.00158020147395642
9.83499480075421,15.0859293761785,0.00166236071362463
9.83499480075421,15.2804084345275,0.00174600057844217
9.83499480075421,15.4748874928765,0.0018310595840396
9.83499480075421,15.6693665512256,0.0019174770313671
9.83499480075421,15.8638456095746,0.00200519311305346
9.83499480075421,16.0583246679237,0.00209414900495401
9.83499480075421,16.2528037262727,0.00218428694421611
9.83499480075421,16.4472827846218,0.00227555029510198
9.83499480075421,16.6417618429708,0.00236788360372251
9.83499480075421,16.8362409013199,0.00246123264275155
9.83499480075421,17.0307199596689,0.00255554444710982
9.83499480075421,17.225199018018,0.0026507673415308
9.83499480075421,17.419678076367,0.00274685096084816
9.83499480075421,17.6141571347161,0.00284374626377568
9.83499480075421,17.8086361930651,0.00294140554088629
9.83499480075421,18.0031152514141,0.00303978241743633
9.83499480075421,18.1975943097632,0.00313883185162526
9.83499480075421,18.3920733681122,0.00323851012882854
9.83499480075421,18.5865524264613,0.00333877485229309
9.83499480075421,18.7810314848103,0.00343958493073997
9.83499480075421,18.9755105431594,0.0035409005632775
9.83499480075421,19.1699896015084,0.00364268322198998
9.83499480075421,19.3644686598575,0.00374489563253209
9.83499480075421,19.5589477182065,0.0038475017530271
9.83499480075421,19.7534267765556,0.00395046675153718
10.0294738591033,0.5,1
10.0294738591033,0.694479058349046,1
10.0294738591033,0.888958116698092,1
10.0294738591033,1.08343717504714,1
10.0294738591033,1.27791623339618,1
10.0294738591033,1.47239529174523,1
10.0294738591033,1.66687435009428,1
10.0294738591033,1.86135340844332,1
10.0294738591033,2.05583246679237,1
10.0294738591033,2.25031152514141,1
10.0294738591033,2.44479058349046,1
10.0294738591033,2.63926964183951,1
10.0294738591033,2.83374870018855,1
10.0294738591033,3.0282277585376,1
10.0294738591033,3.22270681688665,0.811133660319472
10.0294738591033,3.41718587523569,0.507586409421235
10.0294738591033,3.61166493358474,0.325986177584669
10.0294738591033,3.80614399193378,0.214277757105607
10.0294738591033,4.00062305028283,0.143826112762911
10.0294738591033,4.19510210863188,0.0983826503271221
10.0294738591033,4.38958116698092,0.0684658705583724
10.0294738591033,4.58406022532997,0.0484012176871795
10.0294738591033,4.77853928367901,0.0347134294254783
10.0294738591033,4.97301834202806,0.0252289001243779
10.0294738591033,5.16749740037711,0.0185616539321851
10.0294738591033,5.36197645872615,0.0138120958182135
10.0294738591033,5.5564555170752,0.0103866637108986
10.0294738591033,5.75093457542424,0.0078877182706166
10.0294738591033,5.94541363377329,0.00604508216595466
10.0294738591033,6.13989269212234,0.00467275012821389
10.0294738591033,6.33437175047138,0.00364108171101463
10.0294738591033,6.52885080882043,0.00285867542919725
10.0294738591033,6.72332986716947,0.00226039037368275
10.0294738591033,6.91780892551852,0.00179932787119257
10.0294738591033,7.11228798386757,0.0014413987432845
10.0294738591033,7.30676704221661,0.0011616003023236
10.0294738591033,7.50124610056566,0.000941437500734431
10.0294738591033,7.6957251589147,0.000767118422844325
10.0294738591033,7.89020421726375,0.000628279449347118
10.0294738591033,8.0846832756128,0.000517076404326862
10.0294738591033,8.27916233396184,0.00042753101012209
10.0294738591033,8.47364139231089,0.000355057067231117
10.0294738591033,8.66812045065993,0.000296114248456116
10.0294738591033,8.86259950900898,0.000247953252887064
10.0294738591033,9.05707856735803,0.000208426878718692
10.0294738591033,9.25155762570707,0.000175849014831378
10.0294738591033,9.44603668405612,0.000148888715483337
10.0294738591033,9.64051574240516,0.00012649013634679
10.0294738591033,9.83499480075421,0.000129908937287243
10.0294738591033,10.0294738591033,0.000152415790275873
10.0294738591033,10.2239529174523,0.00017721403708518
10.0294738591033,10.4184319758013,0.000204351438535851
10.0294738591033,10.6129110341504,0.000233864846989384
10.0294738591033,10.8073900924994,0.000265780743964072
10.0294738591033,11.0018691508485,0.000300115840527834
10.0294738591033,11.1963482091975,0.000336877718980208
10.0294738591033,11.3908272675466,0.000376065497934196
10.0294738591033,11.5853063258956,0.000417670506140345
10.0294738591033,11.7797853842447,0.000461676953246541
10.0294738591033,11.9742644425937,0.000508062588164925
10.0294738591033,12.1687435009428,0.000556799337842503
10.0294738591033,12.3632225592918,0.00060785392103336
10.0294738591033,12.5577016176409,0.000661188433179467
10.0294738591033,12.7521806759899,0.000716760899757784
10.0294738591033,12.9466597343389,0.000774525796475797
10.0294738591033,13.141138792688,0.000834434535526613
10.0294738591033,13.335617851037,0.00089643591777656
10.0294738591033,13.5300969093861,0.000960476551278243
10.0294738591033,13.7245759677351,0.0010265012369028
10.0294738591033,13.9190550260842,0.00109445332218654
10.0294738591033,14.1135340844332,0.00116427502470652
10.0294738591033,14.3080131427823,0.00123590772645142
10.0294738591033,14.5024922011313,0.00130929224075145
10.0294738591033,14.6969712594804,0.00138436905338423
10.0294738591033,14.8914503178294,0.00146107853949171
10.0294738591033,15.0859293761785,0.00153936115793441
10.0294738591033,15.2804084345275,0.0016191576246786
10.0294738591033,15.4748874928765,0.00170040906676602
10.0294738591033,15.6693665512256,0.0017830571583577
10.0294738591033,15.8638456095746,0.0018670442402774
10.0294738591033,16.0583246679237,0.00195231342440833
10.0294738591033,16.2528037262727,0.00203880868422233
10.0294738591033,16.4472827846218,0.00212647493264424
10.0294738591033,16.6417618429708,0.00221525808837814
10.0294738591033,16.8362409013199,0.00230510513174701
10.0294738591033,17.0307199596689,0.00239596415102411
10.0294738591033,17.225199018018,0.00248778438016375
10.0294738591033,17.419678076367,0.00258051622877119
10.0294738591033,17.6141571347161,0.00267411130508711
10.0294738591033,17.8086361930651,0.00276852243270071
10.0294738591033,18.0031152514141,0.00286370366164782
10.0294738591033,18.1975943097632,0.00295961027449666
10.0294738591033,18.3920733681122,0.00305619878797248
10.0294738591033,18.5865524264613,0.00315342695062591
10.0294738591033,18.7810314848103,0.00325125373700499
10.0294738591033,18.9755105431594,0.00334963933875083
10.0294738591033,19.1699896015084,0.00344854515299841
10.0294738591033,19.3644686598575,0.00354793376842955
10.0294738591033,19.5589477182065,0.00364776894929247
10.0294738591033,19.7534267765556,0.00374801561767318
10.2239529174523,0.5,1
10.2239529174523,0.694479058349046,1
10.2239529174523,0.888958116698092,1
10.2239529174523,1.08343717504714,1
10.2239529174523,1.27791623339618,1
10.2239529174523,1.47239529174523,1
10.2239529174523,1.66687435009428,1
10.2239529174523,1.86135340844332,1
10.2239529174523,2.05583246679237,1
10.2239529174523,2.25031152514141,1
10.2239529174523,2.44479058349046,1
10.2239529174523,2.63926964183951,1
10.2239529174523,2.83374870018855,1
10.2239529174523,3.0282277585376,0.800151197042015
10.2239529174523,3.22270681688665,0.486310858332369
10.2239529174523,3.41718587523569,0.304320723598455
10.2239529174523,3.61166493358474,0.1954432735084
10.2239529174523,3.80614399193378,0.128469086017859
10.2239529174523,4.00062305028283,0.0862301785389983
10.2239529174523,4.19510210863188,0.05898479309409
10.2239529174523,4.38958116698092,0.0410483474013409
10.2239529174523,4.58406022532997,0.0290186918251098
10.2239529174523,4.77853928367901,0.0208122514024576
10.2239529174523,4.97301834202806,0.0151258524636193
10.2239529174523,5.16749740037711,0.0111285405814303
10.2239529174523,5.36197645872615,0.00828096835493032
10.2239529174523,5.5564555170752,0.00622726881099634
10.2239529174523,5.75093457542424,0.00472903940511687
10.2239529174523,5.94541363377329,0.00362429675974393
10.2239529174523,6.13989269212234,0.00280152240843928
10.2239529174523,6.33437175047138,0.00218299111325796
10.2239529174523,6.52885080882043,0.00171390360143484
10.2239529174523,6.72332986716947,0.00135520498848357
10.2239529174523,6.91780892551852,0.00107877742506256
10.2239529174523,7.11228798386757,0.000864182926115779
10.2239529174523,7.30676704221661,0.000696431263670698
10.2239529174523,7.50124610056566,0.000564433830631711
10.2239529174523,7.6957251589147,0.000459921757542481
10.2239529174523,7.89020421726375,0.000376681591741916
10.2239529174523,8.0846832756128,0.000310010399411327
10.2239529174523,8.27916233396184,0.000256323936075208
10.2239529174523,8.47364139231089,0.000212872570291475
10.2239529174523,8.66812045065993,0.000177533717777685
10.2239529174523,8.86259950900898,0.00014865904984182
10.2239529174523,9.05707856735803,0.000124961223097686
10.2239529174523,9.25155762570707,0.000105429338619565
10.2239529174523,9.44603668405612,8.92654349890836e-05
10.2239529174523,9.64051574240516,9.24981183421134e-05
10.2239529174523,9.83499480075421,0.000110365645487546
10.2239529174523,10.0294738591033,0.000130316027756705
10.2239529174523,10.2239529174523,0.000152415790275873
10.2239529174523,10.4184319758013,0.000176720636724926
10.2239529174523,10.6129110341504,0.000203275752058155
10.2239529174523,10.8073900924994,0.000232116210113149
10.2239529174523,11.0018691508485,0.000263267460236499
10.2239529174523,11.1963482091975,0.000296745870616505
10.2239529174523,11.3908272675466,0.000332559309384252
10.2239529174523,11.5853063258956,0.000370707747647857
10.2239529174523,11.7797853842447,0.000411183871420876
10.2239529174523,11.9742644425937,0.000453973691881938
10.2239529174523,12.1687435009428,0.000499057145563102
10.2239529174523,12.3632225592918,0.000546408677925838
10.2239529174523,12.5577016176409,0.00059599780536823
10.2239529174523,12.7521806759899,0.000647789652041949
10.2239529174523,12.9466597343389,0.000701745458969546
10.2239529174523,13.141138792688,0.000757823063869264
10.2239529174523,13.335617851037,0.000815977350841207
10.2239529174523,13.5300969093861,0.000876160669669327
10.2239529174523,13.7245759677351,0.000938323224969751
10.2239529174523,13.9190550260842,0.00100241343578679
10.2239529174523,14.1135340844332,0.00106837826652064
10.2239529174523,14.3080131427823,0.00113616353027986
10.2239529174523,14.5024922011313,0.00120571416590051
10.2239529174523,14.6969712594804,0.00127697448997262
10.2239529174523,14.8914503178294,0.00134988842527404
10.2239529174523,15.0859293761785,0.00142439970703788
10.2239529174523,15.2804084345275,0.00150045206848158
10.2239529174523,15.4748874928765,0.00157798940700631
10.2239529174523,15.6693665512256,0.00165695593244207
10.2239529174523,15.8638456095746,0.00173729629866798
10.2239529174523,16.0583246679237,0.001818955719884
10.2239529174523,16.2528037262727,0.00190188007275066
10.2239529174523,16.4472827846218,0.00198601598555086
10.2239529174523,16.6417618429708,0.00207131091546251
10.2239529174523,16.8362409013199,0.0021577132149657
10.2239529174523,17.0307199596689,0.00224517218834269
10.2239529174523,17.225199018018,0.00233363813916532
10.2239529174523,17.419678076367,0.00242306240960254
10.2239529174523,17.6141571347161,0.00251339741232053
10.2239529174523,17.8086361930651,0.00260459665569124
10.2239529174523,18.0031152514141,0.00269661476297009
10.2239529174523,18.1975943097632,0.00278940748605269
10.2239529174523,18.3920733681122,0.0028829317143712
10.2239529174523,18.5865524264613,0.00297714547944577
10.2239529174523,18.7810314848103,0.00307200795556327
10.2239529174523,18.9755105431594,0.00316747945701632
10.2239529174523,19.1699896015084,0.00326352143229747
10.2239529174523,19.3644686598575,0.00336009645560997
10.2239529174523,19.5589477182065,0.00345716821602351
10.2239529174523,19.7534267765556,0.00355470150457462
10.4184319758013,0.5,1
10.4184319758013,0.694479058349046,1
10.4184319758013,0.888958116698092,1
10.4184319758013,1.08343717504714,1
10.4184319758013,1.27791623339618,1
10.4184319758013,1.47239529174523,1
10.4184319758013,1.66687435009428,1
10.4184319758013,1.86135340844332,1
10.4184319758013,2.05583246679237,1
10.4184319758013,2.25031152514141,1
10.4184319758013,2.44479058349046,1
10.4184319758013,2.63926964183951,1
10.4184319758013,2.83374870018855,0.787819609399818
10.4184319758013,3.0282277585376,0.463243323582761
10.4184319758013,3.22270681688665,0.281547111522277
10.4184319758013,3.41718587523569,0.176184881002505
10.4184319758013,3.61166493358474,0.1131508543968
10.4184319758013,3.80614399193378,0.0743765010969889
10.4184319758013,4.00062305028283,0.0499225079550096
10.4184319758013,4.19510210863188,0.034148935469646
10.4184319758013,4.38958116698092,0.0237647246521316
10.4184319758013,4.58406022532997,0.01680021887961
10.4184319758013,4.77853928367901,0.0120491433950928
10.4184319758013,4.97301834202806,0.00875703266229265
10.4184319758013,5.16749740037711,0.00644280998969334
10.4184319758013,5.36197645872615,0.00479422303859924
10.4184319758013,5.5564555170752,0.00360524449818168
10.4184319758013,5.75093457542424,0.00273785247023151
10.4184319758013,5.94541363377329,0.00209826753098747
10.4184319758013,6.13989269212234,0.00162192665133119
10.4184319758013,6.33437175047138,0.00126383121389513
10.4184319758013,6.52885080882043,0.000992255468171785
10.4184319758013,6.72332986716947,0.000784588794370196
10.4184319758013,6.91780892551852,0.000624552511624617
10.4184319758013,7.11228798386757,0.000500314156071092
10.4184319758013,7.30676704221661,0.000403195214132531
10.4184319758013,7.50124610056566,0.000326775995100653
10.4184319758013,7.6957251589147,0.00026626928053051
10.4184319758013,7.89020421726375,0.00021807782471118
10.4184319758013,8.0846832756128,0.000179478888864278
10.4184319758013,8.27916233396184,0.00014839739351794
10.4184319758013,8.47364139231089,0.000123241454022657
10.4184319758013,8.66812045065993,0.000102782211381258
10.4184319758013,8.86259950900898,8.60653743741938e-05
10.4184319758013,9.05707856735803,7.23456423245207e-05
10.4184319758013,9.25155762570707,6.10377606205033e-05
10.4184319758013,9.44603668405612,6.39136446727331e-05
10.4184319758013,9.64051574240516,7.7752938785522e-05
10.4184319758013,9.83499480075421,9.34449317551585e-05
10.4184319758013,10.0294738591033,0.000111072590620214
10.4184319758013,10.2239529174523,0.000130708683842788
10.4184319758013,10.4184319758013,0.000152415790275873
10.4184319758013,10.6129110341504,0.000176246456416599
10.4184319758013,10.8073900924994,0.000202243473124808
10.4184319758013,11.0018691508485,0.00023044024598681
10.4184319758013,11.1963482091975,0.000260861236621124
10.4184319758013,11.3908272675466,0.000293522455289565
10.4184319758013,11.5853063258956,0.000328431988084886
10.4184319758013,11.7797853842447,0.000365590544649743
10.4184319758013,11.9742644425937,0.000404992014807262
10.4184319758013,12.1687435009428,0.000446624024638607
10.4184319758013,12.3632225592918,0.000490468484430917
10.4184319758013,12.5577016176409,0.000536502122552068
10.4184319758013,12.7521806759899,0.000584697000705697
10.4184319758013,12.9466597343389,0.000635021007202091
10.4184319758013,13.141138792688,0.000687438325870745
10.4184319758013,13.335617851037,0.000741909879061082
10.4184319758013,13.5300969093861,0.000798393743850703
10.4184319758013,13.7245759677351,0.000856845541125471
10.4184319758013,13.9190550260842,0.000917218797631421
10.4184319758013,14.1135340844332,0.000979465281440878
10.4184319758013,14.3080131427823,0.00104353531153947
10.4184319758013,14.5024922011313,0.00110937804243907
10.4184319758013,14.6969712594804,0.00117694172486599
10.4184319758013,14.8914503178294,0.00124617394367276
10.4184319758013,15.0859293761785,0.00131702183418462
10.4184319758013,15.2804084345275,0.0013894322782248
10.4184319758013,15.4748874928765,0.00146335208107204
10.4184319758013,15.6693665512256,0.00153872813059441
10.4184319758013,15.8638456095746,0.00161550753977987
10.4184319758013,16.0583246679237,0.00169363777384892
10.4184319758013,16.2528037262727,0.00177306676309184
10.4184319758013,16.4472827846218,0.00185374300252414
10.4184319758013,16.6417618429708,0.0019356156394012
10.4184319758013,16.8362409013199,0.00201863454957785
10.4184319758013,17.0307199596689,0.00210275040364269
10.4184319758013,17.225199018018,0.00218791472370054
10.4184319758013,17.419678076367,0.00227407993162084
10.4184319758013,17.6141571347161,0.00236119938951547
10.4184319758013,17.8086361930651,0.00244922743315662
10.4184319758013,18.0031152514141,0.00253811939899491
10.4184319758013,18.1975943097632,0.00262783164538922
10.4184319758013,18.3920733681122,0.00271832156861391
10.4184319758013,18.5865524264613,0.00280954761416515
10.4184319758013,18.7810314848103,0.00290146928384737
10.4184319758013,18.9755105431594,0.00299404713908179
10.4184319758013,19.1699896015084,0.00308724280084319
10.4184319758013,19.3644686598575,0.00318101894659693
10.4184319758013,19.5589477182065,0.00327533930457701
10.4184319758013,19.7534267765556,0.00337016864571632
10.6129110341504,0.5,1
10.6129110341504,0.694479058349046,1
10.6129110341504,0.888958116698092,1
10.6129110341504,1.08343717504714,1
10.6129110341504,1.27791623339618,1
10.6129110341504,1.47239529174523,1
10.6129110341504,1.66687435009428,1
10.6129110341504,1.86135340844332,1
10.6129110341504,2.05583246679237,1
10.6129110341504,2.25031152514141,1
10.6129110341504,2.44479058349046,1
10.6129110341504,2.63926964183951,0.773875812219866
10.6129110341504,2.83374870018855,0.438178132414156
10.6129110341504,3.0282277585376,0.257651741539487
10.6129110341504,3.22270681688665,0.156593953795358
10.6129110341504,3.41718587523569,0.0979924353191733
10.6129110341504,3.61166493358474,0.0629334805443944
10.6129110341504,3.80614399193378,0.0413675363716906
10.6129110341504,4.00062305028283,0.027766446836506
10.6129110341504,4.19510210863188,0.0189933286624085
10.6129110341504,4.38958116698092,0.0132177246430064
10.6129110341504,4.58406022532997,0.00934412960147658
10.6129110341504,4.77853928367901,0.00670162444176064
10.6129110341504,4.97301834202806,0.00487058226486188
10.6129110341504,5.16749740037711,0.0035834325714916
10.6129110341504,5.36197645872615,0.00266650343856092
10.6129110341504,5.5564555170752,0.00200520434152832
10.6129110341504,5.75093457542424,0.00152276875050808
10.6129110341504,5.94541363377329,0.00116703739925157
10.6129110341504,6.13989269212234,0.000902100915632793
10.6129110341504,6.33437175047138,0.00070293147617025
10.6129110341504,6.52885080882043,0.000551883505733601
10.6129110341504,6.72332986716947,0.000436381182352284
10.6129110341504,6.91780892551852,0.000347370451145194
10.6129110341504,7.11228798386757,0.000278270202863582
10.6129110341504,7.30676704221661,0.000224253526846725
10.6129110341504,7.50124610056566,0.000181749849258087
10.6129110341504,7.6957251589147,0.000148096562550664
10.6129110341504,7.89020421726375,0.000121292911235968
10.6129110341504,8.0846832756128,9.98245326620265e-05
10.6129110341504,8.27916233396184,8.25372864180889e-05
10.6129110341504,8.47364139231089,6.85457806778803e-05
10.6129110341504,8.66812045065993,5.71665351954707e-05
10.6129110341504,8.86259950900898,4.78687818364148e-05
10.6129110341504,9.05707856735803,4.02379911134874e-05
10.6129110341504,9.25155762570707,4.265962636946e-05
10.6129110341504,9.44603668405612,5.30791701567377e-05
10.6129110341504,9.64051574240516,6.51069450184058e-05
10.6129110341504,9.83499480075421,7.88391559243569e-05
10.6129110341504,10.0294738591033,9.43630085485859e-05
10.6129110341504,10.2239529174523,0.000111756376690819
10.6129110341504,10.4184319758013,0.000131087658221187
10.6129110341504,10.6129110341504,0.000152415790275873
10.6129110341504,10.8073900924994,0.000175790396152033
10.6129110341504,11.0018691508485,0.000201252038647431
10.6129110341504,11.1963482091975,0.000228832557183954
10.6129110341504,11.3908272675466,0.000258555468744174
10.6129110341504,11.5853063258956,0.000290436415297843
10.6129110341504,11.7797853842447,0.000324483642909945
10.6129110341504,11.9742644425937,0.000360698500048504
10.6129110341504,12.1687435009428,0.000399075944719119
10.6129110341504,12.3632225592918,0.000439605051933434
10.6129110341504,12.5577016176409,0.000482269514671754
10.6129110341504,12.7521806759899,0.000527048132935795
10.6129110341504,12.9466597343389,0.000573915286720833
10.6129110341504,13.141138792688,0.000622841389785132
10.6129110341504,13.335617851037,0.000673793321977159
10.6129110341504,13.5300969093861,0.000726734838616619
10.6129110341504,13.7245759677351,0.000781626956031942
10.6129110341504,13.9190550260842,0.000838428312851501
10.6129110341504,14.1135340844332,0.000897095507044094
10.6129110341504,14.3080131427823,0.000957583409020258
10.6129110341504,14.5024922011313,0.00101984545135222
10.6129110341504,14.6969712594804,0.001083833895858
10.6129110341504,14.8914503178294,0.00114950007893381
10.6129110341504,15.0859293761785,0.00121679463611688
10.6129110341504,15.2804084345275,0.00128566770692593
10.6129110341504,15.4748874928765,0.00135606912106362
10.6129110341504,15.6693665512256,0.00142794856708131
10.6129110341504,15.8638456095746,0.00150125574460476
10.6129110341504,16.0583246679237,0.00157594050120358
10.6129110341504,16.2528037262727,0.00165195295496138
10.6129110341504,16.4472827846218,0.00172924360376973
10.6129110341504,16.6417618429708,0.00180776342232865
10.6129110341504,16.8362409013199,0.0018874639477929
10.6129110341504,17.0307199596689,0.0019682973549565
10.6129110341504,17.225199018018,0.00205021652181994
10.6129110341504,17.419678076367,0.00213317508633588
10.6129110341504,17.6141571347161,0.00221712749508102
10.6129110341504,17.8086361930651,0.00230202904455384
10.6129110341504,18.0031152514141,0.00238783591575177
10.6129110341504,18.1975943097632,0.00247450520263644
10.6129110341504,18.3920733681122,0.00256199493505262
10.6129110341504,18.5865524264613,0.00265026409662512
10.6129110341504,18.7810314848103,0.00273927263811911
10.6129110341504,18.9755105431594,0.00282898148671212
10.6129110341504,19.1699896015084,0.00291935255159115
10.6129110341504,19.3644686598575,0.00301034872625553
10.6129110341504,19.5589477182065,0.00310193388787544
10.6129110341504,19.7534267765556,0.00319407289402727
10.8073900924994,0.5,1
10.8073900924994,0.694479058349046,1
10.8073900924994,0.888958116698092,1
10.8073900924994,1.08343717504714,1
10.8073900924994,1.27791623339618,1
10.8073900924994,1.47239529174523,1
10.8073900924994,1.66687435009428,1
10.8073900924994,1.86135340844332,1
10.8073900924994,2.05583246679237,1
10.8073900924994,2.25031152514141,1
10.8073900924994,2.44479058349046,0.757984223429143
10.8073900924994,2.63926964183951,0.410887927226239
10.8073900924994,2.83374870018855,0.232649866736454
10.8073900924994,3.0282277585376,0.136799714315548
10.8073900924994,3.22270681688665,0.0831432693400362
10.8073900924994,3.41718587523569,0.0520289017906491
10.8073900924994,3.61166493358474,0.0334144147752123
10.8073900924994,3.80614399193378,0.0219640167140808
10.8073900924994,4.00062305028283,0.0147425434506902
10.8073900924994,4.19510210863188,0.0100844726272521
10.8073900924994,4.38958116698092,0.00701792638489791
10.8073900924994,4.58406022532997,0.00496124828177631
10.8073900924994,4.77853928367901,0.00355821506815799
10.8073900924994,4.97301834202806,0.00258602662028336
10.8073900924994,5.16749740037711,0.0019026168778058
10.8073900924994,5.36197645872615,0.00141577505526256
10.8073900924994,5.5564555170752,0.00106465952617414
10.8073900924994,5.75093457542424,0.000808511243873064
10.8073900924994,5.94541363377329,0.000619636342682002
10.8073900924994,6.13989269212234,0.000478968808070131
10.8073900924994,6.33437175047138,0.000373220163577897
10.8073900924994,6.52885080882043,0.000293021523816286
10.8073900924994,6.72332986716947,0.000231695779433826
10.8073900924994,6.91780892551852,0.000184435696783531
10.8073900924994,7.11228798386757,0.000147747048115463
10.8073900924994,7.30676704221661,0.000119066994166559
10.8073900924994,7.50124610056566,9.64997453804892e-05
10.8073900924994,7.6957251589147,7.86315952183871e-05
10.8073900924994,7.89020421726375,6.44002462643493e-05
10.8073900924994,8.0846832756128,5.30016504769302e-05
10.8073900924994,8.27916233396184,4.38230191455727e-05
10.8073900924994,8.47364139231089,3.63942551222116e-05
10.8073900924994,8.66812045065993,3.03524658378897e-05
10.8073900924994,8.86259950900898,2.54158409360149e-05
10.8073900924994,9.05707856735803,2.73480881255771e-05
10.8073900924994,9.25155762570707,3.49387601269968e-05
10.8073900924994,9.44603668405612,4.38871142517019e-05
10.8073900924994,9.64051574240516,5.42985786587638e-05
10.8073900924994,9.83499480075421,6.62713596163806e-05
10.8073900924994,10.0294738591033,7.98957397936758e-05
10.8073900924994,10.2239529174523,9.52535961313399e-05
10.8073900924994,10.4184319758013,0.000112418111293532
10.8073900924994,10.6129110341504,0.000131453652249897
10.8073900924994,10.8073900924994,0.000152415790275872
10.8073900924994,11.0018691508485,0.000175351438185483
10.8073900924994,11.1963482091975,0.000200299082613136
10.8073900924994,11.3908272675466,0.000227289091408871
10.8073900924994,11.5853063258956,0.00025634407853915
10.8073900924994,11.7797853842447,0.000287479311177422
10.8073900924994,11.9742644425937,0.000320703145849078
10.8073900924994,12.1687435009428,0.000356017482517335
10.8073900924994,12.3632225592918,0.000393418227334344
10.8073900924994,12.5577016176409,0.000432895756425731
10.8073900924994,12.7521806759899,0.000474435374527021
10.8073900924994,12.9466597343389,0.000518017763554968
10.8073900924994,13.141138792688,0.000563619417287415
10.8073900924994,13.335617851037,0.000611213059256763
10.8073900924994,13.5300969093861,0.000660768041749797
10.8073900924994,13.7245759677351,0.000712250724466429
10.8073900924994,13.9190550260842,0.000765624831937117
10.8073900924994,14.1135340844332,0.00082085178924771
10.8073900924994,14.3080131427823,0.000877891035984514
10.8073900924994,14.5024922011313,0.000936700318603605
10.8073900924994,14.6969712594804,0.000997235961657665
10.8073900924994,14.8914503178294,0.00105945311849022
10.8073900924994,15.0859293761785,0.00112330600214
10.8073900924994,15.2804084345275,0.00118874809729408
10.8073900924994,15.4748874928765,0.00125573235419406
10.8073900924994,15.6693665512256,0.00132421136544037
10.8073900924994,15.8638456095746,0.00139413752666024
10.8073900924994,16.0583246679237,0.00146546318200923
10.8073900924994,16.2528037262727,0.0015381407554673
10.8073900924994,16.4472827846218,0.00161212286887199
10.8073900924994,16.6417618429708,0.00168736244760453
10.8073900924994,16.8362409013199,0.00176381281481253
10.8073900924994,17.0307199596689,0.00184142777501645
10.8073900924994,17.225199018018,0.00192016168790782
10.8073900924994,17.419678076367,0.00199996953310626
10.8073900924994,17.6141571347161,0.00208080696660041
10.8073900924994,17.8086361930651,0.00216263036955583
10.8073900924994,18.0031152514141,0.00224539689013145
10.8073900924994,18.1975943097632,0.00232906447890534
10.8073900924994,18.3920733681122,0.0024135919184706
10.8073900924994,18.5865524264613,0.00249893884772447
10.8073900924994,18.7810314848103,0.00258506578133634
10.8073900924994,18.9755105431594,0.00267193412484606
10.8073900924994,19.1699896015084,0.00275950618580999
10.8073900924994,19.3644686598575,0.00284774518138133
10.8073900924994,19.5589477182065,0.00293661524268107
10.8073900924994,19.7534267765556,0.00302608141628837
11.0018691508485,0.5,1
11.0018691508485,0.694479058349046,1
11.0018691508485,0.888958116698092,1
11.0018691508485,1.08343717504714,1
11.0018691508485,1.27791623339618,1
11.0018691508485,1.47239529174523,1
11.0018691508485,1.66687435009428,1
11.0018691508485,1.86135340844332,1
11.0018691508485,2.05583246679237,1
11.0018691508485,2.25031152514141,0.739710284488217
11.0018691508485,2.44479058349046,0.381126809628486
11.0018691508485,2.63926964183951,0.20660114020597
11.0018691508485,2.83374870018855,0.11698014118106
11.0018691508485,3.0282277585376,0.0687851238371415
11.0018691508485,3.22270681688665,0.0418057896275094
11.0018691508485,3.41718587523569,0.0261609789953598
11.0018691508485,3.61166493358474,0.0168013118284514
11.0018691508485,3.80614399193378,0.0110438652390328
11.0018691508485,4.00062305028283,0.00741279089655898
11.0018691508485,4.19510210863188,0.00507063704020443
11.0018691508485,4.38958116698092,0.00352872765765915
11.0018691508485,4.58406022532997,0.00249459641897807
11.0018691508485,4.77853928367901,0.00178912847389341
11.0018691508485,4.97301834202806,0.00130029629237404
11.0018691508485,5.16749740037711,0.000956666746047678
11.0018691508485,5.36197645872615,0.00071187475053596
11.0018691508485,5.5564555170752,0.000535328145374333
11.0018691508485,5.75093457542424,0.000406532618227911
11.0018691508485,5.94541363377329,0.00031156324250109
11.0018691508485,6.13989269212234,0.000240833315640101
11.0018691508485,6.33437175047138,0.000187661175307777
11.0018691508485,6.52885080882043,0.000147335993379047
11.0018691508485,6.72332986716947,0.000116500410550107
11.0018691508485,6.91780892551852,9.27372714681375e-05
11.0018691508485,7.11228798386757,7.42896215247373e-05
11.0018691508485,7.30676704221661,5.98688234082966e-05
11.0018691508485,7.50124610056566,4.85216432611742e-05
11.0018691508485,7.6957251589147,3.95372464165594e-05
11.0018691508485,7.89020421726375,3.23814924365832e-05
11.0018691508485,8.0846832756128,2.66500928738722e-05
11.0018691508485,8.27916233396184,2.20349275868556e-05
11.0018691508485,8.47364139231089,1.82996240749994e-05
11.0018691508485,8.66812045065993,1.52617140457329e-05
11.0018691508485,8.86259950900898,1.67192319655308e-05
11.0018691508485,9.05707856735803,2.20393888801751e-05
11.0018691508485,9.25155762570707,2.84694061409803e-05
11.0018691508485,9.44603668405612,3.61192638994221e-05
11.0018691508485,9.64051574240516,4.50940250811124e-05
11.0018691508485,9.83499480075421,5.54927676591192e-05
11.0018691508485,10.0294738591033,6.74077509499356e-05
11.0018691508485,10.2239529174523,8.09237981741051e-05
11.0018691508485,10.4184319758013,9.61178739103601e-05
11.0018691508485,10.6129110341504,0.00011305883338512
11.0018691508485,10.8073900924994,0.000131807320259013
11.0018691508485,11.0018691508485,0.000152415790275872
11.0018691508485,11.1963482091975,0.000174928639493862
11.0018691508485,11.3908272675466,0.000199382417567277
11.0018691508485,11.5853063258956,0.00022580610850062
11.0018691508485,11.7797853842447,0.00025422146331582
11.0018691508485,11.9742644425937,0.0002846433710628
11.0018691508485,12.1687435009428,0.000317080256498787
11.0018691508485,12.3632225592918,0.000351534494523031
11.0018691508485,12.5577016176409,0.00038800283305889
11.0018691508485,12.7521806759899,0.00042647681751539
11.0018691508485,12.9466597343389,0.000466943211235394
11.0018691508485,13.141138792688,0.000509384407453143
11.0018691508485,13.335617851037,0.000553778829250035
11.0018691508485,13.5300969093861,0.000600101314825978
11.0018691508485,13.7245759677351,0.000648323486107468
11.0018691508485,13.9190550260842,0.000698414099305962
11.0018691508485,14.1135340844332,0.000750339376534075
11.0018691508485,14.3080131427823,0.000804063317994727
11.0018691508485,14.5024922011313,0.000859547994591152
11.0018691508485,14.6969712594804,0.000916753821073831
11.0018691508485,14.8914503178294,0.000975639810053389
11.0018691508485,15.0859293761785,0.00103616380737441
11.0018691508485,15.2804084345275,0.00109828270947164
11.0018691508485,15.4748874928765,0.00116195266342314
11.0018691508485,15.6693665512256,0.00122712925048061
11.0018691508485,15.8638456095746,0.00129376765389981
11.0018691508485,16.0583246679237,0.00136182281191824
11.0018691508485,16.2528037262727,0.0014312495567361
11.0018691508485,16.4472827846218,0.00150200274035364
11.0018691508485,16.6417618429708,0.00157403734810504
11.0018691508485,16.8362409013199,0.0016473086007091
11.0018691508485,17.0307199596689,0.00172177204563099
11.0018691508485,17.225199018018,0.00179738363851956
11.0018691508485,17.419678076367,0.00187409981545157
11.0018691508485,17.6141571347161,0.00195187755667956
11.0018691508485,17.8086361930651,0.00203067444254396
11.0018691508485,18.0031152514141,0.00211044870217364
11.0018691508485,18.1975943097632,0.00219115925556306
11.0018691508485,18.3920733681122,0.0022727657495776
11.0018691508485,18.5865524264613,0.0023552285884046
11.0018691508485,18.7810314848103,0.00243850895893276
11.0018691508485,18.9755105431594,0.0025225688515104
11.0018691508485,19.1699896015084,0.00260737107650155
11.0018691508485,19.3644686598575,0.00269287927702881
11.0018691508485,19.5589477182065,0.00277905793826372
11.0018691508485,19.7534267765556,0.0028658723935984
11.1963482091975,0.5,1
11.1963482091975,0.694479058349046,1
11.1963482091975,0.888958116698092,1
11.1963482091975,1.08343717504714,1
11.1963482091975,1.27791623339618,1
11.1963482091975,1.47239529174523,1
11.1963482091975,1.66687435009428,1
11.1963482091975,1.86135340844332,1
11.1963482091975,2.05583246679237,0.718481694113574
11.1963482091975,2.25031152514141,0.348639279037334
11.1963482091975,2.44479058349046,0.179632186975212
11.1963482091975,2.63926964183951,0.0973749778530327
11.1963482091975,2.83374870018855,0.0551349263871158
11.1963482091975,3.0282277585376,0.0324197141583162
11.1963482091975,3.22270681688665,0.0197038498192648
11.1963482091975,3.41718587523569,0.0123301582350764
11.1963482091975,3.61166493358474,0.00791877220796715
11.1963482091975,3.80614399193378,0.00520518004881571
11.1963482091975,4.00062305028283,0.00349378686226986
11.1963482091975,4.19510210863188,0.00238988598513265
11.1963482091975,4.38958116698092,0.00166315528157968
11.1963482091975,4.58406022532997,0.0011757499053881
11.1963482091975,4.77853928367901,0.000843249680751597
11.1963482091975,4.97301834202806,0.000612853939460703
11.1963482091975,5.16749740037711,0.000450894913340042
11.1963482091975,5.36197645872615,0.000335519871760943
11.1963482091975,5.5564555170752,0.000252310157862449
11.1963482091975,5.75093457542424,0.000191606419291843
11.1963482091975,5.94541363377329,0.000146845577948489
11.1963482091975,6.13989269212234,0.00011350924178515
11.1963482091975,6.33437175047138,8.84482184912002e-05
11.1963482091975,6.52885080882043,6.94422067464689e-05
11.1963482091975,6.72332986716947,5.49088203766748e-05
11.1963482091975,6.91780892551852,4.37088088979467e-05
11.1963482091975,7.11228798386757,3.50140867735273e-05
11.1963482091975,7.30676704221661,2.82172951594465e-05
11.1963482091975,7.50124610056566,2.28691571268157e-05
11.1963482091975,7.6957251589147,1.86346430147685e-05
11.1963482091975,7.89020421726375,1.52620024541827e-05
11.1963482091975,8.0846832756128,1.25606867454239e-05
11.1963482091975,8.27916233396184,1.03854731083486e-05
11.1963482091975,8.47364139231089,8.62495476668435e-06
11.1963482091975,8.66812045065993,9.65865624140196e-06
11.1963482091975,8.86259950900898,1.32201055790609e-05
11.1963482091975,9.05707856735803,1.76552300129647e-05
11.1963482091975,9.25155762570707,2.3073484494748e-05
11.1963482091975,9.44603668405612,2.95821226003296e-05
11.1963482091975,9.64051574240516,3.72848072974761e-05
11.1963482091975,9.83499480075421,4.62804453331266e-05
11.1963482091975,10.0294738591033,5.66622416457723e-05
11.1963482091975,10.2239529174523,6.85169625415802e-05
11.1963482091975,10.4184319758013,8.1924391373121e-05
11.1963482091975,10.6129110341504,9.69569575555292e-05
11.1963482091975,10.8073900924994,0.000113679518440694
11.1963482091975,11.0018691508485,0.000132149273418371
11.1963482091975,11.1963482091975,0.000152415790275873
11.1963482091975,11.3908272675466,0.00017452112505045
11.1963482091975,11.5853063258956,0.000198500018139087
11.1963482091975,11.7797853842447,0.000224380151131318
11.1963482091975,11.9742644425937,0.000252182450586773
11.1963482091975,12.1687435009428,0.000281921426709896
11.1963482091975,12.3632225592918,0.000313605536525584
11.1963482091975,12.5577016176409,0.000347237562697179
11.1963482091975,12.7521806759899,0.000382815000533511
11.1963482091975,12.9466597343389,0.000420330446996008
11.1963482091975,13.141138792688,0.000459771986639908
11.1963482091975,13.335617851037,0.000501123570409613
11.1963482091975,13.5300969093861,0.000544365384065392
11.1963482091975,13.7245759677351,0.000589474203756491
11.1963482091975,13.9190550260842,0.000636423736885442
11.1963482091975,14.1135340844332,0.000685184946940661
11.1963482091975,14.3080131427823,0.000735726361420718
11.1963482091975,14.5024922011313,0.000788014362343734
11.1963482091975,14.6969712594804,0.000842013459139664
11.1963482091975,14.8914503178294,0.000897686543969798
11.1963482091975,15.0859293761785,0.000954995129715627
11.1963482091975,15.2804084345275,0.00101389957103457
11.1963482091975,15.4748874928765,0.00107435926900015
11.1963482091975,15.6693665512256,0.00113633285993401
11.1963482091975,15.8638456095746,0.00119977838910196
11.1963482091975,16.0583246679237,0.00126465346999024
11.1963482091975,16.2528037262727,0.00133091542990483
11.1963482091975,16.4472827846218,0.00139852144264939
11.1963482091975,16.6417618429708,0.00146742864903878
11.1963482091975,16.8362409013199,0.00153759426599748
11.1963482091975,17.0307199596689,0.00160897568497724
11.1963482091975,17.225199018018,0.00168153056040823
11.1963482091975,17.419678076367,0.0017552168888732
11.1963482091975,17.6141571347161,0.00182999307966715
11.1963482091975,17.8086361930651,0.00190581801737498
11.1963482091975,18.0031152514141,0.00198265111706919
11.1963482091975,18.1975943097632,0.00206045237269792
11.1963482091975,18.3920733681122,0.00213918239920208
11.1963482091975,18.5865524264613,0.00221880246886887
11.1963482091975,18.7810314848103,0.00229927454239787
11.1963482091975,18.9755105431594,0.00238056129512615
11.1963482091975,19.1699896015084,0.00246262613882917
11.1963482091975,19.3644686598575,0.00254543323948674
11.1963482091975,19.5589477182065,0.0026289475313759
11.1963482091975,19.7534267765556,0.00271313472782753
11.3908272675466,0.5,1
11.3908272675466,0.694479058349046,1
11.3908272675466,0.888958116698092,1
11.3908272675466,1.08343717504714,1
11.3908272675466,1.27791623339618,1
11.3908272675466,1.47239529174523,1
11.3908272675466,1.66687435009428,1
11.3908272675466,1.86135340844332,0.693530359297637
11.3908272675466,2.05583246679237,0.313180292255134
11.3908272675466,2.25031152514141,0.151969009363893
11.3908272675466,2.44479058349046,0.0783002006540098
11.3908272675466,2.63926964183951,0.0424449561793976
11.3908272675466,2.83374870018855,0.0240328633295043
11.3908272675466,3.0282277585376,0.01413148816193
11.3908272675466,3.22270681688665,0.00858874693051415
11.3908272675466,3.41718587523569,0.00537461509632122
11.3908272675466,3.61166493358474,0.00345172801855818
11.3908272675466,3.80614399193378,0.00226889539745324
11.3908272675466,4.00062305028283,0.00152291310908453
11.3908272675466,4.19510210863188,0.00104173174823015
11.3908272675466,4.38958116698092,0.00072495578024909
11.3908272675466,4.58406022532997,0.000512499764441022
11.3908272675466,4.77853928367901,0.000367565636849876
11.3908272675466,4.97301834202806,0.00026713801818822
11.3908272675466,5.16749740037711,0.000196541403758948
11.3908272675466,5.36197645872615,0.000146250367067651
11.3908272675466,5.5564555170752,0.000109979933553896
11.3908272675466,5.75093457542424,8.35196705544652e-05
11.3908272675466,5.94541363377329,6.40087860206671e-05
11.3908272675466,6.13989269212234,4.94777498260279e-05
11.3908272675466,6.33437175047138,3.85538548072479e-05
11.3908272675466,6.52885080882043,3.02692897841082e-05
11.3908272675466,6.72332986716947,2.39343055694242e-05
11.3908272675466,6.91780892551852,1.90523121979762e-05
11.3908272675466,7.11228798386757,1.52623539592178e-05
11.3908272675466,7.30676704221661,1.2299688102127e-05
11.3908272675466,7.50124610056566,9.96847848912979e-06
11.3908272675466,7.6957251589147,8.12268843207675e-06
11.3908272675466,7.89020421726375,6.65258200474613e-06
11.3908272675466,8.0846832756128,5.47510058792838e-06
11.3908272675466,8.27916233396184,4.52694275988927e-06
11.3908272675466,8.47364139231089,5.21017190902989e-06
11.3908272675466,8.66812045065993,7.46598407620771e-06
11.3908272675466,8.86259950900898,1.0379330646695e-05
11.3908272675466,9.05707856735803,1.40540093448041e-05
11.3908272675466,9.25155762570707,1.85945538593187e-05
11.3908272675466,9.44603668405612,2.41046179017184e-05
11.3908272675466,9.64051574240516,3.06855398715219e-05
11.3908272675466,9.83499480075421,3.84351048253491e-05
11.3908272675466,10.0294738591033,4.74465082487384e-05
11.3908272675466,10.2239529174523,5.78075171314013e-05
11.3908272675466,10.4184319758013,6.95998175635656e-05
11.3908272675466,10.6129110341504,8.28985339979703e-05
11.3908272675466,10.8073900924994,9.77719029841352e-05
11.3908272675466,11.0018691508485,0.000114281083160242
11.3908272675466,11.1963482091975,0.000132480083230603
11.3908272675466,11.3908272675466,0.000152415790275872
11.3908272675466,11.5853063258956,0.000174128081811562
11.3908272675466,11.7797853842447,0.000197650006352714
11.3908272675466,11.9742644425937,0.000223008018727206
11.3908272675466,12.1687435009428,0.000250222257911068
11.3908272675466,12.3632225592918,0.000279306856668562
11.3908272675466,12.5577016176409,0.000310270273721775
11.3908272675466,12.7521806759899,0.000343115640520088
11.3908272675466,12.9466597343389,0.000377841115912552
11.3908272675466,13.141138792688,0.000414440243138371
11.3908272675466,13.335617851037,0.000452902304541672
11.3908272675466,13.5300969093861,0.000493212670289722
11.3908272675466,13.7245759677351,0.000535353138135294
11.3908272675466,13.9190550260842,0.000579302261922175
11.3908272675466,14.1135340844332,0.000625035667096635
11.3908272675466,14.3080131427823,0.000672526351966703
11.3908272675466,14.5024922011313,0.00072174497385434
11.3908272675466,14.6969712594804,0.000772660119622029
11.3908272675466,14.8914503178294,0.000825238560333209
11.3908272675466,15.0859293761785,0.000879445490033042
11.3908272675466,15.2804084345275,0.000935244748819143
11.3908272675466,15.4748874928765,0.00099259903051735
11.3908272675466,15.6693665512256,0.00105147007539116
11.3908272675466,15.8638456095746,0.00111181884839956
11.3908272675466,16.0583246679237,0.00117360570358154
11.3908272675466,16.2528037262727,0.00123679053518995
11.3908272675466,16.4472827846218,0.0013013329162257
11.3908272675466,16.6417618429708,0.0013671922250392
11.3908272675466,16.8362409013199,0.00143432776067055
11.3908272675466,17.0307199596689,0.00150269884759655
11.3908272675466,17.225199018018,0.00157226493054241
11.3908272675466,17.419678076367,0.00164298565999998
11.3908272675466,17.6141571347161,0.00171482096907505
11.3908272675466,17.8086361930651,0.0017877311422632
11.3908272675466,18.0031152514141,0.00186167687672884
11.3908272675466,18.1975943097632,0.00193661933663601
11.3908272675466,18.3920733681122,0.00201252020105182
11.3908272675466,18.5865524264613,0.00208934170591639
11.3908272675466,18.7810314848103,0.00216704668054504
11.3908272675466,18.9755105431594,0.00224559857910183
11.3908272675466,19.1699896015084,0.00232496150745621
11.3908272675466,19.3644686598575,0.0024051002458091
11.3908272675466,19.5589477182065,0.00248598026744944
11.3908272675466,19.7534267765556,0.00256756775397796
11.5853063258956,0.5,1
11.5853063258956,0.694479058349046,1
11.5853063258956,0.888958116698092,1
11.5853063258956,1.08343717504714,1
11.5853063258956,1.27791623339618,1
11.5853063258956,1.47239529174523,1
11.5853063258956,1.66687435009428,0.663803367591905
11.5853063258956,1.86135340844332,0.274556449433051
11.5853063258956,2.05583246679237,0.123982559553782
11.5853063258956,2.25031152514141,0.0601618531553025
11.5853063258956,2.44479058349046,0.0309976698110693
11.5853063258956,2.63926964183951,0.0168032102830492
11.5853063258956,2.83374870018855,0.00951418713975389
11.5853063258956,3.0282277585376,0.00559440717039987
11.5853063258956,3.22270681688665,0.003400133578448
11.5853063258956,3.41718587523569,0.00212771541740389
11.5853063258956,3.61166493358474,0.00136647830405534
11.5853063258956,3.80614399193378,0.000898215710543123
11.5853063258956,4.00062305028283,0.000602894466579298
11.5853063258956,4.19510210863188,0.000412403244099381
11.5853063258956,4.38958116698092,0.000286997219880517
11.5853063258956,4.58406022532997,0.000202889626638267
11.5853063258956,4.77853928367901,0.000145512759224127
11.5853063258956,4.97301834202806,0.000105755234502809
11.5853063258956,5.16749740037711,7.78072787430575e-05
11.5853063258956,5.36197645872615,5.78979434311136e-05
11.5853063258956,5.5564555170752,4.35391178780127e-05
11.5853063258956,5.75093457542424,3.3063965979045e-05
11.5853063258956,5.94541363377329,2.53399505684971e-05
11.5853063258956,6.13989269212234,1.95873693718734e-05
11.5853063258956,6.33437175047138,1.52627918099437e-05
11.5853063258956,6.52885080882043,1.19830784890243e-05
11.5853063258956,6.72332986716947,9.47516985909856e-06
11.5853063258956,6.91780892551852,7.54247470271374e-06
11.5853063258956,7.11228798386757,6.04209701400396e-06
11.5853063258956,7.30676704221661,4.8692298025337e-06
11.5853063258956,7.50124610056566,3.94634499201594e-06
11.5853063258956,7.6957251589147,3.21562923073833e-06
11.5853063258956,7.89020421726375,2.63363999902628e-06
11.5853063258956,8.0846832756128,2.16749585300463e-06
11.5853063258956,8.27916233396184,2.58285047917076e-06
11.5853063258956,8.47364139231089,3.91803707469963e-06
11.5853063258956,8.66812045065993,5.7218685609643e-06
11.5853063258956,8.86259950900898,8.08774061383433e-06
11.5853063258956,9.05707856735803,1.11126807577325e-05
11.5853063258956,9.25155762570707,1.48956546463064e-05
11.5853063258956,9.44603668405612,1.95359722170858e-05
11.5853063258956,9.64051574240516,2.51318356061842e-05
11.5853063258956,9.83499480075421,3.17790544156074e-05
11.5853063258956,10.0294738591033,3.95699408027746e-05
11.5853063258956,10.2239529174523,4.85923867579312e-05
11.5853063258956,10.4184319758013,5.89291185102778e-05
11.5853063258956,10.6129110341504,7.06571178409689e-05
11.5853063258956,10.8073900924994,8.38471967552048e-05
11.5853063258956,11.0018691508485,9.85637100808063e-05
11.5853063258956,11.1963482091975,0.000114864389769863
11.5853063258956,11.3908272675466,0.00013280028469114
11.5853063258956,11.5853063258956,0.000152415790275873
11.5853063258956,11.7797853842447,0.000173748753329659
11.5853063258956,11.9742644425937,0.000196830638502555
11.5853063258956,12.1687435009428,0.000221686744208235
11.5853063258956,12.3632225592918,0.000248336457120782
11.5853063258956,12.5577016176409,0.000276793535696913
11.5853063258956,12.7521806759899,0.000307066414433613
11.5853063258956,12.9466597343389,0.000339158521751129
11.5853063258956,13.141138792688,0.00037306860547474
11.5853063258956,13.335617851037,0.000408791060869039
11.5853063258956,13.5300969093861,0.000446316257054403
11.5853063258956,13.7245759677351,0.000485630858409537
11.5853063258956,13.9190550260842,0.000526718138241724
11.5853063258956,14.1135340844332,0.000569558282594265
11.5853063258956,14.3080131427823,0.000614128682566315
11.5853063258956,14.5024922011313,0.0006604042139515
11.5853063258956,14.6969712594804,0.000708357503366638
11.5853063258956,14.8914503178294,0.000757959180347543
11.5853063258956,15.0859293761785,0.000809178115143116
11.5853063258956,15.2804084345275,0.000861981642147498
11.5853063258956,15.4748874928765,0.000916335769079922
11.5853063258956,15.6693665512256,0.000972205372157577
11.5853063258956,15.8638456095746,0.00102955437761392
11.5853063258956,16.0583246679237,0.00108834592999723
11.5853063258956,16.2528037262727,0.0011485425477459
11.5853063258956,16.4472827846218,0.00121010626658114
11.5853063258956,16.6417618429708,0.00127299877128764
11.5853063258956,16.8362409013199,0.00133718151647005
11.5853063258956,17.0307199596689,0.00140261583688137
11.5853063258956,17.225199018018,0.0014692630479188
11.5853063258956,17.419678076367,0.00153708453687606
11.5853063258956,17.6141571347161,0.00160604184552956
11.5853063258956,17.8086361930651,0.00167609674461981
11.5853063258956,18.0031152514141,0.00174721130077128
11.5853063258956,18.1975943097632,0.00181934793637228
11.5853063258956,18.3920733681122,0.00189246948291495
11.5853063258956,18.5865524264613,0.00196653922827104
11.5853063258956,18.7810314848103,0.00204152095835609
11.5853063258956,18.9755105431594,0.00211737899360987
11.5853063258956,19.1699896015084,0.00219407822069731
11.5853063258956,19.3644686598575,0.00227158411981044
11.5853063258956,19.5589477182065,0.00234986278792855
11.5853063258956,19.7534267765556,0.00242888095837179
11.7797853842447,0.5,1
11.7797853842447,0.694479058349046,1
11.7797853842447,0.888958116698092,1
11.7797853842447,1.08343717504714,1
11.7797853842447,1.27791623339618,1
11.7797853842447,1.47239529174523,0.627823116863592
11.7797853842447,1.66687435009428,0.232707163946641
11.7797853842447,1.86135340844332,0.0962502689954776
11.7797853842447,2.05583246679237,0.0434641208845805
11.7797853842447,2.25031152514141,0.0210907249180329
11.7797853842447,2.44479058349046,0.0108667418438332
11.7797853842447,2.63926964183951,0.00589064111613752
11.7797853842447,2.83374870018855,0.00333535443572934
11.7797853842447,3.0282277585376,0.00196121124137904
11.7797853842447,3.22270681688665,0.00119197262428896
11.7797853842447,3.41718587523569,0.00074590555674011
11.7797853842447,3.61166493358474,0.000479041394268468
11.7797853842447,3.80614399193378,0.000314884257624481
11.7797853842447,4.00062305028283,0.000211354549142698
11.7797853842447,4.19510210863188,0.000144574725019716
11.7797853842447,4.38958116698092,0.000100611585236827
11.7797853842447,4.58406022532997,7.11262881664239e-05
11.7797853842447,4.77853928367901,5.10118857033505e-05
11.7797853842447,4.97301834202806,3.70742329659144e-05
11.7797853842447,5.16749740037711,2.72766184305264e-05
11.7797853842447,5.36197645872615,2.02970742120139e-05
11.7797853842447,5.5564555170752,1.52633522768746e-05
11.7797853842447,5.75093457542424,1.15911158747573e-05
11.7797853842447,5.94541363377329,8.88333551656271e-06
11.7797853842447,6.13989269212234,6.86667377455409e-06
11.7797853842447,6.33437175047138,5.35062214113927e-06
11.7797853842447,6.52885080882043,4.2008648143003e-06
11.7797853842447,6.72332986716947,3.32167628769715e-06
11.7797853842447,6.91780892551852,2.64413828386427e-06
11.7797853842447,7.11228798386757,2.11815626293075e-06
11.7797853842447,7.30676704221661,1.70698841444969e-06
11.7797853842447,7.50124610056566,1.38345599899341e-06
11.7797853842447,7.6957251589147,1.12729159736513e-06
11.7797853842447,7.89020421726375,9.23265721373404e-07
11.7797853842447,8.0846832756128,1.1510933572559e-06
11.7797853842447,8.27916233396184,1.87715468778701e-06
11.7797853842447,8.47364139231089,2.91548930352746e-06
11.7797853842447,8.66812045065993,4.34523427797395e-06
11.7797853842447,8.86259950900898,6.25169186336221e-06
11.7797853842447,9.05707856735803,8.72475543148148e-06
11.7797853842447,9.25155762570707,1.18573176017779e-05
11.7797853842447,9.44603668405612,1.57437290265994e-05
11.7797853842447,9.64051574240516,2.04783579136787e-05
11.7797853842447,9.83499480075421,2.61542840645283e-05
11.7797853842447,10.0294738591033,3.28621475385608e-05
11.7797853842447,10.2239529174523,4.06891611092497e-05
11.7797853842447,10.4184319758013,4.9718287289136e-05
11.7797853842447,10.6129110341504,6.00275745583661e-05
11.7797853842447,10.8073900924994,7.16896431786756e-05
11.7797853842447,11.0018691508485,8.4771308252897e-05
11.7797853842447,11.1963482091975,9.93333261688245e-05
11.7797853842447,11.3908272675466,0.00011543024995695
11.7797853842447,11.5853063258956,0.00013311037915154
11.7797853842447,11.7797853842447,0.000152415790275872
11.7797853842447,11.9742644425937,0.000173382434918097
11.7797853842447,12.1687435009428,0.000196040293402385
11.7797853842447,12.3632225592918,0.000220413573198677
11.7797853842447,12.5577016176409,0.000246520942385771
11.7797853842447,12.7521806759899,0.000274375789638195
11.7797853842447,12.9466597343389,0.000303986503314407
11.7797853842447,13.141138792688,0.000335356763260726
11.7797853842447,13.335617851037,0.000368485839899693
11.7797853842447,13.5300969093861,0.000403368896037213
11.7797853842447,13.7245759677351,0.000439997287598444
11.7797853842447,13.9190550260842,0.000478358860190208
11.7797853842447,14.1135340844332,0.000518438238991642
11.7797853842447,14.3080131427823,0.000560217110000604
11.7797853842447,14.5024922011313,0.000603674491117311
11.7797853842447,14.6969712594804,0.000648786991935394
11.7797853842447,14.8914503178294,0.00069552906144082
11.7797853842447,15.0859293761785,0.000743873223097248
11.7797853842447,15.2804084345275,0.000793790297028662
11.7797853842447,15.4748874928765,0.0008452496092021
11.7797853842447,15.6693665512256,0.000898219187670299
11.7797853842447,15.8638456095746,0.000952665946060807
11.7797853842447,16.0583246679237,0.00100855585459878
11.7797853842447,16.2528037262727,0.00106585409902925
11.7797853842447,16.4472827846218,0.00112452522786412
11.7797853842447,16.6417618429708,0.00118453328842294
11.7797853842447,16.8362409013199,0.00124584195216681
11.7797853842447,17.0307199596689,0.00130841462984384
11.7797853842447,17.225199018018,0.00137221457697479
11.7797853842447,17.419678076367,0.00143720499020996
11.7797853842447,17.6141571347161,0.00150334909508473
11.7797853842447,17.8086361930651,0.00157061022569292
11.7797853842447,18.0031152514141,0.0016389518967846
11.7797853842447,18.1975943097632,0.00170833786878017
11.7797853842447,18.3920733681122,0.00177873220617459
11.7797853842447,18.5865524264613,0.0018500993297872
11.7797853842447,18.7810314848103,0.00192240406329197
11.7797853842447,18.9755105431594,0.00199561167444269
11.7797853842447,19.1699896015084,0.00206968791138608
11.7797853842447,19.3644686598575,0.00214459903443526
11.7797853842447,19.5589477182065,0.00222031184365464
11.7797853842447,19.7534267765556,0.00229679370258705
11.9742644425937,0.5,1
11.9742644425937,0.694479058349046,1
11.9742644425937,0.888958116698092,1
11.9742644425937,1.08343717504714,1
11.9742644425937,1.27791623339618,0.58346291354091
11.9742644425937,1.47239529174523,0.187861156776259
11.9742644425937,1.66687435009428,0.0696320919617197
11.9742644425937,1.86135340844332,0.0288006070306032
11.9742644425937,2.05583246679237,0.0130056058917222
11.9742644425937,2.25031152514141,0.00631089852209511
11.9742644425937,2.44479058349046,0.00325161440911878
11.9742644425937,2.63926964183951,0.00176263444990644
11.9742644425937,2.83374870018855,0.000998025599447765
11.9742644425937,3.0282277585376,0.000586845884759171
11.9742644425937,3.22270681688665,0.000356669498191185
11.9742644425937,3.41718587523569,0.000223194522423878
11.9742644425937,3.61166493358474,0.000143341759890217
11.9742644425937,3.80614399193378,9.42216355197094e-05
11.9742644425937,4.00062305028283,6.32428291112117e-05
11.9742644425937,4.19510210863188,4.32605527787767e-05
11.9742644425937,4.38958116698092,3.01056273335507e-05
11.9742644425937,4.58406022532997,2.12828524679016e-05
11.9742644425937,4.77853928367901,1.52640952525676e-05
11.9742644425937,4.97301834202806,1.10935836933868e-05
11.9742644425937,5.16749740037711,8.16188023929784e-06
11.9742644425937,5.36197645872615,6.07341739770786e-06
11.9742644425937,5.5564555170752,4.56719566068515e-06
11.9742644425937,5.75093457542424,3.46836613382091e-06
11.9742644425937,5.94541363377329,2.65812717204501e-06
11.9742644425937,6.13989269212234,2.05468904193474e-06
11.9742644425937,6.33437175047138,1.60104659721456e-06
11.9742644425937,6.52885080882043,1.25700902416214e-06
11.9742644425937,6.72332986716947,9.93932738508319e-07
11.9742644425937,6.91780892551852,7.91195582546654e-07
11.9742644425937,7.11228798386757,6.33807954977731e-07
11.9742644425937,7.30676704221661,5.10775741651885e-07
11.9742644425937,7.50124610056566,4.13966350296769e-07
11.9742644425937,7.6957251589147,3.37315237073672e-07
11.9742644425937,7.89020421726375,4.46895235790318e-07
11.9742644425937,8.0846832756128,8.01062062634421e-07
11.9742644425937,8.27916233396184,1.34629829349233e-06
11.9742644425937,8.47364139231089,2.14501239563645e-06
11.9742644425937,8.66812045065993,3.26760600160841e-06
11.9742644425937,8.86259950900898,4.79124503356543e-06
11.9742644425937,9.05707856735803,6.79846911625591e-06
11.9742644425937,9.25155762570707,9.37572915449322e-06
11.9742644425937,9.44603668405612,1.26119267071163e-05
11.9742644425937,9.64051574240516,1.65970119453602e-05
11.9742644425937,9.83499480075421,2.14206812152973e-05
11.9742644425937,10.0294738591033,2.71712014208656e-05
11.9742644425937,10.2239529174523,3.39343769612463e-05
11.9742644425937,10.4184319758013,4.17926658120264e-05
11.9742644425937,10.6129110341504,5.08244443572544e-05
11.9742644425937,10.8073900924994,6.11034154859324e-05
11.9742644425937,11.0018691508485,7.269815095478e-05
11.9742644425937,11.1963482091975,8.56717567870613e-05
11.9742644425937,11.3908272675466,0.000100081649248428
11.9742644425937,11.5853063258956,0.000115979428474403
11.9742644425937,11.7797853842447,0.00013341083691807
11.9742644425937,11.9742644425937,0.000152415790275873
11.9742644425937,12.1687435009428,0.000173028469302804
11.9742644425937,12.3632225592918,0.00019527746184388
11.9742644425937,12.5577016176409,0.000219185945409157
11.9742644425937,12.7521806759899,0.000244771901647562
11.9742644425937,12.9466597343389,0.000272048355089489
11.9742644425937,13.141138792688,0.000301023629501123
11.9742644425937,13.335617851037,0.000331701616106496
11.9742644425937,13.5300969093861,0.000364082048775385
11.9742644425937,13.7245759677351,0.000398160782040882
11.9742644425937,13.9190550260842,0.000433930068498581
11.9742644425937,14.1135340844332,0.000471378832751182
11.9742644425937,14.3080131427823,0.000510492939601373
11.9742644425937,14.5024922011313,0.000551255454666733
11.9742644425937,14.6969712594804,0.00059364689599837
11.9742644425937,14.8914503178294,0.000637645475635744
11.9742644425937,15.0859293761785,0.000683227330329329
11.9742644425937,15.2804084345275,0.000730366740915816
11.9742644425937,15.4748874928765,0.000779036340043061
11.9742644425937,15.6693665512256,0.00082920730811838
11.9742644425937,15.8638456095746,0.000880849557499145
11.9742644425937,16.0583246679237,0.000933931905062616
11.9742644425937,16.2528037262727,0.000988422233386627
11.9742644425937,16.4472827846218,0.00104428764084715
11.9742644425937,16.6417618429708,0.00110149458099619
11.9742644425937,16.8362409013199,0.00116000899162624
11.9742644425937,17.0307199596689,0.00121979641395789
11.9742644425937,17.225199018018,0.00128082210240775
11.9742644425937,17.419678076367,0.00134305112540512
11.9742644425937,17.6141571347161,0.00140644845773115
11.9742644425937,17.8086361930651,0.00147097906485248
11.9742644425937,18.0031152514141,0.0015366079797164
11.9742644425937,18.1975943097632,0.00160330037246468
11.9742644425937,18.3920733681122,0.00167102161351129
11.9742644425937,18.5865524264613,0.00173973733041476
11.9742644425937,18.7810314848103,0.00180941345895988
11.9742644425937,18.9755105431594,0.00188001628884623
11.9742644425937,19.1699896015084,0.00195151250436306
11.9742644425937,19.3644686598575,0.00202386922041182
11.9742644425937,19.5589477182065,0.00209705401421893
11.9742644425937,19.7534267765556,0.00217103495306312
12.1687435009428,0.5,1
12.1687435009428,0.694479058349046,1
12.1687435009428,0.888958116698092,1
12.1687435009428,1.08343717504714,0.527584012536668
12.1687435009428,1.27791623339618,0.140832339884147
12.1687435009428,1.47239529174523,0.0453446580204767
12.1687435009428,1.66687435009428,0.0168073243635724
12.1687435009428,1.86135340844332,0.00695169613024472
12.1687435009428,2.05583246679237,0.0031392053665016
12.1687435009428,2.25031152514141,0.00152328208873509
12.1687435009428,2.44479058349046,0.000784852738725263
12.1687435009428,2.63926964183951,0.000425452806304756
12.1687435009428,2.83374870018855,0.000240896682844011
12.1687435009428,3.0282277585376,0.000141648898642847
12.1687435009428,3.22270681688665,8.60904760693867e-05
12.1687435009428,3.41718587523569,5.38731873316829e-05
12.1687435009428,3.61166493358474,3.45988664916833e-05
12.1687435009428,3.80614399193378,2.2742582416117e-05
12.1687435009428,4.00062305028283,1.5265127222179e-05
12.1687435009428,4.19510210863188,1.0441940234972e-05
12.1687435009428,4.38958116698092,7.2666931225044e-06
12.1687435009428,4.58406022532997,5.13711127631686e-06
12.1687435009428,4.77853928367901,3.68434428434824e-06
12.1687435009428,4.97301834202806,2.67769435380017e-06
12.1687435009428,5.16749740037711,1.97005956210431e-06
12.1687435009428,5.36197645872615,1.46596049785146e-06
12.1687435009428,5.5564555170752,1.10239886147951e-06
12.1687435009428,5.75093457542424,8.3717080702969e-07
12.1687435009428,5.94541363377329,6.41600795287712e-07
12.1687435009428,6.13989269212234,4.95946972454316e-07
12.1687435009428,6.33437175047138,3.8644982108785e-07
12.1687435009428,6.52885080882043,3.03408353847041e-07
12.1687435009428,6.72332986716947,2.3990877569594e-07
12.1687435009428,6.91780892551852,1.9097344940028e-07
12.1687435009428,7.11228798386757,1.52984286173383e-07
12.1687435009428,7.30676704221661,1.23287600948523e-07
12.1687435009428,7.50124610056566,9.99204034953732e-08
12.1687435009428,7.6957251589147,1.44145122281016e-07
12.1687435009428,7.89020421726375,2.93753893173763e-07
12.1687435009428,8.0846832756128,5.47957580751694e-07
12.1687435009428,8.27916233396184,9.51751233771928e-07
12.1687435009428,8.47364139231089,1.55894431609644e-06
12.1687435009428,8.66812045065993,2.43149060720967e-06
12.1687435009428,8.86259950900898,3.63851107941428e-06
12.1687435009428,9.05707856735803,5.25510597913038e-06
12.1687435009428,9.25155762570707,7.36104506627215e-06
12.1687435009428,9.44603668405612,1.00394124385601e-05
12.1687435009428,9.64051574240516,1.33752677274213e-05
12.1687435009428,9.83499480075421,1.74543707652509e-05
12.1687435009428,10.0294738591033,2.23620033196085e-05
12.1687435009428,10.2239529174523,2.81819097958171e-05
12.1687435009428,10.4184319758013,3.49953691487075e-05
12.1687435009428,10.6129110341504,4.28804025877965e-05
12.1687435009428,10.8073900924994,5.19111158356065e-05
12.1687435009428,11.0018691508485,6.21571704646662e-05
12.1687435009428,11.1963482091975,7.36833759322687e-05
12.1687435009428,11.3908272675466,8.65493920981624e-05
12.1687435009428,11.5853063258956,0.000100809531017201
12.1687435009428,11.7797853842447,0.000116512646445267
12.1687435009428,11.9742644425937,0.000133702099613587
12.1687435009428,12.1687435009428,0.000152415790275872
12.1687435009428,12.3632225592918,0.000172686242704652
12.1687435009428,12.5577016176409,0.000194540737122079
12.1687435009428,12.7521806759899,0.000218001477931146
12.1687435009428,12.9466597343389,0.000243085791017332
12.1687435009428,13.141138792688,0.000269806343283349
12.1687435009428,13.335617851037,0.000298171378436608
12.1687435009428,13.5300969093861,0.000328184963854623
12.1687435009428,13.7245759677351,0.000359847244097961
12.1687435009428,13.9190550260842,0.000393154697319031
12.1687435009428,14.1135340844332,0.000428100391426362
12.1687435009428,14.3080131427823,0.000464674237409233
12.1687435009428,14.5024922011313,0.000502863237709336
12.1687435009428,14.6969712594804,0.000542651727948398
12.1687435009428,14.8914503178294,0.000584021610687738
12.1687435009428,15.0859293761785,0.000626952580212541
12.1687435009428,15.2804084345275,0.000671422337604855
12.1687435009428,15.4748874928765,0.000717406795599816
12.1687435009428,15.6693665512256,0.000764880272913864
12.1687435009428,15.8638456095746,0.000813815677896073
12.1687435009428,16.0583246679237,0.000864184681487986
12.1687435009428,16.2528037262727,0.000915957879587254
12.1687435009428,16.4472827846218,0.000969104944999187
12.1687435009428,16.6417618429708,0.00102359476923076
12.1687435009428,16.8362409013199,0.00107939559443669
12.1687435009428,17.0307199596689,0.00113647513586868
12.1687435009428,17.225199018018,0.00119480069520945
12.1687435009428,17.419678076367,0.0012543392651941
12.1687435009428,17.6141571347161,0.00131505762593413
12.1687435009428,17.8086361930651,0.00137692243336623
12.1687435009428,18.0031152514141,0.00143990030024868
12.1687435009428,18.1975943097632,0.00150395787012509
12.1687435009428,18.3920733681122,0.00156906188466819
12.1687435009428,18.5865524264613,0.00163517924480688
12.1687435009428,18.7810314848103,0.0017022770660277
12.1687435009428,18.9755105431594,0.00177032272822874
12.1687435009428,19.1699896015084,0.00183928392048901
12.1687435009428,19.3644686598575,0.00190912868110119
12.1687435009428,19.5589477182065,0.00197982543319937
12.1687435009428,19.7534267765556,0.00205134301629736
12.3632225592918,0.5,1
12.3632225592918,0.694479058349046,1
12.3632225592918,0.888958116698092,0.455470178729834
12.3632225592918,1.08343717504714,0.0935579032079497
12.3632225592918,1.27791623339618,0.0249741806240088
12.3632225592918,1.47239529174523,0.00804109113481237
12.3632225592918,1.66687435009428,0.0029804883935569
12.3632225592918,1.86135340844332,0.00123276312062111
12.3632225592918,2.05583246679237,0.000556683797935632
12.3632225592918,2.25031152514141,0.000270127742368569
12.3632225592918,2.44479058349046,0.000139180063870963
12.3632225592918,2.63926964183951,7.54466995321327e-05
12.3632225592918,2.83374870018855,4.27188618325875e-05
12.3632225592918,3.0282277585376,2.51189832023559e-05
12.3632225592918,3.22270681688665,1.52666575101462e-05
12.3632225592918,3.41718587523569,9.55347835816201e-06
12.3632225592918,3.61166493358474,6.13551079148497e-06
12.3632225592918,3.80614399193378,4.03300379432557e-06
12.3632225592918,4.00062305028283,2.70700639362227e-06
12.3632225592918,4.19510210863188,1.85169756966206e-06
12.3632225592918,4.38958116698092,1.28862239120616e-06
12.3632225592918,4.58406022532997,9.10977869187643e-07
12.3632225592918,4.77853928367901,6.53354760093032e-07
12.3632225592918,4.97301834202806,4.74842798910435e-07
12.3632225592918,5.16749740037711,3.49356002921793e-07
12.3632225592918,5.36197645872615,2.5996274926002e-07
12.3632225592918,5.5564555170752,1.95491378677222e-07
12.3632225592918,5.75093457542424,1.4845776875614e-07
12.3632225592918,5.94541363377329,1.13776808389355e-07
12.3632225592918,6.13989269212234,8.79476211230567e-08
12.3632225592918,6.33437175047138,6.8530194427667e-08
12.3632225592918,6.52885080882043,5.38042259188661e-08
12.3632225592918,6.72332986716947,4.2543673579833e-08
12.3632225592918,6.91780892551852,3.38658395055855e-08
12.3632225592918,7.11228798386757,2.712911820305e-08
12.3632225592918,7.30676704221661,2.18629245052808e-08
12.3632225592918,7.50124610056566,3.57958557041985e-08
12.3632225592918,7.6957251589147,8.76076151607935e-08
12.3632225592918,7.89020421726375,1.88656959699765e-07
12.3632225592918,8.0846832756128,3.67796498633514e-07
12.3632225592918,8.27916233396184,6.62337074255826e-07
12.3632225592918,8.47364139231089,1.11807731460026e-06
12.3632225592918,8.66812045065993,1.78892012604127e-06
12.3632225592918,8.86259950900898,2.7361518112566e-06
12.3632225592918,9.05707856735803,4.02746983915278e-06
12.3632225592918,9.25155762570707,5.73584416657066e-06
12.3632225592918,9.44603668405612,7.93828883187504e-06
12.3632225592918,9.64051574240516,1.07146087169877e-05
12.3632225592918,9.83499480075421,1.41461733069972e-05
12.3632225592918,10.0294738591033,1.83147565141884e-05
12.3632225592918,10.2239529174523,2.33014700755112e-05
12.3632225592918,10.4184319758013,2.91858081173427e-05
12.3632225592918,10.6129110341504,3.604481234068e-05
12.3632225592918,10.8073900924994,4.39523608561668e-05
12.3632225592918,11.0018691508485,5.29785788285549e-05
12.3632225592918,11.1963482091975,6.31893655622427e-05
12.3632225592918,11.3908272675466,7.46460302486971e-05
12.3632225592918,11.5853063258956,8.74050270871354e-05
12.3632225592918,11.7797853842447,0.000101517779687023
12.3632225592918,11.9742644425937,0.000117030584395923
12.3632225592918,12.1687435009428,0.000133984582327457
12.3632225592918,12.3632225592918,0.000152415790275872
12.3632225592918,12.5577016176409,0.000172355181303622
12.3632225592918,12.7521806759899,0.000193828806504228
12.3632225592918,12.9466597343389,0.000216857950219567
12.3632225592918,13.141138792688,0.000241459311787367
12.3632225592918,13.335617851037,0.000267645207681584
12.3632225592918,13.5300969093861,0.000295423788664616
12.3632225592918,13.7245759677351,0.000324799267282311
12.3632225592918,13.9190550260842,0.000355772151692113
12.3632225592918,14.1135340844332,0.000388339482417124
12.3632225592918,14.3080131427823,0.000422495069162985
12.3632225592918,14.5024922011313,0.000458229725321003
12.3632225592918,14.6969712594804,0.000495531498212257
12.3632225592918,14.8914503178294,0.000534385893506428
12.3632225592918,15.0859293761785,0.000574776092579846
12.3632225592918,15.2804084345275,0.00061668316186355
12.3632225592918,15.4748874928765,0.000660086253478324
12.3632225592918,15.6693665512256,0.000704962796663632
12.3632225592918,15.8638456095746,0.000751288679685206
12.3632225592918,16.0583246679237,0.000799038422055282
12.3632225592918,16.2528037262727,0.000848185337023646
12.3632225592918,16.4472827846218,0.000898701684399895
12.3632225592918,16.6417618429708,0.000950558813850493
12.3632225592918,16.8362409013199,0.00100372729888082
12.3632225592918,17.0307199596689,0.00105817706176489
12.3632225592918,17.225199018018,0.00111387748972573
12.3632225592918,17.419678076367,0.00117079754269948
12.3632225592918,17.6141571347161,0.0012289058530373
12.3632225592918,17.8086361930651,0.00128817081751342
12.3632225592918,18.0031152514141,0.00134856068201527
12.3632225592918,18.1975943097632,0.00141004361929434
12.3632225592918,18.3920733681122,0.0014725878001551
12.3632225592918,18.5865524264613,0.00153616145845462
12.3632225592918,18.7810314848103,0.00160073295027783
12.3632225592918,18.9755105431594,0.00166627080764402
12.3632225592918,19.1699896015084,0.00173274378708872
12.3632225592918,19.3644686598575,0.00180012091345309
12.3632225592918,19.5589477182065,0.00186837151919908
12.3632225592918,19.7534267765556,0.00193746527955533
12.5577016176409,0.5,1
12.5577016176409,0.694479058349046,0.360143250111869
12.5577016176409,0.888958116698092,0.0499687076272523
12.5577016176409,1.08343717504714,0.0102640474172291
12.5577016176409,1.27791623339618,0.00273986659963419
12.5577016176409,1.47239529174523,0.000882171765976061
12.5577016176409,1.66687435009428,0.00032698332421979
12.5577016176409,1.86135340844332,0.000135243936539946
12.5577016176409,2.05583246679237,6.10726480874035e-05
12.5577016176409,2.25031152514141,2.96351656173546e-05
12.5577016176409,2.44479058349046,1.52691619427309e-05
12.5577016176409,2.63926964183951,8.27710407051364e-06
12.5577016176409,2.83374870018855,4.68659951137595e-06
12.5577016176409,3.0282277585376,2.7557525962131e-06
12.5577016176409,3.22270681688665,1.67487396803289e-06
12.5577016176409,3.41718587523569,1.04809269452839e-06
12.5577016176409,3.61166493358474,6.73114419342514e-07
12.5577016176409,3.80614399193378,4.42452649743704e-07
12.5577016176409,4.00062305028283,2.96980169821937e-07
12.5577016176409,4.19510210863188,2.03145977044131e-07
12.5577016176409,4.38958116698092,1.4137214358946e-07
12.5577016176409,4.58406022532997,9.9941530589943e-08
12.5577016176409,4.77853928367901,7.16782228751081e-08
12.5577016176409,4.97301834202806,5.20940384150501e-08
12.5577016176409,5.16749740037711,3.83271370619836e-08
12.5577016176409,5.36197645872615,2.85199848823818e-08
12.5577016176409,5.5564555170752,2.14469618450363e-08
12.5577016176409,5.75093457542424,1.62870000900102e-08
12.5577016176409,5.94541363377329,1.24822224125059e-08
12.5577016176409,6.13989269212234,9.64855477183086e-09
12.5577016176409,6.33437175047138,7.51830835235878e-09
12.5577016176409,6.52885080882043,5.90275227578664e-09
12.5577016176409,6.72332986716947,4.66737996421256e-09
12.5577016176409,6.91780892551852,3.71535242444447e-09
12.5577016176409,7.11228798386757,2.97628042181322e-09
12.5577016176409,7.30676704221661,5.98590246127371e-09
12.5577016176409,7.50124610056566,1.94042098753031e-08
12.5577016176409,7.6957251589147,5.15138774587789e-08
12.5577016176409,7.89020421726375,1.18056632921157e-07
12.5577016176409,8.0846832756128,2.41760584397833e-07
12.5577016176409,8.27916233396184,4.53064297737203e-07
12.5577016176409,8.47364139231089,7.90412844439417e-07
12.5577016176409,8.66812045065993,1.30014487007899e-06
12.5577016176409,8.86259950900898,2.03602497537814e-06
12.5577016176409,9.05707856735803,3.05849388397061e-06
12.5577016176409,9.25155762570707,4.43371418765907e-06
12.5577016176409,9.44603668405612,6.2324861221608e-06
12.5577016176409,9.64051574240516,8.52909936171255e-06
12.5577016176409,9.83499480075421,1.14001758824113e-05
12.5577016176409,10.0294738591033,1.4923547363454e-05
12.5577016176409,10.2239529174523,1.91771995323032e-05
12.5577016176409,10.4184319758013,2.4238305969793e-05
12.5577016176409,10.6129110341504,3.01823654760737e-05
12.5577016176409,10.8073900924994,3.70824502270734e-05
12.5577016176409,11.0018691508485,4.50085665507207e-05
12.5577016176409,11.1963482091975,5.40271260716044e-05
12.5577016176409,11.3908272675466,6.42005220266117e-05
12.5577016176409,11.5853063258956,7.55868035501402e-05
12.5577016176409,11.7797853842447,8.82394394831404e-05
12.5577016176409,11.9742644425937,0.000102207162611378
12.5577016176409,12.1687435009428,0.000117533885043053
12.5577016176409,12.3632225592918,0.000134258675575316
12.5577016176409,12.5577016176409,0.000152415790275872
12.5577016176409,12.7521806759899,0.000172034748042062
12.5577016176409,12.9466597343389,0.000193140443534465
12.5577016176409,13.141138792688,0.000215753290568602
12.5577016176409,13.335617851037,0.000239889389751748
12.5577016176409,13.5300969093861,0.000265560714846842
12.5577016176409,13.7245759677351,0.000292775313014169
12.5577016176409,13.9190550260842,0.000321537514711992
12.5577016176409,14.1135340844332,0.000351848149622369
12.5577016176409,14.3080131427823,0.000383704765504086
12.5577016176409,14.5024922011313,0.000417101847359627
12.5577016176409,14.6969712594804,0.000452031034738006
12.5577016176409,14.8914503178294,0.000488481335381746
12.5577016176409,15.0859293761785,0.000526439333767098
12.5577016176409,15.2804084345275,0.000565889393384801
12.5577016176409,15.4748874928765,0.000606813851867786
12.5577016176409,15.6693665512256,0.000649193208295759
12.5577016176409,15.8638456095746,0.000693006302198049
12.5577016176409,16.0583246679237,0.000738230483938868
12.5577016176409,16.2528037262727,0.000784841776306396
12.5577016176409,16.4472827846218,0.00083281502724194
12.5577016176409,16.6417618429708,0.000882124053740394
12.5577016176409,16.8362409013199,0.00093274177703112
12.5577016176409,17.0307199596689,0.000984640349211196
12.5577016176409,17.225199018018,0.00103779127155297
12.5577016176409,17.419678076367,0.00109216550474668
12.5577016176409,17.6141571347161,0.00114773357136837
12.5577016176409,17.8086361930651,0.00120446565088463
12.5577016176409,18.0031152514141,0.00126233166752018
12.5577016176409,18.1975943097632,0.00132130137132334
12.5577016176409,18.3920733681122,0.00138134441276831
12.5577016176409,18.5865524264613,0.00144243041123367
12.5577016176409,18.7810314848103,0.00150452901769302
12.5577016176409,18.9755105431594,0.00156760997194879
12.5577016176409,19.1699896015084,0.00163164315473183
12.5577016176409,19.3644686598575,0.00169659863498076
12.5577016176409,19.5589477182065,0.00176244671260417
12.5577016176409,19.7534267765556,0.00182915795701765
12.7521806759899,0.5,0.233032129086438
12.7521806759899,0.694479058349046,0.0168229673865806
12.7521806759899,0.888958116698092,0.00233413215019783
12.7521806759899,1.08343717504714,0.000479452925747535
12.7521806759899,1.27791623339618,0.000127984313005756
12.7521806759899,1.47239529174523,4.1207899478243e-05
12.7521806759899,1.66687435009428,1.52740049899493e-05
12.7521806759899,1.86135340844332,6.31749819811298e-06
12.7521806759899,2.05583246679237,2.85281805689086e-06
12.7521806759899,2.25031152514141,1.38431422641354e-06
12.7521806759899,2.44479058349046,7.1325122240439e-07
12.7521806759899,2.63926964183951,3.86639071509271e-07
12.7521806759899,2.83374870018855,2.1891986233076e-07
12.7521806759899,3.0282277585376,1.28726377732132e-07
12.7521806759899,3.22270681688665,7.82365076454932e-08
12.7521806759899,3.41718587523569,4.89583775697238e-08
12.7521806759899,3.61166493358474,3.14424383089749e-08
12.7521806759899,3.80614399193378,2.06677939804019e-08
12.7521806759899,4.00062305028283,1.38725013166946e-08
12.7521806759899,4.19510210863188,9.48932999706892e-09
12.7521806759899,4.38958116698092,6.60375825518794e-09
12.7521806759899,4.58406022532997,4.66845653544058e-09
12.7521806759899,4.77853928367901,3.34822436733559e-09
12.7521806759899,4.97301834202806,2.43341034163335e-09
12.7521806759899,5.16749740037711,1.7903325318869e-09
12.7521806759899,5.36197645872615,1.33222204051596e-09
12.7521806759899,5.5564555170752,1.0018278547445e-09
12.7521806759899,5.75093457542424,7.60796353268793e-10
12.7521806759899,5.94541363377329,5.83068044430675e-10
12.7521806759899,6.13989269212234,4.50702108685166e-10
12.7521806759899,6.33437175047138,3.51194298864975e-10
12.7521806759899,6.52885080882043,2.75728641299756e-10
12.7521806759899,6.72332986716947,2.18022081197798e-10
12.7521806759899,6.91780892551852,1.73551087370559e-10
12.7521806759899,7.11228798386757,5.14222003094105e-10
12.7521806759899,7.30676704221661,2.70307803703211e-09
12.7521806759899,7.50124610056566,9.99778529272783e-09
12.7521806759899,7.6957251589147,2.91677996157431e-08
12.7521806759899,7.89020421726375,7.17517173003776e-08
12.7521806759899,8.0846832756128,1.55265403753319e-07
12.7521806759899,8.27916233396184,3.04102850689652e-07
12.7521806759899,8.47364139231089,5.50059419167174e-07
12.7521806759899,8.66812045065993,9.32465945011535e-07
12.7521806759899,8.86259950900898,1.49796427128972e-06
12.7521806759899,9.05707856735803,2.29998023853497e-06
12.7521806759899,9.25155762570707,3.39796195112617e-06
12.7521806759899,9.44603668405612,4.85645296899843e-06
12.7521806759899,9.64051574240516,6.74406541452402e-06
12.7521806759899,9.83499480075421,9.1324096365155e-06
12.7521806759899,10.0294738591033,1.20950270965306e-05
12.7521806759899,10.2239529174523,1.57063629335107e-05
12.7521806759899,10.4184319758013,2.00408050883778e-05
12.7521806759899,10.6129110341504,2.51718084061054e-05
12.7521806759899,10.8073900924994,3.11711149826719e-05
12.7521806759899,11.0018691508485,3.81080762147512e-05
12.7521806759899,11.1963482091975,4.60490774606907e-05
12.7521806759899,11.3908272675466,5.50570627946727e-05
12.7521806759899,11.5853063258956,6.51911548703515e-05
12.7521806759899,11.7797853842447,7.65063632412056e-05
12.7521806759899,11.9742644425937,8.90533734575481e-05
12.7521806759899,12.1687435009428,0.000102878408736029
12.7521806759899,12.3632225592918,0.000118023155856995
12.7521806759899,12.5577016176409,0.000134524747087991
12.7521806759899,12.7521806759899,0.000152415790275872
12.7521806759899,12.9466597343389,0.000171724439729746
12.7521806759899,13.141138792688,0.000192474501080558
12.7521806759899,13.335617851037,0.000214685563910992
12.7521806759899,13.5300969093861,0.000238373156571645
12.7521806759899,13.7245759677351,0.00026354891821439
12.7521806759899,13.9190550260842,0.000290220783666194
12.7521806759899,14.1135340844332,0.000318393177325975
12.7521806759899,14.3080131427823,0.0003480672127871
12.7521806759899,14.5024922011313,0.00037924089536519
12.7521806759899,14.6969712594804,0.000411909325143972
12.7521806759899,14.8914503178294,0.000446064898541074
12.7521806759899,15.0859293761785,0.000481697506742563
12.7521806759899,15.2804084345275,0.00051879472966174
12.7521806759899,15.4748874928765,0.000557342024346913
12.7521806759899,15.6693665512256,0.000597322906997608
12.7521806759899,15.8638456095746,0.000638719127951776
12.7521806759899,16.0583246679237,0.000681510839181239
12.7521806759899,16.2528037262727,0.000725676753981719
12.7521806759899,16.4472827846218,0.000771194298670009
12.7521806759899,16.6417618429708,0.000818039756207023
12.7521806759899,16.8362409013199,0.000866188401753759
12.7521806759899,17.0307199596689,0.000915614630239984
12.7521806759899,17.225199018018,0.000966292076084682
12.7521806759899,17.419678076367,0.00101819372525474
12.7521806759899,17.6141571347161,0.00107129201988574
12.7521806759899,17.8086361930651,0.0011255589557173
12.7521806759899,18.0031152514141,0.00118096617261667
12.7521806759899,18.1975943097632,0.00123748503847925
12.7521806759899,18.3920733681122,0.00129508672680429
12.7521806759899,18.5865524264613,0.00135374228824925
12.7521806759899,18.7810314848103,0.00141342271646774
12.7521806759899,18.9755105431594,0.00147409900853455
12.7521806759899,19.1699896015084,0.00153574222025723
12.7521806759899,19.3644686598575,0.00159832351666758
12.7521806759899,19.5589477182065,0.00166181421797899
12.7521806759899,19.7534267765556,0.00172618584128675
12.9466597343389,0.5,0.00152623720371266
12.9466597343389,0.694479058349046,0.000110181539356405
12.9466597343389,0.888958116698092,1.52873311503426e-05
12.9466597343389,1.08343717504714,3.14016309928382e-06
12.9466597343389,1.27791623339618,8.38229564166827e-07
12.9466597343389,1.47239529174523,2.69889948296434e-07
12.9466597343389,1.66687435009428,1.0003665484559e-07
12.9466597343389,1.86135340844332,4.13762721138386e-08
12.9466597343389,2.05583246679237,1.86844495259922e-08
12.9466597343389,2.25031152514141,9.06652607202228e-09
12.9466597343389,2.44479058349046,4.67141829538587e-09
12.9466597343389,2.63926964183951,2.53228143973008e-09
12.9466597343389,2.83374870018855,1.43380931990251e-09
12.9466597343389,3.0282277585376,8.43089695674859e-10
12.9466597343389,3.22270681688665,5.12407748773597e-10
12.9466597343389,3.41718587523569,3.20651480863422e-10
12.9466597343389,3.61166493358474,2.05931342217609e-10
12.9466597343389,3.80614399193378,1.35363120163818e-10
12.9466597343389,4.00062305028283,9.08575469876034e-11
12.9466597343389,4.19510210863188,6.21500929361592e-11
12.9466597343389,4.38958116698092,4.32511240956559e-11
12.9466597343389,4.58406022532997,3.05759213385634e-11
12.9466597343389,4.77853928367901,2.19290988579061e-11
12.9466597343389,4.97301834202806,1.59375507997968e-11
12.9466597343389,5.16749740037711,1.17257312452798e-11
12.9466597343389,5.36197645872615,8.72534980396329e-12
12.9466597343389,5.5564555170752,6.56144262004137e-12
12.9466597343389,5.75093457542424,4.98281375774189e-12
12.9466597343389,5.94541363377329,3.81878732857489e-12
12.9466597343389,6.13989269212234,2.95186045273573e-12
12.9466597343389,6.33437175047138,2.30013692429813e-12
12.9466597343389,6.52885080882043,1.80587677815338e-12
12.9466597343389,6.72332986716947,1.42792932828384e-12
12.9466597343389,6.91780892551852,1.13326600349425e-11
12.9466597343389,7.11228798386757,1.65567233322177e-10
12.9466597343389,7.30676704221661,1.11802311440556e-09
12.9466597343389,7.50124610056566,4.85137016709529e-09
12.9466597343389,7.6957251589147,1.58112746353003e-08
12.9466597343389,7.89020421726375,4.21905009705451e-08
12.9466597343389,8.0846832756128,9.71610631562805e-08
12.9466597343389,8.27916233396184,1.99893373571876e-07
12.9466597343389,8.47364139231089,3.76262018457468e-07
12.9466597343389,8.66812045065993,6.59196864398386e-07
12.9466597343389,8.86259950900898,1.08868503100178e-06
12.9466597343389,9.05707856735803,1.71146103416782e-06
12.9466597343389,9.25155762570707,2.58044039075173e-06
12.9466597343389,9.44603668405612,3.75395910437032e-06
12.9466597343389,9.64051574240516,5.29488092373144e-06
12.9466597343389,9.83499480075421,7.26962890191292e-06
12.9466597343389,10.0294738591033,9.7471898025437e-06
12.9466597343389,10.2239529174523,1.27981308932095e-05
12.9466597343389,10.4184319758013,1.64936597013992e-05
12.9466597343389,10.6129110341504,2.09047490310073e-05
12.9466597343389,10.8073900924994,2.61013422905774e-05
12.9466597343389,11.0018691508485,3.21516481016231e-05
12.9466597343389,11.1963482091975,3.91215282349491e-05
12.9466597343389,11.3908272675466,4.70739790829203e-05
12.9466597343389,11.5853063258956,5.60687039920292e-05
12.9466597343389,11.7797853842447,6.61617717123255e-05
12.9466597343389,11.9742644425937,7.74053548275277e-05
12.9466597343389,12.1687435009428,8.98475411804343e-05
12.9466597343389,12.3632225592918,0.000103532210885369
12.9466597343389,12.5577016176409,0.000118498971421842
12.9466597343389,12.7521806759899,0.000134783143446646
12.9466597343389,12.9466597343389,0.000152415790275872
12.9466597343389,13.141138792688,0.000171423784418025
12.9466597343389,13.335617851037,0.000191829905040738
12.9466597343389,13.5300969093861,0.000213652960792784
12.9466597343389,13.7245759677351,0.000236907932954514
12.9466597343389,13.9190550260842,0.000261606134435128
12.9466597343389,14.1135340844332,0.000287755380660724
12.9466597343389,14.3080131427823,0.000315360168894216
12.9466597343389,14.5024922011313,0.000344421862991079
12.9466597343389,14.6969712594804,0.000374938881020544
12.9466597343389,14.8914503178294,0.000406906883568997
12.9466597343389,15.0859293761785,0.000440318960891199
12.9466597343389,15.2804084345275,0.000475165817386652
12.9466597343389,15.4748874928765,0.000511435952154824
12.9466597343389,15.6693665512256,0.000549115834626277
12.9466597343389,15.8638456095746,0.000588190074479534
12.9466597343389,16.0583246679237,0.000628641585238277
12.9466597343389,16.2528037262727,0.000670451741102942
12.9466597343389,16.4472827846218,0.000713600526707362
12.9466597343389,16.6417618429708,0.000758066679607329
12.9466597343389,16.8362409013199,0.000803827825405989
12.9466597343389,17.0307199596689,0.000850860605503109
12.9466597343389,17.225199018018,0.000899140797523198
12.9466597343389,17.419678076367,0.000948643428533199
12.9466597343389,17.6141571347161,0.000999342881205482
12.9466597343389,17.8086361930651,0.0010512129931176
12.9466597343389,18.0031152514141,0.00110422714940804
12.9466597343389,18.1975943097632,0.00115835836902821
12.9466597343389,18.3920733681122,0.00121357938484594
12.9466597343389,18.5865524264613,0.00126986271786603
12.9466597343389,18.7810314848103,0.00132718074583942
12.9466597343389,18.9755105431594,0.00138550576653514
12.9466597343389,19.1699896015084,0.0014448100559488
12.9466597343389,19.3644686598575,0.001505065921719
12.9466597343389,19.5589477182065,0.00156624575201805
12.9466597343389,19.7534267765556,0.00162832206017776
13.141138792688,0.5,9.16529949039407e-11
13.141138792688,0.694479058349046,6.61657836709544e-12
13.141138792688,0.888958116698092,9.18028783867268e-13
13.141138792688,1.08343717504714,1.88571836563894e-13
13.141138792688,1.27791623339618,5.03370313513803e-14
13.141138792688,1.47239529174523,1.62073247825822e-14
13.141138792688,1.66687435009428,6.00736176163535e-15
13.141138792688,1.86135340844332,2.48471158216327e-15
13.141138792688,2.05583246679237,1.12203119739366e-15
13.141138792688,2.25031152514141,5.44459449588919e-16
13.141138792688,2.44479058349046,2.80526169968648e-16
13.141138792688,2.63926964183951,1.52067566775566e-16
13.141138792688,2.83374870018855,8.6102552061102e-17
13.141138792688,3.0282277585376,5.06288900528e-17
13.141138792688,3.22270681688665,3.07709081346325e-17
13.141138792688,3.41718587523569,1.92556363257525e-17
13.141138792688,3.61166493358474,1.23665077832757e-17
13.141138792688,3.80614399193378,8.12877273098885e-18
13.141138792688,4.00062305028283,5.45614159501967e-18
13.141138792688,4.19510210863188,3.73221288100171e-18
13.141138792688,4.38958116698092,2.5972994542972e-18
13.141138792688,4.58406022532997,1.83613317498157e-18
13.141138792688,4.77853928367901,1.31687760001112e-18
13.141138792688,4.97301834202806,9.57075517935564e-19
13.141138792688,5.16749740037711,7.04148990375818e-19
13.141138792688,5.36197645872615,5.23971266833328e-19
13.141138792688,5.5564555170752,3.94025165651931e-19
13.141138792688,5.75093457542424,2.99225967519749e-19
13.141138792688,5.94541363377329,2.29324311262824e-19
13.141138792688,6.13989269212234,1.77263960263569e-19
13.141138792688,6.33437175047138,1.38126915847842e-19
13.141138792688,6.52885080882043,1.08445800392369e-19
13.141138792688,6.72332986716947,2.77129320418044e-15
13.141138792688,6.91780892551852,1.57236981603622e-12
13.141138792688,7.11228798386757,4.41962233934944e-11
13.141138792688,7.30676704221661,4.14403326656478e-10
13.141138792688,7.50124610056566,2.19075272826909e-09
13.141138792688,7.6957251589147,8.1465687097768e-09
13.141138792688,7.89020421726375,2.3888787618082e-08
13.141138792688,8.0846832756128,5.90519394268117e-08
13.141138792688,8.27916233396184,1.28377110903147e-07
13.141138792688,8.47364139231089,2.52552127789878e-07
13.141138792688,8.66812045065993,4.58744372512012e-07
13.141138792688,8.86259950900898,7.80806615951419e-07
13.141138792688,9.05707856735803,1.25917290401204e-06
13.141138792688,9.25155762570707,1.94048513111346e-06
13.141138792688,9.44603668405612,2.87700326697623e-06
13.141138792688,9.64051574240516,4.12585598724662e-06
13.141138792688,9.83499480075421,5.7481863881078e-06
13.141138792688,10.0294738591033,7.80824182011373e-06
13.141138792688,10.2239529174523,1.03724494028401e-05
13.141138792688,10.4184319758013,1.35085107153225e-05
13.141138792688,10.6129110341504,1.72845413072179e-05
13.141138792688,10.8073900924994,2.17682735238703e-05
13.141138792688,11.0018691508485,2.70263349298964e-05
13.141138792688,11.1963482091975,3.31236094341047e-05
13.141138792688,11.3908272675466,4.01226840439258e-05
13.141138792688,11.5853063258956,4.80833809299165e-05
13.141138792688,11.7797853842447,5.70623720492948e-05
13.141138792688,11.9742644425937,6.71128718398164e-05
13.141138792688,12.1687435009428,7.82844023310453e-05
13.141138792688,12.3632225592918,9.06226243173032e-05
13.141138792688,12.5577016176409,0.000104169227895951
13.141138792688,12.7521806759899,0.000118961875610566
13.141138792688,12.9466597343389,0.00013503419157936
13.141138792688,13.141138792688,0.000152415790275872
13.141138792688,13.335617851037,0.000171132339014346
13.141138792688,13.5300969093861,0.000191205648638812
13.141138792688,13.7245759677351,0.000212653787393971
13.141138792688,13.9190550260842,0.000235491213445615
13.141138792688,14.1135340844332,0.000259728922002533
13.141138792688,14.3080131427823,0.000285374603459054
13.141138792688,14.5024922011313,0.000312432809419899
13.141138792688,14.6969712594804,0.000340905123881781
13.141138792688,14.8914503178294,0.000370790337226484
13.141138792688,15.0859293761785,0.000402084621026818
13.141138792688,15.2804084345275,0.000434781701979936
13.141138792688,15.4748874928765,0.000468873033562997
13.141138792688,15.6693665512256,0.000504347964255496
13.141138792688,15.8638456095746,0.000541193901392745
13.141138792688,16.0583246679237,0.000579396469908096
13.141138792688,16.2528037262727,0.000618939665389686
13.141138792688,16.4472827846218,0.000659806001023169
13.141138792688,16.6417618429708,0.000701976648117134
13.141138792688,16.8362409013199,0.000745431570014817
13.141138792688,17.0307199596689,0.000790149649286464
13.141138792688,17.225199018018,0.000836108808172864
13.141138792688,17.419678076367,0.000883286122314093
13.141138792688,17.6141571347161,0.000931657927849889
13.141138792688,17.8086361930651,0.000981199922020621
13.141138792688,18.0031152514141,0.00103188725743201
13.141138792688,18.1975943097632,0.00108369463017362
13.141138792688,18.3920733681122,0.00113659636200149
13.141138792688,18.5865524264613,0.00119056647681084
13.141138792688,18.7810314848103,0.00124557877163472
13.141138792688,18.9755105431594,0.00130160688241201
13.141138792688,19.1699896015084,0.00135862434477066
13.141138792688,19.3644686598575,0.00141660465007382
13.141138792688,19.5589477182065,0.00147552129697401
13.141138792688,19.7534267765556,0.00153534783871787
13.335617851037,0.5,0
13.335617851037,0.694479058349046,0
13.335617851037,0.888958116698092,0
13.335617851037,1.08343717504714,0
13.335617851037,1.27791623339618,0
13.335617851037,1.47239529174523,0
13.335617851037,1.66687435009428,0
13.335617851037,1.86135340844332,0
13.335617851037,2.05583246679237,0
13.335617851037,2.25031152514141,0
13.335617851037,2.44479058349046,0
13.335617851037,2.63926964183951,0
13.335617851037,2.83374870018855,0
13.335617851037,3.0282277585376,0
13.335617851037,3.22270681688665,0
13.335617851037,3.41718587523569,0
13.335617851037,3.61166493358474,0
13.335617851037,3.80614399193378,0
13.335617851037,4.00062305028283,0
13.335617851037,4.19510210863188,0
13.335617851037,4.38958116698092,0
13.335617851037,4.58406022532997,0
13.335617851037,4.77853928367901,0
13.335617851037,4.97301834202806,0
13.335617851037,5.16749740037711,0
13.335617851037,5.36197645872615,0
13.335617851037,5.5564555170752,0
13.335617851037,5.75093457542424,0
13.335617851037,5.94541363377329,0
13.335617851037,6.13989269212234,0
13.335617851037,6.33437175047138,0
13.335617851037,6.52885080882043,0
13.335617851037,6.72332986716947,8.43818721962856e-19
13.335617851037,6.91780892551852,1.13511927469063e-13
13.335617851037,7.11228798386757,9.07832429762241e-12
13.335617851037,7.30676704221661,1.33427997754235e-10
13.335617851037,7.50124610056566,9.06119673422805e-10
13.335617851037,7.6957251589147,3.95307753123589e-09
13.335617851037,7.89020421726375,1.29496289301846e-08
13.335617851037,8.0846832756128,3.47229446407462e-08
13.335617851037,8.27916233396184,8.03350667873098e-08
13.335617851037,8.47364139231089,1.66007969712177e-07
13.335617851037,8.66812045065993,3.13798977969895e-07
13.335617851037,8.86259950900898,5.51982917649956e-07
13.335617851037,9.05707856735803,9.15137108617865e-07
13.335617851037,9.25155762570707,1.44395357561774e-06
13.335617851037,9.44603668405612,2.18482006014507e-06
13.335617851037,9.64051574240516,3.18921952822688e-06
13.335617851037,9.83499480075421,4.51299929370465e-06
13.335617851037,10.0294738591033,6.2155578503246e-06
13.335617851037,10.2239529174523,8.35899186003182e-06
13.335617851037,10.4184319758013,1.10072388521063e-05
13.335617851037,10.6129110341504,1.42252440038628e-05
13.335617851037,10.8073900924994,1.80781725139961e-05
13.335617851037,11.0018691508485,2.26306829016916e-05
13.335617851037,11.1963482091975,2.79462712412835e-05
13.335617851037,11.3908272675466,3.40866919218155e-05
13.335617851037,11.5853063258956,4.11114569727827e-05
13.335617851037,11.7797853842447,4.90774132453669e-05
13.335617851037,11.9742644425937,5.80383946839208e-05
13.335617851037,12.1687435009428,6.80449454594119e-05
13.335617851037,12.3632225592918,7.91441087616325e-05
13.335617851037,12.5577016176409,9.13792754648703e-05
13.335617851037,12.7521806759899,0.000104790086607965
13.335617851037,12.9466597343389,0.000119412383591622
13.335617851037,13.141138792688,0.000135278200132597
13.335617851037,13.335617851037,0.000152415790275872
13.335617851037,13.5300969093861,0.000170849687111905
13.335617851037,13.7245759677351,0.000190600787244537
13.335617851037,13.9190550260842,0.000211686456481552
13.335617851037,14.1135340844332,0.000234120652655381
13.335617851037,14.3080131427823,0.000257914061912167
13.335617851037,14.5024922011313,0.000283074245223494
13.335617851037,14.6969712594804,0.000309605792269587
13.335617851037,14.8914503178294,0.000337510480211479
13.335617851037,15.0859293761785,0.000366787435209898
13.335617851037,15.2804084345275,0.000397433294859519
13.335617851037,15.4748874928765,0.000429442369988577
13.335617851037,15.6693665512256,0.000462806804526554
13.335617851037,15.8638456095746,0.000497516732367871
13.335617851037,16.0583246679237,0.000533560430358918
13.335617851037,16.2528037262727,0.000570924466711155
13.335617851037,16.4472827846218,0.000609593844296268
13.335617851037,16.6417618429708,0.000649552138412529
13.335617851037,16.8362409013199,0.000690781628726369
13.335617851037,17.0307199596689,0.000733263425191652
13.335617851037,17.225199018018,0.000776977587832977
13.335617851037,17.419678076367,0.000821903240350143
13.335617851037,17.6141571347161,0.000868018677560141
13.335617851037,17.8086361930651,0.000915301466742245
13.335617851037,18.0031152514141,0.000963728542991983
13.335617851037,18.1975943097632,0.00101327629872243
13.335617851037,18.3920733681122,0.00106392066747684
13.335617851037,18.5865524264613,0.00111563720223706
13.335617851037,18.7810314848103,0.00116840114842676
13.335617851037,18.9755105431594,0.0012221875118198
13.335617851037,19.1699896015084,0.0012769711215708
13.335617851037,19.3644686598575,0.00133272668858949
13.335617851037,19.5589477182065,0.0013894288594817
13.335617851037,19.7534267765556,0.00144705226627949
13.5300969093861,0.5,0
13.5300969093861,0.694479058349046,0
13.5300969093861,0.888958116698092,0
13.5300969093861,1.08343717504714,0
13.5300969093861,1.27791623339618,0
13.5300969093861,1.47239529174523,0
13.5300969093861,1.66687435009428,0
13.5300969093861,1.86135340844332,0
13.5300969093861,2.05583246679237,0
13.5300969093861,2.25031152514141,0
13.5300969093861,2.44479058349046,0
13.5300969093861,2.63926964183951,0
13.5300969093861,2.83374870018855,0
13.5300969093861,3.0282277585376,0
13.5300969093861,3.22270681688665,0
13.5300969093861,3.41718587523569,0
13.5300969093861,3.61166493358474,0
13.5300969093861,3.80614399193378,0
13.5300969093861,4.00062305028283,0
13.5300969093861,4.19510210863188,0
13.5300969093861,4.38958116698092,0
13.5300969093861,4.58406022532997,0
13.5300969093861,4.77853928367901,0
13.5300969093861,4.97301834202806,0
13.5300969093861,5.16749740037711,0
13.5300969093861,5.36197645872615,0
13.5300969093861,5.5564555170752,0
13.5300969093861,5.75093457542424,0
13.5300969093861,5.94541363377329,0
13.5300969093861,6.13989269212234,0
13.5300969093861,6.33437175047138,0
13.5300969093861,6.52885080882043,0
13.5300969093861,6.72332986716947,0
13.5300969093861,6.91780892551852,2.20601943787467e-15
13.5300969093861,7.11228798386757,1.25958804568007e-12
13.5300969093861,7.30676704221661,3.56170328957412e-11
13.5300969093861,7.50124610056566,3.35859788744117e-10
13.5300969093861,7.6957251589147,1.78510711166769e-09
13.5300969093861,7.89020421726375,6.67214024670309e-09
13.5300969093861,8.0846832756128,1.96605641297387e-08
13.5300969093861,8.27916233396184,4.88255412576398e-08
13.5300969093861,8.47364139231089,1.06614957553275e-07
13.5300969093861,8.66812045065993,2.10626094840729e-07
13.5300969093861,8.86259950900898,3.8413267852204e-07
13.5300969093861,9.05707856735803,6.56337773151877e-07
13.5300969093861,9.25155762570707,1.06235969196532e-06
13.5300969093861,9.44603668405612,1.64297956893895e-06
13.5300969093861,9.64051574240516,2.44419151799797e-06
13.5300969093861,9.83499480075421,3.51660130314114e-06
13.5300969093861,10.0294738591033,4.91471923970302e-06
13.5300969093861,10.2239529174523,6.69618948001378e-06
13.5300969093861,10.4184319758013,8.92099237077076e-06
13.5300969093861,10.6129110341504,1.16506502821782e-05
13.5300969093861,10.8073900924994,1.49474609388372e-05
13.5300969093861,11.0018691508485,1.88737762967017e-05
13.5300969093861,11.1963482091975,2.34913396732072e-05
13.5300969093861,11.3908272675466,2.88606892690408e-05
13.5300969093861,11.5853063258956,3.50406324436443e-05
13.5300969093861,11.7797853842447,4.20877920857129e-05
13.5300969093861,11.9742644425937,5.00562240835629e-05
13.5300969093861,12.1687435009428,5.89971031608883e-05
13.5300969093861,12.3632225592918,6.89584731092992e-05
13.5300969093861,12.5577016176409,7.99850566313998e-05
13.5300969093861,12.7521806759899,9.21181195256304e-05
13.5300969093861,12.9466597343389,0.000105395383724754
13.5300969093861,13.141138792688,0.000119850983681891
13.5300969093861,13.335617851037,0.000135515460729592
13.5300969093861,13.5300969093861,0.000152415790275872
13.5300969093861,13.7245759677351,0.000170575437012109
13.5300969093861,13.9190550260842,0.00019001443366379
13.5300969093861,14.1135340844332,0.000210749479195285
13.5300969093861,14.3080131427823,0.000232794052767768
13.5300969093861,14.5024922011313,0.000256158540133276
13.5300969093861,14.6969712594804,0.000280850369518983
13.5300969093861,14.8914503178294,0.000306874154408087
13.5300969093861,15.0859293761785,0.000334231840953496
13.5300969093861,15.2804084345275,0.000362922858065419
13.5300969093861,15.4748874928765,0.000392944268493115
13.5300969093861,15.6693665512256,0.000424290919474258
13.5300969093861,15.8638456095746,0.000456955591753345
13.5300969093861,16.0583246679237,0.000490929145974195
13.5300969093861,16.2528037262727,0.000526200665632428
13.5300969093861,16.4472827846218,0.000562757595933236
13.5300969093861,16.6417618429708,0.00060058587803954
13.5300969093861,16.8362409013199,0.000639670078317401
13.5300969093861,17.0307199596689,0.000679993512291
13.5300969093861,17.225199018018,0.000721538363110205
13.5300969093861,17.419678076367,0.00076428579441124
13.5300969093861,17.6141571347161,0.000808216057516782
13.5300969093861,17.8086361930651,0.000853308592977012
13.5300969093861,18.0031152514141,0.000899542126499378
13.5300969093861,18.1975943097632,0.000946894759352798
13.5300969093861,18.3920733681122,0.000995344053362908
13.5300969093861,18.5865524264613,0.00104486711063994
13.5300969093861,18.7810314848103,0.00109544064820001
13.5300969093861,18.9755105431594,0.00114704106765576
13.5300969093861,19.1699896015084,0.00119964452016287
13.5300969093861,19.3644686598575,0.0012532269668169
13.5300969093861,19.5589477182065,0.0013077642346991
13.5300969093861,19.7534267765556,0.00136323206877262
13.7245759677351,0.5,0
13.7245759677351,0.694479058349046,0
13.7245759677351,0.888958116698092,0
13.7245759677351,1.08343717504714,0
13.7245759677351,1.27791623339618,0
13.7245759677351,1.47239529174523,0
13.7245759677351,1.66687435009428,0
13.7245759677351,1.86135340844332,0
13.7245759677351,2.05583246679237,0
13.7245759677351,2.25031152514141,0
13.7245759677351,2.44479058349046,0
13.7245759677351,2.63926964183951,0
13.7245759677351,2.83374870018855,0
13.7245759677351,3.0282277585376,0
13.7245759677351,3.22270681688665,0
13.7245759677351,3.41718587523569,0
13.7245759677351,3.61166493358474,0
13.7245759677351,3.80614399193378,0
13.7245759677351,4.00062305028283,0
13.7245759677351,4.19510210863188,0
13.7245759677351,4.38958116698092,0
13.7245759677351,4.58406022532997,0
13.7245759677351,4.77853928367901,0
13.7245759677351,4.97301834202806,0
13.7245759677351,5.16749740037711,0
13.7245759677351,5.36197645872615,0
13.7245759677351,5.5564555170752,0
13.7245759677351,5.75093457542424,0
13.7245759677351,5.94541363377329,0
13.7245759677351,6.13989269212234,0
13.7245759677351,6.33437175047138,0
13.7245759677351,6.52885080882043,0
13.7245759677351,6.72332986716947,0
13.7245759677351,6.91780892551852,6.71701031087156e-19
13.7245759677351,7.11228798386757,9.09317041219789e-14
13.7245759677351,7.30676704221661,7.31607703825252e-12
13.7245759677351,7.50124610056566,1.081388498974e-10
13.7245759677351,7.6957251589147,7.38340138609367e-10
13.7245759677351,7.89020421726375,3.23761925224338e-09
13.7245759677351,8.0846832756128,1.06575944375471e-08
13.7245759677351,8.27916233396184,2.87097525093941e-08
13.7245759677351,8.47364139231089,6.67168755809612e-08
13.7245759677351,8.66812045065993,1.38449082488052e-07
13.7245759677351,8.86259950900898,2.62761679810901e-07
13.7245759677351,9.05707856735803,4.63990995448722e-07
13.7245759677351,9.25155762570707,7.72097917386579e-07
13.7245759677351,9.44603668405612,1.2225737704442e-06
13.7245759677351,9.64051574240516,1.85613924066583e-06
13.7245759677351,9.83499480075421,2.71827557327088e-06
13.7245759677351,10.0294738591033,3.85863000257332e-06
13.7245759677351,10.2239529174523,5.330336079314e-06
13.7245759677351,10.4184319758013,7.18928574288932e-06
13.7245759677351,10.6129110341504,9.49338481057226e-06
13.7245759677351,10.8073900924994,1.23018178679914e-05
13.7245759677351,11.0018691508485,1.56743429150774e-05
13.7245759677351,11.1963482091975,1.9670630903497e-05
13.7245759677351,11.3908272675466,2.43496606892295e-05
13.7245759677351,11.5853063258956,2.97691759989049e-05
13.7245759677351,11.7797853842447,3.59852077775725e-05
13.7245759677351,11.9742644425937,4.30516627091751e-05
13.7245759677351,12.1687435009428,5.10199767137394e-05
13.7245759677351,12.3632225592918,5.9938830750015e-05
13.7245759677351,12.5577016176409,6.98539252094045e-05
13.7245759677351,12.7521806759899,8.08078085002843e-05
13.7245759677351,12.9466597343389,9.28397550216142e-05
13.7245759677351,13.141138792688,0.000105985687549692
13.7245759677351,13.335617851037,0.000120278139059328
13.7245759677351,13.5300969093861,0.000135746249126364
13.7245759677351,13.7245759677351,0.000152415790275872
13.7245759677351,13.9190550260842,0.0001703092199202
13.7245759677351,14.1135340844332,0.00018944575384969
13.7245759677351,14.3080131427823,0.000209841457578412
13.7245759677351,14.5024922011313,0.000231509352193435
13.7245759677351,14.6969712594804,0.000254459531698792
13.7245759677351,14.8914503178294,0.000278699289176783
13.7245759677351,15.0859293761785,0.000304233249404439
13.7245759677351,15.2804084345275,0.000331063505858341
13.7245759677351,15.4748874928765,0.00035918976031468
13.7245759677351,15.6693665512256,0.000388609463502398
13.7245759677351,15.8638456095746,0.00041931795549545
13.7245759677351,16.0583246679237,0.000451308604736072
13.7245759677351,16.2528037262727,0.000484572944765303
13.7245759677351,16.4472827846218,0.00051910080790112
13.7245759677351,16.6417618429708,0.000554880455249627
13.7245759677351,16.8362409013199,0.00059189870256232
13.7245759677351,17.0307199596689,0.00063014104156389
13.7245759677351,17.225199018018,0.000669591756471883
13.7245759677351,17.419678076367,0.000710234035513095
13.7245759677351,17.6141571347161,0.000752050077313281
13.7245759677351,17.8086361930651,0.000795021192097828
13.7245759677351,18.0031152514141,0.00083912789769261
13.7245759677351,18.1975943097632,0.000884350010357543
13.7245759677351,18.3920733681122,0.000930666730521095
13.7245759677351,18.5865524264613,0.000978056723513588
13.7245759677351,18.7810314848103,0.00102649819542062
13.7245759677351,18.9755105431594,0.00107596896419704
13.7245759677351,19.1699896015084,0.00112644652619624
13.7245759677351,19.3644686598575,0.00117790811828055
13.7245759677351,19.5589477182065,0.00123033077568641
13.7245759677351,19.7534267765556,0.00128369138582279
13.9190550260842,0.5,0
13.9190550260842,0.694479058349046,0
13.9190550260842,0.888958116698092,0
13.9190550260842,1.08343717504714,0
13.9190550260842,1.27791623339618,0
13.9190550260842,1.47239529174523,0
13.9190550260842,1.66687435009428,0
13.9190550260842,1.86135340844332,0
13.9190550260842,2.05583246679237,0
13.9190550260842,2.25031152514141,0
13.9190550260842,2.44479058349046,0
13.9190550260842,2.63926964183951,0
13.9190550260842,2.83374870018855,0
13.9190550260842,3.0282277585376,0
13.9190550260842,3.22270681688665,0
13.9190550260842,3.41718587523569,0
13.9190550260842,3.61166493358474,0
13.9190550260842,3.80614399193378,0
13.9190550260842,4.00062305028283,0
13.9190550260842,4.19510210863188,0
13.9190550260842,4.38958116698092,0
13.9190550260842,4.58406022532997,0
13.9190550260842,4.77853928367901,0
13.9190550260842,4.97301834202806,0
13.9190550260842,5.16749740037711,0
13.9190550260842,5.36197645872615,0
13.9190550260842,5.5564555170752,0
13.9190550260842,5.75093457542424,0
13.9190550260842,5.94541363377329,0
13.9190550260842,6.13989269212234,0
13.9190550260842,6.33437175047138,0
13.9190550260842,6.52885080882043,0
13.9190550260842,6.72332986716947,0
13.9190550260842,6.91780892551852,0
13.9190550260842,7.11228798386757,1.76718968028101e-15
13.9190550260842,7.30676704221661,1.01508195527565e-12
13.9190550260842,7.50124610056566,2.88663926531939e-11
13.9190550260842,7.6957251589147,2.73671094721866e-10
13.9190550260842,7.89020421726375,1.46202474056836e-09
13.9190550260842,8.0846832756128,5.49119709631576e-09
13.9190550260842,8.27916233396184,1.62558197814107e-08
13.9190550260842,8.47364139231089,4.0548762720063e-08
13.9190550260842,8.66812045065993,8.8915869993143e-08
13.9190550260842,8.86259950900898,1.76369173827168e-07
13.9190550260842,9.05707856735803,3.22897861858931e-07
13.9190550260842,9.25155762570707,5.53749840303237e-07
13.9190550260842,9.44603668405612,8.99483969641012e-07
13.9190550260842,9.64051574240516,1.39581236237704e-06
13.9190550260842,9.83499480075421,2.08326395877288e-06
13.9190550260842,10.0294738591033,3.00670627498593e-06
13.9190550260842,10.2239529174523,4.21476332678966e-06
13.9190550260842,10.4184319758013,5.75916574228667e-06
13.9190550260842,10.6129110341504,7.69406520616208e-06
13.9190550260842,10.8073900924994,1.00753405548684e-05
13.9190550260842,11.0018691508485,1.29599177286128e-05
13.9190550260842,11.1963482091975,1.64051208220428e-05
13.9190550260842,11.3908272675466,2.04680669288373e-05
13.9190550260842,11.5853063258956,2.52051134874111e-05
13.9190550260842,11.7797853842447,3.067136345902e-05
13.9190550260842,11.9742644425937,3.69202309011071e-05
13.9190550260842,12.1687435009428,4.40030672975976e-05
13.9190550260842,12.3632225592918,5.19688473144703e-05
13.9190550260842,12.5577016176409,6.0863911395347e-05
13.9190550260842,12.7521806759899,7.07317617290511e-05
13.9190550260842,12.9466597343389,8.16129075435006e-05
13.9190550260842,13.141138792688,9.3544755348266e-05
13.9190550260842,13.335617851037,0.000106561539609176
13.9190550260842,13.5300969093861,0.000120694289347428
13.9190550260842,13.7245759677351,0.000135970826274928
13.9190550260842,13.9190550260842,0.000152415790275873
13.9190550260842,14.1135340844332,0.000170050688296611
13.9190550260842,14.3080131427823,0.000188893962991494
13.9190550260842,14.5024922011313,0.000208961077775992
13.9190550260842,14.6969712594804,0.000230264615247837
13.9190550260842,14.8914503178294,0.000252814386243206
13.9190550260842,15.0859293761785,0.000276617547091614
13.9190550260842,15.2804084345275,0.00030167872291544
13.9190550260842,15.4748874928765,0.000328000135085095
13.9190550260842,15.6693665512256,0.000355581731186686
13.9190550260842,15.8638456095746,0.000384421316085084
13.9190550260842,16.0583246679237,0.000414514682871129
13.9190550260842,16.2528037262727,0.000445855742667808
13.9190550260842,16.4472827846218,0.000478436652437414
13.9190550260842,16.6417618429708,0.00051224794008067
13.9190550260842,16.8362409013199,0.000547278626251073
13.9190550260842,17.0307199596689,0.000583516342424111
13.9190550260842,17.225199018018,0.00062094744486323
13.9190550260842,17.419678076367,0.000659557124213259
13.9190550260842,17.6141571347161,0.000699329510529184
13.9190550260842,17.8086361930651,0.000740247773614386
13.9190550260842,18.0031152514141,0.000782294218599216
13.9190550260842,18.1975943097632,0.000825450376738907
13.9190550260842,18.3920733681122,0.000869697091450304
13.9190550260842,18.5865524264613,0.000915014599640769
13.9190550260842,18.7810314848103,0.00096138260841032
13.9190550260842,18.9755105431594,0.00100878036723103
13.9190550260842,19.1699896015084,0.0010571867357255
13.9190550260842,19.3644686598575,0.00110658024718084
13.9190550260842,19.5589477182065,0.0011569391679451
13.9190550260842,19.7534267765556,0.00120824155286122
14.1135340844332,0.5,0
14.1135340844332,0.694479058349046,0
14.1135340844332,0.888958116698092,0
14.1135340844332,1.08343717504714,0
14.1135340844332,1.27791623339618,0
14.1135340844332,1.47239529174523,0
14.1135340844332,1.66687435009428,0
14.1135340844332,1.86135340844332,0
14.1135340844332,2.05583246679237,0
14.1135340844332,2.25031152514141,0
14.1135340844332,2.44479058349046,0
14.1135340844332,2.63926964183951,0
14.1135340844332,2.83374870018855,0
14.1135340844332,3.0282277585376,0
14.1135340844332,3.22270681688665,0
14.1135340844332,3.41718587523569,0
14.1135340844332,3.61166493358474,0
14.1135340844332,3.80614399193378,0
14.1135340844332,4.00062305028283,0
14.1135340844332,4.19510210863188,0
14.1135340844332,4.38958116698092,0
14.1135340844332,4.58406022532997,0
14.1135340844332,4.77853928367901,0
14.1135340844332,4.97301834202806,0
14.1135340844332,5.16749740037711,0
14.1135340844332,5.36197645872615,0
14.1135340844332,5.5564555170752,0
14.1135340844332,5.75093457542424,0
14.1135340844332,5.94541363377329,0
14.1135340844332,6.13989269212234,0
14.1135340844332,6.33437175047138,0
14.1135340844332,6.52885080882043,0
14.1135340844332,6.72332986716947,0
14.1135340844332,6.91780892551852,0
14.1135340844332,7.11228798386757,5.38083713131298e-19
14.1135340844332,7.30676704221661,7.32804128566114e-14
14.1135340844332,7.50124610056566,5.92943137867253e-12
14.1135340844332,7.6957251589147,8.81155721083747e-11
14.1135340844332,7.89020421726375,6.04709679629874e-10
14.1135340844332,8.0846832756128,2.66457310241338e-09
14.1135340844332,8.27916233396184,8.81195134264099e-09
14.1135340844332,8.47364139231089,2.38429500681266e-08
14.1135340844332,8.66812045065993,5.56412455779592e-08
14.1135340844332,8.86259950900898,1.15931268222068e-07
14.1135340844332,9.05707856735803,2.20874685579589e-07
14.1135340844332,9.25155762570707,3.91467549396117e-07
14.1135340844332,9.44603668405612,6.53723691641261e-07
14.1135340844332,9.64051574240516,1.03865173673826e-06
14.1135340844332,9.83499480075421,1.58204786902726e-06
14.1135340844332,10.0294738591033,2.32413501524727e-06
14.1135340844332,10.2239529174523,3.30908266236568e-06
14.1135340844332,10.4184319758013,4.58444149982397e-06
14.1135340844332,10.6129110341504,6.20052467175719e-06
14.1135340844332,10.8073900924994,8.20976363278566e-06
14.1135340844332,11.0018691508485,1.0666062158243e-05
14.1135340844332,11.1963482091975,1.36241674843265e-05
14.1135340844332,11.3908272675466,1.71390731846782e-05
14.1135340844332,11.5853063258956,2.12654644291654e-05
14.1135340844332,11.7797853842447,2.60572128201858e-05
14.1135340844332,11.9742644425937,3.15669250947305e-05
14.1135340844332,12.1687435009428,3.78455476046861e-05
14.1135340844332,12.3632225592918,4.49420266041458e-05
14.1135340844332,12.5577016176409,5.29030229269629e-05
14.1135340844332,12.7521806759899,6.17726785706983e-05
14.1135340844332,12.9466597343389,7.1592431954624e-05
14.1135340844332,13.141138792688,8.24008781330536e-05
14.1135340844332,13.335617851037,9.42336699697753e-05
14.1135340844332,13.5300969093861,0.000107123456169801
14.1135340844332,13.7245759677351,0.000121099852082424
14.1135340844332,13.9190550260842,0.00013618943930227
14.1135340844332,14.1135340844332,0.000152415790275872
14.1135340844332,14.3080131427823,0.000169799514348595
14.1135340844332,14.5024922011313,0.000188358321943099
14.1135340844332,14.6969712594804,0.000208107103832501
14.1135340844332,14.8914503178294,0.000229058022748358
14.1135340844332,15.0859293761785,0.000251220614837892
14.1135340844332,15.2804084345275,0.000274601898750622
14.1135340844332,15.4748874928765,0.000299206490387848
14.1135340844332,15.6693665512256,0.000325036721586544
14.1135340844332,15.8638456095746,0.000352092761230479
14.1135340844332,16.0583246679237,0.00038037273748515
14.1135340844332,16.2528037262727,0.000409872860039054
14.1135340844332,16.4472827846218,0.000440587541402312
14.1135340844332,16.6417618429708,0.000472509516465251
14.1135340844332,16.8362409013199,0.00050562995965515
14.1135340844332,17.0307199596689,0.000539938599149803
14.1135340844332,17.225199018018,0.000575423827713084
14.1135340844332,17.419678076367,0.000612072809811288
14.1135340844332,17.6141571347161,0.000649871584750776
14.1135340844332,17.8086361930651,0.000688805165648573
14.1135340844332,18.0031152514141,0.000728857634108862
14.1135340844332,18.1975943097632,0.000770012230531121
14.1135340844332,18.3920733681122,0.000812251440020318
14.1135340844332,18.5865524264613,0.000855557073907844
14.1135340844332,18.7810314848103,0.000899910346923307
14.1135340844332,18.9755105431594,0.000945291950084121
14.1135340844332,19.1699896015084,0.000991682119391043
14.1135340844332,19.3644686598575,0.00103906070043566
14.1135340844332,19.5589477182065,0.0010874072090394
14.1135340844332,19.7534267765556,0.00113670088805444
14.3080131427823,0.5,0
14.3080131427823,0.694479058349046,0
14.3080131427823,0.888958116698092,0
14.3080131427823,1.08343717504714,0
14.3080131427823,1.27791623339618,0
14.3080131427823,1.47239529174523,0
14.3080131427823,1.66687435009428,0
14.3080131427823,1.86135340844332,0
14.3080131427823,2.05583246679237,0
14.3080131427823,2.25031152514141,0
14.3080131427823,2.44479058349046,0
14.3080131427823,2.63926964183951,0
14.3080131427823,2.83374870018855,0
14.3080131427823,3.0282277585376,0
14.3080131427823,3.22270681688665,0
14.3080131427823,3.41718587523569,0
14.3080131427823,3.61166493358474,0
14.3080131427823,3.80614399193378,0
14.3080131427823,4.00062305028283,0
14.3080131427823,4.19510210863188,0
14.3080131427823,4.38958116698092,0
14.3080131427823,4.58406022532997,0
14.3080131427823,4.77853928367901,0
14.3080131427823,4.97301834202806,0
14.3080131427823,5.16749740037711,0
14.3080131427823,5.36197645872615,0
14.3080131427823,5.5564555170752,0
14.3080131427823,5.75093457542424,0
14.3080131427823,5.94541363377329,0
14.3080131427823,6.13989269212234,0
14.3080131427823,6.33437175047138,0
14.3080131427823,6.52885080882043,0
14.3080131427823,6.72332986716947,0
14.3080131427823,6.91780892551852,0
14.3080131427823,7.11228798386757,0
14.3080131427823,7.30676704221661,1.42415003234974e-15
14.3080131427823,7.50124610056566,8.22689368368557e-13
14.3080131427823,7.6957251589147,2.35214144200209e-11
14.3080131427823,7.89020421726375,2.2414000182208e-10
14.3080131427823,8.0846832756128,1.20325198711432e-09
14.3080131427823,8.27916233396184,4.54025173402292e-09
14.3080131427823,8.47364139231089,1.3500175567094e-08
14.3080131427823,8.66812045065993,3.38172860276038e-08
14.3080131427823,8.86259950900898,7.44543003689686e-08
14.3080131427823,9.05707856735803,1.48254059888194e-07
14.3080131427823,9.25155762570707,2.72427775381541e-07
14.3080131427823,9.44603668405612,4.68851659481347e-07
14.3080131427823,9.64051574240516,7.6416704645677e-07
14.3080131427823,9.83499480075421,1.18969629275677e-06
14.3080131427823,10.0294738591033,1.78119788891037e-06
14.3080131427823,10.2239529174523,2.57849018919845e-06
14.3080131427823,10.4184319758013,3.62497516474747e-06
14.3080131427823,10.6129110341504,4.96709277539939e-06
14.3080131427823,10.8073900924994,6.65373393981519e-06
14.3080131427823,11.0018691508485,8.73563645445517e-06
14.3080131427823,11.1963482091975,1.12647841555048e-05
14.3080131427823,11.3908272675466,1.42938255387881e-05
14.3080131427823,11.5853063258956,1.78755242121914e-05
14.3080131427823,11.7797853842447,2.20622501046911e-05
14.3080131427823,11.9742644425937,2.69055173683774e-05
14.3080131427823,12.1687435009428,3.24555724033875e-05
14.3080131427823,12.3632225592918,3.87610333938096e-05
14.3080131427823,12.5577016176409,4.58685811278456e-05
14.3080131427823,12.7521806759899,5.38226996394194e-05
14.3080131427823,12.9466597343389,6.26654642985394e-05
14.3080131427823,13.141138792688,7.2436374342118e-05
14.3080131427823,13.335617851037,8.31722264268831e-05
14.3080131427823,13.5300969093861,9.49070255574823e-05
14.3080131427823,13.7245759677351,0.000107671929657232
14.3080131427823,13.9190550260842,0.00012149522407312
14.3080131427823,14.1135340844332,0.000136402322412748
14.3080131427823,14.3080131427823,0.000152415790275873
14.3080131427823,14.5024922011313,0.000169555388648424
14.3080131427823,14.6969712594804,0.000187838133957306
14.3080131427823,14.8914503178294,0.000207278372028189
14.3080131427823,15.0859293761785,0.00022788786343691
14.3080131427823,15.2804084345275,0.000249675877990961
14.3080131427823,15.4748874928765,0.000272649296316098
14.3080131427823,15.6693665512256,0.000296812716750616
14.3080131427823,15.8638456095746,0.000322168565964069
14.3080131427823,16.0583246679237,0.000348717211916565
14.3080131427823,16.2528037262727,0.000376457077958726
14.3080131427823,16.4472827846218,0.000405384757040561
14.3080131427823,16.6417618429708,0.000435495125150176
14.3080131427823,16.8362409013199,0.000466781453240955
14.3080131427823,17.0307199596689,0.000499235517029234
14.3080131427823,17.225199018018,0.000532847704154464
14.3080131427823,17.419678076367,0.000567607118291242
14.3080131427823,17.6141571347161,0.000603501679888491
14.3080131427823,17.8086361930651,0.000640518223286251
14.3080131427823,18.0031152514141,0.000678642590026134
14.3080131427823,18.1975943097632,0.000717859718228371
14.3080131427823,18.3920733681122,0.000758153727957122
14.3080131427823,18.5865524264613,0.000799508002537885
14.3080131427823,18.7810314848103,0.000841905265826001
14.3080131427823,18.9755105431594,0.00088532765545561
14.3080131427823,19.1699896015084,0.000929756792122993
14.3080131427823,19.3644686598575,0.000975173844979186
14.3080131427823,19.5589477182065,0.00102155959322326
14.3080131427823,19.7534267765556,0.00106889448400124
14.5024922011313,0.5,0
14.5024922011313,0.694479058349046,0
14.5024922011313,0.888958116698092,0
14.5024922011313,1.08343717504714,0
14.5024922011313,1.27791623339618,0
14.5024922011313,1.47239529174523,0
14.5024922011313,1.66687435009428,0
14.5024922011313,1.86135340844332,0
14.5024922011313,2.05583246679237,0
14.5024922011313,2.25031152514141,0
14.5024922011313,2.44479058349046,0
14.5024922011313,2.63926964183951,0
14.5024922011313,2.83374870018855,0
14.5024922011313,3.0282277585376,0
14.5024922011313,3.22270681688665,0
14.5024922011313,3.41718587523569,0
14.5024922011313,3.61166493358474,0
14.5024922011313,3.80614399193378,0
14.5024922011313,4.00062305028283,0
14.5024922011313,4.19510210863188,0
14.5024922011313,4.38958116698092,0
14.5024922011313,4.58406022532997,0
14.5024922011313,4.77853928367901,0
14.5024922011313,4.97301834202806,0
14.5024922011313,5.16749740037711,0
14.5024922011313,5.36197645872615,0
14.5024922011313,5.5564555170752,0
14.5024922011313,5.75093457542424,0
14.5024922011313,5.94541363377329,0
14.5024922011313,6.13989269212234,0
14.5024922011313,6.33437175047138,0
14.5024922011313,6.52885080882043,0
14.5024922011313,6.72332986716947,0
14.5024922011313,6.91780892551852,0
14.5024922011313,7.11228798386757,0
14.5024922011313,7.30676704221661,4.33633098933135e-19
14.5024922011313,7.50124610056566,5.93912799389881e-14
14.5024922011313,7.6957251589147,4.83152205432915e-12
14.5024922011313,7.89020421726375,7.21677403051903e-11
14.5024922011313,8.0846832756128,4.97678393157039e-10
14.5024922011313,8.27916233396184,2.20313211062485e-09
14.5024922011313,8.47364139231089,7.31817231084113e-09
14.5024922011313,8.66812045065993,1.98847956906157e-08
14.5024922011313,8.86259950900898,4.6591570340417e-08
14.5024922011313,9.05707856735803,9.74505964333152e-08
14.5024922011313,9.25155762570707,1.86351185121297e-07
14.5024922011313,9.44603668405612,3.31449685054461e-07
14.5024922011313,9.64051574240516,5.5537854981417e-07
14.5024922011313,9.83499480075421,8.85276670396121e-07
14.5024922011313,10.0294738591033,1.35265639891662e-06
14.5024922011313,10.2239529174523,1.99313095031728e-06
14.5024922011313,10.4184319758013,2.84602990467527e-06
14.5024922011313,10.6129110341504,3.95393139770542e-06
14.5024922011313,10.8073900924994,5.36213826470959e-06
14.5024922011313,11.0018691508485,7.11812271579929e-06
14.5024922011313,11.1963482091975,9.27096070498486e-06
14.5024922011313,11.3908272675466,1.18707734764457e-05
14.5024922011313,11.5853063258956,1.49681901447954e-05
14.5024922011313,11.7797853842447,1.86138417929754e-05
14.5024922011313,11.9742644425937,2.28578945648025e-05
14.5024922011313,12.1687435009428,2.77496266398923e-05
14.5024922011313,12.3632225592918,3.33370518148478e-05
14.5024922011313,12.5577016176409,3.96665906570543e-05
14.5024922011313,12.7521806759899,4.67827888109228e-05
14.5024922011313,12.9466597343389,5.47280809776202e-05
14.5024922011313,13.141138792688,6.35425983122045e-05
14.5024922011313,13.335617851037,7.32640164415523e-05
14.5024922011313,13.5300969093861,8.39274409603847e-05
14.5024922011313,13.7245759677351,9.55653270731992e-05
14.5024922011313,13.9190550260842,0.000108207429983742
14.5024922011313,14.1135340844332,0.000121880782662321
14.5024922011313,14.3080131427823,0.000136609697720828
14.5024922011313,14.5024922011313,0.000152415790275872
14.5024922011313,14.6969712594804,0.000169318018865934
14.5024922011313,14.8914503178294,0.000187332741695783
14.5024922011313,15.0859293761785,0.000206473785700592
14.5024922011313,15.2804084345275,0.000226752526145084
14.5024922011313,15.4748874928765,0.000248177974693983
14.5024922011313,15.6693665512256,0.000270756874104318
14.5024922011313,15.8638456095746,0.000294493797894869
14.5024922011313,16.0583246679237,0.000319391253541004
14.5024922011313,16.2528037262727,0.000345449787923048
14.5024922011313,16.4472827846218,0.000372668093922587
14.5024922011313,16.6417618429708,0.000401043117213324
14.5024922011313,16.8362409013199,0.000430570162431686
14.5024922011313,17.0307199596689,0.000461242998037538
14.5024922011313,17.225199018018,0.00049305395928781
14.5024922011313,17.419678076367,0.000525994048846244
14.5024922011313,17.6141571347161,0.000560053034641688
14.5024922011313,17.8086361930651,0.000595219544666156
14.5024922011313,18.0031152514141,0.000631481158473075
14.5024922011313,18.1975943097632,0.000668824495196786
14.5024922011313,18.3920733681122,0.000707235297966799
14.5024922011313,18.5865524264613,0.00074669851463597
14.5024922011313,18.7810314848103,0.00078719837478056
14.5024922011313,18.9755105431594,0.000828718462963724
14.5024922011313,19.1699896015084,0.000871241788281766
14.5024922011313,19.3644686598575,0.000914750850236514
14.5024922011313,19.5589477182065,0.000959227700996418
14.5024922011313,19.7534267765556,0.00100465400412526
14.6969712594804,0.5,0
14.6969712594804,0.694479058349046,0
14.6969712594804,0.888958116698092,0
14.6969712594804,1.08343717504714,0
14.6969712594804,1.27791623339618,0
14.6969712594804,1.47239529174523,0
14.6969712594804,1.66687435009428,0
14.6969712594804,1.86135340844332,0
14.6969712594804,2.05583246679237,0
14.6969712594804,2.25031152514141,0
14.6969712594804,2.44479058349046,0
14.6969712594804,2.63926964183951,0
14.6969712594804,2.83374870018855,0
14.6969712594804,3.0282277585376,0
14.6969712594804,3.22270681688665,0
14.6969712594804,3.41718587523569,0
14.6969712594804,3.61166493358474,0
14.6969712594804,3.80614399193378,0
14.6969712594804,4.00062305028283,0
14.6969712594804,4.19510210863188,0
14.6969712594804,4.38958116698092,0
14.6969712594804,4.58406022532997,0
14.6969712594804,4.77853928367901,0
14.6969712594804,4.97301834202806,0
14.6969712594804,5.16749740037711,0
14.6969712594804,5.36197645872615,0
14.6969712594804,5.5564555170752,0
14.6969712594804,5.75093457542424,0
14.6969712594804,5.94541363377329,0
14.6969712594804,6.13989269212234,0
14.6969712594804,6.33437175047138,0
14.6969712594804,6.52885080882043,0
14.6969712594804,6.72332986716947,0
14.6969712594804,6.91780892551852,0
14.6969712594804,7.11228798386757,0
14.6969712594804,7.30676704221661,0
14.6969712594804,7.50124610056566,1.15422511895378e-15
14.6969712594804,7.6957251589147,6.70358011297977e-13
14.6969712594804,7.89020421726375,1.92643285046941e-11
14.6969712594804,8.0846832756128,1.84468083952793e-10
14.6969712594804,8.27916233396184,9.94877223516106e-10
14.6969712594804,8.47364139231089,3.77060008983399e-09
14.6969712594804,8.66812045065993,1.12590192141521e-08
14.6969712594804,8.86259950900898,2.83171313709994e-08
14.6969712594804,9.05707856735803,6.25854964691925e-08
14.6969712594804,9.25155762570707,1.25081422014084e-07
14.6969712594804,9.44603668405612,2.30660499164211e-07
14.6969712594804,9.64051574240516,3.98318369136927e-07
14.6969712594804,9.83499480075421,6.51324437812177e-07
14.6969712594804,10.0294738591033,1.01719444440975e-06
14.6969712594804,10.2239529174523,1.52751910613479e-06
14.6969712594804,10.4184319758013,2.21767206689369e-06
14.6969712594804,10.6129110341504,3.12642295039597e-06
14.6969712594804,10.8073900924994,4.29548137380179e-06
14.6969712594804,11.0018691508485,5.76899613927286e-06
14.6969712594804,11.1963482091975,7.59303115814844e-06
14.6969712594804,11.3908272675466,9.81503648754232e-06
14.6969712594804,11.5853063258956,1.2483329539218e-05
14.6969712594804,11.7797853842447,1.56465983031102e-05
14.6969712594804,11.9742644425937,1.93534354666155e-05
14.6969712594804,12.1687435009428,2.36519096898114e-05
14.6969712594804,12.3632225592918,2.85891780505854e-05
14.6969712594804,12.5577016176409,3.42111418031787e-05
14.6969712594804,12.7521806759899,4.05621460785562e-05
14.6969712594804,12.9466597343389,4.76847229625802e-05
14.6969712594804,13.141138792688,5.56193764795373e-05
14.6969712594804,13.335617851037,6.44044073437922e-05
14.6969712594804,13.5300969093861,7.40757748820023e-05
14.6969712594804,13.7245759677351,8.46669932359979e-05
14.6969712594804,13.9190550260842,9.62090587994222e-05
14.6969712594804,14.1135340844332,0.000108730405790863
14.6969712594804,14.3080131427823,0.000122256886897986
14.6969712594804,14.5024922011313,0.000136811776020318
14.6969712594804,14.6969712594804,0.000152415790275873
14.6969712594804,14.8914503178294,0.000169087128604528
14.6969712594804,15.0859293761785,0.000186841524488025
14.6969712594804,15.2804084345275,0.000205692310503537
14.6969712594804,15.4748874928765,0.00022565049262828
14.6969712594804,15.6693665512256,0.000246724832411211
14.6969712594804,15.8638456095746,0.000268921935320805
14.6969712594804,16.0583246679237,0.000292246343762276
14.6969712594804,16.2528037262727,0.000316700633431693
14.6969712594804,16.4472827846218,0.000342285511836957
14.6969712594804,16.6417618429708,0.00036899991796604
14.6969712594804,16.8362409013199,0.000396841122220886
14.6969712594804,17.0307199596689,0.000425804825861219
14.6969712594804,17.225199018018,0.000455885259316435
14.6969712594804,17.419678076367,0.000487075278826273
14.6969712594804,17.6141571347161,0.000519366460962782
14.6969712594804,17.8086361930651,0.000552749194667815
14.6969712594804,18.0031152514141,0.00058721277051264
14.6969712594804,18.1975943097632,0.0006227454669501
14.6969712594804,18.3920733681122,0.000659334633385523
14.6969712594804,18.5865524264613,0.000696966769941516
14.6969712594804,18.7810314848103,0.00073562760383379
14.6969712594804,18.9755105431594,0.000775302162311785
14.6969712594804,19.1699896015084,0.000815974842148828
14.6969712594804,19.3644686598575,0.000857629475693221
14.6969712594804,19.5589477182065,0.000900249393513795
14.6969712594804,19.7534267765556,0.000943817483692196
14.8914503178294,0.5,0
14.8914503178294,0.694479058349046,0
14.8914503178294,0.888958116698092,0
14.8914503178294,1.08343717504714,0
14.8914503178294,1.27791623339618,0
14.8914503178294,1.47239529174523,0
14.8914503178294,1.66687435009428,0
14.8914503178294,1.86135340844332,0
14.8914503178294,2.05583246679237,0
14.8914503178294,2.25031152514141,0
14.8914503178294,2.44479058349046,0
14.8914503178294,2.63926964183951,0
14.8914503178294,2.83374870018855,0
14.8914503178294,3.0282277585376,0
14.8914503178294,3.22270681688665,0
14.8914503178294,3.41718587523569,0
14.8914503178294,3.61166493358474,0
14.8914503178294,3.80614399193378,0
14.8914503178294,4.00062305028283,0
14.8914503178294,4.19510210863188,0
14.8914503178294,4.38958116698092,0
14.8914503178294,4.58406022532997,0
14.8914503178294,4.77853928367901,0
14.8914503178294,4.97301834202806,0
14.8914503178294,5.16749740037711,0
14.8914503178294,5.36197645872615,0
14.8914503178294,5.5564555170752,0
14.8914503178294,5.75093457542424,0
14.8914503178294,5.94541363377329,0
14.8914503178294,6.13989269212234,0
14.8914503178294,6.33437175047138,0
14.8914503178294,6.52885080882043,0
14.8914503178294,6.72332986716947,0
14.8914503178294,6.91780892551852,0
14.8914503178294,7.11228798386757,0
14.8914503178294,7.30676704221661,0
14.8914503178294,7.50124610056566,3.51444864536189e-19
14.8914503178294,7.6957251589147,4.83942321842502e-14
14.8914503178294,7.89020421726375,3.9570761507033e-12
14.8914503178294,8.0846832756128,5.9394327960559e-11
14.8914503178294,8.27916233396184,4.1149227534248e-10
14.8914503178294,8.47364139231089,1.82966289555879e-09
14.8914503178294,8.66812045065993,6.10328674991984e-09
14.8914503178294,8.86259950900898,1.66506670995723e-08
14.8914503178294,9.05707856735803,3.91643806547625e-08
14.8914503178294,9.25155762570707,8.22187209388549e-08
14.8914503178294,9.44603668405612,1.57780745079025e-07
14.8914503178294,9.64051574240516,2.81586926977899e-07
14.8914503178294,9.83499480075421,4.73367208659291e-07
14.8914503178294,10.0294738591033,7.56914614574331e-07
14.8914503178294,10.2239529174523,1.16001063455369e-06
14.8914503178294,10.4184319758013,1.71422441423133e-06
14.8914503178294,10.6129110341504,2.45460804753125e-06
14.8914503178294,10.8073900924994,3.41931174635011e-06
14.8914503178294,11.0018691508485,4.64914215494108e-06
14.8914503178294,11.1963482091975,6.18708526280572e-06
14.8914503178294,11.3908272675466,8.07781279586527e-06
14.8914503178294,11.5853063258956,1.03671880414209e-05
14.8914503178294,11.7797853842447,1.31017840786151e-05
14.8914503178294,11.9742644425937,1.6328424535879e-05
14.8914503178294,12.1687435009428,2.00937543978008e-05
14.8914503178294,12.3632225592918,2.44438460978228e-05
14.8914503178294,12.5577016176409,2.94238441826429e-05
14.8914503178294,12.7521806759899,3.50776502151921e-05
14.8914503178294,12.9466597343389,4.14476482750025e-05
14.8914503178294,13.141138792688,4.85744703876359e-05
14.8914503178294,13.335617851037,5.64968004341799e-05
14.8914503178294,13.5300969093861,6.52512145222745e-05
14.8914503178294,13.7245759677351,7.48720554075703e-05
14.8914503178294,13.9190550260842,8.53913383074018e-05
14.8914503178294,14.1135340844332,9.68386853185096e-05
14.8914503178294,14.3080131427823,0.000109241285613131
14.8914503178294,14.5024922011313,0.000122623878621478
14.8914503178294,14.6969712594804,0.000137008757495686
14.8914503178294,14.8914503178294,0.000152415790275872
14.8914503178294,15.0859293761785,0.000168862456330955
14.8914503178294,15.2804084345275,0.000186363895815472
14.8914503178294,15.4748874928765,0.000204932970061278
14.8914503178294,15.6693665512256,0.000224580331003449
14.8914503178294,15.8638456095746,0.000245314497918639
14.8914503178294,16.0583246679237,0.000267141939927934
14.8914503178294,16.2528037262727,0.000290067162882628
14.8914503178294,16.4472827846218,0.000314092799408523
14.8914503178294,16.6417618429708,0.000339219701031424
14.8914503178294,16.8362409013199,0.000365447031442698
14.8914503178294,17.0307199596689,0.000392772360089081
14.8914503178294,17.225199018018,0.000421191755385304
14.8914503178294,17.419678076367,0.000450699876951878
14.8914503178294,17.6141571347161,0.00048129006637402
14.8914503178294,17.8086361930651,0.000512954436061651
14.8914503178294,18.0031152514141,0.00054568395586535
14.8914503178294,18.1975943097632,0.000579468537169706
14.8914503178294,18.3920733681122,0.000614297114244183
14.8914503178294,18.5865524264613,0.000650157722683417
14.8914503178294,18.7810314848103,0.000687037574813867
14.8914503178294,18.9755105431594,0.00072492313198315
14.8914503178294,19.1699896015084,0.000763800173682194
14.8914503178294,19.3644686598575,0.00080365386347968
14.8914503178294,19.5589477182065,0.000844468811772969
14.8914503178294,19.7534267765556,0.000886229135380877
15.0859293761785,0.5,0
15.0859293761785,0.694479058349046,0
15.0859293761785,0.888958116698092,0
15.0859293761785,1.08343717504714,0
15.0859293761785,1.27791623339618,0
15.0859293761785,1.47239529174523,0
15.0859293761785,1.66687435009428,0
15.0859293761785,1.86135340844332,0
15.0859293761785,2.05583246679237,0
15.0859293761785,2.25031152514141,0
15.0859293761785,2.44479058349046,0
15.0859293761785,2.63926964183951,0
15.0859293761785,2.83374870018855,0
15.0859293761785,3.0282277585376,0
15.0859293761785,3.22270681688665,0
15.0859293761785,3.41718587523569,0
15.0859293761785,3.61166493358474,0
15.0859293761785,3.80614399193378,0
15.0859293761785,4.00062305028283,0
15.0859293761785,4.19510210863188,0
15.0859293761785,4.38958116698092,0
15.0859293761785,4.58406022532997,0
15.0859293761785,4.77853928367901,0
15.0859293761785,4.97301834202806,0
15.0859293761785,5.16749740037711,0
15.0859293761785,5.36197645872615,0
15.0859293761785,5.5564555170752,0
15.0859293761785,5.75093457542424,0
15.0859293761785,5.94541363377329,0
15.0859293761785,6.13989269212234,0
15.0859293761785,6.33437175047138,0
15.0859293761785,6.52885080882043,0
15.0859293761785,6.72332986716947,0
15.0859293761785,6.91780892551852,0
15.0859293761785,7.11228798386757,0
15.0859293761785,7.30676704221661,0
15.0859293761785,7.50124610056566,0
15.0859293761785,7.6957251589147,9.40505718296136e-16
15.0859293761785,7.89020421726375,5.49031478923557e-13
15.0859293761785,8.0846832756128,1.5854616485276e-11
15.0859293761785,8.27916233396184,1.52522578109696e-10
15.0859293761785,8.47364139231089,8.26228228768221e-10
15.0859293761785,8.66812045065993,3.14464494549259e-09
15.0859293761785,8.86259950900898,9.42781528758722e-09
15.0859293761785,9.05707856735803,2.38030807710871e-08
15.0859293761785,9.25155762570707,5.28031603433167e-08
15.0859293761785,9.44603668405612,1.05904558364253e-07
15.0859293761785,9.64051574240516,1.95960304274135e-07
15.0859293761785,9.83499480075421,3.39499706315911e-07
15.0859293761785,10.0294738591033,5.56884646682097e-07
15.0859293761785,10.2239529174523,8.72325280735969e-07
15.0859293761785,10.4184319758013,1.31376743937683e-06
15.0859293761785,10.6129110341504,1.91266988911123e-06
15.0859293761785,10.8073900924994,2.70369251336816e-06
15.0859293761785,11.0018691508485,3.72431715573968e-06
15.0859293761785,11.1963482091975,5.01442197888134e-06
15.0859293761785,11.3908272675466,6.61582830522797e-06
15.0859293761785,11.5853063258956,8.5718364605021e-06
15.0859293761785,11.7797853842447,1.09267644667048e-05
15.0859293761785,11.9742644425937,1.37255007578267e-05
15.0859293761785,12.1687435009428,1.70130795693964e-05
15.0859293761785,12.3632225592918,2.08342853718336e-05
15.0859293761785,12.5577016176409,2.52332907223548e-05
15.0859293761785,12.7521806759899,3.0253330214575e-05
15.0859293761785,12.9466597343389,3.59364118017424e-05
15.0859293761785,13.141138792688,4.23230656385642e-05
15.0859293761785,13.335617851037,4.94521297004374e-05
15.0859293761785,13.5300969093861,5.73605707669921e-05
15.0859293761785,13.7245759677351,6.60833388681766e-05
15.0859293761785,13.9190550260842,7.56532529559373e-05
15.0859293761785,14.1135340844332,8.6100915355508e-05
15.0859293761785,14.3080131427823,9.7454652442951e-05
15.0859293761785,14.5024922011313,0.000109740478968446
15.0859293761785,14.6969712594804,0.000122982083479634
15.0859293761785,14.8914503178294,0.000137200832380473
15.0859293761785,15.0859293761785,0.000152415790275873
15.0859293761785,15.2804084345275,0.000168643754390126
15.0859293761785,15.4748874928765,0.000185899300999565
15.0859293761785,15.6693665512256,0.000204194841979985
15.0859293761785,15.8638456095746,0.000223540689732211
15.0859293761785,16.0583246679237,0.000243945128910391
15.0859293761785,16.2528037262727,0.000265414493534532
15.0859293761785,16.4472827846218,0.000287953248219019
15.0859293761785,16.6417618429708,0.00031156407239102
15.0859293761785,16.8362409013199,0.000336247946505859
15.0859293761785,17.0307199596689,0.000362004239389967
15.0859293761785,17.225199018018,0.000388830795955898
15.0859293761785,17.419678076367,0.000416724024637951
15.0859293761785,17.6141571347161,0.000445678983991637
15.0859293761785,17.8086361930651,0.000475689467985731
15.0859293761785,18.0031152514141,0.000506748089592545
15.0859293761785,18.1975943097632,0.000538846362350872
15.0859293761785,18.3920733681122,0.000571974779637125
15.0859293761785,18.5865524264613,0.000606122891434586
15.0859293761785,18.7810314848103,0.00064127937843819
15.0859293761785,18.9755105431594,0.000677432123374374
15.0859293761785,19.1699896015084,0.000714568279451792
15.0859293761785,19.3644686598575,0.000752674335890611
15.0859293761785,19.5589477182065,0.000791736180505185
15.0859293761785,19.7534267765556,0.000831739159338422
15.2804084345275,0.5,0
15.2804084345275,0.694479058349046,0
15.2804084345275,0.888958116698092,0
15.2804084345275,1.08343717504714,0
15.2804084345275,1.27791623339618,0
15.2804084345275,1.47239529174523,0
15.2804084345275,1.66687435009428,0
15.2804084345275,1.86135340844332,0
15.2804084345275,2.05583246679237,0
15.2804084345275,2.25031152514141,0
15.2804084345275,2.44479058349046,0
15.2804084345275,2.63926964183951,0
15.2804084345275,2.83374870018855,0
15.2804084345275,3.0282277585376,0
15.2804084345275,3.22270681688665,0
15.2804084345275,3.41718587523569,0
15.2804084345275,3.61166493358474,0
15.2804084345275,3.80614399193378,0
15.2804084345275,4.00062305028283,0
15.2804084345275,4.19510210863188,0
15.2804084345275,4.38958116698092,0
15.2804084345275,4.58406022532997,0
15.2804084345275,4.77853928367901,0
15.2804084345275,4.97301834202806,0
15.2804084345275,5.16749740037711,0
15.2804084345275,5.36197645872615,0
15.2804084345275,5.5564555170752,0
15.2804084345275,5.75093457542424,0
15.2804084345275,5.94541363377329,0
15.2804084345275,6.13989269212234,0
15.2804084345275,6.33437175047138,0
15.2804084345275,6.52885080882043,0
15.2804084345275,6.72332986716947,0
15.2804084345275,6.91780892551852,0
15.2804084345275,7.11228798386757,0
15.2804084345275,7.30676704221661,0
15.2804084345275,7.50124610056566,0
15.2804084345275,7.6957251589147,2.86370396324153e-19
15.2804084345275,7.89020421726375,3.9635473015446e-14
15.2804084345275,8.0846832756128,3.25668889819565e-12
15.2804084345275,8.27916233396184,4.91086362015641e-11
15.2804084345275,8.47364139231089,3.41737176981942e-10
15.2804084345275,8.66812045065993,1.5259216144366e-09
15.2804084345275,8.86259950900898,5.11062811342364e-09
15.2804084345275,9.05707856735803,1.39963744445352e-08
15.2804084345275,9.25155762570707,3.30428483934468e-08
15.2804084345275,9.44603668405612,6.96133541663986e-08
15.2804084345275,9.64051574240516,1.34044463297004e-07
15.2804084345275,9.83499480075421,2.40005700009617e-07
15.2804084345275,10.0294738591033,4.04730600360396e-07
15.2804084345275,10.2239529174523,6.49114588936681e-07
15.2804084345275,10.4184319758013,9.97685852102871e-07
15.2804084345275,10.6129110341504,1.47846269483484e-06
15.2804084345275,10.8073900924994,2.12271516255437e-06
15.2804084345275,11.0018691508485,2.96465059199707e-06
15.2804084345275,11.1963482091975,4.04104285076164e-06
15.2804084345275,11.3908272675466,5.39082389575107e-06
15.2804084345275,11.5853063258956,7.05465438998549e-06
15.2804084345275,11.7797853842447,9.07448782432299e-06
15.2804084345275,11.9742644425937,1.14931401584053e-05
15.2804084345275,12.1687435009428,1.43538746054153e-05
15.2804084345275,12.3632225592918,1.77000089551187e-05
15.2804084345275,12.5577016176409,2.15745508271523e-05
15.2804084345275,12.7521806759899,2.60198645038205e-05
15.2804084345275,12.9466597343389,3.10773715160262e-05
15.2804084345275,13.141138792688,3.6787285938174e-05
15.2804084345275,13.335617851037,4.31883843685875e-05
15.2804084345275,13.5300969093861,5.03178098063155e-05
15.2804084345275,13.7245759677351,5.8210908056032e-05
15.2804084345275,13.9190550260842,6.6901094872843e-05
15.2804084345275,14.1135340844332,7.64197517723075e-05
15.2804084345275,14.3080131427823,8.67961482540577e-05
15.2804084345275,14.5024922011313,9.80573880988569e-05
15.2804084345275,14.6969712594804,0.000110228377380201
15.2804084345275,14.8914503178294,0.000123331811866727
15.2804084345275,15.0859293761785,0.000137388181567338
15.2804084345275,15.2804084345275,0.000152415790275872
15.2804084345275,15.4748874928765,0.000168430788097235
15.2804084345275,15.6693665512256,0.000185447215074714
15.2804084345275,15.8638456095746,0.000203477054182885
15.2804084345275,16.0583246679237,0.000222530292097449
15.2804084345275,16.2528037262727,0.000242614986298957
15.2804084345275,16.4472827846218,0.000263737337209157
15.2804084345275,16.6417618429708,0.000285901764194535
15.2804084345275,16.8362409013199,0.000309110984400394
15.2804084345275,17.0307199596689,0.000333366093499502
15.2804084345275,17.225199018018,0.000358666647551547
15.2804084345275,17.419678076367,0.000385010745273201
15.2804084345275,17.6141571347161,0.000412395110113385
15.2804084345275,17.8086361930651,0.00044081517161479
15.2804084345275,18.0031152514141,0.000470265145620842
15.2804084345275,18.1975943097632,0.000500738112957896
15.2804084345275,18.3920733681122,0.000532226096285416
15.2804084345275,18.5865524264613,0.000564720134863435
15.2804084345275,18.7810314848103,0.000598210357036387
15.2804084345275,18.9755105431594,0.000632686050276735
15.2804084345275,19.1699896015084,0.000668135728670508
15.2804084345275,19.3644686598575,0.000704547197760936
15.2804084345275,19.5589477182065,0.000741907616695812
15.2804084345275,19.7534267765556,0.000780203557649831
15.4748874928765,0.5,0
15.4748874928765,0.694479058349046,0
15.4748874928765,0.888958116698092,0
15.4748874928765,1.08343717504714,0
15.4748874928765,1.27791623339618,0
15.4748874928765,1.47239529174523,0
15.4748874928765,1.66687435009428,0
15.4748874928765,1.86135340844332,0
15.4748874928765,2.05583246679237,0
15.4748874928765,2.25031152514141,0
15.4748874928765,2.44479058349046,0
15.4748874928765,2.63926964183951,0
15.4748874928765,2.83374870018855,0
15.4748874928765,3.0282277585376,0
15.4748874928765,3.22270681688665,0
15.4748874928765,3.41718587523569,0
15.4748874928765,3.61166493358474,0
15.4748874928765,3.80614399193378,0
15.4748874928765,4.00062305028283,0
15.4748874928765,4.19510210863188,0
15.4748874928765,4.38958116698092,0
15.4748874928765,4.58406022532997,0
15.4748874928765,4.77853928367901,0
15.4748874928765,4.97301834202806,0
15.4748874928765,5.16749740037711,0
15.4748874928765,5.36197645872615,0
15.4748874928765,5.5564555170752,0
15.4748874928765,5.75093457542424,0
15.4748874928765,5.94541363377329,0
15.4748874928765,6.13989269212234,0
15.4748874928765,6.33437175047138,0
15.4748874928765,6.52885080882043,0
15.4748874928765,6.72332986716947,0
15.4748874928765,6.91780892551852,0
15.4748874928765,7.11228798386757,0
15.4748874928765,7.30676704221661,0
15.4748874928765,7.50124610056566,0
15.4748874928765,7.6957251589147,0
15.4748874928765,7.89020421726375,7.70285782745224e-16
15.4748874928765,8.0846832756128,4.51855019735365e-13
15.4748874928765,8.27916233396184,1.3108972183468e-11
15.4748874928765,8.47364139231089,1.26667348070712e-10
15.4748874928765,8.66812045065993,6.89066557449131e-10
15.4748874928765,8.86259950900898,2.63318954584283e-09
15.4748874928765,9.05707856735803,7.92492169652309e-09
15.4748874928765,9.25155762570707,2.00825744226433e-08
15.4748874928765,9.44603668405612,4.47076415214256e-08
15.4748874928765,9.64051574240516,8.99724467616904e-08
15.4748874928765,9.83499480075421,1.670233433994e-07
15.4748874928765,10.0294738591033,2.90273422928025e-07
15.4748874928765,10.2239529174523,4.77572954142898e-07
15.4748874928765,10.4184319758013,7.50257424456107e-07
15.4748874928765,10.6129110341504,1.13308160394992e-06
15.4748874928765,10.8073900924994,1.6540536395051e-06
15.4748874928765,11.0018691508485,2.34418625879637e-06
15.4748874928765,11.1963482091975,3.23718327265507e-06
15.4748874928765,11.3908272675466,4.36907924796794e-06
15.4748874928765,11.5853063258956,5.77784895197827e-06
15.4748874928765,11.7797853842447,7.503001323226e-06
15.4748874928765,11.9742644425937,9.58517059510234e-06
15.4748874928765,12.1687435009428,1.20657149954345e-05
15.4748874928765,12.3632225592918,1.49863313132473e-05
15.4748874928765,12.5577016176409,1.83886916528269e-05
15.4748874928765,12.7521806759899,2.23141069367302e-05
15.4748874928765,12.9466597343389,2.68032201959804e-05
15.4748874928765,13.141138792688,3.18957314000366e-05
15.4748874928765,13.335617851037,3.76301545208516e-05
15.4748874928765,13.5300969093861,4.40436066761482e-05
15.4748874928765,13.7245759677351,5.11716285345014e-05
15.4748874928765,13.9190550260842,5.90480346648412e-05
15.4748874928765,14.1135340844332,6.77047921517253e-05
15.4748874928765,14.3080131427823,7.71719255525493e-05
15.4748874928765,14.5024922011313,8.74774461230707e-05
15.4748874928765,14.6969712594804,9.86473031648109e-05
15.4748874928765,14.8914503178294,0.000110705355335888
15.4748874928765,15.0859293761785,0.000123673359801897
15.4748874928765,15.2804084345275,0.000137570977173807
15.4748874928765,15.4748874928765,0.000152415790275873
15.4748874928765,15.6693665512256,0.000168223334900171
15.4748874928765,15.8638456095746,0.000185007140829216
15.4748874928765,16.0583246679237,0.000202778781538923
15.4748874928765,16.2528037262727,0.000221547931127017
15.4748874928765,16.4472827846218,0.000241322427143672
15.4748874928765,16.6417618429708,0.000262108338129353
15.4748874928765,16.8362409013199,0.000283910034787933
15.4748874928765,17.0307199596689,0.000306730263839792
15.4748874928765,17.225199018018,0.000330570223709224
15.4748874928765,17.419678076367,0.00035542964130246
15.4748874928765,17.6141571347161,0.000381306849226875
15.4748874928765,17.8086361930651,0.000408198862888443
15.4748874928765,18.0031152514141,0.00043610145698345
15.4748874928765,18.1975943097632,0.000465009240972083
15.4748874928765,18.3920733681122,0.000494915733186063
15.4748874928765,18.5865524264613,0.0005258134332807
15.4748874928765,18.7810314848103,0.000557693892793404
15.4748874928765,18.9755105431594,0.000590547783617071
15.4748874928765,19.1699896015084,0.00062436496423743
15.4748874928765,19.3644686598575,0.000659134543619639
15.4748874928765,19.5589477182065,0.000694844942660847
15.4748874928765,19.7534267765556,0.000731483953153149
15.6693665512256,0.5,0
15.6693665512256,0.694479058349046,0
15.6693665512256,0.888958116698092,0
15.6693665512256,1.08343717504714,0
15.6693665512256,1.27791623339618,0
15.6693665512256,1.47239529174523,0
15.6693665512256,1.66687435009428,0
15.6693665512256,1.86135340844332,0
15.6693665512256,2.05583246679237,0
15.6693665512256,2.25031152514141,0
15.6693665512256,2.44479058349046,0
15.6693665512256,2.63926964183951,0
15.6693665512256,2.83374870018855,0
15.6693665512256,3.0282277585376,0
15.6693665512256,3.22270681688665,0
15.6693665512256,3.41718587523569,0
15.6693665512256,3.61166493358474,0
15.6693665512256,3.80614399193378,0
15.6693665512256,4.00062305028283,0
15.6693665512256,4.19510210863188,0
15.6693665512256,4.38958116698092,0
15.6693665512256,4.58406022532997,0
15.6693665512256,4.77853928367901,0
15.6693665512256,4.97301834202806,0
15.6693665512256,5.16749740037711,0
15.6693665512256,5.36197645872615,0
15.6693665512256,5.5564555170752,0
15.6693665512256,5.75093457542424,0
15.6693665512256,5.94541363377329,0
15.6693665512256,6.13989269212234,0
15.6693665512256,6.33437175047138,0
15.6693665512256,6.52885080882043,0
15.6693665512256,6.72332986716947,0
15.6693665512256,6.91780892551852,0
15.6693665512256,7.11228798386757,0
15.6693665512256,7.30676704221661,0
15.6693665512256,7.50124610056566,0
15.6693665512256,7.6957251589147,0
15.6693665512256,7.89020421726375,2.34540886457511e-19
15.6693665512256,8.0846832756128,3.26201468023801e-14
15.6693665512256,8.27916233396184,2.69270746575942e-12
15.6693665512256,8.47364139231089,4.07838681467056e-11
15.6693665512256,8.66812045065993,2.85005585498322e-10
15.6693665512256,8.86259950900898,1.27774070286358e-09
15.6693665512256,9.05707856735803,4.29593987402963e-09
15.6693665512256,9.25155762570707,1.18086912418071e-08
15.6693665512256,9.44603668405612,2.79768826565701e-08
15.6693665512256,9.64051574240516,5.91408330139744e-08
15.6693665512256,9.83499480075421,1.14250457545338e-07
15.6693665512256,10.0294738591033,2.05205703474752e-07
15.6693665512256,10.2239529174523,3.47088736595183e-07
15.6693665512256,10.4184319758013,5.58281469570203e-07
15.6693665512256,10.6129110341504,8.60471535262805e-07
15.6693665512256,10.8073900924994,1.27855654296959e-06
15.6693665512256,11.0018691508485,1.84046066288792e-06
15.6693665512256,11.1963482091975,2.57687970824112e-06
15.6693665512256,11.3908272675466,3.52097141679941e-06
15.6693665512256,11.5853063258956,4.70800703394182e-06
15.6693665512256,11.7797853842447,6.17499895930852e-06
15.6693665512256,11.9742644425937,7.96031745027128e-06
15.6693665512256,12.1687435009428,1.01033074130155e-05
15.6693665512256,12.3632225592918,1.26439143241597e-05
15.6693665512256,12.5577016176409,1.5622326425843e-05
15.6693665512256,12.7521806759899,1.90786385955795e-05
15.6693665512256,12.9466597343389,2.30525417472712e-05
15.6693665512256,13.141138792688,2.75830402869064e-05
15.6693665512256,13.335617851037,3.27081990250458e-05
15.6693665512256,13.5300969093861,3.84649200273278e-05
15.6693665512256,13.7245759677351,4.48887491468293e-05
15.6693665512256,13.9190550260842,5.20137114079704e-05
15.6693665512256,14.1135340844332,5.98721739794431e-05
15.6693665512256,14.3080131427823,6.84947351624121e-05
15.6693665512256,14.5024922011313,7.79101376101986e-05
15.6693665512256,14.6969712594804,8.81452038688365e-05
15.6693665512256,14.8914503178294,9.92247922681706e-05
15.6693665512256,15.0859293761785,0.000111171771186604
15.6693665512256,15.2804084345275,0.000124007009747093
15.6693665512256,15.4748874928765,0.000137749383067451
15.6693665512256,15.6693665512256,0.000152415790275873
15.6693665512256,15.8638456095746,0.000168021183605981
15.6693665512256,16.0583246679237,0.000184578606998855
15.6693665512256,16.2528037262727,0.000202099242757951
15.6693665512256,16.4472827846218,0.000220592464923079
15.6693665512256,16.6417618429708,0.000240065898148765
15.6693665512256,16.8362409013199,0.000260525480988485
15.6693665512256,17.0307199596689,0.000281975532597814
15.6693665512256,17.225199018018,0.000304418821975416
15.6693665512256,17.419678076367,0.000327856638960412
15.6693665512256,17.6141571347161,0.000352288866297453
15.6693665512256,17.8086361930651,0.000377714052166743
15.6693665512256,18.0031152514141,0.00040412948265524
15.6693665512256,18.1975943097632,0.000431531253717409
15.6693665512256,18.3920733681122,0.000459914342239526
15.6693665512256,18.5865524264613,0.000489272675880857
15.6693665512256,18.7810314848103,0.000519599201418373
15.6693665512256,18.9755105431594,0.00055088595136958
15.6693665512256,19.1699896015084,0.000583124108710516
15.6693665512256,19.3644686598575,0.000616304069544022
15.6693665512256,19.5589477182065,0.000650415503606605
15.6693665512256,19.7534267765556,0.000685447412531794
15.8638456095746,0.5,0
15.8638456095746,0.694479058349046,0
15.8638456095746,0.888958116698092,0
15.8638456095746,1.08343717504714,0
15.8638456095746,1.27791623339618,0
15.8638456095746,1.47239529174523,0
15.8638456095746,1.66687435009428,0
15.8638456095746,1.86135340844332,0
15.8638456095746,2.05583246679237,0
15.8638456095746,2.25031152514141,0
15.8638456095746,2.44479058349046,0
15.8638456095746,2.63926964183951,0
15.8638456095746,2.83374870018855,0
15.8638456095746,3.0282277585376,0
15.8638456095746,3.22270681688665,0
15.8638456095746,3.41718587523569,0
15.8638456095746,3.61166493358474,0
15.8638456095746,3.80614399193378,0
15.8638456095746,4.00062305028283,0
15.8638456095746,4.19510210863188,0
15.8638456095746,4.38958116698092,0
15.8638456095746,4.58406022532997,0
15.8638456095746,4.77853928367901,0
15.8638456095746,4.97301834202806,0
15.8638456095746,5.16749740037711,0
15.8638456095746,5.36197645872615,0
15.8638456095746,5.5564555170752,0
15.8638456095746,5.75093457542424,0
15.8638456095746,5.94541363377329,0
15.8638456095746,6.13989269212234,0
15.8638456095746,6.33437175047138,0
15.8638456095746,6.52885080882043,0
15.8638456095746,6.72332986716947,0
15.8638456095746,6.91780892551852,0
15.8638456095746,7.11228798386757,0
15.8638456095746,7.30676704221661,0
15.8638456095746,7.50124610056566,0
15.8638456095746,7.6957251589147,0
15.8638456095746,7.89020421726375,0
15.8638456095746,8.0846832756128,6.33948163130162e-16
15.8638456095746,8.27916233396184,3.73604425573594e-13
15.8638456095746,8.47364139231089,1.08867733747483e-11
15.8638456095746,8.66812045065993,1.05639374735985e-10
15.8638456095746,8.86259950900898,5.76994505553226e-10
15.8638456095746,9.05707856735803,2.21343124852928e-09
15.8638456095746,9.25155762570707,6.68622819435055e-09
15.8638456095746,9.44603668405612,1.70036136526159e-08
15.8638456095746,9.64051574240516,3.79818957630904e-08
15.8638456095746,9.83499480075421,7.66864438572191e-08
15.8638456095746,10.0294738591033,1.42805536191872e-07
15.8638456095746,10.2239529174523,2.48932587606504e-07
15.8638456095746,10.4184319758013,4.10744320355875e-07
15.8638456095746,10.6129110341504,6.47072579513229e-07
15.8638456095746,10.8073900924994,9.79875179475179e-07
15.8638456095746,11.0018691508485,1.43411641444747e-06
15.8638456095746,11.1963482091975,2.03757097680806e-06
15.8638456095746,11.3908272675466,2.8205664218115e-06
15.8638456095746,11.5853063258956,3.81567942657057e-06
15.8638456095746,11.7797853842447,5.05740030527293e-06
15.8638456095746,11.9742644425937,6.58177888592194e-06
15.8638456095746,12.1687435009428,8.42606318149639e-06
15.8638456095746,12.3632225592918,1.06283404903403e-05
15.8638456095746,12.5577016176409,1.32271887712055e-05
15.8638456095746,12.7521806759899,1.62613444470094e-05
15.8638456095746,12.9466597343389,1.97693912524609e-05
15.8638456095746,13.141138792688,2.37894733826924e-05
15.8638456095746,13.335617851037,2.83590350327863e-05
15.8638456095746,13.5300969093861,3.35145874387773e-05
15.8638456095746,13.7245759677351,3.92915037283497e-05
15.8638456095746,13.9190550260842,4.57238412482318e-05
15.8638456095746,14.1135340844332,5.28441905370467e-05
15.8638456095746,14.3080131427823,6.06835497382375e-05
15.8638456095746,14.5024922011313,6.92712229792066e-05
15.8638456095746,14.6969712594804,7.86347410627504e-05
15.8638456095746,14.8914503178294,8.87998027094405e-05
15.8638456095746,15.0859293761785,9.97902345408851e-05
15.8638456095746,15.2804084345275,0.000111627967991503
15.8638456095746,15.4748874928765,0.000124333031370164
15.8638456095746,15.6693665512256,0.000137923555353833
15.8638456095746,15.8638456095746,0.000152415790275873
15.8638456095746,16.0583246679237,0.000167824133665731
15.8638456095746,16.2528037262727,0.000184161166599512
15.8638456095746,16.4472827846218,0.00020143769752828
15.8638456095746,16.6417618429708,0.00021966281235994
15.8638456095746,16.8362409013199,0.000238843929678513
15.8638456095746,17.0307199596689,0.000258986860090014
15.8638456095746,17.225199018018,0.00028009586878534
15.8638456095746,17.419678076367,0.000302173740506835
15.8638456095746,17.6141571347161,0.000325221846195755
15.8638456095746,17.8086361930651,0.000349240210682464
15.8638456095746,18.0031152514141,0.00037422758085949
15.8638456095746,18.1975943097632,0.000400181493849833
15.8638456095746,18.3920733681122,0.000427098344748844
15.8638456095746,18.5865524264613,0.000454973453578316
15.8638456095746,18.7810314848103,0.00048380113114574
15.8638456095746,18.9755105431594,0.000513574743550975
15.8638456095746,19.1699896015084,0.000544286775126547
15.8638456095746,19.3644686598575,0.000575928889637334
15.8638456095746,19.5589477182065,0.000608491989600313
15.8638456095746,19.7534267765556,0.000641966273616193
16.0583246679237,0.5,0
16.0583246679237,0.694479058349046,0
16.0583246679237,0.888958116698092,0
16.0583246679237,1.08343717504714,0
16.0583246679237,1.27791623339618,0
16.0583246679237,1.47239529174523,0
16.0583246679237,1.66687435009428,0
16.0583246679237,1.86135340844332,0
16.0583246679237,2.05583246679237,0
16.0583246679237,2.25031152514141,0
16.0583246679237,2.44479058349046,0
16.0583246679237,2.63926964183951,0
16.0583246679237,2.83374870018855,0
16.0583246679237,3.0282277585376,0
16.0583246679237,3.22270681688665,0
16.0583246679237,3.41718587523569,0
16.0583246679237,3.61166493358474,0
16.0583246679237,3.80614399193378,0
16.0583246679237,4.00062305028283,0
16.0583246679237,4.19510210863188,0
16.0583246679237,4.38958116698092,0
16.0583246679237,4.58406022532997,0
16.0583246679237,4.77853928367901,0
16.0583246679237,4.97301834202806,0
16.0583246679237,5.16749740037711,0
16.0583246679237,5.36197645872615,0
16.0583246679237,5.5564555170752,0
16.0583246679237,5.75093457542424,0
16.0583246679237,5.94541363377329,0
16.0583246679237,6.13989269212234,0
16.0583246679237,6.33437175047138,0
16.0583246679237,6.52885080882043,0
16.0583246679237,6.72332986716947,0
16.0583246679237,6.91780892551852,0
16.0583246679237,7.11228798386757,0
16.0583246679237,7.30676704221661,0
16.0583246679237,7.50124610056566,0
16.0583246679237,7.6957251589147,0
16.0583246679237,7.89020421726375,0
16.0583246679237,8.0846832756128,1.93028052028685e-19
16.0583246679237,8.27916233396184,2.69711094841152e-14
16.0583246679237,8.47364139231089,2.23624671209425e-12
16.0583246679237,8.66812045065993,3.40133617380834e-11
16.0583246679237,8.86259950900898,2.38651339419635e-10
16.0583246679237,9.05707856735803,1.07405530441249e-09
16.0583246679237,9.25155762570707,3.62446916284026e-09
16.0583246679237,9.44603668405612,9.99824123108053e-09
16.0583246679237,9.64051574240516,2.37680853804113e-08
16.0583246679237,9.83499480075421,5.04076562751255e-08
16.0583246679237,10.0294738591033,9.76845362921124e-08
16.0583246679237,10.2239529174523,1.7598024043093e-07
16.0583246679237,10.4184319758013,2.98519264919073e-07
16.0583246679237,10.6129110341504,4.81499574457544e-07
16.0583246679237,10.8073900924994,7.44125310224515e-07
16.0583246679237,11.0018691508485,1.10854864756412e-06
16.0583246679237,11.1963482091975,1.5997317690032e-06
16.0583246679237,11.3908272675466,2.24524216454109e-06
16.0583246679237,11.5853063258956,3.07499531002399e-06
16.0583246679237,11.7797853842447,4.12095857966867e-06
16.0583246679237,11.9742644425937,5.41682934869749e-06
16.0583246679237,12.1687435009428,6.99769890533052e-06
16.0583246679237,12.3632225592918,8.89971222631568e-06
16.0583246679237,12.5577016176409,1.1159732030265e-05
16.0583246679237,12.7521806759899,1.38150139156418e-05
16.0583246679237,12.9466597343389,1.69028978856181e-05
16.0583246679237,13.141138792688,2.04605202020599e-05
16.0583246679237,13.335617851037,2.45245483164006e-05
16.0583246679237,13.5300969093861,2.91309406019687e-05
16.0583246679237,13.7245759677351,3.43147317561278e-05
16.0583246679237,13.9190550260842,4.01098440405797e-05
16.0583246679237,14.1135340844332,4.65489239698328e-05
16.0583246679237,14.3080131427823,5.36632036248761e-05
16.0583246679237,14.5024922011313,6.14823854447731e-05
16.0583246679237,14.6969712594804,7.00345491170607e-05
16.0583246679237,14.8914503178294,7.93460790332909e-05
16.0583246679237,15.0859293761785,8.9441610685129e-05
16.0583246679237,15.2804084345275,0.000100343994336819
16.0583246679237,15.4748874928765,0.000112074274310971
16.0583246679237,15.6693665512256,0.000124651682257278
16.0583246679237,15.8638456095746,0.000138093642830256
16.0583246679237,16.0583246679237,0.000152415790275873
16.0583246679237,16.2528037262727,0.000167631994512687
16.0583246679237,16.4472827846218,0.00018375439538648
16.0583246679237,16.6417618429708,0.000200793443874849
16.0583246679237,16.8362409013199,0.000218757949117039
16.0583246679237,17.0307199596689,0.000237655130242393
16.0583246679237,17.225199018018,0.000257490672066341
16.0583246679237,17.419678076367,0.000278268783814932
16.0583246679237,17.6141571347161,0.000299992260126399
16.0583246679237,17.8086361930651,0.000322662543660747
16.0583246679237,18.0031152514141,0.000346279788725491
16.0583246679237,18.1975943097632,0.000370842925397223
16.0583246679237,18.3920733681122,0.000396349723684661
16.0583246679237,18.5865524264613,0.00042279685733945
16.0583246679237,18.7810314848103,0.000450179966976035
16.0583246679237,18.9755105431594,0.000478493722212208
16.0583246679237,19.1699896015084,0.000507731882586987
16.0583246679237,19.3644686598575,0.000537887357053394
16.0583246679237,19.5589477182065,0.000568952261879965
16.0583246679237,19.7534267765556,0.000600917976827434
16.2528037262727,0.5,0
16.2528037262727,0.694479058349046,0
16.2528037262727,0.888958116698092,0
16.2528037262727,1.08343717504714,0
16.2528037262727,1.27791623339618,0
16.2528037262727,1.47239529174523,0
16.2528037262727,1.66687435009428,0
16.2528037262727,1.86135340844332,0
16.2528037262727,2.05583246679237,0
16.2528037262727,2.25031152514141,0
16.2528037262727,2.44479058349046,0
16.2528037262727,2.63926964183951,0
16.2528037262727,2.83374870018855,0
16.2528037262727,3.0282277585376,0
16.2528037262727,3.22270681688665,0
16.2528037262727,3.41718587523569,0
16.2528037262727,3.61166493358474,0
16.2528037262727,3.80614399193378,0
16.2528037262727,4.00062305028283,0
16.2528037262727,4.19510210863188,0
16.2528037262727,4.38958116698092,0
16.2528037262727,4.58406022532997,0
16.2528037262727,4.77853928367901,0
16.2528037262727,4.97301834202806,0
16.2528037262727,5.16749740037711,0
16.2528037262727,5.36197645872615,0
16.2528037262727,5.5564555170752,0
16.2528037262727,5.75093457542424,0
16.2528037262727,5.94541363377329,0
16.2528037262727,6.13989269212234,0
16.2528037262727,6.33437175047138,0
16.2528037262727,6.52885080882043,0
16.2528037262727,6.72332986716947,0
16.2528037262727,6.91780892551852,0
16.2528037262727,7.11228798386757,0
16.2528037262727,7.30676704221661,0
16.2528037262727,7.50124610056566,0
16.2528037262727,7.6957251589147,0
16.2528037262727,7.89020421726375,0
16.2528037262727,8.0846832756128,0
16.2528037262727,8.27916233396184,5.24163346615896e-16
16.2528037262727,8.47364139231089,3.10271976787944e-13
16.2528037262727,8.66812045065993,9.07946641117611e-12
16.2528037262727,8.86259950900898,8.84578392809922e-11
16.2528037262727,9.05707856735803,4.85015471384319e-10
16.2528037262727,9.25155762570707,1.86746405666898e-09
16.2528037262727,9.44603668405612,5.66112882827302e-09
16.2528037262727,9.64051574240516,1.44456173345672e-08
16.2528037262727,9.83499480075421,3.23732055963961e-08
16.2528037262727,10.0294738591033,6.55671746882143e-08
16.2528037262727,10.2239529174523,1.22467125271718e-07
16.2528037262727,10.4184319758013,2.14098486155623e-07
16.2528037262727,10.6129110341504,3.54253591140083e-07
16.2528037262727,10.8073900924994,5.59580490737558e-07
16.2528037262727,11.0018691508485,8.49582531927724e-07
16.2528037262727,11.1963482091975,1.2465366062433e-06
16.2528037262727,11.3908272675466,1.77534102804405e-06
16.2528037262727,11.5853063258956,2.46330557450692e-06
16.2528037262727,11.7797853842447,3.33989663924227e-06
16.2528037262727,11.9742644425937,4.43645004351254e-06
16.2528037262727,12.1687435009428,5.78586308810763e-06
16.2528037262727,12.3632225592918,7.42227613696744e-06
16.2528037262727,12.5577016176409,9.38075257058467e-06
16.2528037262727,12.7521806759899,1.16969644570184e-05
16.2528037262727,12.9466597343389,1.44068898466554e-05
16.2528037262727,13.141138792688,1.75465262589226e-05
16.2528037262727,13.335617851037,2.11516237270087e-05
16.2528037262727,13.5300969093861,2.52574397152424e-05
16.2528037262727,13.7245759677351,2.98985173259654e-05
16.2528037262727,13.9190550260842,3.51084874632841e-05
16.2528037262727,14.1135340844332,4.09198950095782e-05
16.2528037262727,14.3080131427823,4.73640485838204e-05
16.2528037262727,14.5024922011313,5.44708930739954e-05
16.2528037262727,14.6969712594804,6.2268903854446e-05
16.2528037262727,14.8914503178294,7.07850013985079e-05
16.2528037262727,15.0859293761785,8.00444848641101e-05
16.2528037262727,15.2804084345275,9.00709831530236e-05
16.2528037262727,15.4748874928765,0.000100886421912526
16.2528037262727,15.6693665512256,0.000112511004952006
16.2528037262727,15.8638456095746,0.000124963208578569
16.2528037262727,16.0583246679237,0.000138259787408091
16.2528037262727,16.2528037262727,0.000152415790275873
16.2528037262727,16.4472827846218,0.000167444584949246
16.2528037262727,16.6417618429708,0.000183357890429428
16.2528037262727,16.8362409013199,0.000200165815718498
16.2528037262727,17.0307199596689,0.000217876904017157
16.2528037262727,17.225199018018,0.000236498181407978
16.2528037262727,17.419678076367,0.000256035209165804
16.2528037262727,17.6141571347161,0.00027649213892063
16.2528037262727,17.8086361930651,0.000297871769978004
16.2528037262727,18.0031152514141,0.00032017560817722
16.2528037262727,18.1975943097632,0.000343403925737958
16.2528037262727,18.3920733681122,0.000367555821611391
16.2528037262727,18.5865524264613,0.000392629281912341
16.2528037262727,18.7810314848103,0.000418621240064375
16.2528037262727,18.9755105431594,0.00044552763634062
16.2528037262727,19.1699896015084,0.000473343476529005
16.2528037262727,19.3644686598575,0.000502062889492486
16.2528037262727,19.5589477182065,0.000531679183432314
16.2528037262727,19.7534267765556,0.000562184900696156
16.4472827846218,0.5,0
16.4472827846218,0.694479058349046,0
16.4472827846218,0.888958116698092,0
16.4472827846218,1.08343717504714,0
16.4472827846218,1.27791623339618,0
16.4472827846218,1.47239529174523,0
16.4472827846218,1.66687435009428,0
16.4472827846218,1.86135340844332,0
16.4472827846218,2.05583246679237,0
16.4472827846218,2.25031152514141,0
16.4472827846218,2.44479058349046,0
16.4472827846218,2.63926964183951,0
16.4472827846218,2.83374870018855,0
16.4472827846218,3.0282277585376,0
16.4472827846218,3.22270681688665,0
16.4472827846218,3.41718587523569,0
16.4472827846218,3.61166493358474,0
16.4472827846218,3.80614399193378,0
16.4472827846218,4.00062305028283,0
16.4472827846218,4.19510210863188,0
16.4472827846218,4.38958116698092,0
16.4472827846218,4.58406022532997,0
16.4472827846218,4.77853928367901,0
16.4472827846218,4.97301834202806,0
16.4472827846218,5.16749740037711,0
16.4472827846218,5.36197645872615,0
16.4472827846218,5.5564555170752,0
16.4472827846218,5.75093457542424,0
16.4472827846218,5.94541363377329,0
16.4472827846218,6.13989269212234,0
16.4472827846218,6.33437175047138,0
16.4472827846218,6.52885080882043,0
16.4472827846218,6.72332986716947,0
16.4472827846218,6.91780892551852,0
16.4472827846218,7.11228798386757,0
16.4472827846218,7.30676704221661,0
16.4472827846218,7.50124610056566,0
16.4472827846218,7.6957251589147,0
16.4472827846218,7.89020421726375,0
16.4472827846218,8.0846832756128,0
16.4472827846218,8.27916233396184,1.59600162326412e-19
16.4472827846218,8.47364139231089,2.23990372784061e-14
16.4472827846218,8.66812045065993,1.86500868628877e-12
16.4472827846218,8.86259950900898,2.84813166828481e-11
16.4472827846218,9.05707856735803,2.00607788758981e-10
16.4472827846218,9.25155762570707,9.06176632862539e-10
16.4472827846218,9.44603668405612,3.06878351568652e-09
16.4472827846218,9.64051574240516,8.49412188453604e-09
16.4472827846218,9.83499480075421,2.02583125247917e-08
16.4472827846218,10.0294738591033,4.30987204305403e-08
16.4472827846218,10.2239529174523,8.37722728558813e-08
16.4472827846218,10.4184319758013,1.51354643567687e-07
16.4472827846218,10.6129110341504,2.57463137969758e-07
16.4472827846218,10.8073900924994,4.16394971283695e-07
16.4472827846218,11.0018691508485,6.45179996773311e-07
16.4472827846218,11.1963482091975,9.63552508756809e-07
16.4472827846218,11.3908272675466,1.3938505581906e-06
16.4472827846218,11.5853063258956,1.96085349994345e-06
16.4472827846218,11.7797853842447,2.69156953545896e-06
16.4472827846218,11.9742644425937,3.61498512408102e-06
16.4472827846218,12.1687435009428,4.76178758454551e-06
16.4472827846218,12.3632225592918,6.16407122519275e-06
16.4472827846218,12.5577016176409,7.85503611032706e-06
16.4472827846218,12.7521806759899,9.86868722944544e-06
16.4472827846218,12.9466597343389,1.22395404857971e-05
16.4472827846218,13.141138792688,1.50023406292272e-05
16.4472827846218,13.335617851037,1.81917950688091e-05
16.4472827846218,13.5300969093861,2.18423264377264e-05
16.4472827846218,13.7245759677351,2.59878458566937e-05
16.4472827846218,13.9190550260842,3.06615480536247e-05
16.4472827846218,14.1135340844332,3.58957288404667e-05
16.4472827846218,14.3080131427823,4.17216249132642e-05
16.4472827846218,14.5024922011313,4.81692755164714e-05
16.4472827846218,14.6969712594804,5.52674051842821e-05
16.4472827846218,14.8914503178294,6.30433265271264e-05
16.4472827846218,15.0859293761785,7.15228618580199e-05
16.4472827846218,15.2804084345275,8.07302823393894e-05
16.4472827846218,15.4748874928765,9.06882632659142e-05
16.4472827846218,15.6693665512256,0.000101417854073331
16.4472827846218,15.8638456095746,0.000112938461669034
16.4472827846218,16.0583246679237,0.000125267845710487
16.4472827846218,16.2528037262727,0.000138422124506175
16.4472827846218,16.4472827846218,0.000152415790275873
16.4472827846218,16.6417618429708,0.000167261732578481
16.4472827846218,16.8362409013199,0.000182971268792994
16.4472827846218,17.0307199596689,0.000199554180618772
16.4472827846218,17.225199018018,0.00021701875564292
16.4472827846218,17.419678076367,0.000235371833103593
16.4472827846218,17.6141571347161,0.00025461885305713
16.4472827846218,17.8086361930651,0.000274763908233169
16.4472827846218,18.0031152514141,0.00029580979793452
16.4472827846218,18.1975943097632,0.000317758083407252
16.4472827846218,18.3920733681122,0.00034060914417071
16.4472827846218,18.5865524264613,0.000364362234857115
16.4472827846218,18.7810314848103,0.000389015542165681
16.4472827846218,18.9755105431594,0.000414566241587213
16.4472827846218,19.1699896015084,0.00044101055360163
16.4472827846218,19.3644686598575,0.000468343799093437
16.4472827846218,19.5589477182065,0.000496560453768518
16.4472827846218,19.7534267765556,0.000525654201390455
16.6417618429708,0.5,0
16.6417618429708,0.694479058349046,0
16.6417618429708,0.888958116698092,0
16.6417618429708,1.08343717504714,0
16.6417618429708,1.27791623339618,0
16.6417618429708,1.47239529174523,0
16.6417618429708,1.66687435009428,0
16.6417618429708,1.86135340844332,0
16.6417618429708,2.05583246679237,0
16.6417618429708,2.25031152514141,0
16.6417618429708,2.44479058349046,0
16.6417618429708,2.63926964183951,0
16.6417618429708,2.83374870018855,0
16.6417618429708,3.0282277585376,0
16.6417618429708,3.22270681688665,0
16.6417618429708,3.41718587523569,0
16.6417618429708,3.61166493358474,0
16.6417618429708,3.80614399193378,0
16.6417618429708,4.00062305028283,0
16.6417618429708,4.19510210863188,0
16.6417618429708,4.38958116698092,0
16.6417618429708,4.58406022532997,0
16.6417618429708,4.77853928367901,0
16.6417618429708,4.97301834202806,0
16.6417618429708,5.16749740037711,0
16.6417618429708,5.36197645872615,0
16.6417618429708,5.5564555170752,0
16.6417618429708,5.75093457542424,0
16.6417618429708,5.94541363377329,0
16.6417618429708,6.13989269212234,0
16.6417618429708,6.33437175047138,0
16.6417618429708,6.52885080882043,0
16.6417618429708,6.72332986716947,0
16.6417618429708,6.91780892551852,0
16.6417618429708,7.11228798386757,0
16.6417618429708,7.30676704221661,0
16.6417618429708,7.50124610056566,0
16.6417618429708,7.6957251589147,0
16.6417618429708,7.89020421726375,0
16.6417618429708,8.0846832756128,0
16.6417618429708,8.27916233396184,0
16.6417618429708,8.47364139231089,4.35308541820951e-16
16.6417618429708,8.66812045065993,2.58763905025297e-13
16.6417618429708,8.86259950900898,7.60275212310023e-12
16.6417618429708,9.05707856735803,7.43567229905814e-11
16.6417618429708,9.25155762570707,4.09205824820809e-10
16.6417618429708,9.44603668405612,1.58115372369508e-09
16.6417618429708,9.64051574240516,4.80947770313152e-09
16.6417618429708,9.83499480075421,1.23124696791267e-08
16.6417618429708,10.0294738591033,2.76792027350809e-08
16.6417618429708,10.2239529174523,5.62290763396272e-08
16.6417618429708,10.4184319758013,1.05329825944495e-07
16.6417618429708,10.6129110341504,1.84652967355875e-07
16.6417618429708,10.8073900924994,3.06354193720948e-07
16.6417618429708,11.0018691508485,4.85173846726889e-07
16.6417618429708,11.1963482091975,7.38458688153843e-07
16.6417618429708,11.3908272675466,1.08611067060315e-06
16.6417618429708,11.5853063258956,1.55047135823984e-06
16.6417618429708,11.7797853842447,2.15615230997452e-06
16.6417618429708,11.9742644425937,2.92982237831657e-06
16.6417618429708,12.1687435009428,3.89996275990015e-06
16.6417618429708,12.3632225592918,5.09659999048281e-06
16.6417618429708,12.5577016176409,6.55102609995677e-06
16.6417618429708,12.7521806759899,8.29551398231183e-06
16.6417618429708,12.9466597343389,1.03630348045115e-05
16.6417618429708,13.141138792688,1.27869830575727e-05
16.6417618429708,13.335617851037,1.56009136971826e-05
16.6417618429708,13.5300969093861,1.88382947637949e-05
16.6417618429708,13.7245759677351,2.25322779316674e-05
16.6417618429708,13.9190550260842,2.6715488619797e-05
16.6417618429708,14.1135340844332,3.14198366043499e-05
16.6417618429708,14.3080131427823,3.6676347495942e-05
16.6417618429708,14.5024922011313,4.25150149767053e-05
16.6417618429708,14.6969712594804,4.89646733205298e-05
16.6417618429708,14.8914503178294,5.60528894334779e-05
16.6417618429708,15.0859293761785,6.38058734385736e-05
16.6417618429708,15.2804084345275,7.22484066788501e-05
16.6417618429708,15.4748874928765,8.14037859145093e-05
16.6417618429708,15.6693665512256,9.12937824349891e-05
16.6417618429708,15.8638456095746,0.000101938614786522
16.6417618429708,16.0583246679237,0.000113356933823154
16.6417618429708,16.2528037262727,0.000125565818818115
16.6417618429708,16.4472827846218,0.000138580783417575
16.6417618429708,16.6417618429708,0.000152415790275873
16.6417618429708,16.8362409013199,0.000167083273276542
16.6417618429708,17.0307199596689,0.000182594166314032
16.6417618429708,17.225199018018,0.000198957937684364
16.6417618429708,17.419678076367,0.000216182629207322
16.6417618429708,17.6141571347161,0.000234274899276508
16.6417618429708,17.8086361930651,0.000253240069105688
16.6417618429708,18.0031152514141,0.0002730821715093
16.6417618429708,18.1975943097632,0.00029380400162135
16.6417618429708,18.3920733681122,0.000315407169019554
16.6417618429708,18.5865524264613,0.000337892150780507
16.6417618429708,18.7810314848103,0.00036125834504636
16.6417618429708,18.9755105431594,0.000385504124734419
16.6417618429708,19.1699896015084,0.000410626891067683
16.6417618429708,19.3644686598575,0.000436623126647378
16.6417618429708,19.5589477182065,0.000463488447827516
16.6417618429708,19.7534267765556,0.00049121765618713
16.8362409013199,0.5,0
16.8362409013199,0.694479058349046,0
16.8362409013199,0.888958116698092,0
16.8362409013199,1.08343717504714,0
16.8362409013199,1.27791623339618,0
16.8362409013199,1.47239529174523,0
16.8362409013199,1.66687435009428,0
16.8362409013199,1.86135340844332,0
16.8362409013199,2.05583246679237,0
16.8362409013199,2.25031152514141,0
16.8362409013199,2.44479058349046,0
16.8362409013199,2.63926964183951,0
16.8362409013199,2.83374870018855,0
16.8362409013199,3.0282277585376,0
16.8362409013199,3.22270681688665,0
16.8362409013199,3.41718587523569,0
16.8362409013199,3.61166493358474,0
16.8362409013199,3.80614399193378,0
16.8362409013199,4.00062305028283,0
16.8362409013199,4.19510210863188,0
16.8362409013199,4.38958116698092,0
16.8362409013199,4.58406022532997,0
16.8362409013199,4.77853928367901,0
16.8362409013199,4.97301834202806,0
16.8362409013199,5.16749740037711,0
16.8362409013199,5.36197645872615,0
16.8362409013199,5.5564555170752,0
16.8362409013199,5.75093457542424,0
16.8362409013199,5.94541363377329,0
16.8362409013199,6.13989269212234,0
16.8362409013199,6.33437175047138,0
16.8362409013199,6.52885080882043,0
16.8362409013199,6.72332986716947,0
16.8362409013199,6.91780892551852,0
16.8362409013199,7.11228798386757,0
16.8362409013199,7.30676704221661,0
16.8362409013199,7.50124610056566,0
16.8362409013199,7.6957251589147,0
16.8362409013199,7.89020421726375,0
16.8362409013199,8.0846832756128,0
16.8362409013199,8.27916233396184,0
16.8362409013199,8.47364139231089,1.32545158651858e-19
16.8362409013199,8.66812045065993,1.86805860296203e-14
16.8362409013199,8.86259950900898,1.56167753777127e-12
16.8362409013199,9.05707856735803,2.39410932056153e-11
16.8362409013199,9.25155762570707,1.69252076496235e-10
16.8362409013199,9.44603668405612,7.67246123029419e-10
16.8362409013199,9.64051574240516,2.60712065422724e-09
16.8362409013199,9.83499480075421,7.23981646003442e-09
16.8362409013199,10.0294738591033,1.73209272642053e-08
16.8362409013199,10.2239529174523,3.69605866464874e-08
16.8362409013199,10.4184319758013,7.20496941469598e-08
16.8362409013199,10.6129110341504,1.305384477943e-07
16.8362409013199,10.8073900924994,2.22650987931412e-07
16.8362409013199,11.0018691508485,3.61027507783847e-07
16.8362409013199,11.1963482091975,5.60791631343068e-07
16.8362409013199,11.3908272675466,8.39545871501621e-07
16.8362409013199,11.5853063258956,1.21730154038186e-06
16.8362409013199,11.7797853842447,1.71635173775425e-06
16.8362409013199,11.9742644425937,2.36109721634136e-06
16.8362409013199,12.1687435009428,3.17783525639493e-06
16.8362409013199,12.3632225592918,4.19452140303123e-06
16.8362409013199,12.5577016176409,5.44051322438791e-06
16.8362409013199,12.7521806759899,6.94630429642822e-06
16.8362409013199,12.9466597343389,8.74325553517584e-06
16.8362409013199,13.141138792688,1.0863329871346e-05
16.8362409013199,13.335617851037,1.3338835160794e-05
16.8362409013199,13.5300969093861,1.62021791902045e-05
16.8362409013199,13.7245759677351,1.94856396973622e-05
16.8362409013199,13.9190550260842,2.32211514928399e-05
16.8362409013199,14.1135340844332,2.74401120495094e-05
16.8362409013199,14.3080131427823,3.21732063160207e-05
16.8362409013199,14.5024922011313,3.74502510042149e-05
16.8362409013199,14.6969712594804,4.33000581897311e-05
16.8362409013199,14.8914503178294,4.97503177398327e-05
16.8362409013199,15.0859293761785,5.68274978323486e-05
16.8362409013199,15.2804084345275,6.45567626442477e-05
16.8362409013199,15.4748874928765,7.29619061580424e-05
16.8362409013199,15.6693665512256,8.20653009498538e-05
16.8362409013199,15.8638456095746,9.18878607765266e-05
16.8362409013199,16.0583246679237,0.000102449015763357
16.8362409013199,16.2528037262727,0.000113766699002592
16.8362409013199,16.4472827846218,0.00012585734340038
16.8362409013199,16.6417618429708,0.000138735887651787
16.8362409013199,16.8362409013199,0.000152415790275873
16.8362409013199,17.0307199596689,0.000166909050702556
16.8362409013199,17.225199018018,0.000182226236467347
16.8362409013199,17.419678076367,0.000198376515636941
16.8362409013199,17.6141571347161,0.000215367693656392
16.8362409013199,17.8086361930651,0.00023320625387584
16.8362409013199,18.0031152514141,0.00025189740108046
16.8362409013199,18.1975943097632,0.000271445107410741
16.8362409013199,18.3920733681122,0.000291852160120728
16.8362409013199,18.5865524264613,0.000313120210679265
16.8362409013199,18.7810314848103,0.000335249824773034
16.8362409013199,18.9755105431594,0.000358240532820562
16.8362409013199,19.1699896015084,0.000382090880652852
16.8362409013199,19.3644686598575,0.000406798480059406
16.8362409013199,19.5589477182065,0.000432360058937812
16.8362409013199,19.7534267765556,0.000458771510821134
17.0307199596689,0.5,0
17.0307199596689,0.694479058349046,0
17.0307199596689,0.888958116698092,0
17.0307199596689,1.08343717504714,0
17.0307199596689,1.27791623339618,0
17.0307199596689,1.47239529174523,0
17.0307199596689,1.66687435009428,0
17.0307199596689,1.86135340844332,0
17.0307199596689,2.05583246679237,0
17.0307199596689,2.25031152514141,0
17.0307199596689,2.44479058349046,0
17.0307199596689,2.63926964183951,0
17.0307199596689,2.83374870018855,0
17.0307199596689,3.0282277585376,0
17.0307199596689,3.22270681688665,0
17.0307199596689,3.41718587523569,0
17.0307199596689,3.61166493358474,0
17.0307199596689,3.80614399193378,0
17.0307199596689,4.00062305028283,0
17.0307199596689,4.19510210863188,0
17.0307199596689,4.38958116698092,0
17.0307199596689,4.58406022532997,0
17.0307199596689,4.77853928367901,0
17.0307199596689,4.97301834202806,0
17.0307199596689,5.16749740037711,0
17.0307199596689,5.36197645872615,0
17.0307199596689,5.5564555170752,0
17.0307199596689,5.75093457542424,0
17.0307199596689,5.94541363377329,0
17.0307199596689,6.13989269212234,0
17.0307199596689,6.33437175047138,0
17.0307199596689,6.52885080882043,0
17.0307199596689,6.72332986716947,0
17.0307199596689,6.91780892551852,0
17.0307199596689,7.11228798386757,0
17.0307199596689,7.30676704221661,0
17.0307199596689,7.50124610056566,0
17.0307199596689,7.6957251589147,0
17.0307199596689,7.89020421726375,0
17.0307199596689,8.0846832756128,0
17.0307199596689,8.27916233396184,0
17.0307199596689,8.47364139231089,0
17.0307199596689,8.66812045065993,3.63043222074293e-16
17.0307199596689,8.86259950900898,2.16677692192484e-13
17.0307199596689,9.05707856735803,6.3907929266467e-12
17.0307199596689,9.25155762570707,6.27345022118342e-11
17.0307199596689,9.44603668405612,3.46468416011837e-10
17.0307199596689,9.64051574240516,1.34328749795554e-09
17.0307199596689,9.83499480075421,4.0992743349599e-09
17.0307199596689,10.0294738591033,1.05272041535493e-08
17.0307199596689,10.2239529174523,2.37371216772995e-08
17.0307199596689,10.4184319758013,4.8360723832883e-08
17.0307199596689,10.6129110341504,9.08435424321104e-08
17.0307199596689,10.8073900924994,1.59685638613952e-07
17.0307199596689,11.0018691508485,2.65618700238455e-07
17.0307199596689,11.1963482091975,4.21713993539325e-07
17.0307199596689,11.3908272675466,6.43421025091783e-07
17.0307199596689,11.5853063258956,9.48540849362409e-07
17.0307199596689,11.7797853842447,1.35714076045451e-06
17.0307199596689,11.9742644425937,1.89141879859357e-06
17.0307199596689,12.1687435009428,2.57552729242728e-06
17.0307199596689,12.3632225592918,3.4353647610233e-06
17.0307199596689,12.5577016176409,4.49834510904275e-06
17.0307199596689,12.7521806759899,5.79315232991951e-06
17.0307199596689,12.9466597343389,7.34948801767346e-06
17.0307199596689,13.141138792688,9.19781798019979e-06
17.0307199596689,13.335617851037,1.13691232204486e-05
17.0307199596689,13.5300969093861,1.38946595592458e-05
17.0307199596689,13.7245759677351,1.68057292489683e-05
17.0307199596689,13.9190550260842,2.01334670913193e-05
17.0307199596689,14.1135340844332,2.39086428350757e-05
17.0307199596689,14.3080131427823,2.81614809934659e-05
17.0307199596689,14.5024922011313,3.29214986831483e-05
17.0307199596689,14.6969712594804,3.82173616416365e-05
17.0307199596689,14.8914503178294,4.40767582194407e-05
17.0307199596689,15.0859293761785,5.05262908581965e-05
17.0307199596689,15.2804084345275,5.75913843472839e-05
17.0307199596689,15.4748874928765,6.52962099898215e-05
17.0307199596689,15.6693665512256,7.36636246957721e-05
17.0307199596689,15.8638456095746,8.27151239473394e-05
17.0307199596689,16.0583246679237,9.24708075426414e-05
17.0307199596689,16.2528037262727,0.00010294935701154
17.0307199596689,16.4472827846218,0.000114168023606923
17.0307199596689,16.6417618429708,0.000126142625800897
17.0307199596689,16.8362409013199,0.00013888755525427
17.0307199596689,17.0307199596689,0.000152415790275873
17.0307199596689,17.225199018018,0.000166738915842933
17.0307199596689,17.419678076367,0.000181867149312555
17.0307199596689,17.6141571347161,0.000197809371015368
17.0307199596689,17.8086361930651,0.000214573158984247
17.0307199596689,18.0031152514141,0.000232164827132336
17.0307199596689,18.1975943097632,0.000250589466254627
17.0307199596689,18.3920733681122,0.000269850987285215
17.0307199596689,18.5865524264613,0.000289952166297847
17.0307199596689,18.7810314848103,0.000310894690789704
17.0307199596689,18.9755105431594,0.000332679206837869
17.0307199596689,19.1699896015084,0.000355305366763912
17.0307199596689,19.3644686598575,0.000378771876984932
17.0307199596689,19.5589477182065,0.000403076545768912
17.0307199596689,19.7534267765556,0.000428216330648627
17.225199018018,0.5,0
17.225199018018,0.694479058349046,0
17.225199018018,0.888958116698092,0
17.225199018018,1.08343717504714,0
17.225199018018,1.27791623339618,0
17.225199018018,1.47239529174523,0
17.225199018018,1.66687435009428,0
17.225199018018,1.86135340844332,0
17.225199018018,2.05583246679237,0
17.225199018018,2.25031152514141,0
17.225199018018,2.44479058349046,0
17.225199018018,2.63926964183951,0
17.225199018018,2.83374870018855,0
17.225199018018,3.0282277585376,0
17.225199018018,3.22270681688665,0
17.225199018018,3.41718587523569,0
17.225199018018,3.61166493358474,0
17.225199018018,3.80614399193378,0
17.225199018018,4.00062305028283,0
17.225199018018,4.19510210863188,0
17.225199018018,4.38958116698092,0
17.225199018018,4.58406022532997,0
17.225199018018,4.77853928367901,0
17.225199018018,4.97301834202806,0
17.225199018018,5.16749740037711,0
17.225199018018,5.36197645872615,0
17.225199018018,5.5564555170752,0
17.225199018018,5.75093457542424,0
17.225199018018,5.94541363377329,0
17.225199018018,6.13989269212234,0
17.225199018018,6.33437175047138,0
17.225199018018,6.52885080882043,0
17.225199018018,6.72332986716947,0
17.225199018018,6.91780892551852,0
17.225199018018,7.11228798386757,0
17.225199018018,7.30676704221661,0
17.225199018018,7.50124610056566,0
17.225199018018,7.6957251589147,0
17.225199018018,7.89020421726375,0
17.225199018018,8.0846832756128,0
17.225199018018,8.27916233396184,0
17.225199018018,8.47364139231089,0
17.225199018018,8.66812045065993,1.10541413375503e-19
17.225199018018,8.86259950900898,1.56423140596276e-14
17.225199018018,9.05707856735803,1.31272960113581e-12
17.225199018018,9.25155762570707,2.01990150218377e-11
17.225199018018,9.44603668405612,1.43303187035629e-10
17.225199018018,9.64051574240516,6.51822849021754e-10
17.225199018018,9.83499480075421,2.22213376289468e-09
17.225199018018,10.0294738591033,6.19006810942375e-09
17.225199018018,10.2239529174523,1.48540751686103e-08
17.225199018018,10.4184319758013,3.17885485565487e-08
17.225199018018,10.6129110341504,6.2140513275974e-08
17.225199018018,10.8073900924994,1.12888060767161e-07
17.225199018018,11.0018691508485,1.93045393969763e-07
17.225199018018,11.1963482091975,3.13805769029384e-07
17.225199018018,11.3908272675466,4.88619244501971e-07
17.225199018018,11.5853063258956,7.33206638685008e-07
17.225199018018,11.7797853842447,1.06551438660032e-06
17.225199018018,11.9742644425937,1.50561717127744e-06
17.225199018018,12.1687435009428,2.07557644646544e-06
17.225199018018,12.3632225592918,2.79926346179677e-06
17.225199018018,12.5577016176409,3.70215533362139e-06
17.225199018018,12.7521806759899,4.81111224118443e-06
17.225199018018,12.9466597343389,6.15414310705383e-06
17.225199018018,13.141138792688,7.7601662528347e-06
17.225199018018,13.335617851037,9.65877059003141e-06
17.225199018018,13.5300969093861,1.18799819724405e-05
17.225199018018,13.7245759677351,1.44540384428614e-05
17.225199018018,13.9190550260842,1.74111772804285e-05
17.225199018018,14.1135340844332,2.07814360112464e-05
17.225199018018,14.3080131427823,2.45944688914725e-05
17.225199018018,14.5024922011313,2.88793798096369e-05
17.225199018018,14.6969712594804,3.36645720807661e-05
17.225199018018,14.8914503178294,3.89776152129721e-05
17.225199018018,15.0859293761785,4.48451284102611e-05
17.225199018018,15.2804084345275,5.12926803252361e-05
17.225199018018,15.4748874928765,5.83447043838526e-05
17.225199018018,15.6693665512256,6.60244288632799e-05
17.225199018018,15.8638456095746,7.43538208056687e-05
17.225199018018,16.0583246679237,8.33535427881313e-05
17.225199018018,16.2528037262727,9.30429215362955e-05
17.225199018018,16.4472827846218,0.00010343992735972
17.225199018018,16.6417618429708,0.000114561163397462
17.225199018018,16.8362409013199,0.000126421863686902
17.225199018018,17.0307199596689,0.00013903589910505
17.225199018018,17.225199018018,0.000152415790275873
17.225199018018,17.419678076367,0.000166572726587306
17.225199018018,17.6141571347161,0.00018151659051538
17.225199018018,17.8086361930651,0.000197255986508656
17.225199018018,18.0031152514141,0.000213798273742645
17.225199018018,18.1975943097632,0.000231149602109892
17.225199018018,18.3920733681122,0.000249314950866233
17.225199018018,18.5865524264613,0.000268298169406749
17.225199018018,18.7810314848103,0.000288102019695549
17.225199018018,18.9755105431594,0.000308728219921716
17.225199018018,19.1699896015084,0.000330177488998848
17.225199018018,19.3644686598575,0.000352449591568155
17.225199018018,19.5589477182065,0.000375543383204285
17.225199018018,19.7534267765556,0.000399456855559588
17.419678076367,0.5,0
17.419678076367,0.694479058349046,0
17.419678076367,0.888958116698092,0
17.419678076367,1.08343717504714,0
17.419678076367,1.27791623339618,0
17.419678076367,1.47239529174523,0
17.419678076367,1.66687435009428,0
17.419678076367,1.86135340844332,0
17.419678076367,2.05583246679237,0
17.419678076367,2.25031152514141,0
17.419678076367,2.44479058349046,0
17.419678076367,2.63926964183951,0
17.419678076367,2.83374870018855,0
17.419678076367,3.0282277585376,0
17.419678076367,3.22270681688665,0
17.419678076367,3.41718587523569,0
17.419678076367,3.61166493358474,0
17.419678076367,3.80614399193378,0
17.419678076367,4.00062305028283,0
17.419678076367,4.19510210863188,0
17.419678076367,4.38958116698092,0
17.419678076367,4.58406022532997,0
17.419678076367,4.77853928367901,0
17.419678076367,4.97301834202806,0
17.419678076367,5.16749740037711,0
17.419678076367,5.36197645872615,0
17.419678076367,5.5564555170752,0
17.419678076367,5.75093457542424,0
17.419678076367,5.94541363377329,0
17.419678076367,6.13989269212234,0
17.419678076367,6.33437175047138,0
17.419678076367,6.52885080882043,0
17.419678076367,6.72332986716947,0
17.419678076367,6.91780892551852,0
17.419678076367,7.11228798386757,0
17.419678076367,7.30676704221661,0
17.419678076367,7.50124610056566,0
17.419678076367,7.6957251589147,0
17.419678076367,7.89020421726375,0
17.419678076367,8.0846832756128,0
17.419678076367,8.27916233396184,0
17.419678076367,8.47364139231089,0
17.419678076367,8.66812045065993,0
17.419678076367,8.86259950900898,3.03996678043212e-16
17.419678076367,9.05707856735803,1.82136973585978e-13
17.419678076367,9.25155762570707,5.39188921817973e-12
17.419678076367,9.44603668405612,5.31163592799373e-11
17.419678076367,9.64051574240516,2.9434626418077e-10
17.419678076367,9.83499480075421,1.14492764178038e-09
17.419678076367,10.0294738591033,3.50489373213943e-09
17.419678076367,10.2239529174523,9.02791631342277e-09
17.419678076367,10.4184319758013,2.04154942736346e-08
17.419678076367,10.6129110341504,4.17095483464974e-08
17.419678076367,10.8073900924994,7.85603897676195e-08
17.419678076367,11.0018691508485,1.38452460076394e-07
17.419678076367,11.1963482091975,2.30876259287197e-07
17.419678076367,11.3908272675466,3.67440527644105e-07
17.419678076367,11.5853063258956,5.6192351493911e-07
17.419678076367,11.7797853842447,8.30265869011132e-07
17.419678076367,11.9742644425937,1.19051030615345e-06
17.419678076367,12.1687435009428,1.66269490370497e-06
17.419678076367,12.3632225592918,2.26870774060543e-06
17.419678076367,12.5577016176409,3.0321108777193e-06
17.419678076367,12.7521806759899,3.97794147842046e-06
17.419678076367,12.9466597343389,5.13249736231957e-06
17.419678076367,13.141138792688,6.52311357719177e-06
17.419678076367,13.335617851037,8.17793575742796e-06
17.419678076367,13.5300969093861,1.01256951805187e-05
17.419678076367,13.7245759677351,1.23954895858225e-05
17.419678076367,13.9190550260842,1.50165730160903e-05
17.419678076367,14.1135340844332,1.80181572034358e-05
17.419678076367,14.3080131427823,2.14292263597046e-05
17.419678076367,14.5024922011313,2.52783666515449e-05
17.419678076367,14.6969712594804,2.9593611142979e-05
17.419678076367,14.8914503178294,3.44023005695634e-05
17.419678076367,15.0859293761785,3.97309599628196e-05
17.419678076367,15.2804084345275,4.56051908647315e-05
17.419678076367,15.4748874928765,5.20495786524469e-05
17.419678076367,15.6693665512256,5.90876143254319e-05
17.419678076367,15.8638456095746,6.67416299840574e-05
17.419678076367,16.0583246679237,7.50327471431505e-05
17.419678076367,16.2528037262727,8.39808369702773e-05
17.419678076367,16.4472827846218,9.36044915108335e-05
17.419678076367,16.6417618429708,0.000103921004955508
17.419678076367,16.8362409013199,0.000114946364016026
17.419678076367,17.0307199596689,0.000126695246498595
17.419678076367,17.225199018018,0.000139181027197964
17.419678076367,17.419678076367,0.000152415790275873
17.419678076367,17.6141571347161,0.000166410347333568
17.419678076367,17.8086361930651,0.000181174260437344
17.419678076367,18.0031152514141,0.000196715869407011
17.419678076367,18.1975943097632,0.000213042322728888
17.419678076367,18.3920733681122,0.000230159611506027
17.419678076367,18.5865524264613,0.000248072605908682
17.419678076367,18.7810314848103,0.000266785093636377
17.419678076367,18.9755105431594,0.00028629981994949
17.419678076367,19.1699896015084,0.000306618528872262
17.419678076367,19.3644686598575,0.000327742005210769
17.419678076367,19.5589477182065,0.000349670117068249
17.419678076367,19.7534267765556,0.000372401858576462
17.6141571347161,0.5,0
17.6141571347161,0.694479058349046,0
17.6141571347161,0.888958116698092,0
17.6141571347161,1.08343717504714,0
17.6141571347161,1.27791623339618,0
17.6141571347161,1.47239529174523,0
17.6141571347161,1.66687435009428,0
17.6141571347161,1.86135340844332,0
17.6141571347161,2.05583246679237,0
17.6141571347161,2.25031152514141,0
17.6141571347161,2.44479058349046,0
17.6141571347161,2.63926964183951,0
17.6141571347161,2.83374870018855,0
17.6141571347161,3.0282277585376,0
17.6141571347161,3.22270681688665,0
17.6141571347161,3.41718587523569,0
17.6141571347161,3.61166493358474,0
17.6141571347161,3.80614399193378,0
17.6141571347161,4.00062305028283,0
17.6141571347161,4.19510210863188,0
17.6141571347161,4.38958116698092,0
17.6141571347161,4.58406022532997,0
17.6141571347161,4.77853928367901,0
17.6141571347161,4.97301834202806,0
17.6141571347161,5.16749740037711,0
17.6141571347161,5.36197645872615,0
17.6141571347161,5.5564555170752,0
17.6141571347161,5.75093457542424,0
17.6141571347161,5.94541363377329,0
17.6141571347161,6.13989269212234,0
17.6141571347161,6.33437175047138,0
17.6141571347161,6.52885080882043,0
17.6141571347161,6.72332986716947,0
17.6141571347161,6.91780892551852,0
17.6141571347161,7.11228798386757,0
17.6141571347161,7.30676704221661,0
17.6141571347161,7.50124610056566,0
17.6141571347161,7.6957251589147,0
17.6141571347161,7.89020421726375,0
17.6141571347161,8.0846832756128,0
17.6141571347161,8.27916233396184,0
17.6141571347161,8.47364139231089,0
17.6141571347161,8.66812045065993,0
17.6141571347161,8.86259950900898,9.25625942287366e-20
17.6141571347161,9.05707856735803,1.31487635569376e-14
17.6141571347161,9.25155762570707,1.10754528647563e-12
17.6141571347161,9.44603668405612,1.71022021562865e-11
17.6141571347161,9.64051574240516,1.21744885824439e-10
17.6141571347161,9.83499480075421,5.55569822934317e-10
17.6141571347161,10.0294738591033,1.89993205166179e-09
17.6141571347161,10.2239529174523,5.30847659560421e-09
17.6141571347161,10.4184319758013,1.27754868794774e-08
17.6141571347161,10.6129110341504,2.74165872178861e-08
17.6141571347161,10.8073900924994,5.37383595203667e-08
17.6141571347161,11.0018691508485,9.78774914396175e-08
17.6141571347161,11.1963482091975,1.67795408954078e-07
17.6141571347161,11.3908272675466,2.73419803744711e-07
17.6141571347161,11.5853063258956,4.26729361693262e-07
17.6141571347161,11.7797853842447,6.4178200384489e-07
17.6141571347161,11.9742644425937,9.34689971420227e-07
17.6141571347161,12.1687435009428,1.32354716970941e-06
17.6141571347161,12.3632225592918,1.82831545375575e-06
17.6141571347161,12.5577016176409,2.47067714276371e-06
17.6141571347161,12.7521806759899,3.27386114319318e-06
17.6141571347161,12.9466597343389,4.26244978233562e-06
17.6141571347161,13.141138792688,5.46217292430011e-06
17.6141571347161,13.335617851037,6.89969525590289e-06
17.6141571347161,13.5300969093861,8.60240186660207e-06
17.6141571347161,13.7245759677351,1.05981864608663e-05
17.6141571347161,13.9190550260842,1.29152457735763e-05
17.6141571347161,14.1135340844332,1.55818830364747e-05
17.6141571347161,14.3080131427823,1.8626322683251e-05
17.6141571347161,14.5024922011313,2.20765378917007e-05
17.6141571347161,14.6969712594804,2.59600920469111e-05
17.6141571347161,14.8914503178294,3.0303994768872e-05
17.6141571347161,15.0859293761785,3.51345727778533e-05
17.6141571347161,15.2804084345275,4.04773555660989e-05
17.6141571347161,15.4748874928765,4.63569755987139e-05
17.6141571347161,15.6693665512256,5.27970825734266e-05
17.6141571347161,15.8638456095746,5.98202711216118e-05
17.6141571347161,16.0583246679237,6.74480212251234e-05
17.6141571347161,16.2528037262727,7.57006505491704e-05
17.6141571347161,16.4472827846218,8.45972778451742e-05
17.6141571347161,16.6417618429708,9.41557965543608e-05
17.6141571347161,16.8362409013199,0.000104392857738423
17.6141571347161,17.0307199596689,0.000115323861474128
17.6141571347161,17.225199018018,0.000126962955870962
17.6141571347161,17.419678076367,0.000139323042902005
17.6141571347161,17.6141571347161,0.000152415790275873
17.6141571347161,17.8086361930651,0.000166251648619706
17.6141571347161,18.0031152514141,0.000180839873288331
17.6141571347161,18.1975943097632,0.000196188550161377
17.6141571347161,18.3920733681122,0.000212304624837371
17.6141571347161,18.5865524264613,0.000229193934680743
17.6141571347161,18.7810314848103,0.000246861243223548
17.6141571347161,18.9755105431594,0.000265310276468226
17.6141571347161,19.1699896015084,0.000284543760680186
17.6141571347161,19.3644686598575,0.000304563461299595
17.6141571347161,19.5589477182065,0.000325370222639829
17.6141571347161,19.7534267765556,0.000346964008075894
17.8086361930651,0.5,0
17.8086361930651,0.694479058349046,0
17.8086361930651,0.888958116698092,0
17.8086361930651,1.08343717504714,0
17.8086361930651,1.27791623339618,0
17.8086361930651,1.47239529174523,0
17.8086361930651,1.66687435009428,0
17.8086361930651,1.86135340844332,0
17.8086361930651,2.05583246679237,0
17.8086361930651,2.25031152514141,0
17.8086361930651,2.44479058349046,0
17.8086361930651,2.63926964183951,0
17.8086361930651,2.83374870018855,0
17.8086361930651,3.0282277585376,0
17.8086361930651,3.22270681688665,0
17.8086361930651,3.41718587523569,0
17.8086361930651,3.61166493358474,0
17.8086361930651,3.80614399193378,0
17.8086361930651,4.00062305028283,0
17.8086361930651,4.19510210863188,0
17.8086361930651,4.38958116698092,0
17.8086361930651,4.58406022532997,0
17.8086361930651,4.77853928367901,0
17.8086361930651,4.97301834202806,0
17.8086361930651,5.16749740037711,0
17.8086361930651,5.36197645872615,0
17.8086361930651,5.5564555170752,0
17.8086361930651,5.75093457542424,0
17.8086361930651,5.94541363377329,0
17.8086361930651,6.13989269212234,0
17.8086361930651,6.33437175047138,0
17.8086361930651,6.52885080882043,0
17.8086361930651,6.72332986716947,0
17.8086361930651,6.91780892551852,0
17.8086361930651,7.11228798386757,0
17.8086361930651,7.30676704221661,0
17.8086361930651,7.50124610056566,0
17.8086361930651,7.6957251589147,0
17.8086361930651,7.89020421726375,0
17.8086361930651,8.0846832756128,0
17.8086361930651,8.27916233396184,0
17.8086361930651,8.47364139231089,0
17.8086361930651,8.66812045065993,0
17.8086361930651,8.86259950900898,0
17.8086361930651,9.05707856735803,2.55536388442763e-16
17.8086361930651,9.25155762570707,1.53668315556792e-13
17.8086361930651,9.44603668405612,4.56523148846188e-12
17.8086361930651,9.64051574240516,4.51256195323697e-11
17.8086361930651,9.83499480075421,2.50880898265087e-10
17.8086361930651,10.0294738591033,9.78917093009928e-10
17.8086361930651,10.2239529174523,3.00572562663998e-09
17.8086361930651,10.4184319758013,7.76460500582896e-09
17.8086361930651,10.6129110341504,1.76076985192846e-08
17.8086361930651,10.8073900924994,3.60699097305783e-08
17.8086361930651,11.0018691508485,6.81143233812191e-08
17.8086361930651,11.1963482091975,1.20343131123113e-07
17.8086361930651,11.3908272675466,2.0116310066214e-07
17.8086361930651,11.5853063258956,3.20899480702237e-07
17.8086361930651,11.7797853842447,4.91856429548933e-07
17.8086361930651,11.9742644425937,7.28325390193253e-07
17.8086361930651,12.1687435009428,1.04654528141598e-06
17.8086361930651,12.3632225592918,1.46462000592726e-06
17.8086361930651,12.5577016176409,2.00239971507614e-06
17.8086361930651,12.7521806759899,2.68133265351357e-06
17.8086361930651,12.9466597343389,3.52429437078832e-06
17.8086361930651,13.141138792688,4.55540075016627e-06
17.8086361930651,13.335617851037,5.79981076897998e-06
17.8086361930651,13.5300969093861,7.2835242507216e-06
17.8086361930651,13.7245759677351,9.03317915952919e-06
17.8086361930651,13.9190550260842,1.10758522690776e-05
17.8086361930651,14.1135340844332,1.34388663429681e-05
17.8086361930651,14.3080131427823,1.61496063143622e-05
17.8086361930651,14.5024922011313,1.92353463621196e-05
17.8086361930651,14.6969712594804,2.27230892559089e-05
17.8086361930651,14.8914503178294,2.66394188857445e-05
17.8086361930651,15.0859293761785,3.10103665009407e-05
17.8086361930651,15.2804084345275,3.58612908560546e-05
17.8086361930651,15.4748874928765,4.12167721921696e-05
17.8086361930651,15.6693665512256,4.71005197651812e-05
17.8086361930651,15.8638456095746,5.3535292462672e-05
17.8086361930651,16.0583246679237,6.05428319215687e-05
17.8086361930651,16.2528037262727,6.81438074643744e-05
17.8086361930651,16.4472827846218,7.63577721070741e-05
17.8086361930651,16.6417618429708,8.52031288519676e-05
17.8086361930651,16.8362409013199,9.46971064593314e-05
17.8086361930651,17.0307199596689,0.000104855743889119
17.8086361930651,17.225199018018,0.000115693882614504
17.8086361930651,17.419678076367,0.000127225166030037
17.8086361930651,17.6141571347161,0.000139462045206079
17.8086361930651,17.8086361930651,0.000152415790275873
17.8086361930651,18.0031152514141,0.000166096506780332
17.8086361930651,18.1975943097632,0.000180513156337044
17.8086361930651,18.3920733681122,0.000195673581042703
17.8086361930651,18.5865524264613,0.000211584531061518
17.8086361930651,18.7810314848103,0.000228251694895025
17.8086361930651,18.9755105431594,0.000245679731870904
17.8086361930651,19.1699896015084,0.000263872306429081
17.8086361930651,19.3644686598575,0.000282832123822504
17.8086361930651,19.5589477182065,0.000302560966887177
17.8086361930651,19.7534267765556,0.000323059733571102
18.0031152514141,0.5,0
18.0031152514141,0.694479058349046,0
18.0031152514141,0.888958116698092,0
18.0031152514141,1.08343717504714,0
18.0031152514141,1.27791623339618,0
18.0031152514141,1.47239529174523,0
18.0031152514141,1.66687435009428,0
18.0031152514141,1.86135340844332,0
18.0031152514141,2.05583246679237,0
18.0031152514141,2.25031152514141,0
18.0031152514141,2.44479058349046,0
18.0031152514141,2.63926964183951,0
18.0031152514141,2.83374870018855,0
18.0031152514141,3.0282277585376,0
18.0031152514141,3.22270681688665,0
18.0031152514141,3.41718587523569,0
18.0031152514141,3.61166493358474,0
18.0031152514141,3.80614399193378,0
18.0031152514141,4.00062305028283,0
18.0031152514141,4.19510210863188,0
18.0031152514141,4.38958116698092,0
18.0031152514141,4.58406022532997,0
18.0031152514141,4.77853928367901,0
18.0031152514141,4.97301834202806,0
18.0031152514141,5.16749740037711,0
18.0031152514141,5.36197645872615,0
18.0031152514141,5.5564555170752,0
18.0031152514141,5.75093457542424,0
18.0031152514141,5.94541363377329,0
18.0031152514141,6.13989269212234,0
18.0031152514141,6.33437175047138,0
18.0031152514141,6.52885080882043,0
18.0031152514141,6.72332986716947,0
18.0031152514141,6.91780892551852,0
18.0031152514141,7.11228798386757,0
18.0031152514141,7.30676704221661,0
18.0031152514141,7.50124610056566,0
18.0031152514141,7.6957251589147,0
18.0031152514141,7.89020421726375,0
18.0031152514141,8.0846832756128,0
18.0031152514141,8.27916233396184,0
18.0031152514141,8.47364139231089,0
18.0031152514141,8.66812045065993,0
18.0031152514141,8.86259950900898,0
18.0031152514141,9.05707856735803,7.78071365330592e-20
18.0031152514141,9.25155762570707,1.10935649564611e-14
18.0031152514141,9.44603668405612,9.37741932766044e-13
18.0031152514141,9.64051574240516,1.45293743421486e-11
18.0031152514141,9.83499480075421,1.0376712746746e-10
18.0031152514141,10.0294738591033,4.7501411983137e-10
18.0031152514141,10.2239529174523,1.62934311080204e-09
18.0031152514141,10.4184319758013,4.56564089836233e-09
18.0031152514141,10.6129110341504,1.1018441111241e-08
18.0031152514141,10.8073900924994,2.37095309173428e-08
18.0031152514141,11.0018691508485,4.65928441696097e-08
18.0031152514141,11.1963482091975,8.50752942910532e-08
18.0031152514141,11.3908272675466,1.46200587476107e-07
18.0031152514141,11.5853063258956,2.38787685174375e-07
18.0031152514141,11.7797853842447,3.73519837924718e-07
18.0031152514141,11.9742644425937,5.6298367283971e-07
18.0031152514141,12.1687435009428,8.21660572042619e-07
18.0031152514141,12.3632225592918,1.16587454452725e-06
18.0031152514141,12.5577016176409,1.61370205520295e-06
18.0031152514141,12.7521806759899,2.18484994986891e-06
18.0031152514141,12.9466597343389,2.90050782805377e-06
18.0031152514141,13.141138792688,3.78318108423196e-06
18.0031152514141,13.335617851037,4.8565104644437e-06
18.0031152514141,13.5300969093861,6.14508345499192e-06
18.0031152514141,13.7245759677351,7.67424220045547e-06
18.0031152514141,13.9190550260842,9.4698919915962e-06
18.0031152514141,14.1135340844332,1.15583137079078e-05
18.0031152514141,14.3080131427823,1.39659829711953e-05
18.0031152514141,14.5024922011313,1.67193981831585e-05
18.0031152514141,14.6969712594804,1.98449190918714e-05
18.0031152514141,14.8914503178294,2.33686170643025e-05
18.0031152514141,15.0859293761785,2.73161378357564e-05
18.0031152514141,15.2804084345275,3.17125771607054e-05
18.0031152514141,15.4748874928765,3.65823694995113e-05
18.0031152514141,15.6693665512256,4.19491896374573e-05
18.0031152514141,15.8638456095746,4.78358669411989e-05
18.0031152514141,16.0583246679237,5.42643118078407e-05
18.0031152514141,16.2528037262727,6.12554537480693e-05
18.0031152514141,16.4472827846218,6.88291904620646e-05
18.0031152514141,16.6417618429708,7.70043472105595e-05
18.0031152514141,16.8362409013199,8.57986457491323e-05
18.0031152514141,17.0307199596689,9.52286820777313e-05
18.0031152514141,17.225199018018,0.000105309912256157
18.0031152514141,17.419678076367,0.000116056645546755
18.0031152514141,17.6141571347161,0.000127482044165366
18.0031152514141,17.8086361930651,0.000139598128948396
18.0031152514141,18.0031152514141,0.000152415790275873
18.0031152514141,18.1975943097632,0.000165944803626017
18.0031152514141,18.3920733681122,0.000180193849174774
18.0031152514141,18.5865524264613,0.000195170534893045
18.0031152514141,18.7810314848103,0.00021088142263397
18.0031152514141,18.9755105431594,0.000227332056742057
18.0031152514141,19.1699896015084,0.000244526994754517
18.0031152514141,19.3644686598575,0.000262469839802626
18.0031152514141,19.5589477182065,0.000281163274356763
18.0031152514141,19.7534267765556,0.000300609094993031
18.1975943097632,0.5,0
18.1975943097632,0.694479058349046,0
18.1975943097632,0.888958116698092,0
18.1975943097632,1.08343717504714,0
18.1975943097632,1.27791623339618,0
18.1975943097632,1.47239529174523,0
18.1975943097632,1.66687435009428,0
18.1975943097632,1.86135340844332,0
18.1975943097632,2.05583246679237,0
18.1975943097632,2.25031152514141,0
18.1975943097632,2.44479058349046,0
18.1975943097632,2.63926964183951,0
18.1975943097632,2.83374870018855,0
18.1975943097632,3.0282277585376,0
18.1975943097632,3.22270681688665,0
18.1975943097632,3.41718587523569,0
18.1975943097632,3.61166493358474,0
18.1975943097632,3.80614399193378,0
18.1975943097632,4.00062305028283,0
18.1975943097632,4.19510210863188,0
18.1975943097632,4.38958116698092,0
18.1975943097632,4.58406022532997,0
18.1975943097632,4.77853928367901,0
18.1975943097632,4.97301834202806,0
18.1975943097632,5.16749740037711,0
18.1975943097632,5.36197645872615,0
18.1975943097632,5.5564555170752,0
18.1975943097632,5.75093457542424,0
18.1975943097632,5.94541363377329,0
18.1975943097632,6.13989269212234,0
18.1975943097632,6.33437175047138,0
18.1975943097632,6.52885080882043,0
18.1975943097632,6.72332986716947,0
18.1975943097632,6.91780892551852,0
18.1975943097632,7.11228798386757,0
18.1975943097632,7.30676704221661,0
18.1975943097632,7.50124610056566,0
18.1975943097632,7.6957251589147,0
18.1975943097632,7.89020421726375,0
18.1975943097632,8.0846832756128,0
18.1975943097632,8.27916233396184,0
18.1975943097632,8.47364139231089,0
18.1975943097632,8.66812045065993,0
18.1975943097632,8.86259950900898,0
18.1975943097632,9.05707856735803,0
18.1975943097632,9.25155762570707,2.15595140307574e-16
18.1975943097632,9.44603668405612,1.30108651081602e-13
18.1975943097632,9.64051574240516,3.87844539833395e-12
18.1975943097632,9.83499480075421,3.84620338041616e-11
18.1975943097632,10.0294738591033,2.14504035590827e-10
18.1975943097632,10.2239529174523,8.39499402174414e-10
18.1975943097632,10.4184319758013,2.58512279428843e-09
18.1975943097632,10.6129110341504,6.6967187877753e-09
18.1975943097632,10.8073900924994,1.52269233624339e-08
18.1975943097632,11.0018691508485,3.12737437147071e-08
18.1975943097632,11.1963482091975,5.92050942648861e-08
18.1975943097632,11.3908272675466,1.04855291206023e-07
18.1975943097632,11.5853063258956,1.75683218595466e-07
18.1975943097632,11.7797853842447,2.80886043431398e-07
18.1975943097632,11.9742644425937,4.31466039182063e-07
18.1975943097632,12.1687435009428,6.40251072588328e-07
18.1975943097632,12.3632225592918,9.21871566969454e-07
18.1975943097632,12.5577016176409,1.29269831899147e-06
18.1975943097632,12.7521806759899,1.77074650563521e-06
18.1975943097632,12.9466597343389,2.37555168376713e-06
18.1975943097632,13.141138792688,3.12802366706727e-06
18.1975943097632,13.335617851037,4.0502839656531e-06
18.1975943097632,13.5300969093861,5.16549207996564e-06
18.1975943097632,13.7245759677351,6.49766542411102e-06
18.1975943097632,13.9190550260842,8.07149707144206e-06
18.1975943097632,14.1135340844332,9.91217490962188e-06
18.1975943097632,14.3080131427823,1.2045205194951e-05
18.1975943097632,14.5024922011313,1.44962429279651e-05
18.1975943097632,14.6969712594804,1.72909309481851e-05
18.1975943097632,14.8914503178294,2.04547491734523e-05
18.1975943097632,15.0859293761785,2.4012874992142e-05
18.1975943097632,15.2804084345275,2.79900554550851e-05
18.1975943097632,15.4748874928765,3.24104916064326e-05
18.1975943097632,15.6693665512256,3.7297735035613e-05
18.1975943097632,15.8638456095746,4.26745965217882e-05
18.1975943097632,16.0583246679237,4.85630664731113e-05
18.1975943097632,16.2528037262727,5.49842467308352e-05
18.1975943097632,16.4472827846218,6.19582932081827e-05
18.1975943097632,16.6417618429708,6.95043687613562e-05
18.1975943097632,16.8362409013199,7.76406056409607e-05
18.1975943097632,17.0307199596689,8.63840768426211e-05
18.1975943097632,17.225199018018,9.57507756622805e-05
18.1975943097632,17.419678076367,0.000105755602761532
18.1975943097632,17.6141571347161,0.000116412360058737
18.1975943097632,17.8086361930651,0.000127733750780329
18.1975943097632,18.0031152514141,0.000139731385031603
18.1975943097632,18.1975943097632,0.000152415790275873
18.1975943097632,18.3920733681122,0.000165796426143646
18.1975943097632,18.5865524264613,0.000179881703028354
18.1975943097632,18.7810314848103,0.000194679003961196
18.1975943097632,18.9755105431594,0.000210194709294069
18.1975943097632,19.1699896015084,0.000226434223755681
18.1975943097632,19.3644686598575,0.000243402005481447
18.1975943097632,19.5589477182065,0.000261101596652095
18.1975943097632,19.7534267765556,0.00027953565540892
18.3920733681122,0.5,0
18.3920733681122,0.694479058349046,0
18.3920733681122,0.888958116698092,0
18.3920733681122,1.08343717504714,0
18.3920733681122,1.27791623339618,0
18.3920733681122,1.47239529174523,0
18.3920733681122,1.66687435009428,0
18.3920733681122,1.86135340844332,0
18.3920733681122,2.05583246679237,0
18.3920733681122,2.25031152514141,0
18.3920733681122,2.44479058349046,0
18.3920733681122,2.63926964183951,0
18.3920733681122,2.83374870018855,0
18.3920733681122,3.0282277585376,0
18.3920733681122,3.22270681688665,0
18.3920733681122,3.41718587523569,0
18.3920733681122,3.61166493358474,0
18.3920733681122,3.80614399193378,0
18.3920733681122,4.00062305028283,0
18.3920733681122,4.19510210863188,0
18.3920733681122,4.38958116698092,0
18.3920733681122,4.58406022532997,0
18.3920733681122,4.77853928367901,0
18.3920733681122,4.97301834202806,0
18.3920733681122,5.16749740037711,0
18.3920733681122,5.36197645872615,0
18.3920733681122,5.5564555170752,0
18.3920733681122,5.75093457542424,0
18.3920733681122,5.94541363377329,0
18.3920733681122,6.13989269212234,0
18.3920733681122,6.33437175047138,0
18.3920733681122,6.52885080882043,0
18.3920733681122,6.72332986716947,0
18.3920733681122,6.91780892551852,0
18.3920733681122,7.11228798386757,0
18.3920733681122,7.30676704221661,0
18.3920733681122,7.50124610056566,0
18.3920733681122,7.6957251589147,0
18.3920733681122,7.89020421726375,0
18.3920733681122,8.0846832756128,0
18.3920733681122,8.27916233396184,0
18.3920733681122,8.47364139231089,0
18.3920733681122,8.66812045065993,0
18.3920733681122,8.86259950900898,0
18.3920733681122,9.05707856735803,0
18.3920733681122,9.25155762570707,6.56456038218422e-20
18.3920733681122,9.44603668405612,9.39275456323868e-15
18.3920733681122,9.64051574240516,7.96669543078677e-13
18.3920733681122,9.83499480075421,1.23838585019358e-11
18.3920733681122,10.0294738591033,8.87212528230007e-11
18.3920733681122,10.2239529174523,4.07362454359346e-10
18.3920733681122,10.4184319758013,1.40134281656299e-09
18.3920733681122,10.6129110341504,3.93771649161102e-09
18.3920733681122,10.8073900924994,9.52861375895318e-09
18.3920733681122,11.0018691508485,2.05569073791251e-08
18.3920733681122,11.1963482091975,4.04985852342991e-08
18.3920733681122,11.3908272675466,7.41263308846469e-08
18.3920733681122,11.5853063258956,1.27682411355796e-07
18.3920733681122,11.7797853842447,2.09012890771887e-07
18.3920733681122,11.9742644425937,3.27658876337351e-07
18.3920733681122,12.1687435009428,4.94903658774956e-07
18.3920733681122,12.3632225592918,7.23777109807512e-07
18.3920733681122,12.5577016176409,1.02902053622513e-06
18.3920733681122,12.7521806759899,1.42701642128346e-06
18.3920733681122,12.9466597343389,1.93568819981677e-06
18.3920733681122,13.141138792688,2.57437551410799e-06
18.3920733681122,13.335617851037,3.36369038093244e-06
18.3920733681122,13.5300969093861,4.32535945388544e-06
18.3920733681122,13.7245759677351,5.4820571634428e-06
18.3920733681122,13.9190550260842,6.85723402055738e-06
18.3920733681122,14.1135340844332,8.47494382513514e-06
18.3920733681122,14.3080131427823,1.03596729639485e-05
18.3920733681122,14.5024922011313,1.25361744390155e-05
18.3920733681122,14.6969712594804,1.50293087547163e-05
18.3920733681122,14.8914503178294,1.78638933210249e-05
18.3920733681122,15.0859293761785,2.10645616074087e-05
18.3920733681122,15.2804084345275,2.46556329096715e-05
18.3920733681122,15.4748874928765,2.86609932701812e-05
18.3920733681122,15.6693665512256,3.31039878185046e-05
18.3920733681122,15.8638456095746,3.80073245713487e-05
18.3920733681122,16.0583246679237,4.33929895439372e-05
18.3920733681122,16.2528037262727,4.9282172875338e-05
18.3920733681122,16.4472827846218,5.56952055534516e-05
18.3920733681122,16.6417618429708,6.26515062371465e-05
18.3920733681122,16.8362409013199,7.0169537609376e-05
18.3920733681122,17.0307199596689,7.82667716522982e-05
18.3920733681122,17.225199018018,8.69596632100732e-05
18.3920733681122,17.419678076367,9.62636311940805e-05
18.3920733681122,17.6141571347161,0.000106193046786108
18.3920733681122,17.8086361930651,0.000116761228005253
18.3920733681122,18.0031152514141,0.00012798044002182
18.3920733681122,18.1975943097632,0.000139861900624689
18.3920733681122,18.3920733681122,0.000152415790275873
18.3920733681122,18.5865524264613,0.000165651266216254
18.3920733681122,18.7810314848103,0.000179576480118505
18.3920733681122,18.9755105431594,0.000194198598816334
18.3920733681122,19.1699896015084,0.0002095238276726
18.3920733681122,19.3644686598575,0.0002255574361821
18.3920733681122,19.5589477182065,0.000242303785437375
18.3920733681122,19.7534267765556,0.000259766357117517
18.5865524264613,0.5,0
18.5865524264613,0.694479058349046,0
18.5865524264613,0.888958116698092,0
18.5865524264613,1.08343717504714,0
18.5865524264613,1.27791623339618,0
18.5865524264613,1.47239529174523,0
18.5865524264613,1.66687435009428,0
18.5865524264613,1.86135340844332,0
18.5865524264613,2.05583246679237,0
18.5865524264613,2.25031152514141,0
18.5865524264613,2.44479058349046,0
18.5865524264613,2.63926964183951,0
18.5865524264613,2.83374870018855,0
18.5865524264613,3.0282277585376,0
18.5865524264613,3.22270681688665,0
18.5865524264613,3.41718587523569,0
18.5865524264613,3.61166493358474,0
18.5865524264613,3.80614399193378,0
18.5865524264613,4.00062305028283,0
18.5865524264613,4.19510210863188,0
18.5865524264613,4.38958116698092,0
18.5865524264613,4.58406022532997,0
18.5865524264613,4.77853928367901,0
18.5865524264613,4.97301834202806,0
18.5865524264613,5.16749740037711,0
18.5865524264613,5.36197645872615,0
18.5865524264613,5.5564555170752,0
18.5865524264613,5.75093457542424,0
18.5865524264613,5.94541363377329,0
18.5865524264613,6.13989269212234,0
18.5865524264613,6.33437175047138,0
18.5865524264613,6.52885080882043,0
18.5865524264613,6.72332986716947,0
18.5865524264613,6.91780892551852,0
18.5865524264613,7.11228798386757,0
18.5865524264613,7.30676704221661,0
18.5865524264613,7.50124610056566,0
18.5865524264613,7.6957251589147,0
18.5865524264613,7.89020421726375,0
18.5865524264613,8.0846832756128,0
18.5865524264613,8.27916233396184,0
18.5865524264613,8.47364139231089,0
18.5865524264613,8.66812045065993,0
18.5865524264613,8.86259950900898,0
18.5865524264613,9.05707856735803,0
18.5865524264613,9.25155762570707,0
18.5865524264613,9.44603668405612,1.82541162005519e-16
18.5865524264613,9.64051574240516,1.10535314659563e-13
18.5865524264613,9.83499480075421,3.3057252080786e-12
18.5865524264613,10.0294738591033,3.2885171908569e-11
18.5865524264613,10.2239529174523,1.83954301062219e-10
18.5865524264613,10.4184319758013,7.22024998262605e-10
18.5865524264613,10.6129110341504,2.22958416715614e-09
18.5865524264613,10.8073900924994,5.79124089667614e-09
18.5865524264613,11.0018691508485,1.32022204202118e-08
18.5865524264613,11.1963482091975,2.71831951450558e-08
18.5865524264613,11.3908272675466,5.15855565838135e-08
18.5865524264613,11.5853063258956,9.15740261767899e-08
18.5865524264613,11.7797853842447,1.53777014723071e-07
18.5865524264613,11.9742644425937,2.46398707712347e-07
18.5865524264613,12.1687435009428,3.79290078433838e-07
18.5865524264613,12.3632225592918,5.63978711692526e-07
18.5865524264613,12.5577016176409,8.13659392965187e-07
18.5865524264613,12.7521806759899,1.1431488997728e-06
18.5865524264613,12.9466597343389,1.56880938941849e-06
18.5865524264613,13.141138792688,2.10844529638509e-06
18.5865524264613,13.335617851037,2.78117882437533e-06
18.5865524264613,13.5300969093861,3.60730902775167e-06
18.5865524264613,13.7245759677351,4.60815920029192e-06
18.5865524264613,13.9190550260842,5.80591688880616e-06
18.5865524264613,14.1135340844332,7.22347037599996e-06
18.5865524264613,14.3080131427823,8.88424497034399e-06
18.5865524264613,14.5024922011313,1.08120419299578e-05
18.5865524264613,14.6969712594804,1.30308823536017e-05
18.5865524264613,14.8914503178294,1.55648579089499e-05
18.5865524264613,15.0859293761785,1.84379898452129e-05
18.5865524264613,15.2804084345275,2.1674097358562e-05
18.5865524264613,15.4748874928765,2.529667604638e-05
18.5865524264613,15.6693665512256,2.93287868995316e-05
18.5865524264613,15.8638456095746,3.37929560386291e-05
18.5865524264613,16.0583246679237,3.87110851975977e-05
18.5865524264613,16.2528037262727,4.41043727921855e-05
18.5865524264613,16.4472827846218,4.99932452785412e-05
18.5865524264613,16.6417618429708,5.63972984037182e-05
18.5865524264613,16.8362409013199,6.33352478721766e-05
18.5865524264613,17.0307199596689,7.08248888964388e-05
18.5865524264613,17.225199018018,7.88830640627339e-05
18.5865524264613,17.419678076367,8.75256389206806e-05
18.5865524264613,17.6141571347161,9.67674846971527e-05
18.5865524264613,17.8086361930651,0.000106622467536024
18.5865524264613,18.0031152514141,0.000117103443675431
18.5865524264613,18.1975943097632,0.000128222259990695
18.5865524264613,18.3920733681122,0.00013998975935259
18.5865524264613,18.5865524264613,0.000152415790275873
18.5865524264613,18.7810314848103,0.00016550922036083
18.5865524264613,18.9755105431594,0.000179277953060117
18.5865524264613,19.1699896015084,0.000193728947333609
18.5865524264613,19.3644686598575,0.000208868239784686
18.5865524264613,19.5589477182065,0.000224700968902003
18.5865524264613,19.7534267765556,0.00024123140106065
18.7810314848103,0.5,0
18.7810314848103,0.694479058349046,0
18.7810314848103,0.888958116698092,0
18.7810314848103,1.08343717504714,0
18.7810314848103,1.27791623339618,0
18.7810314848103,1.47239529174523,0
18.7810314848103,1.66687435009428,0
18.7810314848103,1.86135340844332,0
18.7810314848103,2.05583246679237,0
18.7810314848103,2.25031152514141,0
18.7810314848103,2.44479058349046,0
18.7810314848103,2.63926964183951,0
18.7810314848103,2.83374870018855,0
18.7810314848103,3.0282277585376,0
18.7810314848103,3.22270681688665,0
18.7810314848103,3.41718587523569,0
18.7810314848103,3.61166493358474,0
18.7810314848103,3.80614399193378,0
18.7810314848103,4.00062305028283,0
18.7810314848103,4.19510210863188,0
18.7810314848103,4.38958116698092,0
18.7810314848103,4.58406022532997,0
18.7810314848103,4.77853928367901,0
18.7810314848103,4.97301834202806,0
18.7810314848103,5.16749740037711,0
18.7810314848103,5.36197645872615,0
18.7810314848103,5.5564555170752,0
18.7810314848103,5.75093457542424,0
18.7810314848103,5.94541363377329,0
18.7810314848103,6.13989269212234,0
18.7810314848103,6.33437175047138,0
18.7810314848103,6.52885080882043,0
18.7810314848103,6.72332986716947,0
18.7810314848103,6.91780892551852,0
18.7810314848103,7.11228798386757,0
18.7810314848103,7.30676704221661,0
18.7810314848103,7.50124610056566,0
18.7810314848103,7.6957251589147,0
18.7810314848103,7.89020421726375,0
18.7810314848103,8.0846832756128,0
18.7810314848103,8.27916233396184,0
18.7810314848103,8.47364139231089,0
18.7810314848103,8.66812045065993,0
18.7810314848103,8.86259950900898,0
18.7810314848103,9.05707856735803,0
18.7810314848103,9.25155762570707,0
18.7810314848103,9.44603668405612,5.55811452201428e-20
18.7810314848103,9.64051574240516,7.97972365816369e-15
18.7810314848103,9.83499480075421,6.79027373234396e-13
18.7810314848103,10.0294738591033,1.05882418439215e-11
18.7810314848103,10.2239529174523,7.60855431342625e-11
18.7810314848103,10.4184319758013,3.50358647831354e-10
18.7810314848103,10.6129110341504,1.20861251290263e-09
18.7810314848103,10.8073900924994,3.4052892929239e-09
18.7810314848103,11.0018691508485,8.2616071645254e-09
18.7810314848103,11.1963482091975,1.78681014324107e-08
18.7810314848103,11.3908272675466,3.52865253591422e-08
18.7810314848103,11.5853063258956,6.47372820841512e-08
18.7810314848103,11.7797853842447,1.11761500090391e-07
18.7810314848103,11.9742644425937,1.83350178429187e-07
18.7810314848103,12.1687435009428,2.88036020496842e-07
18.7810314848103,12.3632225592918,4.35946365164911e-07
18.7810314848103,12.5577016176409,6.38817884083403e-07
18.7810314848103,12.7521806759899,9.09975418508404e-07
18.7810314848103,12.9466597343389,1.26427851385807e-06
18.7810314848103,13.141138792688,1.71803994333632e-06
18.7810314848103,13.335617851037,2.2889208739716e-06
18.7810314848103,13.5300969093861,2.99580740031954e-06
18.7810314848103,13.7245759677351,3.85867302735743e-06
18.7810314848103,13.9190550260842,4.89843138929981e-06
18.7810314848103,14.1135340844332,6.13678309864587e-06
18.7810314848103,14.3080131427823,7.59606017235597e-06
18.7810314848103,14.5024922011313,9.29907101240689e-06
18.7810314848103,14.6969712594804,1.12689484503535e-05
18.7810314848103,14.8914503178294,1.35290029170726e-05
18.7810314848103,15.0859293761785,1.610258238104e-05
18.7810314848103,15.2804084345275,1.90129403182171e-05
18.7810314848103,15.4748874928765,2.22831126374604e-05
18.7810314848103,15.6693665512256,2.59358041882714e-05
18.7810314848103,15.8638456095746,2.99932852219012e-05
18.7810314848103,16.0583246679237,3.44772979602286e-05
18.7810314848103,16.2528037262727,3.94089732466312e-05
18.7810314848103,16.4472827846218,4.48087571059613e-05
18.7810314848103,16.6417618429708,5.06963469232493e-05
18.7810314848103,16.8362409013199,5.70906368593779e-05
18.7810314848103,17.0307199596689,6.40096720533136e-05
18.7810314848103,17.225199018018,7.14706111113461e-05
18.7810314848103,17.419678076367,7.9489696351224e-05
18.7810314848103,17.6141571347161,8.8082231250389e-05
18.7810314848103,17.8086361930651,9.72625645403151e-05
18.7810314848103,18.0031152514141,0.000107044080391107
18.7810314848103,18.1975943097632,0.000117439194140171
18.7810314848103,18.3920733681122,0.000128459353034273
18.7810314848103,18.5865524264613,0.000140115041474368
18.7810314848103,18.7810314848103,0.000152415790275873
18.7810314848103,18.9755105431594,0.000165370189482804
18.7810314848103,19.1699896015084,0.000178985904301311
18.7810314848103,19.3644686598575,0.000193269693746231
18.7810314848103,19.5589477182065,0.000208227431622508
18.7810314848103,19.7534267765556,0.000223864129491481
18.9755105431594,0.5,0
18.9755105431594,0.694479058349046,0
18.9755105431594,0.888958116698092,0
18.9755105431594,1.08343717504714,0
18.9755105431594,1.27791623339618,0
18.9755105431594,1.47239529174523,0
18.9755105431594,1.66687435009428,0
18.9755105431594,1.86135340844332,0
18.9755105431594,2.05583246679237,0
18.9755105431594,2.25031152514141,0
18.9755105431594,2.44479058349046,0
18.9755105431594,2.63926964183951,0
18.9755105431594,2.83374870018855,0
18.9755105431594,3.0282277585376,0
18.9755105431594,3.22270681688665,0
18.9755105431594,3.41718587523569,0
18.9755105431594,3.61166493358474,0
18.9755105431594,3.80614399193378,0
18.9755105431594,4.00062305028283,0
18.9755105431594,4.19510210863188,0
18.9755105431594,4.38958116698092,0
18.9755105431594,4.58406022532997,0
18.9755105431594,4.77853928367901,0
18.9755105431594,4.97301834202806,0
18.9755105431594,5.16749740037711,0
18.9755105431594,5.36197645872615,0
18.9755105431594,5.5564555170752,0
18.9755105431594,5.75093457542424,0
18.9755105431594,5.94541363377329,0
18.9755105431594,6.13989269212234,0
18.9755105431594,6.33437175047138,0
18.9755105431594,6.52885080882043,0
18.9755105431594,6.72332986716947,0
18.9755105431594,6.91780892551852,0
18.9755105431594,7.11228798386757,0
18.9755105431594,7.30676704221661,0
18.9755105431594,7.50124610056566,0
18.9755105431594,7.6957251589147,0
18.9755105431594,7.89020421726375,0
18.9755105431594,8.0846832756128,0
18.9755105431594,8.27916233396184,0
18.9755105431594,8.47364139231089,0
18.9755105431594,8.66812045065993,0
18.9755105431594,8.86259950900898,0
18.9755105431594,9.05707856735803,0
18.9755105431594,9.25155762570707,0
18.9755105431594,9.44603668405612,0
18.9755105431594,9.64051574240516,1.55079962883841e-16
18.9755105431594,9.83499480075421,9.42128452317483e-14
18.9755105431594,10.0294738591033,2.82640648447439e-12
18.9755105431594,10.2239529174523,2.82016550275589e-11
18.9755105431594,10.4184319758013,1.58212863000052e-10
18.9755105431594,10.6129110341504,6.22723031948017e-10
18.9755105431594,10.8073900924994,1.92811724974727e-09
18.9755105431594,11.0018691508485,5.02118760334015e-09
18.9755105431594,11.1963482091975,1.14753940975058e-08
18.9755105431594,11.3908272675466,2.36847904508073e-08
18.9755105431594,11.5853063258956,4.50515854242277e-08
18.9755105431594,11.7797853842447,8.01555235851225e-08
18.9755105431594,11.9742644425937,1.34896192209285e-07
18.9755105431594,12.1687435009428,2.16602412906887e-07
18.9755105431594,12.3632225592918,3.34105695329955e-07
18.9755105431594,12.5577016176409,4.97777122804173e-07
18.9755105431594,12.7521806759899,7.19528931223197e-07
18.9755105431594,12.9466597343389,1.01278343442144e-06
18.9755105431594,13.141138792688,1.3924128869294e-06
18.9755105431594,13.335617851037,1.87465442553951e-06
18.9755105431594,13.5300969093861,2.47700446833812e-06
18.9755105431594,13.7245759677351,3.2180969454977e-06
18.9755105431594,13.9190550260842,4.11756955475171e-06
18.9755105431594,14.1135340844332,5.19592193128507e-06
18.9755105431594,14.3080131427823,6.47436924202284e-06
18.9755105431594,14.5024922011313,7.97469429376271e-06
18.9755105431594,14.6969712594804,9.71910081057577e-06
18.9755105431594,14.8914503178294,1.17300701084196e-05
18.9755105431594,15.0859293761785,1.40302229880125e-05
18.9755105431594,15.2804084345275,1.6642188289911e-05
18.9755105431594,15.4748874928765,1.95884792138786e-05
18.9755105431594,15.6693665512256,2.28913782006167e-05
18.9755105431594,15.8638456095746,2.65728309082535e-05
18.9755105431594,16.0583246679237,3.0654349587632e-05
18.9755105431594,16.2528037262727,3.5156925967396e-05
18.9755105431594,16.4472827846218,4.01009535994867e-05
18.9755105431594,16.6417618429708,4.55061594849065e-05
18.9755105431594,16.8362409013199,5.13915446953395e-05
18.9755105431594,17.0307199596689,5.77753336252802e-05
18.9755105431594,17.225199018018,6.46749314486774e-05
18.9755105431594,17.419678076367,7.21068893108882e-05
18.9755105431594,17.6141571347161,8.00868767583276e-05
18.9755105431594,17.8086361930651,8.86296608921853e-05
18.9755105431594,18.0031152514141,9.77490917268443e-05
18.9755105431594,18.1975943097632,0.000107458093236253
18.9755105431594,18.3920733681122,0.000117768659580831
18.9755105431594,18.5865524264613,0.000128691856022084
18.9755105431594,18.7810314848103,0.000140237824050749
18.9755105431594,18.9755105431594,0.000152415790275873
18.9755105431594,19.1699896015084,0.000165234078645959
18.9755105431594,19.3644686598575,0.000178700125598376
18.9755105431594,19.5589477182065,0.000192820497759013
18.9755105431594,19.7534267765556,0.000207600911840233
19.1699896015084,0.5,0
19.1699896015084,0.694479058349046,0
19.1699896015084,0.888958116698092,0
19.1699896015084,1.08343717504714,0
19.1699896015084,1.27791623339618,0
19.1699896015084,1.47239529174523,0
19.1699896015084,1.66687435009428,0
19.1699896015084,1.86135340844332,0
19.1699896015084,2.05583246679237,0
19.1699896015084,2.25031152514141,0
19.1699896015084,2.44479058349046,0
19.1699896015084,2.63926964183951,0
19.1699896015084,2.83374870018855,0
19.1699896015084,3.0282277585376,0
19.1699896015084,3.22270681688665,0
19.1699896015084,3.41718587523569,0
19.1699896015084,3.61166493358474,0
19.1699896015084,3.80614399193378,0
19.1699896015084,4.00062305028283,0
19.1699896015084,4.19510210863188,0
19.1699896015084,4.38958116698092,0
19.1699896015084,4.58406022532997,0
19.1699896015084,4.77853928367901,0
19.1699896015084,4.97301834202806,0
19.1699896015084,5.16749740037711,0
19.1699896015084,5.36197645872615,0
19.1699896015084,5.5564555170752,0
19.1699896015084,5.75093457542424,0
19.1699896015084,5.94541363377329,0
19.1699896015084,6.13989269212234,0
19.1699896015084,6.33437175047138,0
19.1699896015084,6.52885080882043,0
19.1699896015084,6.72332986716947,0
19.1699896015084,6.91780892551852,0
19.1699896015084,7.11228798386757,0
19.1699896015084,7.30676704221661,0
19.1699896015084,7.50124610056566,0
19.1699896015084,7.6957251589147,0
19.1699896015084,7.89020421726375,0
19.1699896015084,8.0846832756128,0
19.1699896015084,8.27916233396184,0
19.1699896015084,8.47364139231089,0
19.1699896015084,8.66812045065993,0
19.1699896015084,8.86259950900898,0
19.1699896015084,9.05707856735803,0
19.1699896015084,9.25155762570707,0
19.1699896015084,9.44603668405612,0
19.1699896015084,9.64051574240516,4.72196070359146e-20
19.1699896015084,9.83499480075421,6.80137811444335e-15
19.1699896015084,10.0294738591033,5.80570752267896e-13
19.1699896015084,10.2239529174523,9.08026099607575e-12
19.1699896015084,10.4184319758013,6.5438598296834e-11
19.1699896015084,10.6129110341504,3.02172916411118e-10
19.1699896015084,10.8073900924994,1.0451933901918e-09
19.1699896015084,11.0018691508485,2.95249268481131e-09
19.1699896015084,11.1963482091975,7.18100403372792e-09
19.1699896015084,11.3908272675466,1.55685244476267e-08
19.1699896015084,11.5853063258956,3.08170351706622e-08
19.1699896015084,11.7797853842447,5.66650933411515e-08
19.1699896015084,11.9742644425937,9.80393644976219e-08
19.1699896015084,12.1687435009428,1.61178162918911e-07
19.1699896015084,12.3632225592918,2.53722626506713e-07
19.1699896015084,12.5577016176409,3.84773614410881e-07
19.1699896015084,12.7521806759899,5.64914451126433e-07
19.1699896015084,12.9466597343389,8.06201212964636e-07
19.1699896015084,13.141138792688,1.12212338046782e-06
19.1699896015084,13.335617851037,1.52753841351777e-06
19.1699896015084,13.5300969093861,2.03858420854095e-06
19.1699896015084,13.7245759677351,2.67257353614544e-06
19.1699896015084,13.9190550260842,3.44787449578175e-06
19.1699896015084,14.1135340844332,4.38378081739843e-06
19.1699896015084,14.3080131427823,5.50037553567711e-06
19.1699896015084,14.5024922011313,6.81839119855108e-06
19.1699896015084,14.6969712594804,8.35906937836285e-06
19.1699896015084,14.8914503178294,1.01440218539213e-05
19.1699896015084,15.0859293761785,1.21950954414338e-05
19.1699896015084,15.2804084345275,1.4534242083263e-05
19.1699896015084,15.4748874928765,1.71833954631095e-05
19.1699896015084,15.6693665512256,2.01643551087829e-05
19.1699896015084,15.8638456095746,2.34986786710745e-05
19.1699896015084,16.0583246679237,2.72075828294723e-05
19.1699896015084,16.2528037262727,3.13118530714513e-05
19.1699896015084,16.4472827846218,3.58317624198609e-05
19.1699896015084,16.6417618429708,4.07869990400394e-05
19.1699896015084,16.8362409013199,4.6196602541955e-05
19.1699896015084,17.0307199596689,5.20789087000525e-05
19.1699896015084,17.225199018018,5.84515022417287e-05
19.1699896015084,17.419678076367,6.5331177301745e-05
19.1699896015084,17.6141571347161,7.27339051018704e-05
19.1699896015084,17.8086361930651,8.06748083902478e-05
19.1699896015084,18.0031152514141,8.91681421612865e-05
19.1699896015084,18.1975943097632,9.82272801723758e-05
19.1699896015084,18.3920733681122,0.00010786470677669
19.1699896015084,18.5865524264613,0.000118092013600357
19.1699896015084,18.7810314848103,0.000128919900605969
19.1699896015084,18.9755105431594,0.000140358181101774
19.1699896015084,19.1699896015084,0.000152415790275873
19.1699896015084,19.3644686598575,0.000165100796856673
19.1699896015084,19.5589477182065,0.000178420417523969
19.1699896015084,19.7534267765556,0.000192381033718797
19.3644686598575,0.5,0
19.3644686598575,0.694479058349046,0
19.3644686598575,0.888958116698092,0
19.3644686598575,1.08343717504714,0
19.3644686598575,1.27791623339618,0
19.3644686598575,1.47239529174523,0
19.3644686598575,1.66687435009428,0
19.3644686598575,1.86135340844332,0
19.3644686598575,2.05583246679237,0
19.3644686598575,2.25031152514141,0
19.3644686598575,2.44479058349046,0
19.3644686598575,2.63926964183951,0
19.3644686598575,2.83374870018855,0
19.3644686598575,3.0282277585376,0
19.3644686598575,3.22270681688665,0
19.3644686598575,3.41718587523569,0
19.3644686598575,3.61166493358474,0
19.3644686598575,3.80614399193378,0
19.3644686598575,4.00062305028283,0
19.3644686598575,4.19510210863188,0
19.3644686598575,4.38958116698092,0
19.3644686598575,4.58406022532997,0
19.3644686598575,4.77853928367901,0
19.3644686598575,4.97301834202806,0
19.3644686598575,5.16749740037711,0
19.3644686598575,5.36197645872615,0
19.3644686598575,5.5564555170752,0
19.3644686598575,5.75093457542424,0
19.3644686598575,5.94541363377329,0
19.3644686598575,6.13989269212234,0
19.3644686598575,6.33437175047138,0
19.3644686598575,6.52885080882043,0
19.3644686598575,6.72332986716947,0
19.3644686598575,6.91780892551852,0
19.3644686598575,7.11228798386757,0
19.3644686598575,7.30676704221661,0
19.3644686598575,7.50124610056566,0
19.3644686598575,7.6957251589147,0
19.3644686598575,7.89020421726375,0
19.3644686598575,8.0846832756128,0
19.3644686598575,8.27916233396184,0
19.3644686598575,8.47364139231089,0
19.3644686598575,8.66812045065993,0
19.3644686598575,8.86259950900898,0
19.3644686598575,9.05707856735803,0
19.3644686598575,9.25155762570707,0
19.3644686598575,9.44603668405612,0
19.3644686598575,9.64051574240516,0
19.3644686598575,9.83499480075421,1.32179698286662e-16
19.3644686598575,10.0294738591033,8.05523084716893e-14
19.3644686598575,10.2239529174523,2.42386875350443e-12
19.3644686598575,10.4184319758013,2.42552881747558e-11
19.3644686598575,10.6129110341504,1.36453438561882e-10
19.3644686598575,10.8073900924994,5.3852329838052e-10
19.3644686598575,11.0018691508485,1.67173816543774e-09
19.3644686598575,11.1963482091975,4.36442543389339e-09
19.3644686598575,11.3908272675466,9.99854149188534e-09
19.3644686598575,11.5853063258956,2.06848085183652e-08
19.3644686598575,11.7797853842447,3.9434035706231e-08
19.3644686598575,11.9742644425937,7.03139863629587e-08
19.3644686598575,12.1687435009428,1.1858357941793e-07
19.3644686598575,12.3632225592918,1.90798820979508e-07
19.3644686598575,12.5577016176409,2.94887321606036e-07
19.3644686598575,12.7521806759899,4.40190384644119e-07
19.3644686598575,12.9466597343389,6.37473370507243e-07
19.3644686598575,13.141138792688,8.9890633959027e-07
19.3644686598575,13.335617851037,1.23801788224516e-06
19.3644686598575,13.5300969093861,1.6696256090955e-06
19.3644686598575,13.7245759677351,2.20974705860209e-06
19.3644686598575,13.9190550260842,2.87549484101621e-06
19.3644686598575,14.1135340844332,3.68495973381482e-06
19.3644686598575,14.3080131427823,4.65708522147946e-06
19.3644686598575,14.5024922011313,5.81153667221235e-06
19.3644686598575,14.6969712594804,7.16856799822875e-06
19.3644686598575,14.8914503178294,8.74888827979796e-06
19.3644686598575,15.0859293761785,1.05735304651586e-05
19.3644686598575,15.2804084345275,1.26637239024494e-05
19.3644686598575,15.4748874928765,1.5040772125239e-05
19.3644686598575,15.6693665512256,1.77259370060195e-05
19.3644686598575,15.8638456095746,2.07403301154465e-05
19.3644686598575,16.0583246679237,2.41048118804254e-05
19.3644686598575,16.2528037262727,2.78398989211993e-05
19.3644686598575,16.4472827846218,3.19656797651803e-05
19.3644686598575,16.6417618429708,3.65017389814932e-05
19.3644686598575,16.8362409013199,4.14670896527844e-05
19.3644686598575,17.0307199596689,4.68801139972503e-05
19.3644686598575,17.225199018018,5.27585118714862e-05
19.3644686598575,17.419678076367,5.91192568210874e-05
19.3644686598575,17.6141571347161,6.59785592985028e-05
19.3644686598575,17.8086361930651,7.33518366341673e-05
19.3644686598575,18.0031152514141,8.12536893253031e-05
19.3644686598575,18.1975943097632,8.96978831950961e-05
19.3644686598575,18.3920733681122,9.86973369714736e-05
19.3644686598575,18.5865524264613,0.000108264114837981
19.3644686598575,18.7810314848103,0.000118409423517888
19.3644686598575,18.9755105431594,0.000129143613465552
19.3644686598575,19.1699896015084,0.000140476183755202
19.3644686598575,19.3644686598575,0.000152415790275873
19.3644686598575,19.5589477182065,0.000164970256861443
19.3644686598575,19.7534267765556,0.000178146589006106
19.5589477182065,0.5,0
19.5589477182065,0.694479058349046,0
19.5589477182065,0.888958116698092,0
19.5589477182065,1.08343717504714,0
19.5589477182065,1.27791623339618,0
19.5589477182065,1.47239529174523,0
19.5589477182065,1.66687435009428,0
19.5589477182065,1.86135340844332,0
19.5589477182065,2.05583246679237,0
19.5589477182065,2.25031152514141,0
19.5589477182065,2.44479058349046,0
19.5589477182065,2.63926964183951,0
19.5589477182065,2.83374870018855,0
19.5589477182065,3.0282277585376,0
19.5589477182065,3.22270681688665,0
19.5589477182065,3.41718587523569,0
19.5589477182065,3.61166493358474,0
19.5589477182065,3.80614399193378,0
19.5589477182065,4.00062305028283,0
19.5589477182065,4.19510210863188,0
19.5589477182065,4.38958116698092,0
19.5589477182065,4.58406022532997,0
19.5589477182065,4.77853928367901,0
19.5589477182065,4.97301834202806,0
19.5589477182065,5.16749740037711,0
19.5589477182065,5.36197645872615,0
19.5589477182065,5.5564555170752,0
19.5589477182065,5.75093457542424,0
19.5589477182065,5.94541363377329,0
19.5589477182065,6.13989269212234,0
19.5589477182065,6.33437175047138,0
19.5589477182065,6.52885080882043,0
19.5589477182065,6.72332986716947,0
19.5589477182065,6.91780892551852,0
19.5589477182065,7.11228798386757,0
19.5589477182065,7.30676704221661,0
19.5589477182065,7.50124610056566,0
19.5589477182065,7.6957251589147,0
19.5589477182065,7.89020421726375,0
19.5589477182065,8.0846832756128,0
19.5589477182065,8.27916233396184,0
19.5589477182065,8.47364139231089,0
19.5589477182065,8.66812045065993,0
19.5589477182065,8.86259950900898,0
19.5589477182065,9.05707856735803,0
19.5589477182065,9.25155762570707,0
19.5589477182065,9.44603668405612,0
19.5589477182065,9.64051574240516,0
19.5589477182065,9.83499480075421,4.02468074866453e-20
19.5589477182065,10.0294738591033,5.81520180777472e-15
19.5589477182065,10.2239529174523,4.97885676865905e-13
19.5589477182065,10.4184319758013,7.80962489423362e-12
19.5589477182065,10.6129110341504,5.64386585449108e-11
19.5589477182065,10.8073900924994,2.6131546012989e-10
19.5589477182065,11.0018691508485,9.06215470493781e-10
19.5589477182065,11.1963482091975,2.56631203311397e-09
19.5589477182065,11.3908272675466,6.25682797249025e-09
19.5589477182065,11.5853063258956,1.35965715120637e-08
19.5589477182065,11.7797853842447,2.69744128610964e-08
19.5589477182065,11.9742644425937,4.97077234635525e-08
19.5589477182065,12.1687435009428,8.61837430366463e-08
19.5589477182065,12.3632225592918,1.41977197021306e-07
19.5589477182065,12.5577016176409,2.23939869350397e-07
19.5589477182065,12.7521806759899,3.40260003059774e-07
19.5589477182065,12.9466597343389,5.00491229165193e-07
19.5589477182065,13.141138792688,7.15552167115836e-07
19.5589477182065,13.335617851037,9.97698903927903e-07
19.5589477182065,13.5300969093861,1.3604732794165e-06
19.5589477182065,13.7245759677351,1.81863033196642e-06
19.5589477182065,13.9190550260842,2.38804844775556e-06
19.5589477182065,14.1135340844332,3.08562575938538e-06
19.5589477182065,14.3080131427823,3.92916620551729e-06
19.5589477182065,14.5024922011313,4.93725843269016e-06
19.5589477182065,14.6969712594804,6.12915042819474e-06
19.5589477182065,14.8914503178294,7.52462244601867e-06
19.5589477182065,15.0859293761785,9.143860447576e-06
19.5589477182065,15.2804084345275,1.10073319409312e-05
19.5589477182065,15.4748874928765,1.31356657777958e-05
19.5589477182065,15.6693665512256,1.55495371643142e-05
19.5589477182065,15.8638456095746,1.82695588643056e-05
19.5589477182065,16.0583246679237,2.13161793246831e-05
19.5589477182065,16.2528037262727,2.47095882330602e-05
19.5589477182065,16.4472827846218,2.8469629826698e-05
19.5589477182065,16.6417618429708,3.26157241087001e-05
19.5589477182065,16.8362409013199,3.71667959899434e-05
19.5589477182065,17.0307199596689,4.21412122614969e-05
19.5589477182065,17.225199018018,4.75567262099467e-05
19.5589477182065,17.419678076367,5.34304296147468e-05
19.5589477182065,17.6141571347161,5.97787118101808e-05
19.5589477182065,17.8086361930651,6.66172254525165e-05
19.5589477182065,18.0031152514141,7.39608586034603e-05
19.5589477182065,18.1975943097632,8.18237127221337e-05
19.5589477182065,18.3920733681122,9.02190861478415e-05
19.5589477182065,18.5865524264613,9.91594626533184e-05
19.5589477182065,18.7810314848103,0.000108656504651586
19.5589477182065,18.9755105431594,0.000118721050647859
19.5589477182065,19.1699896015084,0.000129363116540032
19.5589477182065,19.3644686598575,0.000140591900386325
19.5589477182065,19.5589477182065,0.000152415790275873
19.5589477182065,19.7534267765556,0.00016484237495676
19.7534267765556,0.5,0
19.7534267765556,0.694479058349046,0
19.7534267765556,0.888958116698092,0
19.7534267765556,1.08343717504714,0
19.7534267765556,1.27791623339618,0
19.7534267765556,1.47239529174523,0
19.7534267765556,1.66687435009428,0
19.7534267765556,1.86135340844332,0
19.7534267765556,2.05583246679237,0
19.7534267765556,2.25031152514141,0
19.7534267765556,2.44479058349046,0
19.7534267765556,2.63926964183951,0
19.7534267765556,2.83374870018855,0
19.7534267765556,3.0282277585376,0
19.7534267765556,3.22270681688665,0
19.7534267765556,3.41718587523569,0
19.7534267765556,3.61166493358474,0
19.7534267765556,3.80614399193378,0
19.7534267765556,4.00062305028283,0
19.7534267765556,4.19510210863188,0
19.7534267765556,4.38958116698092,0
19.7534267765556,4.58406022532997,0
19.7534267765556,4.77853928367901,0
19.7534267765556,4.97301834202806,0
19.7534267765556,5.16749740037711,0
19.7534267765556,5.36197645872615,0
19.7534267765556,5.5564555170752,0
19.7534267765556,5.75093457542424,0
19.7534267765556,5.94541363377329,0
19.7534267765556,6.13989269212234,0
19.7534267765556,6.33437175047138,0
19.7534267765556,6.52885080882043,0
19.7534267765556,6.72332986716947,0
19.7534267765556,6.91780892551852,0
19.7534267765556,7.11228798386757,0
19.7534267765556,7.30676704221661,0
19.7534267765556,7.50124610056566,0
19.7534267765556,7.6957251589147,0
19.7534267765556,7.89020421726375,0
19.7534267765556,8.0846832756128,0
19.7534267765556,8.27916233396184,0
19.7534267765556,8.47364139231089,0
19.7534267765556,8.66812045065993,0
19.7534267765556,8.86259950900898,0
19.7534267765556,9.05707856735803,0
19.7534267765556,9.25155762570707,0
19.7534267765556,9.44603668405612,0
19.7534267765556,9.64051574240516,0
19.7534267765556,9.83499480075421,0
19.7534267765556,10.0294738591033,1.13014099127257e-16
19.7534267765556,10.2239529174523,6.9080022494884e-14
19.7534267765556,10.4184319758013,2.08468740776329e-12
19.7534267765556,10.6129110341504,2.09193956293788e-11
19.7534267765556,10.8073900924994,1.18003272786998e-10
19.7534267765556,11.0018691508485,4.66916600117613e-10
19.7534267765556,11.1963482091975,1.45307786611941e-09
19.7534267765556,11.3908272675466,3.80273552422112e-09
19.7534267765556,11.5853063258956,8.73209820674304e-09
19.7534267765556,11.7797853842447,1.81055887380847e-08
19.7534267765556,11.9742644425937,3.45923041216215e-08
19.7534267765556,12.1687435009428,6.1811116010799e-08
19.7534267765556,12.3632225592918,1.04456856397981e-07
19.7534267765556,12.5577016176409,1.68402257341564e-07
19.7534267765556,12.7521806759899,2.60772457346341e-07
19.7534267765556,12.9466597343389,3.89990778670886e-07
19.7534267765556,13.141138792688,5.65796037527301e-07
19.7534267765556,13.335617851037,7.99232852067625e-07
19.7534267765556,13.5300969093861,1.10261727844578e-06
19.7534267765556,13.7245759677351,1.48948067144217e-06
19.7534267765556,13.9190550260842,1.97449498090816e-06
19.7534267765556,14.1135340844332,2.57338280824158e-06
19.7534267765556,14.3080131427823,3.30281550513049e-06
19.7534267765556,14.5024922011313,4.18030244159971e-06
19.7534267765556,14.6969712594804,5.22407433743741e-06
19.7534267765556,14.8914503178294,6.45296326944084e-06
19.7534267765556,15.0859293761785,7.88628165967343e-06
19.7534267765556,15.2804084345275,9.54370223476211e-06
19.7534267765556,15.4748874928765,1.1445140636292e-05
19.7534267765556,15.6693665512256,1.36106420668422e-05
19.7534267765556,15.8638456095746,1.60602730813539e-05
19.7534267765556,16.0583246679237,1.88140193830639e-05
19.7534267765556,16.2528037262727,2.1891690259066e-05
19.7534267765556,16.4472827846218,2.53128300931471e-05
19.7534267765556,16.6417618429708,2.90966372223514e-05
19.7534267765556,16.8362409013199,3.32618902575188e-05
19.7534267765556,17.0307199596689,3.78268818651217e-05
19.7534267765556,17.225199018018,4.28093599061162e-05
19.7534267765556,17.419678076367,4.82264757451486e-05
19.7534267765556,17.6141571347161,5.40947394781673e-05
19.7534267765556,17.8086361930651,6.04299817762373e-05
19.7534267765556,18.0031152514141,6.72473220061539e-05
19.7534267765556,18.1975943097632,7.45611422624619e-05
19.7534267765556,18.3920733681122,8.23850669290263e-05
19.7534267765556,18.5865524264613,9.07319473798426e-05
19.7534267765556,18.7810314848103,9.96138514269299e-05
19.7534267765556,18.9755105431594,0.00010904205712675
19.7534267765556,19.1699896015084,0.00011902705056452
19.7534267765556,19.3644686598575,0.000129578527247178
19.7534267765556,19.5589477182065,0.000140705396749755
19.7534267765556,19.7534267765556,0.000152415790275873

